Error analysis of Abate--Whitt methods for Inverse Laplace Transforms and a new algorithm for queuing theory applications

We study the accuracy of a class of methods to compute the Inverse Laplace Transform, the so-called \emph{Abate--Whitt methods} [Abate, Whitt 2006], which are based on a linear combination of evaluations of $\widehat{f}$ in a few points. We provide error bounds which relate the accuracy of a method to the rational approximation of the exponential function. We specialize our analysis to applications in queuing theory, a field in which Abate--Whitt methods are often used; in particular, we study phase-type distributions and Markov-modulated fluid models (or \emph{fluid queues}). We use a recently developed algorithm for rational approximation, the AAA algorithm [Nakatsukasa, S\`ete, Trefethen 2018], to produce a new family of methods, which we call TAME. The parameters of these methods are constructed depending on a function-specific domain $\Omega$; we provide a quasi-optimal choice for certain families of functions. We discuss numerical issues related to floating-point computation, and we validate our results through numerical experiments which show that the new methods require significantly fewer function evaluations to achieve an accuracy that is comparable (or better) to that of the classical methods.

==> dataset/deltaplot/delta_cme_n50.txt <==
0.01 1.83895048260357e-05
0.015 2.49791702187988e-05
0.02 4.30000009847553e-06
0.025 3.23208815734347e-05
0.03 6.65190763858917e-06
0.035 8.29080466011045e-06
0.04 2.75609075740223e-05
0.045 8.27584413789356e-06
0.05 3.01131787512621e-06
0.055 2.23611563665432e-05
0.06 1.59123425712421e-05
0.065 1.32432135925911e-07
0.07 1.13204397207065e-05
0.075 2.13578244394469e-05
0.08 7.38733066881631e-06
0.085 8.27633141090023e-07
0.09 1.46631033568698e-05
0.095 1.78721573421414e-05
0.1 3.90134103254308e-06
0.105 2.04149823263694e-06
0.11 1.50278287079138e-05
0.115 1.55432880010707e-05
0.12 2.80460361273827e-06
0.125 2.3159452792517e-06
0.13 1.4203755485092e-05
0.135 1.45048500370771e-05
0.14 2.83043654247805e-06
0.145 1.83211151210186e-06
0.15 1.28195813187352e-05
0.155 1.43151728480336e-05
0.16 3.60120209235912e-06
0.165 1.00098850892329e-06
0.17 1.09909452854747e-05
0.175 1.44977561930288e-05
0.18 5.04579315905619e-06
0.185 2.49286947357277e-07
0.19 8.70607552885469e-06
0.195 1.45586099903549e-05
0.2 7.08265794510492e-06
0.205 1.42960504784066e-08
0.21 6.07971833990837e-06
0.215 1.40655527851481e-05
0.22 9.50544794836757e-06
0.225 6.84092713283159e-07
0.23 3.39960889908614e-06
0.235 1.26613227444967e-05
0.24 1.18908028612875e-05
0.245 2.50301088944738e-06
0.25 1.17351734084652e-06
0.255 1.02129590550406e-05
0.26 1.3636080790318e-05
0.265 5.43111836991139e-06
0.27 4.07847088991845e-08
0.275 6.94355214833024e-06
0.28 1.41027327532858e-05
0.285 9.04186148350129e-06
0.29 5.81397620729243e-07
0.295 3.48401198098803e-06
0.3 1.28261833782005e-05
0.305 1.24985278634237e-05
0.31 3.05487202249648e-06
0.315 8.24218022289639e-07
0.32 9.81708556382866e-06
0.325 1.473422965882e-05
0.33 7.14574537352686e-06
0.335 3.83550586935486e-08
0.34 5.74036009349643e-06
0.345 1.47829106072481e-05
0.35 1.18444582303517e-05
0.355 1.87164698295644e-06
0.36 1.92404257228903e-06
0.365 1.22592397145062e-05
0.37 1.56136304238683e-05
0.375 6.27839306293525e-06
0.38 2.5834082084935e-08
0.385 7.74542829358726e-06
0.39 1.68606554660231e-05
0.395 1.21320828784994e-05
0.4 1.41059893445995e-06
0.405 2.91615484751583e-06
0.41 1.46951820417304e-05
0.415 1.73813489005028e-05
0.42 6.40016648643857e-06
0.425 1.13463031180066e-07
0.43 9.56847050710978e-06
0.435 1.96690824940347e-05
0.44 1.37291481367707e-05
0.445 1.47127336274771e-06
0.45 3.60754065044616e-06
0.455 1.74645204615934e-05
0.46 2.06078294601448e-05
0.465 7.69931221691666e-06
0.47 1.09144938611387e-07
0.475 1.12180246143791e-05
0.48 2.37008826777069e-05
0.485 1.71840553376218e-05
0.49 2.15509765857514e-06
0.495 3.84166444776426e-06
0.5 2.07919139633343e-05
0.505 2.60297532001212e-05
0.51 1.07827927959022e-05
0.515 1.21633863454815e-08
0.52 1.25788274189348e-05
0.525 2.9531024986626e-05
0.53 2.35923605004454e-05
0.535 4.05556618526934e-06
0.54 3.41014987686425e-06
0.545 2.47211667397538e-05
0.55 3.48001072138595e-05
0.555 1.70889562927915e-05
0.56 1.63823874723494e-07
0.565 1.32203881154296e-05
0.57 3.77250389120548e-05
0.575 3.49522820854899e-05
0.58 8.75098584026272e-06
0.585 2.13414008425497e-06
0.59 2.8884342589894e-05
0.595 4.86400752111614e-05
0.6 2.96324639161349e-05
0.605 1.85705964504348e-06
0.61 1.22871365198867e-05
0.615 4.86209784074674e-05
0.62 5.48243778582227e-05
0.625 2.00548974144872e-05
0.63 3.79971632724484e-07
0.635 3.20208202943881e-05
0.64 6.98512719180839e-05
0.645 5.45283812945795e-05
0.65 9.06798472184053e-06
0.655 8.64768658764597e-06
0.66 6.16970985390752e-05
0.665 8.94746246357393e-05
0.67 4.71159108975744e-05
0.675 1.05413795225266e-06
0.68 3.12476745991925e-05
0.685 0.000100932218105147
0.69 0.000104435458599632
0.695 3.35561706666286e-05
0.7 2.26533951136047e-06
0.705 7.33370552748365e-05
0.71 0.000148875708565942
0.715 0.000111925787346343
0.72 1.67903390917696e-05
0.725 2.16367332678633e-05
0.73 0.000141652307579735
0.735 0.000204849832891204
0.74 0.000109767060259727
0.745 2.78952790874026e-06
0.75 7.28713083867621e-05
0.755 0.000246417754612261
0.76 0.000268824888659935
0.765 9.64693366240176e-05
0.77 2.81235560345626e-06
0.775 0.000179352041427481
0.78 0.00040566223268764
0.785 0.000342407748057342
0.79 7.17307003859761e-05
0.795 3.94157969976137e-05
0.8 0.000386074384144132
0.805 0.000655127797275753
0.81 0.000430835439270929
0.815 3.81042208748981e-05
0.82 0.000162276855459759
0.825 0.000789714929949582
0.83 0.00107217588329073
0.835 0.00054661163720942
0.84 6.04463517289546e-06
0.845 0.000494558243655417
0.85 0.00162619025593658
0.855 0.00184581898055097
0.86 0.000720771046981944
0.865 1.32525978328229e-05
0.87 0.0013880230056179
0.875 0.00356548290964603
0.88 0.00351661880130223
0.885 0.00104140868786065
0.89 0.000204433730716724
0.895 0.00404838329638
0.9 0.00893933310751062
0.905 0.00801521915138554
0.91 0.00182201801944879
0.915 0.00124736062791441
0.92 0.0139118570601702
0.925 0.0288358913905291
0.93 0.0251630886266276
0.935 0.00474623016042534
0.94 0.00759580777084152
0.945 0.0703740476040148
0.95 0.155417139028938
0.955 0.151925858307597
0.96 0.0306441341924722
0.965 0.0887033410146524
0.97 1.06226899351559
0.975 3.88652028486336
0.98 9.11301523653443
0.985 16.3084324510381
0.99 23.8883678416202
0.995 29.6262068326284
1 31.6346819352598
1.005 29.2684996731324
1.01 23.4134819029629
1.015 16.009035806207
1.02 9.12018593936061
1.025 4.10547142297053
1.03 1.28927770506686
1.035 0.185046092010498
1.04 0.00247763812348538
1.045 0.0940706542346416
1.05 0.142023911786179
1.055 0.100437259437962
1.06 0.0357974612623924
1.065 0.00238402728759819
1.07 0.00420047390164018
1.075 0.0172429401013809
1.08 0.0218447005224016
1.085 0.0154088592615077
1.09 0.00588499473122106
1.095 0.00051302596382123
1.1 0.000599656422959226
1.105 0.00322303047455134
1.11 0.00518624008850962
1.115 0.00524988920683873
1.12 0.00394168625091583
1.125 0.00232513540636842
1.13 0.00109751882876846
1.135 0.000412864062253938
1.14 0.000120828047661148
1.145 2.61372194084812e-05
1.15 3.7733144893371e-06
1.155 2.87528066380168e-07
1.16 4.93700949050491e-09
1.165 1.2458225222093e-10
1.17 5.78249118906932e-12
1.175 7.76362207401863e-11
1.18 2.72768431817526e-14
1.185 6.14201676276395e-11
1.19 3.22121989934078e-11
1.195 4.7992868997384e-12
1.2 5.43900215859335e-11
1.205 3.19739748790491e-11
1.21 5.00342501213861e-13
1.215 3.78175115204122e-11
1.22 4.36575719369716e-11
1.225 4.68149983056703e-12
1.23 1.32070489268974e-11
1.235 4.44801042499409e-11
1.24 2.56777428303148e-11
1.245 2.83012713905858e-14
1.25 2.19101972521784e-11
1.255 4.07940907206042e-11
1.26 1.63029103653346e-11
1.265 5.43717130112692e-13
1.27 2.43622321886619e-11
1.275 3.6757784386345e-11
1.28 1.27085580653753e-11
1.285 9.37072430402819e-13
1.29 2.34269692875913e-11
1.295 3.42198677114757e-11
1.3 1.22934266067388e-11
1.305 6.0037190827752e-13
1.31 2.06797940027531e-11
1.315 3.28129599786405e-11
1.32 1.38891484944649e-11
1.325 8.49359952629119e-14
1.33 1.67620860621933e-11
1.335 3.17105361381034e-11
1.34 1.69450619373008e-11
1.345 1.72044666539011e-13
1.35 1.20433599435614e-11
1.355 2.99825315976355e-11
1.36 2.09077654847683e-11
1.365 1.62310320845285e-12
1.37 7.10595862063268e-12
1.375 2.69311609675559e-11
1.38 2.50442846523125e-11
1.385 4.98668264924123e-12
1.39 2.80483433207167e-12
1.395 2.21497484925501e-11
1.4 2.82977423557395e-11
1.405 1.03605334979657e-11
1.41 2.62817281456758e-13
1.415 1.58225302655502e-11
1.42 2.94713291521323e-11
1.425 1.71718240668112e-11
1.43 6.0448463749244e-13
1.435 8.88578108898884e-12
1.44 2.75993166284561e-11
1.445 2.4119155288948e-11
1.45 4.51910426917595e-12
1.455 2.96440750343673e-12
1.46 2.23718509433155e-11
1.465 2.93069147805504e-11
1.47 1.17814046633301e-11
1.475 6.08388507277854e-14
1.48 1.46290259542373e-11
1.485 3.08158251786628e-11
1.49 2.0933976364086e-11
1.495 1.85058912345768e-12
1.5 6.45923139155693e-12
1.505 2.74518520012602e-11
1.51 2.93556983823767e-11
1.515 8.84231893762478e-12
1.52 8.69837113303991e-13
1.525 1.96105862920447e-11
1.53 3.39523068213918e-11
1.535 1.96840319291674e-11
1.54 8.06676163623811e-13
1.545 9.7001027034531e-12
1.55 3.23308740989529e-11
1.555 3.10373468097359e-11
1.56 7.79897172458273e-12
1.565 1.84517860706836e-12
1.57 2.42485266984864e-11
1.575 3.84697298622587e-11
1.58 2.07368104722026e-11
1.585 5.13899181288925e-13
1.59 1.24272693816097e-11
1.595 3.81106155301238e-11
1.6 3.5415661842313e-11
1.605 8.49610147199571e-12
1.61 2.41590608934303e-12
1.615 2.89375381423867e-11
1.62 4.55736690223715e-11
1.625 2.47807591557235e-11
1.63 6.89392814016431e-13
1.635 1.44246572376789e-11
1.64 4.55823693260046e-11
1.645 4.37456257431678e-11
1.65 1.1436383687211e-11
1.655 2.27421346670141e-12
1.66 3.38256483650397e-11
1.665 5.66009372317385e-11
1.67 3.33250689880354e-11
1.675 1.66534284922225e-12
1.68 1.53211785152321e-11
1.685 5.54738977203873e-11
1.69 5.82123963079614e-11
1.695 1.83394900397213e-11
1.7 1.31466527005497e-12
1.705 3.85784716237748e-11
1.71 7.33488907771093e-11
1.715 4.95578077132885e-11
1.72 4.92360480800916e-12
1.725 1.43268207131305e-11
1.73 6.80875403125283e-11
1.735 8.24248441174185e-11
1.74 3.32267858615115e-11
1.745 1.00108927335631e-13
1.75 4.19492505510329e-11
1.755 9.80447146360416e-11
1.76 7.96558720491989e-11
1.765 1.46458894323279e-11
1.77 1.03982800366934e-11
1.775 8.26615064466523e-11
1.78 1.22203508664917e-10
1.785 6.49566571478345e-11
1.79 1.59080414461331e-12
1.795 4.11405474860573e-11
1.8 1.32719155661749e-10
1.805 1.35182506869062e-10
1.81 4.16965977423426e-11
1.815 3.58255903902044e-12
1.82 9.59715500286226e-11
1.825 1.86571347624726e-10
1.83 1.33064765743114e-10
1.835 1.66505393058761e-11
1.84 3.15785617449453e-11
1.845 1.77220979969406e-10
1.85 2.37966533991166e-10
1.855 1.14523086658249e-10
1.86 7.67943791235385e-13
1.865 9.86192540736092e-11
1.87 2.86527657957735e-10
1.875 2.80400676627941e-10
1.88 8.14150883090218e-11
1.885 1.06150450197875e-11
1.89 2.21956767187899e-10
1.895 4.26463239761317e-10
1.9 3.0791028589646e-10
1.905 4.0422068040406e-11
1.91 7.22821572044144e-11
1.915 4.27519213744258e-10
1.92 6.02387974679794e-10
1.925 3.14914022767686e-10
1.93 6.09123563010215e-12
1.935 2.30579175539223e-10
1.94 7.60168048753131e-10
1.945 8.26409662142336e-10
1.95 2.96275209673111e-10
1.955 9.386667833247e-12
1.96 5.71771118399753e-10
1.965 1.30762760845652e-09
1.97 1.12586101416982e-09
1.975 2.47850526529624e-10
1.98 1.20709951729217e-10
1.985 1.2814060380445e-09
1.99 2.25913633433704e-09
1.995 1.56158636022694e-09
2 1.6762033314344e-10


==> dataset/deltaplot/delta_cme_n60.txt <==
0.01 2.80172735614148e-05
0.015 7.56557096453364e-07
0.02 2.26321874466293e-05
0.025 1.49471054897848e-07
0.03 1.7631795700343e-05
0.035 7.99976725251311e-06
0.04 3.87429858301341e-06
0.045 1.73530298386753e-05
0.05 2.54217493945996e-06
0.055 6.48577698755424e-06
0.06 1.48812848042648e-05
0.065 1.56398281398536e-06
0.07 6.05232933153371e-06
0.075 1.35506643305595e-05
0.08 2.04697064402556e-06
0.085 4.17283244749395e-06
0.09 1.26942978989839e-05
0.095 3.5577573814817e-06
0.1 1.90556413647014e-06
0.105 1.13109437123102e-05
0.11 5.92201451703016e-06
0.115 2.65408019169827e-07
0.12 8.75701788685505e-06
0.125 8.44228290017637e-06
0.13 2.30779464196681e-07
0.135 5.19821453106271e-06
0.14 9.91563480377822e-06
0.145 2.2111720204155e-06
0.15 1.74787882588519e-06
0.155 9.23102503885657e-06
0.16 5.49874857974295e-06
0.165 2.68235486322599e-08
0.17 6.2833423246705e-06
0.175 8.31045307005118e-06
0.18 1.0847168946947e-06
0.185 2.47049166461708e-06
0.19 8.74942251642653e-06
0.195 4.35894470882884e-06
0.2 1.21375952795433e-07
0.205 6.24256463610962e-06
0.21 7.60146923144893e-06
0.215 9.11667599679672e-07
0.22 2.38478519094809e-06
0.225 8.29598387239606e-06
0.23 4.31502893258112e-06
0.235 6.4356271916189e-08
0.24 5.69785041222267e-06
0.245 7.62235007739469e-06
0.25 1.24063888791697e-06
0.255 1.79818232789487e-06
0.26 7.91736132421108e-06
0.265 5.02010964226543e-06
0.27 1.98995889644921e-09
0.275 4.76116607354016e-06
0.28 8.03132604371279e-06
0.285 2.0892626162002e-06
0.29 9.67508337013263e-07
0.295 7.35191375953029e-06
0.3 6.26038884821828e-06
0.305 2.54119250091181e-07
0.31 3.46023434541639e-06
0.315 8.46200197920435e-06
0.32 3.5877517834005e-06
0.325 2.21238655086697e-07
0.33 6.32365861436479e-06
0.335 7.79474240986117e-06
0.34 1.20550803102588e-06
0.345 1.9134803505892e-06
0.35 8.46616636953571e-06
0.355 5.76952729157919e-06
0.36 4.1007981701883e-08
0.365 4.66409429547804e-06
0.37 9.19135740699525e-06
0.375 3.20813730672912e-06
0.38 5.11273211092227e-07
0.385 7.56720849487554e-06
0.39 8.3691499619994e-06
0.395 1.04410271272012e-06
0.4 2.51182631585457e-06
0.405 9.77153643993728e-06
0.41 6.34585791082118e-06
0.415 2.45016563150111e-08
0.42 5.5259981169589e-06
0.425 1.07018527642593e-05
0.43 3.78713415183654e-06
0.435 5.55438948518115e-07
0.44 8.81687059676863e-06
0.445 1.01561567699319e-05
0.45 1.47386700843175e-06
0.455 2.66309282357183e-06
0.46 1.1645000245631e-05
0.465 8.32844996857655e-06
0.47 1.35450051342938e-07
0.475 6.03661667859744e-06
0.48 1.34144475135089e-05
0.485 5.71274739644785e-06
0.49 2.97802651675065e-07
0.495 1.01071958162049e-05
0.5 1.37488425786526e-05
0.505 2.96515436170503e-06
0.51 2.21472616606844e-06
0.515 1.421291839551e-05
0.52 1.25977103631094e-05
0.525 8.29194768554951e-07
0.53 5.85986647771208e-06
0.535 1.76843312497684e-05
0.54 1.0180815063766e-05
0.545 2.80672720460816e-10
0.55 1.09708564727362e-05
0.555 1.99902165467031e-05
0.56 6.99341602312496e-06
0.565 1.05888387609107e-06
0.57 1.70722269326262e-05
0.575 2.07400194585719e-05
0.58 3.68956638508614e-06
0.585 4.41698201248311e-06
0.59 2.35959587357011e-05
0.595 1.97966714488159e-05
0.6 1.07000066637195e-06
0.605 1.02983654076674e-05
0.61 2.98954430123876e-05
0.615 1.72212293373688e-05
0.62 3.04036516015488e-11
0.625 1.8785873867244e-05
0.63 3.53880463236171e-05
0.635 1.33505988151729e-05
0.64 1.41381233588449e-06
0.645 2.98301077957891e-05
0.65 3.95437025025975e-05
0.655 8.74495872457788e-06
0.66 6.30711251294128e-06
0.665 4.33149741361863e-05
0.67 4.19348889549728e-05
0.675 4.21032270382449e-06
0.68 1.58073285416052e-05
0.685 5.91512573073994e-05
0.69 4.22869920844432e-05
0.695 8.58562306551901e-07
0.7 3.12752028715356e-05
0.705 7.73075023248234e-05
0.71 4.04379255175464e-05
0.715 1.93945179811311e-07
0.72 5.4512135032363e-05
0.725 9.78687333461219e-05
0.73 3.62952627957362e-05
0.735 4.38529269059282e-06
0.74 8.83582814782863e-05
0.745 0.000121482247211386
0.75 3.00855976743666e-05
0.755 1.6743007401985e-05
0.76 0.000137199874997411
0.765 0.000149282359903872
0.77 2.21964421953927e-05
0.775 4.2630003936537e-05
0.78 0.000208470064073094
0.785 0.000183437590714037
0.79 1.33719107419882e-05
0.795 9.13813212325299e-05
0.8 0.000315431849091295
0.805 0.000227961773893929
0.81 5.02964719204459e-06
0.815 0.000180569544024232
0.82 0.000483578844804693
0.825 0.000290921026646438
0.83 1.22166587162886e-07
0.835 0.00034538751996038
0.84 0.000764844756384422
0.845 0.000389043225099488
0.85 4.92949335785028e-06
0.855 0.000662247937861794
0.86 0.00127468404923654
0.865 0.000560510991122329
0.87 3.37208836667451e-05
0.875 0.00131407263885169
0.88 0.00229947679472776
0.885 0.000903923693959239
0.89 0.000122240672175909
0.895 0.00280244537655544
0.9 0.0046702425979616
0.905 0.00172958223412318
0.91 0.000368687835018623
0.915 0.0067555691575406
0.92 0.0113336606675543
0.925 0.00427681058804674
0.93 0.00109133552107854
0.935 0.0200693522980828
0.94 0.036606213619131
0.945 0.0158005539194002
0.95 0.00364958143899283
0.955 0.0887546455404915
0.96 0.202333737625381
0.965 0.122558514072265
0.97 0.0185356626096764
0.975 1.10880392975094
0.98 5.37705138325519
0.985 13.9282709608563
0.99 25.1880208674933
0.995 34.9046582548535
1 38.5533591090324
1.005 34.4006663652398
1.01 24.6557740888318
1.015 13.7951042035875
1.02 5.61112192203034
1.025 1.36644060074094
1.03 0.0781563473969692
1.035 0.0561522109562137
1.04 0.172358133551783
1.045 0.126131367223187
1.05 0.0324086472168323
1.055 7.97927626790822e-06
1.06 0.0157766286242353
1.065 0.0274618559182822
1.07 0.0185757890470166
1.075 0.00476506144503567
1.08 8.37650538341397e-06
1.085 0.00316963735982195
1.09 0.00672779793621503
1.095 0.00684572249896915
1.1 0.00456839954036423
1.105 0.0021806963109171
1.11 0.000758084211067425
1.115 0.000187633338633677
1.12 3.09005168138155e-05
1.125 2.90913832820927e-06
1.13 1.04899047966414e-07
1.135 1.12313642887093e-10
1.14 5.90729997274812e-12
1.145 3.71337270593412e-11
1.15 2.83506990582148e-12
1.155 2.9938783089551e-11
1.16 7.5194505473444e-15
1.165 2.57036158986971e-11
1.17 8.70766856961967e-12
1.175 7.18194161200702e-12
1.18 2.34381767772239e-11
1.185 2.25664479806515e-12
1.19 1.06558066958256e-11
1.195 1.97037404364622e-11
1.2 1.2778102808065e-12
1.205 9.81514274341702e-12
1.21 1.80647502345608e-11
1.215 1.90020573499562e-12
1.22 7.00265078032217e-12
1.225 1.72976695372939e-11
1.23 3.8147180555198e-12
1.235 3.54718459035227e-12
1.24 1.59057072499598e-11
1.245 7.02030021988067e-12
1.25 7.69555895448212e-13
1.255 1.28431232845712e-11
1.26 1.07205171965302e-11
1.265 9.0056690413565e-14
1.27 8.13148256798555e-12
1.275 1.32871818787115e-11
1.28 2.29496286641013e-12
1.285 3.15120015073992e-12
1.29 1.30130923255414e-11
1.295 6.67546245808906e-12
1.3 1.89808370972792e-13
1.305 9.42909310761439e-12
1.31 1.0898183298813e-11
1.315 9.91393137359374e-13
1.32 4.16255714793826e-12
1.325 1.21708369955346e-11
1.33 5.19362987638851e-12
1.335 4.05958769546294e-13
1.34 9.27511863191768e-12
1.345 9.92763597122222e-12
1.35 8.15953131898072e-13
1.355 3.99834222766236e-12
1.36 1.15526223405767e-11
1.365 5.18002055528289e-12
1.37 2.69802937923829e-13
1.375 8.52529409716834e-12
1.38 1.00447659538436e-11
1.385 1.2100827206969e-12
1.39 3.11734833046484e-12
1.395 1.11527449781525e-11
1.4 6.18025541691668e-12
1.405 2.81516861206991e-14
1.41 7.27993461932323e-12
1.415 1.07718749914322e-11
1.42 2.25923161670851e-12
1.425 1.84482708585746e-12
1.43 1.05663524040372e-11
1.435 7.95576278942526e-12
1.44 1.40120127595276e-13
1.445 5.51124219523359e-12
1.45 1.16169519675024e-11
1.455 4.20590771575036e-12
1.46 5.91877460674525e-13
1.465 9.36384818431523e-12
1.47 1.02375125165828e-11
1.475 1.16463632066157e-12
1.48 3.3066382312219e-12
1.485 1.19589823287457e-11
1.49 7.17843474796709e-12
1.495 3.10039378900419e-16
1.5 7.23270020590585e-12
1.505 1.24794049954023e-11
1.51 3.65810157827113e-12
1.515 1.12782273407107e-12
1.52 1.10859791762475e-11
1.525 1.09097485203145e-11
1.53 9.5189161485831e-13
1.535 4.24857223368756e-12
1.54 1.37459946500216e-11
1.545 7.86262255963169e-12
1.55 3.21520676139504e-15
1.555 8.54198124032629e-12
1.56 1.4530496977476e-11
1.565 4.33184777601531e-12
1.57 1.24429864929938e-12
1.575 1.29498356188517e-11
1.58 1.3296551406131e-11
1.585 1.40295205967724e-12
1.59 4.57820457790846e-12
1.595 1.64770373194698e-11
1.6 1.04361588960396e-11
1.605 2.81469965010215e-14
1.61 9.46641283149631e-12
1.615 1.83799319388363e-11
1.62 6.7215711293288e-12
1.625 8.34648001232712e-13
1.63 1.50545787336222e-11
1.635 1.82499264244236e-11
1.64 3.10256570395595e-12
1.645 4.05526120064983e-12
1.65 2.04123802961903e-11
1.655 1.61389554550366e-11
1.66 5.97534149923049e-13
1.665 9.53359694195247e-12
1.67 2.46463519607541e-11
1.675 1.24637517880268e-11
1.68 1.1522577629714e-13
1.685 1.68062795998295e-11
1.69 2.70953483159545e-11
1.695 7.99665997173751e-12
1.7 2.36768731022631e-12
1.705 2.51418808558593e-11
1.71 2.73214688741548e-11
1.715 3.69945014235125e-12
1.72 7.81451755998573e-12
1.725 3.37174913479352e-11
1.73 2.52533876642472e-11
1.735 6.98564271849231e-13
1.74 1.66412010067861e-11
1.745 4.16358063381194e-11
1.75 2.11012729777638e-11
1.755 1.78961923268072e-13
1.76 2.88399517327482e-11
1.765 4.8121471533572e-11
1.77 1.54531887831031e-11
1.775 3.38769701033779e-12
1.78 4.42226971135702e-11
1.785 5.25001864139517e-11
1.79 9.20238691346869e-12
1.795 1.16328150257316e-11
1.8 6.25143025474598e-11
1.805 5.42626210630467e-11
1.81 3.58001528423197e-12
1.815 2.63858234899786e-11
1.82 8.34788539454451e-11
1.825 5.31303474551578e-11
1.83 2.43229310884605e-13
1.835 4.94208614127844e-11
1.84 1.06950187922902e-10
1.845 4.9003267098167e-11
1.85 1.41404150236712e-12
1.855 8.30978724983449e-11
1.86 1.3289023070319e-10
1.865 4.19128521419231e-11
1.87 1.02996877332961e-11
1.875 1.31194229946279e-10
1.88 1.61970967276441e-10
1.885 3.23702939943738e-11
1.89 3.1779004265047e-11
1.895 1.9956559137987e-10
1.9 1.95412162560572e-10
1.905 2.12140356467013e-11
1.91 7.37791896293381e-11
1.915 2.98176614197097e-10
1.92 2.35617013271834e-10
1.925 9.97286329608712e-12
1.93 1.5012206430021e-10
1.935 4.44842226966177e-10
1.94 2.87060918163421e-10
1.945 1.52845824096021e-12
1.95 2.86861567760223e-10
1.955 6.73869316368063e-10
1.96 3.58820095506762e-10
1.965 1.76435925110013e-12
1.97 5.36233739856679e-10
1.975 1.05523985776706e-09
1.98 4.69738830494319e-10
1.985 2.32124406670372e-11
1.99 1.01184523003184e-09
1.995 1.7448216291045e-09
2 6.62912896105652e-10


==> dataset/deltaplot/delta_euler_n35.txt <==
0.01 1.68667302347103e-10
0.015 1.52992965518628e-10
0.02 1.22706955707486e-10
0.025 4.29143831581769e-10
0.03 -5.34865485235514e-11
0.035 1.36364475267214e-10
0.04 1.42646561229753e-10
0.045 1.8909424026603e-10
0.05 3.55611096125585e-10
0.055 1.45689460495646e-10
0.06 -3.01512148581651e-11
0.065 -7.71560593193499e-12
0.07 9.73126024206294e-11
0.075 -1.66016450586781e-10
0.08 -1.449975695067e-10
0.085 -2.50463871864781e-10
0.09 -3.62590402147589e-10
0.095 -8.91029472427363e-10
0.1 -1.36869648947879e-09
0.105 -2.49324985657218e-09
0.11 -2.46827513983305e-09
0.115 -5.31249377822007e-10
0.12 7.72688868444504e-09
0.125 2.80562684196184e-08
0.13 6.70635839916667e-08
0.135 1.27221254142551e-07
0.14 1.9869320883048e-07
0.145 2.4514218510685e-07
0.15 1.89254136861994e-07
0.155 -9.33895835664167e-08
0.16 -7.61736398069424e-07
0.165 -1.95670241351364e-06
0.17 -3.69678529599238e-06
0.175 -5.72365240109063e-06
0.18 -7.324486822613e-06
0.185 -7.20211723426178e-06
0.19 -3.50165948592024e-06
0.195 5.87341726170088e-06
0.2 2.25431946025423e-05
0.205 4.65131185024281e-05
0.21 7.47568662791409e-05
0.215 9.99006629082699e-05
0.22 0.000109622654773723
0.225 8.75353007614432e-05
0.23 1.62657984578429e-05
0.235 -0.000116915677587481
0.24 -0.000312300581138403
0.245 -0.000549194493693811
0.25 -0.000779163986348019
0.255 -0.000924497513991485
0.26 -0.000885459151927948
0.265 -0.00055893193951706
0.27 0.000131330343767083
0.275 0.00119628901191612
0.28 0.00254285514714733
0.285 0.003946553224152
0.29 0.00504952209814551
0.295 0.00539654446679833
0.3 0.0045161615886824
0.305 0.00204373417763187
0.31 -0.00213025394962242
0.315 -0.00771760191186517
0.32 -0.0139374708520989
0.325 -0.0195144498341387
0.33 -0.0228067988733396
0.335 -0.022080597999448
0.34 -0.0159120098132758
0.345 -0.00365938330358763
0.35 0.014091805679751
0.355 0.0352341240818869
0.36 0.0561185397055725
0.365 0.0719053613884284
0.37 0.0773177271826809
0.375 0.0677388402726052
0.38 0.0404914119797868
0.385 -0.00395420802934979
0.39 -0.0611517960791631
0.395 -0.122533926375496
0.4 -0.176171777143151
0.405 -0.20850678829475
0.41 -0.206909780092781
0.415 -0.162693811270612
0.42 -0.0740101062733055
0.425 0.0520537868709958
0.43 0.198832073442324
0.435 0.341374364742322
0.44 0.44982605903574
0.445 0.49461364270982
0.45 0.452693097676904
0.455 0.313731975483355
0.46 0.0848824737964858
0.465 -0.207154543104033
0.47 -0.517737888564874
0.475 -0.78992039714682
0.48 -0.963666504135815
0.485 -0.987369791452017
0.49 -0.829678800600943
0.495 -0.48923875902173
0.5 2.49677275382387e-12
0.505 0.569709040388595
0.51 1.12513545768991
0.515 1.55954485012807
0.52 1.77320555951623
0.525 1.69375870873093
0.53 1.2940955445585
0.535 0.603840443895199
0.54 -0.288689752136212
0.545 -1.24567101600236
0.55 -2.09969877171655
0.555 -2.68186614541005
0.56 -2.85348283922798
0.565 -2.53568806967034
0.57 -1.73098616006179
0.575 -0.531671707618629
0.58 0.88785613536212
0.585 2.29506145682009
0.59 3.43655375467978
0.595 4.08286268661046
0.6 4.07290489566789
0.605 3.34970598736101
0.61 1.97988546876609
0.615 0.15188294983416
0.62 -1.8484611633968
0.625 -3.68217586261178
0.63 -5.01452841803522
0.635 -5.57578653788307
0.64 -5.21435700849143
0.645 -3.93197419992326
0.65 -1.89329798354069
0.655 0.593428694789807
0.66 3.12284000206001
0.665 5.25908052143856
0.67 6.61156660915733
0.675 6.90657724027107
0.68 6.04148268250247
0.685 4.11097585872246
0.69 1.39930719206083
0.695 -1.66153849154775
0.7 -4.56159741599823
0.705 -6.7991908241632
0.71 -7.96887526269373
0.715 -7.8354481536921
0.72 -6.38038735816801
0.725 -3.81164455024786
0.73 -0.53402186946594
0.735 2.91566796591923
0.74 5.95807975253901
0.745 8.07025848143697
0.75 8.87682976046715
0.755 8.21733323316793
0.76 6.17751851423354
0.765 3.07858989682659
0.77 -0.574303733749044
0.775 -4.17587867588455
0.78 -7.12264048474393
0.785 -8.91546237563328
0.79 -9.24513068264119
0.795 -8.04603896906002
0.8 -5.50867553852778
0.805 -2.04864531398725
0.81 1.76255040737667
0.815 5.29319243423419
0.82 7.95719578214618
0.825 9.31217667431789
0.83 9.13319373008051
0.835 7.449856849716
0.84 4.54078697925925
0.845 0.886650501306158
0.85 -2.9100662969974
0.855 -6.22490961991964
0.86 -8.51421017844538
0.865 -9.40376202654039
0.87 -8.74903904450048
0.875 -6.65747559563834
0.88 -3.46970962986546
0.885 0.296580216874847
0.89 4.03063807038408
0.895 7.12653264666626
0.9 9.07923621474028
0.905 9.56380671031479
0.91 8.48566869750462
0.915 5.99485698744819
0.92 2.46290276104689
0.925 -1.57315879758319
0.93 -5.49031395862601
0.935 -8.67007068596442
0.94 -10.5862355927096
0.945 -10.8772712775075
0.95 -9.39340803281695
0.955 -6.21287364878183
0.96 -1.62639402420493
0.965 3.90625993416396
0.97 9.82013397555014
0.975 15.5194051998752
0.98 20.4514032183019
0.985 24.1704124405747
0.99 26.3835124221802
0.995 26.9738208429007
1 26
1.005 23.6742266976421
1.01 20.3235363739054
1.015 16.341204359275
1.02 12.1354656318291
1.025 8.08242603714867
1.03 4.48866726065975
1.035 1.56709192403977
1.04 -0.572654181921453
1.045 -1.91996150596146
1.05 -2.54774830338866
1.055 -2.5893253702434
1.06 -2.21177810641574
1.065 -1.58984934238217
1.07 -0.883616560213027
1.075 -0.222214586523983
1.08 0.305337818856581
1.085 0.652297169123755
1.09 0.810375069355117
1.095 0.801611840619601
1.1 0.667906979778319
1.105 0.460127594167364
1.11 0.228405804208099
1.115 0.0147505714331173
1.12 -0.151458318671241
1.125 -0.25506032953258
1.13 -0.294189400554188
1.135 -0.277524692581011
1.14 -0.220535089456318
1.145 -0.141514101050538
1.15 -0.0580634561646006
1.155 0.0155269372292248
1.16 0.0697907386941254
1.165 0.10049580370888
1.17 0.10813244006434
1.175 0.0967649047953734
1.18 0.0725704880419446
1.185 0.0423692734148942
1.19 0.0123824964728055
1.195 -0.0126318446119159
1.2 -0.029811273330831
1.205 -0.0382163141484473
1.21 -0.0385401192777534
1.215 -0.0326194928739445
1.22 -0.0228721868658459
1.225 -0.0117692251831434
1.23 -0.0014206103456825
1.235 0.00668372398114428
1.24 0.0117710188633625
1.245 0.0137424521156025
1.25 0.0130294042212195
1.255 0.0103965068707596
1.26 0.0067365826982615
1.265 0.00289337504894189
1.27 -0.000465113604545077
1.275 -0.00291370599574261
1.28 -0.00428068935342154
1.285 -0.00461385393216837
1.29 -0.00411841741975893
1.295 -0.0030840676565861
1.3 -0.00181600464048682
1.305 -0.000580555494969732
1.31 0.000429120965152583
1.315 0.00110648346018575
1.32 0.00142717381293418
1.325 0.00143195555912004
1.33 0.00120310734354407
1.335 0.000839930116630944
1.34 0.000437740168239772
1.345 7.30076790904994e-05
1.35 -0.000204433613751114
1.355 -0.000372629579285267
1.36 -0.000433711324925923
1.365 -0.000407042233159347
1.37 -0.000321289670774643
1.375 -0.000207063965416259
1.38 -9.1231258054561e-05
1.385 6.57923940802799e-06
1.39 7.52731461152891e-05
1.395 0.000111773801766374
1.4 0.000119280907849221
1.405 0.000104945730312882
1.41 7.75276241052614e-05
1.415 4.54423713282714e-05
1.42 1.54291712783802e-05
1.425 -8.1091789380043e-06
1.43 -2.3171826188065e-05
1.435 -2.97917371313495e-05
1.44 -2.94244665724086e-05
1.445 -2.42718994689214e-05
1.45 -1.66785001878444e-05
1.455 -8.68433749408964e-06
1.46 -1.76643651747684e-06
1.465 3.24281518310217e-06
1.47 6.09957639850064e-06
1.475 7.00677558296378e-06
1.48 6.43812025254418e-06
1.485 4.96971177802466e-06
1.49 3.14681692975884e-06
1.495 1.3984698607716e-06
1.5 5.59008988835581e-18
1.505 -9.25097532482602e-07
1.51 -1.37692407484717e-06
1.515 -1.43817974909897e-06
1.52 -1.23195098850293e-06
1.525 -8.86305262983555e-07
1.53 -5.09851007187766e-07
1.535 -1.79044559452509e-07
1.54 6.438994116418e-08
1.545 2.08877719602095e-07
1.55 2.64527324519828e-07
1.555 2.536682373373e-07
1.56 2.02478047570281e-07
1.565 1.34864476703483e-07
1.57 6.89424068863552e-08
1.575 1.58411119150763e-08
1.58 -1.97677706868745e-08
1.585 -3.8139152047172e-08
1.59 -4.25710490734743e-08
1.595 -3.76518972956017e-08
1.6 -2.79213450225507e-08
1.605 -1.70447126144094e-08
1.61 -7.4657919464336e-09
1.615 -4.23701021430367e-10
1.62 3.80799399596225e-09
1.625 5.59119223447154e-09
1.63 5.60117419489687e-09
1.635 4.57187772870953e-09
1.64 3.13164862648084e-09
1.645 1.72569276766411e-09
1.65 6.05759144034837e-10
1.655 -1.38062131308203e-10
1.66 -5.26896169865717e-10
1.665 -6.41717915721306e-10
1.67 -5.81742778604178e-10
1.675 -4.36874114287664e-10
1.68 -2.7385287404702e-10
1.685 -1.33091106217569e-10
1.69 -3.22426949457449e-11
1.695 2.71492462058484e-11
1.7 5.26545814206731e-11
1.705 5.52224641933566e-11
1.71 4.53506599700069e-11
1.715 3.11089004327871e-11
1.72 1.75922606161375e-11
1.725 7.26389512714455e-12
1.73 6.99893590617883e-13
1.735 -2.61432222727703e-12
1.74 -3.63497962348312e-12
1.745 -3.33098383173686e-12
1.75 -2.46393305577605e-12
1.755 -1.52426245208515e-12
1.76 -7.60745901108138e-13
1.765 -2.49961582175398e-13
1.77 3.05220995721535e-14
1.775 1.44161270038078e-13
1.78 1.58452974302993e-13
1.785 1.26736165263714e-13
1.79 8.3236700336726e-14
1.795 4.54536983205504e-14
1.8 1.93359009457371e-14
1.805 4.42181249312843e-15
1.81 -2.31280071699819e-15
1.815 -4.17565161412503e-15
1.82 -3.72744416309509e-15
1.825 -2.55661513986979e-15
1.83 -1.44975417548981e-15
1.835 -6.73337228825057e-16
1.84 -2.30383718533441e-16
1.845 -2.5180033412599e-17
1.85 4.40088460241173e-17
1.855 4.94545404213125e-17
1.86 3.53662504245952e-17
1.865 1.98828512487638e-17
1.87 9.2508892875061e-18
1.875 3.43380298972627e-18
1.88 1.14209521231429e-18
1.885 2.12164072301609e-19
1.89 8.70784081450568e-20
1.895 1.58394077077587e-19
1.9 1.19803466479373e-19
1.905 2.66900687848123e-19
1.91 1.96746821550904e-19
1.915 3.07620068755375e-19
1.92 1.82768852141345e-20
1.925 6.05017639168015e-20
1.93 5.11601515341244e-21
1.935 -8.35007550605369e-20
1.94 -5.17371100113802e-20
1.945 -1.23258751763198e-19
1.95 -8.1290163341103e-20
1.955 -1.26724006835226e-19
1.96 -1.91923890059451e-19
1.965 -4.5353944632416e-20
1.97 -2.90686518393678e-20
1.975 -6.04854723361433e-20
1.98 -2.91733031115528e-20
1.985 -1.15242513144946e-20
1.99 -6.44371871565347e-20
1.995 -1.78716345686431e-20
2 5.73953485186697e-23


==> dataset/deltaplot/delta_gaver_n16.txt <==
0.01 -1.21779412763206e-05
0.015 -5.995442268821e-05
0.02 -0.000121165173807713
0.025 -0.000165824103246333
0.03 -0.000163644796649812
0.035 -9.11182019745472e-05
0.04 6.72025929464989e-05
0.045 0.000312084953222934
0.05 0.000633980834913551
0.055 0.00101311713049899
0.06 0.00142011774474204
0.065 0.00182061662078195
0.07 0.00217772452730656
0.075 0.0024510436276117
0.08 0.00260515573901013
0.085 0.00260427937300726
0.09 0.00242100753976731
0.095 0.00203365641465924
0.1 0.00142757040466211
0.105 0.000597474741157653
0.11 -0.000453459672457164
0.115 -0.001714161377061
0.12 -0.00316450137007869
0.125 -0.00477700866758823
0.13 -0.00651703495461557
0.135 -0.00834371334986729
0.14 -0.0102122768552917
0.145 -0.0120724299118694
0.15 -0.0138723160640999
0.155 -0.0155583015322785
0.16 -0.0170767319911131
0.165 -0.0183747042355295
0.17 -0.0194015636418675
0.175 -0.0201094438792068
0.18 -0.0204545990015316
0.185 -0.0203984514163964
0.19 -0.0199077893092288
0.195 -0.0189556344630849
0.2 -0.0175222317698838
0.205 -0.0155944407673068
0.21 -0.0131661127917057
0.215 -0.0102399012419238
0.22 -0.00682478451215049
0.225 -0.0029379296930995
0.23 0.00139637758917242
0.235 0.00614698501634052
0.24 0.0112761770063926
0.245 0.0167396821842625
0.25 0.0224879255983979
0.255 0.0284657079390624
0.26 0.0346134757247706
0.265 0.0408683007634725
0.27 0.0471632338527864
0.275 0.0534291720986901
0.28 0.0595954389228459
0.285 0.0655902262681403
0.29 0.0713408271953653
0.295 0.0767754104213622
0.3 0.0818230626020849
0.305 0.086414499195271
0.31 0.0904826490067374
0.315 0.0939635688858809
0.32 0.0967964597725145
0.325 0.0989248972651208
0.33 0.100296995744866
0.335 0.100865319057145
0.34 0.10058812129321
0.345 0.0994293105426515
0.35 0.0973586627678125
0.355 0.0943518941237336
0.36 0.0903916670850119
0.365 0.0854666241797598
0.37 0.0795723580963002
0.375 0.0727109304594343
0.38 0.0648910715760291
0.385 0.0561282076729566
0.39 0.0464444137173825
0.395 0.0358678244637161
0.4 0.0244330473186699
0.405 0.0121806590497371
0.41 -0.000842876972519896
0.415 -0.0145856119017884
0.42 -0.028990512726495
0.425 -0.043995438825833
0.43 -0.0595336052904076
0.435 -0.0755341614582352
0.44 -0.0919222908305353
0.445 -0.108619831086309
0.45 -0.125545309047514
0.455 -0.142614804169352
0.46 -0.159741983536454
0.465 -0.176838785423727
0.47 -0.19381565594219
0.475 -0.21058200873347
0.48 -0.22704674032752
0.485 -0.243118401528421
0.49 -0.258705979049608
0.495 -0.273718765732092
0.5 -0.288067261691758
0.505 -0.301663210571849
0.51 -0.314420048021365
0.515 -0.326253311823425
0.52 -0.337080755470141
0.525 -0.346822869313455
0.53 -0.355403158520285
0.535 -0.362748298706881
0.54 -0.368788368002298
0.545 -0.373457330673457
0.55 -0.3766928264386
0.555 -0.378436841752061
0.56 -0.378635501193648
0.565 -0.377239412401791
0.57 -0.37420381180325
0.575 -0.369488524027709
0.58 -0.363058229642284
0.585 -0.354882414565275
0.59 -0.344935480469206
0.595 -0.333196787391869
0.6 -0.319650630494725
0.605 -0.304286303853011
0.61 -0.287097995600983
0.615 -0.268084862005539
0.62 -0.247250876501141
0.625 -0.224604831837496
0.63 -0.200160178758558
0.635 -0.173935137252943
0.64 -0.145952272690112
0.645 -0.116238679388548
0.65 -0.0848256812389764
0.655 -0.0517487222522345
0.66 -0.0170472985245255
0.665 0.0192353262638378
0.67 0.0570521704976699
0.675 0.0963527818495987
0.68 0.137083396294798
0.685 0.179187093099079
0.69 0.222604001065011
0.695 0.267271542147943
0.7 0.313124490216119
0.705 0.360095349476401
0.71 0.40811438642167
0.715 0.457109980448996
0.72 0.507008689628026
0.725 0.557735552101012
0.73 0.609214236479045
0.735 0.661367246458562
0.74 0.714116152821313
0.745 0.767381728445231
0.75 0.821084199532661
0.755 0.875143379238162
0.76 0.929478934787775
0.765 0.984010460424044
0.77 1.03865776538865
0.775 1.09334095398604
0.78 1.14798064445377
0.785 1.20249810833834
0.79 1.25681544963098
0.795 1.31085572164568
0.8 1.36454311614451
0.805 1.41780303985509
0.81 1.47056230359654
0.815 1.52274921501951
0.82 1.57429370144877
0.825 1.62512743484788
0.83 1.67518391085564
0.835 1.72439856540999
0.84 1.77270885718729
0.845 1.82005437006377
0.85 1.86637685507079
0.855 1.9116203365455
0.86 1.95573115149309
0.865 1.99865801522898
0.87 2.04035207221946
0.875 2.08076693350416
0.88 2.11985873140808
0.885 2.15758612101677
0.89 2.19391034321656
0.895 2.22879520598787
0.9 2.26220713043914
0.905 2.29411513019043
0.91 2.3244908407882
0.915 2.35330848783906
0.92 2.38054490934274
0.925 2.40617951642064
0.93 2.43019429555658
0.935 2.45257376969484
0.94 2.47330499046627
0.945 2.49237748843654
0.95 2.50978324766499
0.955 2.52551667175467
0.96 2.53957453393881
0.965 2.5519559399786
0.97 2.56266226839607
0.975 2.57169713396011
0.98 2.57906631859964
0.985 2.58477773848778
0.99 2.58884135629069
0.995 2.59126914126761
1 2.59207499667034
1.005 2.59127470461062
1.01 2.58888585706924
1.015 2.58492778050195
1.02 2.57942147892126
1.025 2.57238955670705
1.03 2.56385615984056
1.035 2.55384689194755
1.04 2.54238874887415
1.045 2.5295100509178
1.05 2.51524036452786
1.055 2.49961043650808
1.06 2.48265211729973
1.065 2.46439829133626
1.07 2.44488280910263
1.075 2.4241404132237
1.08 2.40220666822294
1.085 2.37911789047604
1.09 2.35491108288248
1.095 2.32962386622968
1.1 2.30329440999793
1.105 2.27596136671783
1.11 2.24766381046982
1.115 2.21844117302105
1.12 2.18833317554402
1.125 2.15737977916308
1.13 2.12562111248167
1.135 2.09309742584826
1.14 2.05984902689568
1.145 2.02591622803627
1.15 1.99133929519502
1.155 1.95615839150784
1.16 1.92041353435141
1.165 1.88414454037377
1.17 1.84739098040851
1.175 1.81019214136118
1.18 1.7725869709771
1.185 1.73461404832038
1.19 1.69631153612341
1.195 1.6577171487483
1.2 1.6188681105699
1.205 1.57980112751324
1.21 1.54055234874006
1.215 1.50115734215288
1.22 1.46165105962011
1.225 1.42206781389943
1.23 1.38244125001979
1.235 1.34280432425918
1.24 1.30318928046121
1.245 1.26362762848954
1.25 1.22415012811557
1.255 1.18478676940814
1.26 1.1455667568119
1.265 1.10651849597468
1.27 1.06766958326091
1.275 1.02904678950004
1.28 0.990676053916674
1.285 0.952582474381927
1.29 0.914790301744798
1.295 0.877322932266172
1.3 0.840202903318159
1.305 0.80345189440787
1.31 0.767090718457096
1.315 0.731139326975815
1.32 0.69561680701748
1.325 0.66054138441057
1.33 0.625930426044144
1.335 0.591800442726078
1.34 0.558167094732482
1.345 0.525045197137913
1.35 0.492448725870645
1.355 0.460390824874528
1.36 0.428883815231435
1.365 0.397939203114564
1.37 0.367567689387524
1.375 0.337779180532302
1.38 0.308582799794969
1.385 0.279986897589035
1.39 0.251999065101155
1.395 0.224626145798228
1.4 0.197874250674891
1.405 0.171748769120588
1.41 0.14625438610116
1.415 0.121395094081755
1.42 0.0971742101849248
1.425 0.0735943906241694
1.43 0.0506576456354003
1.435 0.0283653567132722
1.44 0.00671829220158783
1.445 -0.014283376866458
1.45 -0.0346400593890196
1.455 -0.054352727964667
1.46 -0.0734229014670363
1.465 -0.0918526289060844
1.47 -0.109644472175044
1.475 -0.126801487725002
1.48 -0.143327211486959
1.485 -0.159225640014757
1.49 -0.174501213890601
1.495 -0.189158801551062
1.5 -0.203203680381643
1.505 -0.216641521616746
1.51 -0.22947837174145
1.515 -0.241720637289581
1.52 -0.253375067138944
1.525 -0.264448736569144
1.53 -0.274949030485697
1.535 -0.28488362749519
1.54 -0.294260484159364
1.545 -0.303087818608895
1.55 -0.311374095410896
1.555 -0.319128010409852
1.56 -0.326358474951208
1.565 -0.333074601622059
1.57 -0.339285689370881
1.575 -0.345001209041646
1.58 -0.350230789746263
1.585 -0.354984204571705
1.59 -0.359271357278413
1.595 -0.363102269232762
1.6 -0.366487066069175
1.605 -0.369435965618299
1.61 -0.371959264891189
1.615 -0.374067328818522
1.62 -0.375770577976948
1.625 -0.377079477483948
1.63 -0.378004525920827
1.635 -0.378556244378771
1.64 -0.378745166417591
1.645 -0.378581827409105
1.65 -0.378076755373544
1.655 -0.377240461136424
1.66 -0.376083429051526
1.665 -0.374616108714387
1.67 -0.372848905971104
1.675 -0.370792174896348
1.68 -0.368456209893637
1.685 -0.365851238283688
1.69 -0.362987412934646
1.695 -0.359874805214929
1.7 -0.356523398549377
1.705 -0.352943082018851
1.71 -0.349143644342451
1.715 -0.345134768098149
1.72 -0.340926024232956
1.725 -0.336526867015897
1.73 -0.331946629176703
1.735 -0.327194517090641
1.74 -0.322279606582618
1.745 -0.317210838932724
1.75 -0.311997016970248
1.755 -0.306646801504288
1.76 -0.301168708124532
1.765 -0.295571104133104
1.77 -0.289862205666675
1.775 -0.284050075207045
1.78 -0.278142619184789
1.785 -0.272147585941685
1.79 -0.266072563766514
1.795 -0.259924979262166
1.8 -0.253712095851261
1.805 -0.247441012475537
1.81 -0.241118662614572
1.815 -0.234751813286182
1.82 -0.228347064465915
1.825 -0.221910848497976
1.83 -0.215449429751861
1.835 -0.20896890449644
1.84 -0.202475200804517
1.845 -0.195974078789666
1.85 -0.189471130839211
1.855 -0.182971782071427
1.86 -0.176481290918434
1.865 -0.17000474981664
1.87 -0.163547086067964
1.875 -0.157113062818007
1.88 -0.150707280123956
1.885 -0.144334176151347
1.89 -0.137998028462357
1.895 -0.131702955495275
1.9 -0.125452917999584
1.905 -0.119251720615983
1.91 -0.113103013664854
1.915 -0.10701029481709
1.92 -0.100976911029411
1.925 -0.095006060387972
1.93 -0.089100794138187
1.935 -0.0832640187876233
1.94 -0.0774984981332132
1.945 -0.0718068555346209
1.95 -0.0661915760590742
1.955 -0.060655008866422
1.96 -0.0551993694269712
1.965 -0.0498267419194687
1.97 -0.0445390817150305
1.975 -0.0393382176711706
1.98 -0.0342258547376872
1.985 -0.0292035763603179
1.99 -0.0242728470308176
1.995 -0.0194350148505264
2 -0.0146913140296098


==> dataset/deltaplot/delta_tame_n05_circle_r4.txt <==
0.01 0.0793664579231415
0.015 0.155396086733374
0.02 0.16793267128762
0.025 0.140810907984022
0.03 0.0920715067416147
0.035 0.0349753327861944
0.04 -0.0211158613221851
0.045 -0.0699787688491487
0.05 -0.107875581335728
0.055 -0.132997360680282
0.06 -0.14499322639017
0.065 -0.144575699388289
0.07 -0.133193341782004
0.075 -0.112762583750255
0.08 -0.0854513358539428
0.085 -0.0535076490575506
0.09 -0.0191273072686222
0.095 0.0156451802644799
0.1 0.0489871752429227
0.105 0.079344576579734
0.11 0.105458566013809
0.115 0.126376004402455
0.12 0.141446644276962
0.125 0.150309949431595
0.13 0.15287396687202
0.135 0.149288379052937
0.14 0.139913573505694
0.145 0.125287301348064
0.15 0.106090254470868
0.155 0.0831116720004964
0.16 0.0572158887501623
0.165 0.0293105604778354
0.17 0.000317141679934352
0.175 -0.0288559498715872
0.18 -0.0573371726795928
0.185 -0.0843125057362188
0.19 -0.109042793456374
0.195 -0.130877769685838
0.2 -0.14926680924231
0.205 -0.163766514323521
0.21 -0.17404529172804
0.215 -0.179885116016119
0.22 -0.181180704420187
0.225 -0.177936352229706
0.23 -0.170260693376886
0.235 -0.158359660706129
0.24 -0.142527924682241
0.245 -0.12313908868971
0.25 -0.100634914248008
0.255 -0.0755138409996015
0.26 -0.0483190547510812
0.265 -0.0196263426860952
0.27 0.00996804139543706
0.275 0.0398592969158909
0.28 0.0694455957336633
0.285 0.0981390351448734
0.29 0.1253758797358
0.295 0.150625968042275
0.3 0.17340118084588
0.305 0.193262888499626
0.31 0.209828314759136
0.315 0.222775773959755
0.32 0.231848756887674
0.325 0.236858858175453
0.33 0.237687554426425
0.335 0.234286857383559
0.34 0.22667888029468
0.345 0.214954368073754
0.35 0.199270252920189
0.355 0.179846306673775
0.36 0.156960969389997
0.365 0.130946440383096
0.37 0.102183123357976
0.375 0.0710935212443782
0.38 0.0381356790288083
0.385 0.00379627427196239
0.39 -0.031416544799808
0.395 -0.0669804746918627
0.4 -0.10236642860318
0.405 -0.13704587101808
0.41 -0.170498024891706
0.415 -0.202216866095316
0.42 -0.231717825206698
0.425 -0.258544122792468
0.43 -0.282272670906726
0.435 -0.30251948057216
0.44 -0.318944522390789
0.445 -0.331255995085745
0.45 -0.339213964602362
0.455 -0.342633344321695
0.46 -0.341386194873398
0.465 -0.33540332991186
0.47 -0.324675221950284
0.475 -0.309252209892112
0.48 -0.289244017156211
0.485 -0.264818596248246
0.49 -0.236200322192641
0.495 -0.203667563392036
0.5 -0.167549664166318
0.505 -0.128223378405591
0.51 -0.086108798438608
0.515 -0.0416648273204716
0.52 0.00461575371536993
0.525 0.0522115679364261
0.53 0.100578218852684
0.535 0.149154100169906
0.54 0.197366379919248
0.545 0.244637098112317
0.55 0.290389317234645
0.555 0.33405326539496
0.56 0.375072412989592
0.565 0.412909425283989
0.57 0.447051935339876
0.575 0.47701808418436
0.58 0.502361778006221
0.585 0.522677615426594
0.59 0.537605441499849
0.595 0.546834489006781
0.6 0.5501070717755
0.605 0.547221799154084
0.61 0.538036285332037
0.615 0.522469331914713
0.62 0.500502566957743
0.625 0.472181528526507
0.63 0.43761618571548
0.635 0.396980894906966
0.64 0.350513793827534
0.645 0.298515640638742
0.65 0.241348109838289
0.655 0.179431561120543
0.66 0.113242301512909
0.665 0.043309365046964
0.67 -0.0297891620941777
0.675 -0.105430239604402
0.68 -0.182950359808061
0.685 -0.26165038590042
0.69 -0.340800701985668
0.695 -0.419646633117377
0.7 -0.497414091795966
0.705 -0.573315405991215
0.71 -0.646555282736099
0.715 -0.71633686068537
0.72 -0.781867804743922
0.725 -0.842366395943574
0.73 -0.897067570174196
0.735 -0.945228860147685
0.74 -0.986136196078407
0.745 -1.01910952198846
0.75 -1.04350818627338
0.755 -1.05873606717665
0.76 -1.06424639609995
0.765 -1.05954624419855
0.77 -1.04420064045631
0.775 -1.01783629237811
0.78 -0.980144883554354
0.785 -0.930885925618304
0.79 -0.869889145504607
0.795 -0.797056392402692
0.8 -0.712363052352226
0.805 -0.615858962026135
0.81 -0.507668816860969
0.815 -0.387992072300518
0.82 -0.257102340489906
0.825 -0.115346288270087
0.83 0.0368579542474352
0.835 0.199022861921747
0.84 0.370594043838488
0.845 0.55095321473021
0.85 0.739421586828248
0.855 0.935263657714255
0.86 1.13769136724156
0.865 1.34586859431227
0.87 1.55891596223887
0.875 1.77591591960011
0.88 1.99591806192785
0.885 2.21794465824343
0.89 2.44099634540178
0.895 2.66405795240522
0.9 2.88610441631528
0.905 3.10610675112246
0.91 3.32303803092651
0.915 3.53587934903105
0.92 3.74362571506013
0.925 3.94529185295406
0.93 4.13991786368855
0.935 4.32657471777522
0.94 4.50436954403099
0.945 4.67245068273736
0.95 4.83001247313224
0.955 4.97629974717459
0.96 5.11061200367778
0.965 5.23230723920592
0.97 5.34080541455123
0.975 5.43559153814145
0.98 5.51621835034705
0.985 5.58230859534941
0.99 5.63355686997492
0.995 5.66973104167786
1 5.69067323064722
1.005 5.69630035380267
1.01 5.68660423121279
1.015 5.66165125819844
1.02 5.62158164905765
1.025 5.5666082609496
1.03 5.49701500898865
1.035 5.41315488600949
1.04 5.31544760275819
1.045 5.20437686642756
1.05 5.08048731747702
1.055 4.9443811465467
1.06 4.79671441498257
1.065 4.6381931040258
1.07 4.46956891907801
1.075 4.29163487662899
1.08 4.10522070241924
1.085 3.91118807020373
1.09 3.71042571108366
1.095 3.50384442377754
1.1 3.29237201641373
1.105 3.07694821044391
1.11 2.85851953710449
1.115 2.6380342564946
1.12 2.41643732879948
1.125 2.19466546647382
1.13 1.97364229531805
1.135 1.75427365133889
1.14 1.53744303909384
1.145 1.3240072758871
1.15 1.11479234472133
1.155 0.910589477329202
1.16 0.712151486919035
1.165 0.520189368485968
1.17 0.335369182673915
1.175 0.158309237238326
1.18 -0.010422421831948
1.185 -0.170310199509971
1.19 -0.32089281328382
1.195 -0.461764821188886
1.2 -0.592577812524611
1.205 -0.713041259535433
1.21 -0.822923030387419
1.215 -0.922049565789424
1.22 -1.01030572357802
1.225 -1.08763429749829
1.23 -1.15403521825623
1.235 -1.20956444668315
1.24 -1.25433257052866
1.245 -1.2885031179773
1.25 -1.31229060245709
1.255 -1.3259583146682
1.26 -1.32981587900103
1.265 -1.32421659262894
1.27 -1.30955456654706
1.275 -1.28626168868153
1.28 -1.25480442990998
1.285 -1.21568051441162
1.29 -1.16941547620407
1.295 -1.11655912402174
1.3 -1.05768193685011
1.305 -0.993371412450863
1.31 -0.924228391098882
1.315 -0.850863376504427
1.32 -0.773892875518807
1.325 -0.693935777721586
1.33 -0.611609795368973
1.335 -0.527527983451403
1.34 -0.4422953587702
1.345 -0.356505636005943
1.35 -0.270738097721529
1.355 -0.185554614129781
1.36 -0.101496827266304
1.365 -0.0190835129525182
1.37 0.0611918673805373
1.375 0.138863414299914
1.38 0.21349482810529
1.385 0.284681228818872
1.39 0.352050752013743
1.395 0.415265915530204
1.4 0.474024753598486
1.405 0.528061716349099
1.41 0.577148334139459
1.415 0.621093647549314
1.42 0.659744405289083
1.425 0.69298503361717
1.43 0.720737382166543
1.435 0.742960252330773
1.44 0.75964871554828
1.445 0.77083322994491
1.45 0.776578564843416
1.455 0.77698254361894
1.46 0.772174616267747
1.465 0.762314273858321
1.47 0.747589317746288
1.475 0.728213997054789
1.48 0.704427028447844
1.485 0.676489512654504
1.49 0.644682762535468
1.495 0.609306057720937
1.5 0.570674340989478
1.505 0.529115871603257
1.51 0.484969850767091
1.515 0.438584034238998
1.52 0.390312346891461
1.525 0.340512513708058
1.53 0.289543721303562
1.535 0.237764323580579
1.54 0.185529604587139
1.545 0.133189611022098
1.55 0.0810870661534725
1.555 0.0295553761752223
1.56 -0.0210832607649649
1.565 -0.0705196334734524
1.57 -0.118459176041066
1.575 -0.164623497997632
1.58 -0.208751779635372
1.585 -0.250602026810444
1.59 -0.289952180512508
1.595 -0.326601077481519
1.6 -0.360369259143456
1.605 -0.391099627125903
1.61 -0.418657944594159
1.615 -0.442933183613398
1.62 -0.463837719686318
1.625 -0.481307375533541
1.63 -0.495301317070447
1.635 -0.505801805384514
1.64 -0.5128138093268
1.645 -0.516364484096044
1.65 -0.516502521909918
1.655 -0.513297381521909
1.66 -0.506838403951116
1.665 -0.497233822343131
1.67 -0.484609674370994
1.675 -0.46910862601415
1.68 -0.450888715918849
1.685 -0.430122029844707
1.69 -0.406993314938468
1.695 -0.381698543747245
1.7 -0.354443437990053
1.705 -0.325441962148602
1.71 -0.294914796917568
1.715 -0.263087802471774
1.72 -0.230190481365228
1.725 -0.19645445067624
1.73 -0.162111932756874
1.735 -0.127394273635996
1.74 -0.092530497766534
1.745 -0.0577459074021036
1.75 -0.0232607344396751
1.755 0.0107111479230828
1.76 0.0439634468909609
1.765 0.0762985988654608
1.77 0.107528839643991
1.775 0.137477190944331
1.78 0.165978358800742
1.785 0.192879540018749
1.79 0.218041133527357
1.795 0.241337354125242
1.8 0.262656746777829
1.805 0.281902600280279
1.81 0.298993259753812
1.815 0.313862338085102
1.82 0.326458827047206
1.825 0.336747109451796
1.83 0.344706874273067
1.835 0.350332937250185
1.84 0.353634970014603
1.845 0.354637141298136
1.85 0.353377674254768
1.855 0.349908324371516
1.86 0.344293782849153
1.865 0.336611010700506
1.87 0.3269485091408
1.875 0.315405532129949
1.88 0.302091247169817
1.885 0.287123850659672
1.89 0.270629644269831
1.895 0.252742078906925
1.9 0.233600772914252
1.905 0.213350511177961
1.91 0.19214023179485
1.915 0.170122006901404
1.92 0.14745002416751
1.925 0.124279575323369
1.93 0.100766057916301
1.935 0.0770639962869151
1.94 0.053326087513877
1.945 0.0297022778049554
1.95 0.00633887451199223
1.955 -0.0166223013791717
1.96 -0.0390447177829032
1.965 -0.0607978849425865
1.97 -0.081758056014147
1.975 -0.101808871469625
1.98 -0.120841944404084
1.985 -0.138757384256927
1.99 -0.155464256893496
1.995 -0.170880979431777
2 -0.184935648639246


==> dataset/deltaplot/delta_zakian_n04.txt <==
0.01 1.6788333611417
0.015 -0.0463264661667075
0.02 -1.27899292820909
0.025 -2.10329301679684
0.03 -2.5931966435848
0.035 -2.81344593598617
0.04 -2.82041796601825
0.045 -2.66292468715479
0.05 -2.38295368586784
0.055 -2.0163531919216
0.06 -1.5934646344511
0.065 -1.13970587932072
0.07 -0.676108137067985
0.075 -0.219809389702931
0.08 0.215492951279387
0.085 0.619127574371419
0.09 0.983070529880251
0.095 1.30159989055133
0.1 1.57098159441389
0.105 1.78918436583378
0.11 1.95562171902446
0.115 2.07091915235692
0.12 2.13670474176895
0.125 2.15542143767546
0.13 2.13015946192215
0.135 2.06450728984025
0.14 1.96241978723063
0.145 1.82810215348512
0.15 1.665908399869
0.155 1.48025316661304
0.16 1.27553575377443
0.165 1.05607530908127
0.17 0.826056181158691
0.175 0.589482508814811
0.18 0.350141176489004
0.185 0.111572322658176
0.19 -0.122953357994561
0.195 -0.350451226391634
0.2 -0.568233883629034
0.205 -0.773917540537298
0.21 -0.96542414022484
0.215 -1.14097975961683
0.22 -1.29910977617289
0.225 -1.43863124823408
0.23 -1.55864292173362
0.235 -1.65851324220538
0.24 -1.73786671913799
0.245 -1.79656895957348
0.25 -1.83471065949171
0.255 -1.85259081476773
0.26 -1.85069938837994
0.265 -1.82969964693486
0.27 -1.79041035745785
0.275 -1.73378801466009
0.28 -1.66090924954658
0.285 -1.57295355212808
0.29 -1.47118642416888
0.295 -1.35694306223114
0.3 -1.23161265674344
0.305 -1.09662337935004
0.31 -0.953428118366629
0.315 -0.803491010694235
0.32 -0.648274808009477
0.325 -0.489229105388493
0.33 -0.327779451701087
0.335 -0.16531735307661
0.34 -0.00319117346788467
0.345 0.157302070240545
0.35 0.314924027030814
0.355 0.468501458186505
0.36 0.616931829766967
0.365 0.759188073649199
0.37 0.894322543260831
0.375 1.02147019323365
0.38 1.13985101485542
0.385 1.24877176141819
0.39 1.34762699938056
0.395 1.43589952271438
0.4 1.5131601689148
0.405 1.57906707594194
0.41 1.63336441986623
0.415 1.67588067321686
0.42 1.70652642402339
0.425 1.72529179530117
0.43 1.73224350429438
0.435 1.72752160016583
0.44 1.71133591803927
0.445 1.6839622863644
0.45 1.64573852351564
0.455 1.59706025835724
0.46 1.53837660823559
0.465 1.47018574649964
0.47 1.39303039022181
0.475 1.30749323730426
0.48 1.21419238062002
0.485 1.11377672527027
0.49 1.00692143344223
0.495 0.894323419742904
0.5 0.776696918263193
0.505 0.654769141013471
0.51 0.529276045760584
0.515 0.400958229705164
0.52 0.270556963868172
0.525 0.138810381510909
0.53 0.00644983240439068
0.535 -0.125803586709237
0.54 -0.257242316550826
0.545 -0.387175427108005
0.55 -0.514931510617604
0.555 -0.639861370823036
0.56 -0.761340504832675
0.565 -0.878771375082731
0.57 -0.991585470024981
0.575 -1.09924515322105
0.58 -1.2012453015228
0.585 -1.29711473396107
0.59 -1.38641743384178
0.595 -1.46875356736879
0.6 -1.5437603028697
0.605 -1.61111243540056
0.61 -1.67052282214254
0.615 -1.72174263458464
0.62 -1.76456143400896
0.625 -1.79880707726124
0.63 -1.8243454602001
0.635 -1.84108010657652
0.64 -1.84895161040023
0.645 -1.84793694010509
0.65 -1.83804861303238
0.655 -1.81933374891058
0.66 -1.79187301112679
0.665 -1.75577944465628
0.67 -1.71119721955029
0.675 -1.65830028887517
0.68 -1.59729096995355
0.685 -1.52839845768128
0.69 -1.45187727858536
0.695 -1.36800569414843
0.7 -1.27708406175958
0.705 -1.17943316145849
0.71 -1.07539249642408
0.715 -0.965318574921503
0.72 -0.849583181164967
0.725 -0.728571642279093
0.73 -0.602681098252392
0.735 -0.47231878147305
0.74 -0.337900312122636
0.745 -0.19984801537825
0.75 -0.0585892660413219
0.755 0.0854451341284594
0.76 0.231822541439221
0.765 0.380110013066001
0.77 0.529875803384484
0.775 0.680690809950919
0.78 0.832129965588218
0.785 0.983773573384436
0.79 1.13520858175312
0.795 1.28602979704306
0.8 1.4358410315181
0.805 1.58425618485371
0.81 1.7309002576163
0.815 1.87541029550115
0.82 2.01743626340718
0.825 2.15664184871801
0.83 2.29270519344063
0.835 2.42531955512351
0.84 2.55419389673538
0.845 2.67905340593332
0.85 2.79963994438432
0.855 2.9157124280274
0.86 3.02704713937373
0.865 3.13343797313967
0.87 3.23469661669222
0.875 3.33065266695786
0.88 3.42115368560418
0.885 3.50606519444918
0.89 3.58527061318561
0.895 3.65867114162698
0.9 3.7261855887895
0.905 3.78775015121763
0.91 3.84331814304387
0.915 3.89285968034295
0.92 3.93636132239895
0.925 3.97382567255105
0.93 4.00527094131889
0.935 4.03073047453382
0.94 4.05025224921702
0.945 4.06389833994984
0.95 4.07174435847725
0.955 4.07387886927093
0.96 4.07040278375614
0.965 4.06142873587551
0.97 4.04708044162419
0.975 4.02749204514497
0.98 4.00280745391908
0.985 3.97317966552916
0.99 3.93877008840606
0.995 3.89974785890027
1 3.85628915694376
1.005 3.80857652248764
1.01 3.75679817481734
1.015 3.70114733675937
1.02 3.64182156570289
1.025 3.57902209326596
1.03 3.51295317534067
1.035 3.44382145415355
1.04 3.37183533387889
1.045 3.29720437124196
1.05 3.22013868244884
1.055 3.14084836767779
1.06 3.05954295426621
1.065 2.97643085962623
1.07 2.89171887482154
1.075 2.80561166963922
1.08 2.71831131989159
1.085 2.6300168575872
1.09 2.54092384451462
1.095 2.45122396969037
1.1 2.36110467103128
1.105 2.27074878152361
1.11 2.18033420007536
1.115 2.09003358715558
1.12 2.00001408524425
1.125 1.9104370640396
1.13 1.82145789029583
1.135 1.7332257220938
1.14 1.64588332728011
1.145 1.55956692574643
1.15 1.4744060551606
1.155 1.3905234597047
1.16 1.30803500132207
1.165 1.22704959292594
1.17 1.14766915297663
1.175 1.06998858079211
1.18 0.994095751918121
1.185 0.920071532849206
1.19 0.84798981436049
1.195 0.777917562682255
1.2 0.709914887724824
1.205 0.64403512754026
1.21 0.580324948189535
1.215 0.518824458169418
1.22 0.459567336541913
1.225 0.40258097390073
1.23 0.347886625303977
1.235 0.295499574299735
1.24 0.245429307171467
1.245 0.197679696533062
1.25 0.152249193408779
1.255 0.109131026941143
1.26 0.0683134108799874
1.265 0.0297797560181032
1.27 -0.00649111224678958
1.275 -0.0405247320277489
1.28 -0.0723507795280197
1.285 -0.102002840850539
1.29 -0.129518181782724
1.295 -0.154937516279126
1.3 -0.178304774340696
1.305 -0.19966686996437
1.31 -0.219073469810632
1.315 -0.236576763209756
1.32 -0.252231234099677
1.325 -0.266093435460001
1.33 -0.278221766777681
1.335 -0.288676255050469
1.34 -0.297518339804417
1.345 -0.30481066257173
1.35 -0.310616861245076
1.355 -0.315001369694279
1.36 -0.318029223001128
1.365 -0.319765868638073
1.37 -0.320276983886727
1.375 -0.319628299762669
1.38 -0.317885431683881
1.385 -0.315113717091545
1.39 -0.311378060203763
1.395 -0.306742784055258
1.4 -0.30127148994915
1.405 -0.295026924420775
1.41 -0.288070853787992
1.415 -0.280463946337815
1.42 -0.27226566217534
1.425 -0.26353415073803
1.43 -0.254326155956332
1.435 -0.24469692902055
1.44 -0.234700148693683
1.445 -0.224387849090831
1.45 -0.213810354827587
1.455 -0.203016223422665
1.46 -0.192052194823909
1.465 -0.180963147911718
1.47 -0.169792063819862
1.475 -0.15857999590061
1.48 -0.147366046149107
1.485 -0.136187347890956
1.49 -0.125079054526958
1.495 -0.114074334120051
1.5 -0.103204369601454
1.505 -0.0924983643660523
1.51 -0.0819835530209979
1.515 -0.0716852170463589
1.52 -0.0616267051224587
1.525 -0.0518294578751986
1.53 -0.0423130367881983
1.535 -0.0330951570289338
1.54 -0.0241917239352124
1.545 -0.0156168729082688
1.55 -0.00738301245940433
1.555 0.000499129841495687
1.56 0.00802045876522053
1.565 0.0151734604171977
1.57 0.0219521490698235
1.575 0.0283520120729293
1.58 0.0343699530777714
1.585 0.040004233805004
1.59 0.0452544145817396
1.595 0.0501212938669819
1.6 0.0546068469785228
1.605 0.0587141642278305
1.61 0.0624473886625599
1.615 0.0658116536091283
1.62 0.0688130202003603
1.625 0.0714584150655217
1.63 0.0737555683521894
1.635 0.0757129522413754
1.64 0.0773397201091387
1.645 0.0786456464796503
1.65 0.0796410679063197
1.655 0.0803368249091837
1.66 0.0807442050883414
1.665 0.0808748875247901
1.67 0.080740888571629
1.675 0.0803545091302476
1.68 0.0797282834978571
1.685 0.0788749298645418
1.69 0.0778073025299516
1.695 0.0765383459018323
1.7 0.0750810503308185
1.705 0.0734484098283048
1.71 0.0716533817067925
1.715 0.0697088481748843
1.72 0.0676275799120822
1.725 0.0654222016417552
1.73 0.0631051597140815
1.735 0.0606886917044533
1.74 0.0581847980267656
1.745 0.0556052155552024
1.75 0.0529613932425851
1.755 0.0502644697180782
1.76 0.0475252528420399
1.765 0.0447542011910829
1.77 0.0419614074419617
1.775 0.0391565836187377
1.78 0.0363490481637877
1.785 0.033547714789613
1.79 0.030761083065081
1.795 0.0279972306866841
1.8 0.0252638073826168
1.805 0.0225680303949777
1.81 0.019916681483154
1.815 0.0173161053894792
1.82 0.014772209706526
1.825 0.0122904660839378
1.83 0.00987591271146716
1.835 0.00753315801391288
1.84 0.00526638549288394
1.845 0.00307935964979362
1.85 0.000975432924160729
1.855 -0.00104244641880591
1.86 -0.00297172551728465
1.865 -0.00481023732423902
1.87 -0.00655619026634205
1.875 -0.00820815721500031
1.88 -0.00976506383325619
1.885 -0.0112261763614025
1.89 -0.0125910889030492
1.895 -0.0138597102721617
1.9 -0.0150322504602308
1.905 -0.0161092067812784
1.91 -0.0170913497508156
1.915 -0.0179797087532115
1.92 -0.018775557550161
1.925 -0.0194803996811057
1.93 -0.0200959538045507
1.935 -0.020624139027245
1.94 -0.0210670602661731
1.945 -0.0214269936862286
1.95 -0.0217063722543356
1.955 -0.0219077714486453
1.96 -0.0220338951592758
1.965 -0.0220875618148888
1.97 -0.022071690767216
1.975 -0.0219892889634665
1.98 -0.0218434379343686
1.985 -0.0216372811234373
1.99 -0.0213740115809116
1.995 -0.0210568600436826
2 -0.0206890834204404


==> dataset/expA_CDF/Moments_cme.txt <==
2 0.00000000000000022685
3 0.00000000000000019388
4 0.00000000000000040230
5 0.00000000000000073868
6 0.00000000000000052741
7 0.00000000000000354130
8 0.00000000000000172367
9 0.00000000000000642229
10 0.00000000000000764555
11 0.00000000000000522733
12 0.00000000000001643727
13 0.00000000000000408998
14 0.00000000000001978909
15 0.00000000000000773276
16 0.00000000000000420159
17 0.00000000000003330643
18 0.00000000000000689260
19 0.00000000000000368742
20 0.00000000000003832612
21 0.00000000000000850805
22 0.00000000000002145179
23 0.00000000000006853355
24 0.00000000000011029972
25 0.00000000000022836105
26 0.00000000000018833067
27 0.00000000000002026539
28 0.00000000000025597165
29 0.00000000000005909602
30 0.00000000000023011368
31 0.00000000000001044611
32 0.00000000000011997030
33 0.00000000000013280548
34 0.00000000000022126145
35 0.00000000000002282662
36 0.00000000000023293950
37 0.00000000000001120919
38 0.00000000000004047361
39 0.00000000000006766789
40 0.00000000000045852374
41 0.00000000000051250177
42 0.00000000000003796618
43 0.00000000000075961591
44 0.00000000000030517991
45 0.00000000000018995973
46 0.00000000000040134727
47 0.00000000000141762165
48 0.00000000000036896930
49 0.00000000000006173315
50 0.00000000000056549524
51 0.00000000000033114728


==> dataset/expA_CDF/Moments_euler.txt <==
3 0.32735749009854181457
5 0.05100997543534537687
7 0.01034989255057363472
9 0.00222807563864110304
11 0.00046711691392765123
13 0.00010459106743668410
15 0.00002128686018127778
17 0.00000494883917968347
19 0.00000096465681902618
21 0.00000023533491564088
23 0.00000004345320117039
25 0.00000001122329063702
27 0.00000000195187851286
29 0.00000000053412871357
31 0.00000000008820769596
33 0.00000000002514084445
35 0.00000000000407078399
37 0.00000000000115054124
39 0.00000000000149486168
41 0.00000000000150775789
43 0.00000000000001055223
45 0.00000000000685304526
47 0.00000000001425503829
49 0.00000000000000113319
51 0.00000000007919137538


==> dataset/expA_CDF/Moments_gaver.txt <==
2 0.34560774805802219056
4 0.01134267682230665104
6 0.00063416407590096454
8 0.00004574149539854650
10 0.00001032974674586283
12 0.00000028569833420476
14 0.00000010741689458806
16 0.00000005796027369740
18 0.00000027244574913877
20 0.00000723469151586314
22 0.00017719716137929440
24 0.00174247518688652367
26 0.10438152072024461936
28 1.81184170376682218695
30 81.45606716820462622763
32 23.84000165206211008240
34 24873.58954462230758508667
36 114041.40129792345396708697
38 18768538.96630424261093139648
40 345715302.19489842653274536133
42 4702218562.92268276214599609375
44 110464595903.04443359375000000000
46 1674542236937.84033203125000000000
48 11565189672785.44335937500000000000
50 923989685592708.87500000000000000000


==> dataset/expA_CDF/Moments_talbot.txt <==
1 0.44089906270403994570
2 0.01117436250203192316
3 0.00058980997686506687
4 0.00044689000087830982
5 0.00005704859588343413
6 0.00000434419656724579
7 0.00000283767900200172
8 0.00000110541418083941
9 0.00000039651608446697
10 0.00000011582895938923
11 0.00000002975356110014
12 0.00000000713603070039
13 0.00000000156375115289
14 0.00000000029813315012
15 0.00000000004480022673
16 0.00000000000282997413
17 0.00000000000147149017
18 0.00000000000088392342
19 0.00000000000033795216
20 0.00000000000009380327
21 0.00000000000002386195
22 0.00000000000001809475
23 0.00000000000004329700
24 0.00000000000001459135
25 0.00000000000000378838
26 0.00000000000006474981
27 0.00000000000009576987
28 0.00000000000013218908
29 0.00000000000002123945
30 0.00000000000021799459
31 0.00000000000049006371
32 0.00000000000050145218
33 0.00000000000008562331
34 0.00000000000074820069
35 0.00000000000105309718
36 0.00000000000375693944
37 0.00000000000603416395
38 0.00000000000572255643
39 0.00000000000956612482
40 0.00000000000056899107
41 0.00000000000898733652
42 0.00000000008529062667
43 0.00000000001492268733
44 0.00000000003393415810
45 0.00000000007759822406
46 0.00000000003940726736
47 0.00000000010449453979
48 0.00000000026470451751
49 0.00000000050650096359
50 0.00000000018575126364


==> dataset/expA_CDF/Moments_tame1.txt <==
1 0.08148566342899200843
2 0.00000039831380751039
3 0.00000000000774605975
4 0.00000000000002467407
5 0.00000000000002778840
6 0.00000000000001175396
7 0.00000000000000782802
8 0.00000000000002279156
10 0.00000000000000646278
11 0.00000000000000347718
12 0.00000000000000655103
15 0.00000000000003472564
16 0.00000000000000611861
17 0.00000000000000396280
19 0.00000000000002966702
20 0.00000000000000903596
22 0.00000000000003283353
23 0.00000000000003131412
25 0.00000000000001526410
26 0.00000000000000925606
27 0.00000000000001552029
28 0.00000000000000851530
29 0.00000000000000575058
30 0.00000000000003275570
31 0.00000000000000281793
33 0.00000000000004989683
34 0.00000000000000472017
35 0.00000000000000956907
37 0.00000000000001873481
38 0.00000000000001895749
39 0.00000000000000877954
40 0.00000000000000359477
41 0.00000000000000390778
42 0.00000000000002591394
43 0.00000000000000782359
44 0.00000000000000893291
45 0.00000000000001409664
46 0.00000000000000870894
47 0.00000000000000707635
49 0.00000000000001496717
50 0.00000000000000854256


==> dataset/expA_CDF/Moments_zakian.txt <==
1 0.00000000000000000000
2 0.00000000000000025592
3 0.00000000000000440300
4 0.00000000000001583200
5 0.00000000000018562355
6 0.00000000000039282522
7 0.00000000005823697348
8 0.00000000029596380092
9 0.00000000485135063749
10 0.00000009190410858946
11 0.00000239983605526348
12 0.00001659251286619265
13 0.00047522104215782824
14 0.00666747236872415692
15 0.05741348329516283294
16 1.23772587703652359181
17 17.08358767787671439464
18 136.92501610150870305915


==> dataset/expA_CDF/RatAppr_cme.txt <==
2 2.02653268710515144235
3 0.87523958592083317409
4 0.47183648408479711422
5 0.29051519170910983236
6 0.19523201289063921160
7 0.13954298065200493317
8 0.10439475115460467025
9 0.08088505777527291163
10 0.06443069064042158955
11 0.05248795444005057570
12 0.04355775762279549129
13 0.03671233963460773797
14 0.03135370153839345253
15 0.02706600723018903754
16 0.02336400181270667509
17 0.02036632285261296554
18 0.01790345698067742630
19 0.01586347005369406066
20 0.01414916350288334540
21 0.01269695713405570407
22 0.01145630158575027674
23 0.01038820897852944271
24 0.00946226803617192420
25 0.00865442604111262351
26 0.00794550744644977915
27 0.00732006181679555664
28 0.00676551268875656697
29 0.00625809452852815144
30 0.00579948249254652430
31 0.00538930652293803051
32 0.00502100830761275166
33 0.00468909925632013478
34 0.00438895517645847191
35 0.00411666699773153948
36 0.00386889867314118424
37 0.00364280320431792197
38 0.00343593048467700883
39 0.00324617215078761619
40 0.00307169604784656314
41 0.00291090325137602834
42 0.00276240739448752786
43 0.00262498465482457121
44 0.00249577660905073813
45 0.00237428529788198716
46 0.00226143940550986838
47 0.00215643710312599579
48 0.00205857542051453768
49 0.00196721717446432650
50 0.00188180383078150873
51 0.00180182786489859544


==> dataset/expA_CDF/RatAppr_euler.txt <==
3 8.14420503842484144741
5 1.58904128871975602877
7 0.27820401675151651411
9 0.07518405507054860826
11 0.01166871713146513251
13 0.00375518184928774930
15 0.00048355086474635072
17 0.00018977632972584218
19 0.00002276863614891265
21 0.00000958858939302225
23 0.00000113066827562787
25 0.00000047574417624731
27 0.00000005410023166033
29 0.00000002254021787243
31 0.00000000232995156076
33 0.00000000110759197047
35 0.00000000043893951306
37 0.00000000090818176000
39 0.00000000186127909832
41 0.00000000443123625518
43 0.00000001033731790005
45 0.00000002158115558195
47 0.00000004183155848876
49 0.00000011297700747466
51 0.00000017812642544479


==> dataset/expA_CDF/RatAppr_gaver.txt <==
2 11.40801701441027660167
4 3.49993564414079383340
6 0.91494418312326952769
8 0.21006592013206754066
10 0.04287916275636920183
12 0.00785731331167653646
14 0.00130381318346747431
16 0.00020150751650231056
18 0.00012158082908513175
20 0.00261213872812356878
22 0.05695233084066382567
24 1.09578864599077596687
26 25.45754934437355743171
28 432.93058017114043423135
30 10272.45978667215058521833
32 153206.56765502510825172067
34 4334918.67610354721546173096
36 66416447.80984789133071899414
38 1887544758.61609935760498046875
40 40549305285.27169799804687500000
42 626224566774.41003417968750000000
44 14752092182274.48242187500000000000
46 331098618569625.37500000000000000000
48 4791966887597876.00000000000000000000
50 155696743114297024.00000000000000000000


==> dataset/expA_CDF/RatAppr_talbot.txt <==
1 15.02673921119571076588
2 4.96971720331954003314
3 0.64748450495502118951
4 0.06086153282232888845
5 0.00680408276746326951
6 0.00058363792280744669
7 0.00017616250366108332
8 0.00005166121372370217
9 0.00001742194824235628
10 0.00000498666878307330
11 0.00000125793736350415
12 0.00000030276921999254
13 0.00000006662835065189
14 0.00000001278133837558
15 0.00000000194555255121
16 0.00000000013319208999
17 0.00000000007426206295
18 0.00000000004039491597
19 0.00000000001559288000
20 0.00000000000546965465
21 0.00000000000332441125
22 0.00000000000332686647
23 0.00000000000756985544
24 0.00000000000701089290
25 0.00000000001005298842
26 0.00000000001579449227
27 0.00000000002707384253
28 0.00000000003274475586
29 0.00000000003892436634
30 0.00000000008188256803
31 0.00000000008671867763
32 0.00000000012886820182
33 0.00000000016944339259
34 0.00000000031043281441
35 0.00000000041915871222
36 0.00000000081543244932
37 0.00000000127582529354
38 0.00000000145553885449
39 0.00000000226757092001
40 0.00000000298889608176
41 0.00000000482484781787
42 0.00000000959587355740
43 0.00000000947302819788
44 0.00000001300919541256
45 0.00000001988858851521
46 0.00000002697609088925
47 0.00000004788484529596
48 0.00000006523503415273
49 0.00000010626807845196
50 0.00000012295101104013


==> dataset/expA_CDF/RatAppr_tame1.txt <==
1 5.70388456430492318816
2 0.00001555253992511669
3 0.00000000026573470778
4 0.00000000000860556726
5 0.00000000000948152890
6 0.00000000001178114357
7 0.00000000001020440700
8 0.00000000000846623663
10 0.00000000000495944064
11 0.00000000000130437153
12 0.00000000000750197818
15 0.00000000000595247425
16 0.00000000002362953595
17 0.00000000000838604771
19 0.00000000000759136484
20 0.00000000000991824530
22 0.00000000000940201362
23 0.00000000000893683302
25 0.00000000000695329125
26 0.00000000000734430211
27 0.00000000000773904561
28 0.00000000000631508227
29 0.00000000000672924583
30 0.00000000000692101213
31 0.00000000000772339939
33 0.00000000000743646384
34 0.00000000000748974196
35 0.00000000000619779865
37 0.00000000000656556373
38 0.00000000000621914070
39 0.00000000000603690851
40 0.00000000000554405112
41 0.00000000000725840628
42 0.00000000000546876613
43 0.00000000000591365504
44 0.00000000000672763550
45 0.00000000000654473513
46 0.00000000000641814986
47 0.00000000000643013185
49 0.00000000000569953161
50 0.00000000000554679490


==> dataset/expA_CDF/RatAppr_zakian.txt <==
1 7.01539926449064132896
2 0.03148338145989509895
3 0.00000841281520440687
4 0.00000000042584052566
5 0.00000000007334459724
6 0.00000000076364405767
7 0.00000001480026042613
8 0.00000017520322800015
9 0.00000142744779263632
10 0.00002340376182870959
11 0.00036685800610288639
12 0.00418886897349423238
13 0.07538802002529049195
14 0.93340003323258047274
15 10.16793858390245830492
16 197.95853094865941557146
17 2399.19196853354924314772
18 23648.03630727372001274489


==> dataset/expA_CDF/cme.txt <==
2 0.01919233576922230525
3 0.00806706245724219187
4 0.00430628911678199947
5 0.00263886241030890497
6 0.00176857556205882753
7 0.00126193049197573324
8 0.00094296853888754242
9 0.00072999496185560415
10 0.00058112359795042725
11 0.00047317434410233412
12 0.00039251514816849870
13 0.00033072277477078213
14 0.00028237465393785239
15 0.00024367600081295600
16 0.00021030088205338049
17 0.00018328426993689632
18 0.00016110236699105841
19 0.00014271798395921933
20 0.00012727907251707101
21 0.00011420304866089801
22 0.00010303372040606357
23 0.00009341938457540578
24 0.00008508571156199893
25 0.00007781583746257212
26 0.00007143689120663998
27 0.00006580959471412127
28 0.00006082064425660689
29 0.00005624928266474791
30 0.00005212440940452999
31 0.00004843548061158470
32 0.00004512341563211574
33 0.00004213879560887104
34 0.00003943999080990076
35 0.00003699179710389472
36 0.00003476419323453304
37 0.00003273154340654224
38 0.00003087180552489421
39 0.00002916599883866526
40 0.00002759763492485561
41 0.00002615233166599392
42 0.00002481760936308593
43 0.00002358245892983843
44 0.00002241899186679894
45 0.00002132718638370298
46 0.00002031310991824648
47 0.00001936954821536805
48 0.00001849017754849101
49 0.00001766927226711954
50 0.00001690180569350512
51 0.00001618322095723029


==> dataset/expA_CDF/euler.txt <==
3 0.22070898287345425137
5 0.03617788516091044460
7 0.00785428033162304494
9 0.00160579211073099619
11 0.00035787426716243724
13 0.00007511082013701481
15 0.00001638988292172900
17 0.00000354659650491837
19 0.00000074367556788894
21 0.00000016932647178044
23 0.00000003324502938293
25 0.00000000819659994293
27 0.00000000145587370577
29 0.00000000040235790860
31 0.00000000006231083043
33 0.00000000002007442118
35 0.00000000000399974329
37 0.00000000000510923087
39 0.00000000001356867305
41 0.00000000001992323001
43 0.00000000002279019271
45 0.00000000007403081302
47 0.00000000023023732027
49 0.00000000025924886901
51 0.00000000089587036967


==> dataset/expA_CDF/gaver.txt <==
2 0.14997911935020527552
4 0.02666424486701958127
6 0.00367744989717728316
8 0.00042898462815995790
10 0.00004349756033252986
12 0.00000381391944051116
14 0.00000027986274700068
16 0.00000005469686513556
18 0.00000088987012098531
20 0.00001777748322962902
22 0.00034384174921438932
24 0.00483979701966537942
26 0.09158170391997649817
28 1.51184376160422018209
30 29.32586977961162943984
32 599.87133975210144853918
34 11096.07902284439842333086
36 233115.06242893324815668166
38 6145223.08016313612461090088
40 139698387.05399852991104125977
42 2571386649.26735305786132812500
44 53961722083.73265075683593750000
46 973616465664.23742675781250000000
48 18404114760959.87109375000000000000
50 393052741414912.12500000000000000000


==> dataset/expA_CDF/metadata.txt <==
Doing a Fluid Queue experiment
MFFM CDF $f(t)=\Psi(t)$, of size 5 x 10. Topology = full.  t = 1. $\lambda=$ 1. Drift = -1.47e-01.
chosen funct = 4. MFFM matricial. m = 15. Psi is 5 x 10

AAA 1, circ dbl zeroinf @conj $r$=1


==> dataset/expA_CDF/talbot.txt <==
1 0.05172915841822400135
2 0.02023368283419954561
3 0.00210424496915391024
4 0.00005673121671901802
5 0.00000117004401269170
6 0.00000221770833848551
7 0.00000044604545907746
8 0.00000005772194829566
9 0.00000001000377981332
10 0.00000000142514235471
11 0.00000000000379629647
12 0.00000000006759828776
13 0.00000000002790131092
14 0.00000000000900009505
15 0.00000000000252181511
16 0.00000000000063059638
17 0.00000000000015031845
18 0.00000000000002892446
19 0.00000000000001166780
20 0.00000000000001279399
21 0.00000000000002410984
22 0.00000000000001801458
23 0.00000000000005270936
24 0.00000000000005781286
25 0.00000000000005551378
26 0.00000000000011751426
27 0.00000000000010975786
28 0.00000000000013291040
29 0.00000000000031243541
30 0.00000000000063634038
31 0.00000000000052856707
32 0.00000000000072538124
33 0.00000000000124626287
34 0.00000000000166994971
35 0.00000000000252190475
36 0.00000000000274881976
37 0.00000000000748991272
38 0.00000000000480354262
39 0.00000000000739081588
40 0.00000000001089020811
41 0.00000000003792352978
42 0.00000000001725833855
43 0.00000000004253803832
44 0.00000000003994503965
45 0.00000000006218465270
46 0.00000000011815386363
47 0.00000000010903704151
48 0.00000000024928515346
49 0.00000000056340868262
50 0.00000000030366864167


==> dataset/expA_CDF/tame1.txt <==
1 0.024713199763311
2 0.000000048114757
3 0.000000000000614
4 0.000000000000033
5 0.000000000000053
6 0.000000000000091
7 0.000000000000046
8 0.000000000000045
10 0.000000000000031
11 0.000000000000014
12 0.000000000000016
15 0.000000000000030
16 0.000000000000067
17 0.000000000000040
19 0.000000000000039
20 0.000000000000054
22 0.000000000000039
23 0.000000000000040
25 0.000000000000032
26 0.000000000000044
27 0.000000000000043
28 0.000000000000039
29 0.000000000000021
30 0.000000000000055
31 0.000000000000013
33 0.000000000000047
34 0.000000000000028
35 0.000000000000036
37 0.000000000000033
38 0.000000000000032
39 0.000000000000039
40 0.000000000000021
41 0.000000000000032
42 0.000000000000028
43 0.000000000000029
44 0.000000000000029
45 0.000000000000023
46 0.000000000000057
47 0.000000000000038
49 0.000000000000022
50 0.000000000000028
51 0.000000000000039
52 0.000000000000029
56 0.000000000000100

==> dataset/expA_CDF/zakian.txt <==
1 0.07581124183841833619
2 0.00000866777235532033
3 0.00000000006051407730
4 0.00000000000004362563
5 0.00000000000087317470
6 0.00000000000395996104
7 0.00000000009411583180
8 0.00000000040492255744
9 0.00000000596414863213
10 0.00000013261789470744
11 0.00000107288395934177
12 0.00001044090337120745
13 0.00016244515384104271
14 0.00280675017986960814
15 0.01910900461940186548
16 0.18576385996553085311
17 6.11720556504100176909
18 26.99324532112400376604


==> dataset/expA_PDF/Moments_cme.txt <==
2 0.00000000000000002515
3 0.00000000000000001927
4 0.00000000000000006116
5 0.00000000000000015044
6 0.00000000000000035878
7 0.00000000000000032354
8 0.00000000000000039759
9 0.00000000000000095125
10 0.00000000000000204618
11 0.00000000000000200607
12 0.00000000000000215708
13 0.00000000000000038441
14 0.00000000000000495019
15 0.00000000000000237834
16 0.00000000000000117912
17 0.00000000000000672498
18 0.00000000000000059023
19 0.00000000000000206102
20 0.00000000000000642996
21 0.00000000000000372121
22 0.00000000000000451839
23 0.00000000000000801077
24 0.00000000000001591426
25 0.00000000000002796856
26 0.00000000000003192460
27 0.00000000000000590709
28 0.00000000000003480545
29 0.00000000000002136297
30 0.00000000000005461466
31 0.00000000000000536254
32 0.00000000000001478946
33 0.00000000000003077356
34 0.00000000000006676221
35 0.00000000000000622864
36 0.00000000000002875180
37 0.00000000000000659204
38 0.00000000000001242334
39 0.00000000000002708540
40 0.00000000000008794510
41 0.00000000000008412398
42 0.00000000000001575275
43 0.00000000000009408448
44 0.00000000000004073456
45 0.00000000000002189021
46 0.00000000000009815770
47 0.00000000000019852956
48 0.00000000000003129483
49 0.00000000000002210444
50 0.00000000000005874952
51 0.00000000000005182727


==> dataset/expA_PDF/Moments_euler.txt <==
3 0.06795120956720261673
5 0.00457946690549021485
7 0.00175482622971287602
9 0.00020539805317117778
11 0.00009605944707577027
13 0.00001088988706056285
15 0.00000544270252427474
17 0.00000060158363878529
19 0.00000030411626045087
21 0.00000003263253254856
23 0.00000001629349047415
25 0.00000000172092135967
27 0.00000000080430021232
29 0.00000000008073575772
31 0.00000000003370330108
33 0.00000000000306183145
35 0.00000000000093229493
37 0.00000000000017161334
39 0.00000000000029772533
41 0.00000000000023397486
43 0.00000000000000705151
45 0.00000000000098557782
47 0.00000000000205177185
49 0.00000000000000046950
51 0.00000000001145333259


==> dataset/expA_PDF/Moments_gaver.txt <==
2 0.23510910037765037073
4 0.00771616538851171031
6 0.00043140741552535119
8 0.00003111690006250264
10 0.00000702709170911740
12 0.00000019432063836698
14 0.00000007248558654055
16 0.00000000583023639761
18 0.00000005570079437796
20 0.00000129729423737464
22 0.00002976078548615957
24 0.00028880375123521072
26 0.01713792124846336140
28 0.29880568498325354998
30 13.39870589319409788231
32 2.28025178477748946548
34 4247.23744205588354816427
36 29556.79073467178750433959
38 3137956.21528077730908989906
40 58011322.20669703185558319092
42 807315543.36018490791320800781
44 18648391524.88425064086914062500
46 290049199997.62927246093750000000
48 2563266462783.38720703125000000000
50 154145648082403.31250000000000000000


==> dataset/expA_PDF/Moments_talbot.txt <==
1 0.15213036102233334912
2 0.00127705181757282668
3 0.00038943550300669645
4 0.00007451509813760860
5 0.00000940711488821164
6 0.00000040173662532291
7 0.00000035799203026075
8 0.00000015658028229514
9 0.00000005825310665485
10 0.00000001731878757645
11 0.00000000451942987894
12 0.00000000109674071655
13 0.00000000024287074456
14 0.00000000004701058398
15 0.00000000000728778855
16 0.00000000000062760842
17 0.00000000000019783132
18 0.00000000000012837551
19 0.00000000000005029803
20 0.00000000000001395928
21 0.00000000000000318658
22 0.00000000000000323104
23 0.00000000000000867815
24 0.00000000000000261070
25 0.00000000000000081812
26 0.00000000000001197593
27 0.00000000000001550245
28 0.00000000000002203210
29 0.00000000000000396465
30 0.00000000000003555467
31 0.00000000000008184381
32 0.00000000000009817846
33 0.00000000000001331893
34 0.00000000000013966290
35 0.00000000000017101093
36 0.00000000000063420613
37 0.00000000000100398916
38 0.00000000000093792752
39 0.00000000000151172074
40 0.00000000000032850244
41 0.00000000000145107462
42 0.00000000001431745189
43 0.00000000000244795880
44 0.00000000000479766479
45 0.00000000001261257301
46 0.00000000000510161125
47 0.00000000002130046583
48 0.00000000004159620787
49 0.00000000008171042236
50 0.00000000003364901815


==> dataset/expA_PDF/Moments_tame1.txt <==
1 0.05543284584942227700
2 0.00000027096383538265
3 0.00000000000526791853
4 0.00000000000000419106
5 0.00000000000000760407
6 0.00000000000000193776
7 0.00000000000000087114
8 0.00000000000000364095
10 0.00000000000000271940
11 0.00000000000000096435
12 0.00000000000000246373
15 0.00000000000000680441
16 0.00000000000000288803
17 0.00000000000000148246
19 0.00000000000000854562
20 0.00000000000000085708
22 0.00000000000000541898
23 0.00000000000000801354
25 0.00000000000000280593
26 0.00000000000000078086
27 0.00000000000000181143
28 0.00000000000000103342
29 0.00000000000000058429
30 0.00000000000000884993
31 0.00000000000000141232
33 0.00000000000000844041
34 0.00000000000000069233
35 0.00000000000000109145
37 0.00000000000000234126
38 0.00000000000000355813
39 0.00000000000000416423
40 0.00000000000000141213
41 0.00000000000000052717
42 0.00000000000000436699
43 0.00000000000000479566
44 0.00000000000000221520
45 0.00000000000000516495
46 0.00000000000000560159
47 0.00000000000000328104
49 0.00000000000000522579
50 0.00000000000000073525


==> dataset/expA_PDF/Moments_zakian.txt <==
1 0.00000000000000000000
2 0.00000000000000008705
3 0.00000000000000079191
4 0.00000000000000437718
5 0.00000000000003591775
6 0.00000000000009735949
7 0.00000000000924595871
8 0.00000000004942811098
9 0.00000000080732549999
10 0.00000001464071481190
11 0.00000038143908104959
12 0.00000258049761823796
13 0.00007546186372490327
14 0.00106712903578054519
15 0.00905093689204696308
16 0.19725584804173421083
17 2.71953904808150737082
18 21.75666832876601475277


==> dataset/expA_PDF/RatAppr_cme.txt <==
2 0.15980493987286137347
3 0.06901818573783974342
4 0.03720729571685457704
5 0.02290896319542965950
6 0.01539528095439373495
7 0.01100384798857005977
8 0.00823218743889833973
9 0.00637829918887447903
10 0.00508076810666575375
11 0.00413900770350937152
12 0.00343480511427167890
13 0.00289500054217291768
14 0.00247243798287405869
15 0.00213432612537690783
16 0.00184239954708180997
17 0.00160601357165487588
18 0.00141180099611443524
19 0.00125093510419848415
20 0.00111575117303411861
21 0.00100123550154747071
22 0.00090340195237186200
23 0.00081917608423676927
24 0.00074615977536556367
25 0.00068245631661127378
26 0.00062655359462918754
27 0.00057723324471496435
28 0.00053350353306180103
29 0.00049349039678146214
30 0.00045732593257057140
31 0.00042498095902158240
32 0.00039593831168120692
33 0.00036976518043956751
34 0.00034609691841710571
35 0.00032462527065814194
36 0.00030508716872398503
37 0.00028725810875829532
38 0.00027094488433615407
39 0.00025598123764517168
40 0.00024222269167294993
41 0.00022954316109569169
42 0.00021783332210200933
43 0.00020699666854653522
44 0.00019680779564191272
45 0.00018722743614416835
46 0.00017832882268474973
47 0.00017004872598276339
48 0.00016233171238357955
49 0.00015512753595462733
50 0.00014839215273656999
51 0.00014208554120224049


==> dataset/expA_PDF/RatAppr_euler.txt <==
3 0.64222215844782259975
5 0.12530597172952417928
7 0.02193814906231403294
9 0.00592873901141447671
11 0.00092015226374212312
13 0.00029611987680016715
15 0.00003813104883920936
17 0.00001496506577668486
19 0.00000179545119302349
21 0.00000075612101456223
23 0.00000008916035598763
25 0.00000003751544199796
27 0.00000000426614597564
29 0.00000000177743896496
31 0.00000000018373144013
33 0.00000000008734064314
35 0.00000000003461316116
37 0.00000000007161588484
39 0.00000000014677364756
41 0.00000000034943104931
43 0.00000000081516300032
45 0.00000000170181082797
47 0.00000000329868337758
49 0.00000000890895271583
51 0.00000001404639702537


==> dataset/expA_PDF/RatAppr_gaver.txt <==
2 0.89959440805299950572
4 0.27599209661392593018
6 0.07214914474431653735
8 0.01656502850886436631
10 0.00338129361035303553
12 0.00061959892841814820
14 0.00010281392879336896
16 0.00001589014416766251
18 0.00000958741855252098
20 0.00020598368585095513
22 0.00449105206322258053
24 0.08640987623844528787
26 2.00748903196789463266
28 34.13931873568752450865
30 810.04852722138753051695
32 12081.30837860420069773681
34 341835.79805862100329250097
36 5237357.63866860512644052505
38 148844861.26343402266502380371
40 3197569589.78817272186279296875
42 49381774040.48982238769531250000
44 1163295918781.77270507812500000000
46 26109223487576.05859375000000000000
48 377876944802315.37500000000000000000
50 12277674488104404.00000000000000000000


==> dataset/expA_PDF/RatAppr_talbot.txt <==
1 1.18495357682118584997
2 0.39189368319347306358
3 0.05105825484155032679
4 0.00479931740313339992
5 0.00053654502809804487
6 0.00004602354738970282
7 0.00001389152935185369
8 0.00000407381396086354
9 0.00000137383098188013
10 0.00000039323042264038
11 0.00000009919632977930
12 0.00000002387527095128
13 0.00000000525406752011
14 0.00000000100788949697
15 0.00000000015341914317
16 0.00000000001050304003
17 0.00000000000585603409
18 0.00000000000318539501
19 0.00000000000122959736
20 0.00000000000043131692
21 0.00000000000026215089
22 0.00000000000026234450
23 0.00000000000059693105
24 0.00000000000055285332
25 0.00000000000079274182
26 0.00000000000124549577
27 0.00000000000213494399
28 0.00000000000258213143
29 0.00000000000306943286
30 0.00000000000645695919
31 0.00000000000683831707
32 0.00000000001016207406
33 0.00000000001336168488
34 0.00000000002447959392
35 0.00000000003305331971
36 0.00000000006430201416
37 0.00000000010060690638
38 0.00000000011477845909
39 0.00000000017881233144
40 0.00000000023569338983
41 0.00000000038046981445
42 0.00000000075669541707
43 0.00000000074700828228
44 0.00000000102585746775
45 0.00000000156834119284
46 0.00000000212723565230
47 0.00000000377602338814
48 0.00000000514419568789
49 0.00000000837991116328
50 0.00000000969546607938


==> dataset/expA_PDF/RatAppr_tame1.txt <==
1 0.44978743034367574261
2 0.00000122641629390831
3 0.00000000002095486506
4 0.00000000000067860349
5 0.00000000000074767862
6 0.00000000000092901780
7 0.00000000000080468213
8 0.00000000000066761639
10 0.00000000000039108331
11 0.00000000000010285796
12 0.00000000000059157850
15 0.00000000000046939030
16 0.00000000000186333860
17 0.00000000000066129299
19 0.00000000000059862721
20 0.00000000000078211647
22 0.00000000000074140833
23 0.00000000000070472590
25 0.00000000000054831106
26 0.00000000000057914475
27 0.00000000000061027277
28 0.00000000000049798424
29 0.00000000000053064366
30 0.00000000000054576565
31 0.00000000000060903897
33 0.00000000000058641228
34 0.00000000000059061360
35 0.00000000000048873568
37 0.00000000000051773629
38 0.00000000000049041864
39 0.00000000000047604848
40 0.00000000000043718355
41 0.00000000000057237131
42 0.00000000000043124685
43 0.00000000000046632916
44 0.00000000000053051668
45 0.00000000000051609382
46 0.00000000000050611177
47 0.00000000000050705663
49 0.00000000000044944417
50 0.00000000000043739992


==> dataset/expA_PDF/RatAppr_zakian.txt <==
1 0.55320867251714456181
2 0.00248266406616901416
3 0.00000066340377160271
4 0.00000000003358022302
5 0.00000000000578368611
6 0.00000000006021817141
7 0.00000000116709428994
8 0.00000001381588438926
9 0.00000011256330091559
10 0.00000184553487621177
11 0.00002892907771988364
12 0.00033031885382552766
13 0.00594482294015448529
14 0.07360450543787340483
15 0.80180636827160545188
16 15.61028417496679665533
17 189.19148490155194508588
18 1864.79746625425764250394


==> dataset/expA_PDF/cme.txt <==
2 0.01423070938197616188
3 0.00598620931570455726
4 0.00319619071862827300
5 0.00195874412861813752
6 0.00131279128240346455
7 0.00093672213490313735
8 0.00069995895080937750
9 0.00054186844428597610
10 0.00043136069410505424
11 0.00035122961425526839
12 0.00029135618066144890
13 0.00024548777407487144
14 0.00020959916922894247
15 0.00018087414154160887
16 0.00015609978765079163
17 0.00013604549110860517
18 0.00011957975658570281
19 0.00010593361270126722
20 0.00009447358727088153
21 0.00008476753967671903
22 0.00007647682741531402
23 0.00006934037580970821
24 0.00006315454822029267
25 0.00005775836568568333
26 0.00005302350687260782
27 0.00004884658211302051
28 0.00004514348708449653
29 0.00004175025732167667
30 0.00003868854294817583
31 0.00003595042143953679
32 0.00003349203896734973
33 0.00003127670139153362
34 0.00002927352132228245
35 0.00002745635729070259
36 0.00002580293122083884
37 0.00002429421187491931
38 0.00002291383033690584
39 0.00002164771446095922
40 0.00002048361595118411
41 0.00001941085097254729
42 0.00001842017285231352
43 0.00001750341025178815
44 0.00001663978234332049
45 0.00001582941643412565
46 0.00001507673327361776
47 0.00001437639592177103
48 0.00001372368710346678
49 0.00001311439967222657
50 0.00001254477429012439
51 0.00001201140509174328


==> dataset/expA_PDF/euler.txt <==
3 0.01961684938139862666
5 0.00654299326204699650
7 0.00067529661139359713
9 0.00037898574728336906
11 0.00002550267067696662
13 0.00002233060524717552
15 0.00000188461639118102
17 0.00000129445327289742
19 0.00000014367240807095
21 0.00000007190056333316
23 0.00000000888064608712
25 0.00000000369640237182
27 0.00000000044311844181
29 0.00000000016067878291
31 0.00000000002037540603
33 0.00000000002770105971
35 0.00000000005367695617
37 0.00000000012194134143
39 0.00000000032224531425
41 0.00000000053046529281
43 0.00000000070537461112
45 0.00000000260646498396
47 0.00000000628452379080
49 0.00000001220540962133
51 0.00000001711172764141


==> dataset/expA_PDF/gaver.txt <==
2 0.09460930862632972727
4 0.01863934155469989043
6 0.00274447941385609628
8 0.00032807423725103601
10 0.00003335534968254574
12 0.00000291844672098431
14 0.00000021051755544490
16 0.00000038940498569611
18 0.00000762143837463768
20 0.00017740458448671891
22 0.00351025960388881390
24 0.05595512840553423795
26 1.14262752803323697215
28 20.76689715115072232265
30 413.40601922595976702723
32 9427.38765083630096341949
34 181608.89103818815783597529
36 3809690.18975080782547593117
38 107810004.80644711852073669434
40 2472156231.73440647125244140625
42 49360135000.18690490722656250000
44 1081571634687.83618164062500000000
46 21382349057024.12109375000000000000
48 406467252011007.93750000000000000000
50 9275828327284736.00000000000000000000


==> dataset/expA_PDF/metadata.txt <==
Doing a Fluid Queue experiment
MFFM PDF $f(t)=\psi(t)$, of size 5 x 10. Topology = full.  t = 1. $\lambda=$ 1. Drift = -1.47e-01.
chosen funct = 6. MFFM matricial. m = 15. psi is 5 x 10

AAA 1, circ dbl zeroinf @conj $r$=1


==> dataset/expA_PDF/talbot.txt <==
1 0.13161309463767592587
2 0.00732927287134581881
3 0.00076909374359135135
4 0.00034071617229662241
5 0.00004804777294085817
6 0.00000418519792843510
7 0.00000246776030856919
8 0.00000092393358319706
9 0.00000032832848864003
10 0.00000009550186099781
11 0.00000002442238996553
12 0.00000000583756282189
13 0.00000000127540719925
14 0.00000000024206250619
15 0.00000000003601650761
16 0.00000000000210736103
17 0.00000000000121002570
18 0.00000000000076274763
19 0.00000000000020488398
20 0.00000000000012104888
21 0.00000000000026544664
22 0.00000000000016535463
23 0.00000000000047279027
24 0.00000000000054306587
25 0.00000000000091296862
26 0.00000000000129399401
27 0.00000000000112293876
28 0.00000000000178779497
29 0.00000000000385636354
30 0.00000000000750527038
31 0.00000000000643442618
32 0.00000000001003892269
33 0.00000000001648412549
34 0.00000000001807761989
35 0.00000000002881251225
36 0.00000000004538498505
37 0.00000000009855443160
38 0.00000000007610460605
39 0.00000000009488916615
40 0.00000000018496795313
41 0.00000000062680272179
42 0.00000000028701197190
43 0.00000000065746808611
44 0.00000000087954966908
45 0.00000000109782524896
46 0.00000000205364418463
47 0.00000000185827670537
48 0.00000000460374791217
49 0.00000001135324448913
50 0.00000000683904967408


==> dataset/expA_PDF/tame1.txt <==
1 0.021256063718042
2 0.000000007294803
3 0.000000000000080
4 0.000000000000223
5 0.000000000000534
6 0.000000000000600
7 0.000000000000416
8 0.000000000000435
10 0.000000000000226
11 0.000000000000081
12 0.000000000000161
15 0.000000000000269
16 0.000000000000425
17 0.000000000000203
19 0.000000000000195
20 0.000000000000388
22 0.000000000000206
23 0.000000000000291
25 0.000000000000258
26 0.000000000000337
27 0.000000000000207
28 0.000000000000295
29 0.000000000000206
30 0.000000000000366
31 0.000000000000124
33 0.000000000000334
34 0.000000000000162
35 0.000000000000181
37 0.000000000000284
38 0.000000000000201
39 0.000000000000159
40 0.000000000000222
41 0.000000000000217
42 0.000000000000114
43 0.000000000000232
44 0.000000000000135
45 0.000000000000157
46 0.000000000000266
47 0.000000000000214
49 0.000000000000124
50 0.000000000000121
51 0.000000000000206
52 0.000000000000162
56 0.000000000000801

==> dataset/expA_PDF/zakian.txt <==
1 0.05586982039995728316
2 0.00000693273809529812
3 0.00000000004948498409
4 0.00000000000038422830
5 0.00000000001070410011
6 0.00000000005878671882
7 0.00000000158868623126
8 0.00000000760369394115
9 0.00000014045312840742
10 0.00000325799554218576
11 0.00002925524881073787
12 0.00030149220142539106
13 0.00516366398809053797
14 0.09702347038776275301
15 0.74173842763373643017
16 7.03938942867807693204
17 240.78293207439546108617
18 959.45074653424308053218


==> dataset/expB_T=1/cme.txt <==
2 0.01423070938197616188
3 0.00598620931570455726
4 0.00319619071862827300
5 0.00195874412861813752
6 0.00131279128240346455
7 0.00093672213490313735
8 0.00069995895080937750
9 0.00054186844428597610
10 0.00043136069410505424
11 0.00035122961425526839
12 0.00029135618066144890
13 0.00024548777407487144
14 0.00020959916922894247
15 0.00018087414154160887
16 0.00015609978765079163
17 0.00013604549110860517
18 0.00011957975658570281
19 0.00010593361270126722
20 0.00009447358727088153
21 0.00008476753967671903
22 0.00007647682741531402
23 0.00006934037580970821
24 0.00006315454822029267
25 0.00005775836568568333
26 0.00005302350687260782
27 0.00004884658211302051
28 0.00004514348708449653
29 0.00004175025732167667
30 0.00003868854294817583
31 0.00003595042143953679
32 0.00003349203896734973
33 0.00003127670139153362
34 0.00002927352132228245
35 0.00002745635729070259
36 0.00002580293122083884
37 0.00002429421187491931
38 0.00002291383033690584
39 0.00002164771446095922
40 0.00002048361595118411
41 0.00001941085097254729
42 0.00001842017285231352
43 0.00001750341025178815
44 0.00001663978234332049
45 0.00001582941643412565
46 0.00001507673327361776
47 0.00001437639592177103
48 0.00001372368710346678
49 0.00001311439967222657
50 0.00001254477429012439
51 0.00001201140509174328


==> dataset/expB_T=1/euler.txt <==
3 0.01961684938139862666
5 0.00654299326204699650
7 0.00067529661139359713
9 0.00037898574728336906
11 0.00002550267067696662
13 0.00002233060524717552
15 0.00000188461639118102
17 0.00000129445327289742
19 0.00000014367240807095
21 0.00000007190056333316
23 0.00000000888064608712
25 0.00000000369640237182
27 0.00000000044311844181
29 0.00000000016067878291
31 0.00000000002037540603
33 0.00000000002770105971
35 0.00000000005367695617
37 0.00000000012194134143
39 0.00000000032224531425
41 0.00000000053046529281
43 0.00000000070537461112
45 0.00000000260646498396
47 0.00000000628452379080
49 0.00000001220540962133
51 0.00000001711172764141


==> dataset/expB_T=1/gaver.txt <==
2 0.09460930862632972727
4 0.01863934155469989043
6 0.00274447941385609628
8 0.00032807423725103601
10 0.00003335534968254574
12 0.00000291844672098431
14 0.00000021051755544490
16 0.00000038940498569611
18 0.00000762143837463768
20 0.00017740458448671891
22 0.00351025960388881390
24 0.05595512840553423795
26 1.14262752803323697215
28 20.76689715115072232265
30 413.40601922595976702723
32 9427.38765083630096341949
34 181608.89103818815783597529
36 3809690.18975080782547593117
38 107810004.80644711852073669434
40 2472156231.73440647125244140625
42 49360135000.18690490722656250000
44 1081571634687.83618164062500000000
46 21382349057024.12109375000000000000
48 406467252011007.93750000000000000000
50 9275828327284736.00000000000000000000


==> dataset/expB_T=1/metadata.txt <==
Doing a Fluid Queue experiment
MFFM PDF $f(t)=\psi(t)$, of size 5 x 10. Topology = full.  t = 1. $\lambda=$ 1. Drift = -1.47e-01.
chosen funct = 6. MFFM matricial. m = 15. psi is 5 x 10

AAA 1, circ dbl zeroinf @conj optimal $\lambda(1)$=0.6
AAA 2, circ dbl zeroinf @conj $\lambda$=5.0e-01
AAA 3, circ dbl zeroinf @conj $\lambda$=1
AAA 4, circ dbl zeroinf @conj $\lambda$=3
AAA 5, circ dbl zeroinf @conj $\lambda$=10
AAA 6, circ dbl zeroinf @conj $\lambda$=100


==> dataset/expB_T=1/talbot.txt <==
1 0.13161309463767592587
2 0.00732927287134581881
3 0.00076909374359135135
4 0.00034071617229662241
5 0.00004804777294085817
6 0.00000418519792843510
7 0.00000246776030856919
8 0.00000092393358319706
9 0.00000032832848864003
10 0.00000009550186099781
11 0.00000002442238996553
12 0.00000000583756282189
13 0.00000000127540719925
14 0.00000000024206250619
15 0.00000000003601650761
16 0.00000000000210736103
17 0.00000000000121002570
18 0.00000000000076274763
19 0.00000000000020488398
20 0.00000000000012104888
21 0.00000000000026544664
22 0.00000000000016535463
23 0.00000000000047279027
24 0.00000000000054306587
25 0.00000000000091296862
26 0.00000000000129399401
27 0.00000000000112293876
28 0.00000000000178779497
29 0.00000000000385636354
30 0.00000000000750527038
31 0.00000000000643442618
32 0.00000000001003892269
33 0.00000000001648412549
34 0.00000000001807761989
35 0.00000000002881251225
36 0.00000000004538498505
37 0.00000000009855443160
38 0.00000000007610460605
39 0.00000000009488916615
40 0.00000000018496795313
41 0.00000000062680272179
42 0.00000000028701197190
43 0.00000000065746808611
44 0.00000000087954966908
45 0.00000000109782524896
46 0.00000000205364418463
47 0.00000000185827670537
48 0.00000000460374791217
49 0.00000001135324448913
50 0.00000000683904967408


==> dataset/expB_T=1/tame1.txt <==
3 0.000000000000047
4 0.000000000000194
5 0.000000000000491
6 0.000000000000795
7 0.000000000002484
8 0.000000000001713
9 0.000000000006173
10 0.000000000008597


==> dataset/expB_T=1/tame2.txt <==
1 0.030953052119782
2 0.000000177735242
3 0.000000000000038
5 0.000000000000148
6 0.000000000000192
7 0.000000000000163
8 0.000000000000163
9 0.000000000000387
10 0.000000000000163
12 0.000000000000116
13 0.000000000000064
14 0.000000000000152
15 0.000000000000120
16 0.000000000000043
17 0.000000000000033
19 0.000000000000013
20 0.000000000000125
21 0.000000000000137
23 0.000000000000078
24 0.000000000000072
25 0.000000000000121
26 0.000000000000037


==> dataset/expB_T=1/tame3.txt <==
1 0.021256063718042
2 0.000000007294803
3 0.000000000000080
4 0.000000000000223
5 0.000000000000534
6 0.000000000000600
7 0.000000000000416
8 0.000000000000435
10 0.000000000000226
11 0.000000000000081
12 0.000000000000161
15 0.000000000000269
16 0.000000000000425
17 0.000000000000203
19 0.000000000000195
20 0.000000000000388
22 0.000000000000206
23 0.000000000000291
25 0.000000000000258
26 0.000000000000337


==> dataset/expB_T=1/tame4.txt <==
1 0.024338226755830
2 0.000114884042403
3 0.000000008614757
4 0.000000000000938
5 0.000000000000816
7 0.000000000003127
8 0.000000000003946
9 0.000000000006801
10 0.000000000004552
11 0.000000000006406
12 0.000000000005581
13 0.000000000007496
14 0.000000000002413
16 0.000000000002113
17 0.000000000002102
19 0.000000000001996
20 0.000000000002704
21 0.000000000002210
22 0.000000000002996
23 0.000000000003287
24 0.000000000002411
25 0.000000000001840
26 0.000000000002513


==> dataset/expB_T=1/tame5.txt <==
1 0.068278489579996
2 0.001016053994820
3 0.000084760426490
4 0.000002725428456
5 0.000000067631465
6 0.000000000040794
7 0.000000000002500
8 0.000000000029237
9 0.000000000020872
10 0.000000000029300
11 0.000000000024080
12 0.000000000029628
13 0.000000000024611
15 0.000000000032365
17 0.000000000337350
18 0.000000000116421
19 0.000000000047144
20 0.000000000023374
21 0.000000000038338
23 0.000000000011171
25 0.000000000016825
26 0.000000000006769
27 0.000000000384148


==> dataset/expB_T=1/tame6.txt <==
1 0.267837512236513
2 0.026821986344221
3 0.000243764451339
4 0.000515696985891
5 0.000263739048058
6 0.000078009483850
7 0.000020919073796
8 0.000005465440297
9 0.000001180877819
10 0.000000370241581
11 0.000000238888149
12 0.000000001009440
13 0.000000000229268
14 0.000000000052722
15 0.000000000113986
16 0.000000000383813
17 0.000000000682009
18 0.000000003018654
19 0.000000008491270
21 0.000000012870677
22 0.000000012159569
23 0.000000006625800
24 0.000000009614942
25 0.000000012734946
26 0.000000005769547


==> dataset/expB_T=1/zakian.txt <==
1 0.05586982039995728316
2 0.00000693273809529812
3 0.00000000004948498409
4 0.00000000000038422830
5 0.00000000001070410011
6 0.00000000005878671882
7 0.00000000158868623126
8 0.00000000760369394115
9 0.00000014045312840742
10 0.00000325799554218576
11 0.00002925524881073787
12 0.00030149220142539106
13 0.00516366398809053797
14 0.09702347038776275301
15 0.74173842763373643017
16 7.03938942867807693204
17 240.78293207439546108617
18 959.45074653424308053218


==> dataset/expB_T=10/cme.txt <==
2 0.01309022045584403923
3 0.00450907642800269393
4 0.00210611867340252312
5 0.00117327120951617940
6 0.00075808550327233562
7 0.00053090550551989843
8 0.00039098797501290567
9 0.00029919266444943188
10 0.00023594020360659580
11 0.00019061711241498999
12 0.00015708952317476611
13 0.00013162191528046921
14 0.00011184191412024597
15 0.00009597683554419265
16 0.00008243815298620096
17 0.00007154866147428838
18 0.00006264363345830234
19 0.00005532799509712512
20 0.00004919896904815885
21 0.00004402934508974856
22 0.00003962957836211515
23 0.00003585464471344505
24 0.00003259263459720022
25 0.00002975472290748355
26 0.00002727100820768338
27 0.00002508518317216450
28 0.00002315135958906936
29 0.00002131137014536747
30 0.00001972060850004460
31 0.00001830098309868336
32 0.00001702878868690711
33 0.00001588441667539219
34 0.00001485136356602968
35 0.00001391572060980379
36 0.00001306562616266581
37 0.00001229091912520008
38 0.00001158299289209189
39 0.00001093455503802052
40 0.00001033910172220428
41 0.00000979087631123644
42 0.00000928516442744902
43 0.00000881753796427094
44 0.00000835243675152003
45 0.00000794064118217648
46 0.00000755856705297723
47 0.00000720327787433065
48 0.00000687253426892164
49 0.00000656398652805782
50 0.00000627577801545678
51 0.00000600608764769989


==> dataset/expB_T=10/euler.txt <==
3 0.00938126140232210283
5 0.00224815135981570402
7 0.00048708979719809233
9 0.00011041203137837520
11 0.00002225046513528260
13 0.00000474234419185827
15 0.00000094559778588915
17 0.00000024685272682369
19 0.00000004761679348486
21 0.00000001194345872887
23 0.00000000343851270706
25 0.00000000123353971643
27 0.00000000040863452835
29 0.00000000012148946350
31 0.00000000003166157799
33 0.00000000002160280093
35 0.00000000004559616223
37 0.00000000012014446174
39 0.00000000025356150903
41 0.00000000036427984219
43 0.00000000074421907950
45 0.00000000184276289341
47 0.00000000313997353451
49 0.00000001051268874636
51 0.00000002717362005988


==> dataset/expB_T=10/gaver.txt <==
2 0.00596765751662147424
4 0.00285997694985598702
6 0.00068598225996700627
8 0.00054134895013396790
10 0.00023237492820708959
12 0.00005148724573313814
14 0.00000647923431438547
16 0.00000488576021427533
18 0.00000531130271627726
20 0.00011141558674608514
22 0.00255095346333945915
24 0.04586175344399872483
26 0.83096786007683820507
28 13.56371543005888824496
30 341.82544868622113654055
32 8391.41745428202193579637
34 179359.20168634297442622483
36 2469800.93893865682184696198
38 52680691.59942273795604705811
40 1256388579.20192193984985351562
42 29193084134.39653396606445312500
44 575106166374.41271972656250000000
46 11886957797375.99609375000000000000
48 325173834127769.62500000000000000000
50 7243101847001498.00000000000000000000


==> dataset/expB_T=10/metadata.txt <==
Doing a Fluid Queue experiment
MFFM PDF $f(t)=\psi(t)$, of size 5 x 10. Topology = full.  t = 10. $\lambda=$ 1. Drift = -1.47e-01.
chosen funct = 6. MFFM matricial. m = 15. psi is 5 x 10

AAA 1, circ dbl zeroinf @conj optimal $\lambda(1)$=0.6
AAA 2, circ dbl zeroinf @conj $\lambda$=5.0e-01
AAA 3, circ dbl zeroinf @conj $\lambda$=1
AAA 4, circ dbl zeroinf @conj $\lambda$=3
AAA 5, circ dbl zeroinf @conj $\lambda$=10
AAA 6, circ dbl zeroinf @conj $\lambda$=100


==> dataset/expB_T=10/talbot.txt <==
1 0.01999213765038987053
2 0.00203490523626698042
3 0.00100605883804969344
4 0.00019245448670596592
5 0.00003693534372117383
6 0.00000637494881583305
7 0.00000248055599422671
8 0.00000181268526821338
9 0.00000048218205578801
10 0.00000008659407164465
11 0.00000001831716088826
12 0.00000000490059734841
13 0.00000000112182557745
14 0.00000000018903652023
15 0.00000000001935729304
16 0.00000000000203749161
17 0.00000000000211112599
18 0.00000000000089953932
19 0.00000000000038488477
20 0.00000000000012923209
21 0.00000000000016019955
22 0.00000000000018898194
23 0.00000000000025120124
24 0.00000000000040097104
25 0.00000000000034556515
26 0.00000000000070808701
27 0.00000000000092162358
28 0.00000000000176892965
29 0.00000000000382160945
30 0.00000000000331698939
31 0.00000000000562589887
32 0.00000000000407825677
33 0.00000000001247131899
34 0.00000000002023797960
35 0.00000000002272373651
36 0.00000000005697513058
37 0.00000000007178679094
38 0.00000000006329769019
39 0.00000000013940824573
40 0.00000000021504629823
41 0.00000000027966296999
42 0.00000000036551074307
43 0.00000000061114682564
44 0.00000000054798051570
45 0.00000000111014444078
46 0.00000000231660166844
47 0.00000000381383861995
48 0.00000000374456234020
49 0.00000000563003441411
50 0.00000000711403608366


==> dataset/expB_T=10/tame1.txt <==
3 0.000036376660005
4 0.000000025498855
5 0.000000000000392
6 0.000000000000538
7 0.000000000002380
8 0.000000000002039
9 0.000000000008233
10 0.000000000008576


==> dataset/expB_T=10/tame2.txt <==
1 0.062368573435899
2 0.012070696763409
3 0.000040360904758
5 0.000008862282309
6 0.000003829066301
7 0.000004123282547
8 0.000005649627297
9 0.000000209939365
10 0.000006578574256
12 0.000038806688423
13 0.000059736944735
14 0.000018668765006
15 0.000018212338241
16 0.000054999697140
17 0.000041957620068
19 0.000018502925899
20 0.000019875490363
21 0.000022293430942
23 0.000019043089357
24 0.000018598933860
25 0.000018278865004
26 0.000046873296616


==> dataset/expB_T=10/tame3.txt <==
1 0.058490037252056
2 0.001501792048684
3 0.000015735035297
4 0.000000110134266
5 0.000000097070185
6 0.000000117729711
7 0.000000117339030
8 0.000000105991780
10 0.000000079542065
11 0.000000696393017
12 0.000000045593835
15 0.000000238246327
16 0.000000061318325
17 0.000000071488993
19 0.000000137614324
20 0.000000078181064
22 0.000000065969715
23 0.000000063164482
25 0.000000049803902
26 0.000000046451870


==> dataset/expB_T=10/tame4.txt <==
1 0.059700242731242
2 0.007387615638129
3 0.000000815265286
4 0.000000002486847
5 0.000000000005356
7 0.000000000002685
8 0.000000000003694
9 0.000000000002301
10 0.000000000003196
11 0.000000000005142
12 0.000000000003454
13 0.000000000002675
14 0.000000000002024
16 0.000000000002539
17 0.000000000003301
19 0.000000000001285
20 0.000000000003888
21 0.000000000002372
22 0.000000000001911
23 0.000000000001779
24 0.000000000002166
25 0.000000000003073
26 0.000000000002608


==> dataset/expB_T=10/tame5.txt <==
1 0.079518309642580
2 0.013382615462840
3 0.000197557796570
4 0.000000244599154
5 0.000000007812964
6 0.000000000003086
7 0.000000000002005
8 0.000000000028627
9 0.000000000025616
10 0.000000000022027
11 0.000000000026167
12 0.000000000026324
13 0.000000000024733
15 0.000000000025403
17 0.000000000239051
18 0.000000000055649
19 0.000000000057443
20 0.000000000017042
21 0.000000000026835
23 0.000000000014058
25 0.000000000013118
26 0.000000000010787
27 0.000000000293081


==> dataset/expB_T=10/tame6.txt <==
1 0.374840795845126
2 0.081430318647449
3 0.012236846965101
4 0.003540736372019
5 0.000574041605480
6 0.000214688903043
7 0.000037824011224
8 0.000009335409045
9 0.000002569739689
10 0.000000303095952
11 0.000000205442078
12 0.000000001606123
13 0.000000000395796
14 0.000000000087978
15 0.000000000147576
16 0.000000000400350
17 0.000000001007281
18 0.000000002722083
19 0.000000004164674
21 0.000000014391845
22 0.000000007047958
23 0.000000005974613
24 0.000000008019892
25 0.000000006491201
26 0.000000004106124


==> dataset/expB_T=10/zakian.txt <==
1 0.07338350107406037270
2 0.02126065070807807086
3 0.00080461275093704065
4 0.00000835804023152774
5 0.00000003310933849158
6 0.00000000007699654048
7 0.00000000075879680358
8 0.00000000981077148722
9 0.00000013766819346313
10 0.00000223462419222092
11 0.00001277830432288733
12 0.00054890732915618479
13 0.00529243870224671478
14 0.05820073337407460218
15 0.88185274755735376662
16 9.40478474708148759476
17 289.65121515077180447406
18 1720.47623161912997602485


==> dataset/expB_T=100/cme.txt <==
2 0.00245228938799819506
3 0.00085281172103096332
4 0.00037059058584055403
5 0.00018885420452468142
6 0.00010846104959849983
7 0.00006821514700458674
8 0.00004596666990561743
9 0.00003267067086138250
10 0.00002420519557422177
11 0.00001852777013535061
12 0.00001457079914488458
13 0.00001171518968700355
14 0.00000959425046716239
15 0.00000852280587215498
16 0.00000703509014387753
17 0.00000588747628065959
18 0.00000497155409281367
19 0.00000427455396708904
20 0.00000369748217298116
21 0.00000322545888161032
22 0.00000283579295378621
23 0.00000253652337894796
24 0.00000228369231361001
25 0.00000206652309707165
26 0.00000187869048148797
27 0.00000171531375581618
28 0.00000157220785509026
29 0.00000142056808900016
30 0.00000130420765383123
31 0.00000120142358322137
32 0.00000111033253661156
33 0.00000102914867819207
34 0.00000095649539749122
35 0.00000089151135855988
36 0.00000083331469505542
37 0.00000078058697654045
38 0.00000073267172886580
39 0.00000068910590637537
40 0.00000064933233971682
41 0.00000061289457659431
42 0.00000057946959409746
43 0.00000054865866359767
44 0.00000050924592647334
45 0.00000048250992099181
46 0.00000045787124444498
47 0.00000043500217074278
48 0.00000041384127723714
49 0.00000039419669630051
50 0.00000037592005313790
51 0.00000035887412107550


==> dataset/expB_T=100/euler.txt <==
3 0.00063038268521743376
5 0.00008780451031444005
7 0.00001124660990146321
9 0.00000117878802602325
11 0.00000013428463814608
13 0.00000008064171112509
15 0.00000003328034640167
17 0.00000001099416503914
19 0.00000000333211187707
21 0.00000000095266833333
23 0.00000000026356930211
25 0.00000000007066132633
27 0.00000000001944902035
29 0.00000000000589953140
31 0.00000000000501729388
33 0.00000000001323130190
35 0.00000000002883699421
37 0.00000000004917817252
39 0.00000000005724010592
41 0.00000000015460919171
43 0.00000000051361059468
45 0.00000000119135253030
47 0.00000000225211097518
49 0.00000000561508716869
51 0.00000000958238652121


==> dataset/expB_T=100/gaver.txt <==
2 0.00050419397415704789
4 0.00007966345442640338
6 0.00003973515234589848
8 0.00000915028251708884
10 0.00000379856834344088
12 0.00000077378957455386
14 0.00000055896286989388
16 0.00000009692081219776
18 0.00000151934141013057
20 0.00003904193600919812
22 0.00080532848873826894
24 0.01721272098002720255
26 0.44241602314533901019
28 8.10049489604411476762
30 168.25214456171400456697
32 3455.04827536016091471538
34 90108.64878960387432016432
36 2029409.05996039626188576221
38 42709273.44003960490226745605
40 730033964.79997110366821289062
42 13992336189.44001197814941406250
44 349978636042.24005126953125000000
46 8063286382428.16015625000000000000
48 175900565763522.56250000000000000000
50 3902766510505984.00000000000000000000


==> dataset/expB_T=100/metadata.txt <==
Doing a Fluid Queue experiment
MFFM PDF $f(t)=\psi(t)$, of size 5 x 10. Topology = full.  t = 100. $\lambda=$ 1. Drift = -1.47e-01.
chosen funct = 6. MFFM matricial. m = 15. psi is 5 x 10

AAA 1, circ dbl zeroinf @conj optimal $\lambda(1)$=0.6
AAA 2, circ dbl zeroinf @conj $\lambda$=5.0e-01
AAA 3, circ dbl zeroinf @conj $\lambda$=1
AAA 4, circ dbl zeroinf @conj $\lambda$=3
AAA 5, circ dbl zeroinf @conj $\lambda$=10
AAA 6, circ dbl zeroinf @conj $\lambda$=100


==> dataset/expB_T=100/talbot.txt <==
1 0.00288381659300712733
2 0.00017563226300092310
3 0.00009010986887730751
4 0.00005952404454400607
5 0.00001892317727972850
6 0.00000549197481146492
7 0.00000165130354512782
8 0.00000043987501808341
9 0.00000010299189497761
10 0.00000002209021830714
11 0.00000000424021749087
12 0.00000000081112357005
13 0.00000000013237948087
14 0.00000000005490249360
15 0.00000000002455761071
16 0.00000000000867998679
17 0.00000000000268385096
18 0.00000000000075758891
19 0.00000000000019072013
20 0.00000000000004093559
21 0.00000000000003647833
22 0.00000000000003783697
23 0.00000000000007667754
24 0.00000000000010978983
25 0.00000000000017597806
26 0.00000000000025635861
27 0.00000000000041775124
28 0.00000000000064999224
29 0.00000000000060991413
30 0.00000000000117557842
31 0.00000000000129775805
32 0.00000000000213751285
33 0.00000000000321826049
34 0.00000000000682457448
35 0.00000000000855785944
36 0.00000000001604509486
37 0.00000000002000658430
38 0.00000000003615530730
39 0.00000000004164618309
40 0.00000000006354207572
41 0.00000000009387695535
42 0.00000000008685289117
43 0.00000000019981188463
44 0.00000000035546857798
45 0.00000000047948457864
46 0.00000000086431949796
47 0.00000000132280758948
48 0.00000000256811550016
49 0.00000000285491543466
50 0.00000000332295849805


==> dataset/expB_T=100/tame1.txt <==
3 0.010175144503690
4 0.002618561853228
5 0.000190416475047
6 0.000009407384432
7 0.000000562126538
8 0.000000011999911
9 0.000000000698936
10 0.000000000018389


==> dataset/expB_T=100/tame2.txt <==
1 0.008101574048239
2 0.012597603735787
3 0.010780624728273
5 0.001771178553511
6 0.001658343650258
7 0.001454337124124
8 0.000253843469396
9 0.005134716623789
10 0.000285052253603
12 0.763935549668933
13 0.013221425221002
14 0.108471753669352
15 0.107251639266346
16 0.012415877166836
17 0.010340209175866
19 0.006128323346835
20 0.111861012942097
21 0.123904158418143
23 0.109627694089530
24 0.005922604859509
25 0.107222080299594
26 0.011750698816288


==> dataset/expB_T=100/tame3.txt <==
1 0.007582718092444
2 0.009002316411987
3 0.006440521195909
4 0.005228597832428
5 0.004954850256311
6 0.005479038726385
7 0.005419508627548
8 0.005148550157918
10 0.001071728160817
11 0.003147859277545
12 0.003661149950215
15 0.031932611229487
16 0.013617839362768
17 0.004114414764192
19 0.013568041311361
20 0.004409849043835
22 0.004002102327856
23 0.003957346062889
25 0.003539559944822
26 0.003498232055046


==> dataset/expB_T=100/tame4.txt <==
1 0.007743820630715
2 0.007840141125575
3 0.001608235045937
4 0.000978892813604
5 0.000534161406973
7 0.000076532308478
8 0.000155351401747
9 0.000178464635979
10 0.000165847947836
11 0.000184776751919
12 0.000172518587912
13 0.000177199294928
14 0.002136731750851
16 0.002192350954420
17 0.002177062310582
19 0.001566571548817
20 0.002328817797738
21 0.002354570862638
22 0.002424316519756
23 0.002280680112710
24 0.002400769878161
25 0.002395300103425
26 0.002426880332966


==> dataset/expB_T=100/tame5.txt <==
1 0.010486215438321
2 0.009919300215198
3 0.003159726095008
4 0.000546625994140
5 0.000035995680264
6 0.000014833723155
7 0.000000591291176
8 0.000000141876239
9 0.000000122076097
10 0.000000138795231
11 0.000000138819550
12 0.000000129974771
13 0.000000135214751
15 0.000000098623285
17 0.000001215591159
18 0.000000393985330
19 0.000000343775743
20 0.000000090920004
21 0.000000103477397
23 0.000000077909366
25 0.000000068770885
26 0.000000055942439
27 0.000000689347609


==> dataset/expB_T=100/tame6.txt <==
1 0.095617368414752
2 0.039190448719094
3 0.021116702479305
4 0.011257139067773
5 0.004168782300381
6 0.001505652280920
7 0.000335136994719
8 0.000073710513461
9 0.000012024810583
10 0.000000797364569
11 0.000000127379052
12 0.000000007612224
13 0.000000000407754
14 0.000000000058810
15 0.000000000055126
16 0.000000000143884
17 0.000000000233012
18 0.000000001143083
19 0.000000004223749
21 0.000000005678473
22 0.000000002985168
23 0.000000002046131
24 0.000000005851309
25 0.000000001263960
26 0.000000001050097


==> dataset/expB_T=100/zakian.txt <==
1 0.00961597869173540752
2 0.02018405547348290502
3 0.02007910232248296192
4 0.01419449615527389706
5 0.00772980847718273811
6 0.00332411470923197087
7 0.00114919911963769130
8 0.00032679666681813767
9 0.00007752780189278608
10 0.00001570213057697001
11 0.00001308412031005882
12 0.00017711543459437285
13 0.00221998155105851804
14 0.02708837252149832661
15 0.55301736824068714604
16 6.69884031479317965108
17 118.38989149453361449105
18 521.74314651658960428904


==> dataset/expB_T=3/cme.txt <==
2 0.03072953885981122985
3 0.01292658650711119711
4 0.00685075312597857068
5 0.00416845734208349909
6 0.00277735993760516069
7 0.00197236965185217192
8 0.00146820695732120506
9 0.00113305261130328908
10 0.00089964547550422033
11 0.00073093356899284027
12 0.00060521440897424528
13 0.00050912676655086525
14 0.00043409949940086730
15 0.00037419479307536883
16 0.00032249404159200327
17 0.00028072122402142885
18 0.00024644508788075701
19 0.00021814437940461621
20 0.00019437876023963583
21 0.00017427478697106761
22 0.00015712066412840479
23 0.00014236874652856198
24 0.00012959348827513506
25 0.00011845785522918021
26 0.00010869433360018816
27 0.00010008736460071681
28 0.00009246138744289966
29 0.00008541923031285927
30 0.00007912203850059208
31 0.00007349389933556348
32 0.00006844353470485164
33 0.00006389488454329939
34 0.00005978384374737697
35 0.00005605632988316253
36 0.00005266610107632725
37 0.00004957375881803946
38 0.00004674552324045915
39 0.00004415239905288491
40 0.00004176912565159556
41 0.00003957343091713162
42 0.00003754640438937687
43 0.00003567102286421847
44 0.00003388276232303656
45 0.00003222658678708485
46 0.00003068881107246490
47 0.00002925821658806898
48 0.00002792541541775254
49 0.00002668145010943776
50 0.00002551876098038893
51 0.00002443030938268113


==> dataset/expB_T=3/euler.txt <==
3 0.01234198083229471297
5 0.00381861914599248122
7 0.00078860101013091726
9 0.00023663604813412906
11 0.00005125781200513093
13 0.00001447535605792121
15 0.00000315129655671796
17 0.00000083521819817839
19 0.00000017752886725878
21 0.00000004380254790249
23 0.00000000872075055455
25 0.00000000194011165410
27 0.00000000033173505405
29 0.00000000005380112070
31 0.00000000001263792495
33 0.00000000002500908972
35 0.00000000004038498877
37 0.00000000010038432975
39 0.00000000034213490865
41 0.00000000082765099274
43 0.00000000120339692779
45 0.00000000150136239480
47 0.00000000528095568113
49 0.00000000949839119178
51 0.00000002353844910338


==> dataset/expB_T=3/gaver.txt <==
2 0.02619224775962755367
4 0.00481190179756007565
6 0.00233206688166302063
8 0.00081964347833314620
10 0.00020882633418139662
12 0.00004393253880962716
14 0.00000805029549018477
16 0.00000116924714513910
18 0.00000726289136611944
20 0.00012699945066604738
22 0.00192769871613250880
24 0.02921940368096994159
26 0.72347672625410186509
28 14.33642904485677682658
30 231.96223409854866304158
32 6112.89957763864458684111
34 138146.88607573951594531536
36 3100451.70507009373977780342
38 54767980.59718077629804611206
40 1003201997.25535798072814941406
42 27197003658.70779800415039062500
44 803036833279.96618652343750000000
46 19673704665088.03515625000000000000
48 380703825788928.00000000000000000000
50 8225484494077952.00000000000000000000


==> dataset/expB_T=3/metadata.txt <==
Doing a Fluid Queue experiment
MFFM PDF $f(t)=\psi(t)$, of size 5 x 10. Topology = full.  t = 3. $\lambda=$ 1. Drift = -1.47e-01.
chosen funct = 6. MFFM matricial. m = 15. psi is 5 x 10

AAA 1, circ dbl zeroinf @conj optimal $\lambda(1)$=0.6
AAA 2, circ dbl zeroinf @conj $\lambda$=5.0e-01
AAA 3, circ dbl zeroinf @conj $\lambda$=1
AAA 4, circ dbl zeroinf @conj $\lambda$=3
AAA 5, circ dbl zeroinf @conj $\lambda$=10
AAA 6, circ dbl zeroinf @conj $\lambda$=100


==> dataset/expB_T=3/talbot.txt <==
1 0.03622322995942919149
2 0.00689180828658002894
3 0.00335797205914210081
4 0.00102595165292431378
5 0.00006864194892245195
6 0.00001285347831965572
7 0.00000375395297083856
8 0.00000100931223548559
9 0.00000033779719017138
10 0.00000009694397906453
11 0.00000002431235806675
12 0.00000000571819472558
13 0.00000000123187923001
14 0.00000000022872456199
15 0.00000000003235914258
16 0.00000000000123084238
17 0.00000000000142737267
18 0.00000000000073293008
19 0.00000000000031034172
20 0.00000000000018774458
21 0.00000000000013146763
22 0.00000000000028321397
23 0.00000000000028577412
24 0.00000000000036130463
25 0.00000000000041534152
26 0.00000000000086921403
27 0.00000000000121796543
28 0.00000000000238771820
29 0.00000000000278753266
30 0.00000000000405991414
31 0.00000000000758524010
32 0.00000000001577902699
33 0.00000000001865092149
34 0.00000000002760638015
35 0.00000000002517933637
36 0.00000000005854504497
37 0.00000000006356727389
38 0.00000000011175671131
39 0.00000000015555116706
40 0.00000000017304691286
41 0.00000000036582517199
42 0.00000000071050482248
43 0.00000000054973496237
44 0.00000000092576411991
45 0.00000000181453227945
46 0.00000000210479212294
47 0.00000000334496948111
48 0.00000000376252213627
49 0.00000000491440983825
50 0.00000000686369321936


==> dataset/expB_T=3/tame1.txt <==
3 0.000000000421309
4 0.000000000000215
5 0.000000000000367
6 0.000000000001243
7 0.000000000002188
8 0.000000000003141
9 0.000000000006711
10 0.000000000007953


==> dataset/expB_T=3/tame2.txt <==
1 0.093114256545481
2 0.000260647302082
3 0.000000000581683
5 0.000000000055883
6 0.000000000029633
7 0.000000000031392
8 0.000000000037714
9 0.000000000013716
10 0.000000000044414
12 0.000000000202753
13 0.000000003978920
14 0.000000000044190
15 0.000000000039393
16 0.000000309207223
17 0.000000002839856
19 0.000000000114742
20 0.000000000056694
21 0.000000000038410
23 0.000000000046227
24 0.000000000138233
25 0.000000000043811
26 0.000000000923217


==> dataset/expB_T=3/tame3.txt <==
1 0.085267170148963
2 0.000000672130032
3 0.000000000026538
4 0.000000000000256
5 0.000000000000277
6 0.000000000000374
7 0.000000000000339
8 0.000000000000221
10 0.000000000000092
11 0.000000000000143
12 0.000000000000239
15 0.000000000000372
16 0.000000000000886
17 0.000000000000368
19 0.000000000000196
20 0.000000000000306
22 0.000000000000176
23 0.000000000000137
25 0.000000000000260
26 0.000000000000260


==> dataset/expB_T=3/tame4.txt <==
1 0.087733670399435
2 0.000149963995308
3 0.000000002776015
4 0.000000000000334
5 0.000000000001137
7 0.000000000005579
8 0.000000000003297
9 0.000000000004959
10 0.000000000012896
11 0.000000000006366
12 0.000000000004041
13 0.000000000004424
14 0.000000000002472
16 0.000000000003197
17 0.000000000003650
19 0.000000000001343
20 0.000000000001601
21 0.000000000002532
22 0.000000000002638
23 0.000000000002304
24 0.000000000002649
25 0.000000000001752
26 0.000000000003973


==> dataset/expB_T=3/tame5.txt <==
1 0.125968772251536
2 0.001995593363935
3 0.000021954900350
4 0.000000712755305
5 0.000000021351303
6 0.000000000010701
7 0.000000000003429
8 0.000000000034254
9 0.000000000034413
10 0.000000000039690
11 0.000000000038446
12 0.000000000013385
13 0.000000000028621
15 0.000000000029044
17 0.000000000271287
18 0.000000000102233
19 0.000000000091361
20 0.000000000020615
21 0.000000000027214
23 0.000000000019166
25 0.000000000017980
26 0.000000000011557
27 0.000000000417622


==> dataset/expB_T=3/tame6.txt <==
1 0.425329336781629
2 0.045826042799584
3 0.003484793685433
4 0.001023598748799
5 0.000139146875882
6 0.000077021462146
7 0.000015684619397
8 0.000004608158312
9 0.000001599401502
10 0.000000248853592
11 0.000000156857410
12 0.000000000821313
13 0.000000000228263
14 0.000000000080461
15 0.000000000149829
16 0.000000000352430
17 0.000000001207060
18 0.000000003500862
19 0.000000008915225
21 0.000000011217642
22 0.000000010412645
23 0.000000009166553
24 0.000000011211076
25 0.000000006986614
26 0.000000004969080


==> dataset/expB_T=3/zakian.txt <==
1 0.11451742726425348518
2 0.00098351077790278640
3 0.00000055445294599428
4 0.00000000006851336913
5 0.00000000000498897405
6 0.00000000009547599806
7 0.00000000103325064618
8 0.00000000781066625137
9 0.00000014950773725220
10 0.00000281352865490346
11 0.00004180168659347709
12 0.00028886561155020871
13 0.00397255738965312209
14 0.06872034361005842362
15 0.83612828203102784741
16 17.12692286008790176766
17 95.76384173135012645162
18 1656.38021709257827751571


==> dataset/expB_T=30/cme.txt <==
2 0.00555962326191494945
3 0.00170521466464564281
4 0.00073912972622483595
5 0.00042591798458724224
6 0.00027289854340396483
7 0.00018819069408196936
8 0.00013692574920296644
9 0.00010376465473568681
10 0.00008117912953904341
11 0.00006515198917356180
12 0.00005339370786324406
13 0.00004452500910195900
14 0.00003767922948949261
15 0.00003213958039577857
16 0.00002748854331388658
17 0.00002376820088013245
18 0.00002073902301748631
19 0.00001826520978899518
20 0.00001619903718759076
21 0.00001446267058993433
22 0.00001298965701761930
23 0.00001172952918183812
24 0.00001064363822947978
25 0.00000970123463909313
26 0.00000887835987367470
27 0.00000815574729780491
28 0.00000751766735693853
29 0.00000688208555826167
30 0.00000635985639433522
31 0.00000589473814181755
32 0.00000547867281957550
33 0.00000510503749330014
34 0.00000476828632161311
35 0.00000446372746297494
36 0.00000418742017605471
37 0.00000393591032325492
38 0.00000370634991502165
39 0.00000349636334132713
40 0.00000330375730506744
41 0.00000312658670296263
42 0.00000296332723211446
43 0.00000281247126903650
44 0.00000265221292296045
45 0.00000251991199218626
46 0.00000239729221571588
47 0.00000228333450209814
48 0.00000217735673094501
49 0.00000207856403904206
50 0.00000198636714917940
51 0.00000190014274315095


==> dataset/expB_T=30/euler.txt <==
3 0.00253341190438816262
5 0.00061192898168179041
7 0.00013001717417753891
9 0.00003042244335345655
11 0.00000615316539353196
13 0.00000132623409720648
15 0.00000030418762102351
17 0.00000006668648302205
19 0.00000001326707952882
21 0.00000000344469915929
23 0.00000000114765906230
25 0.00000000036063828992
27 0.00000000011034492109
29 0.00000000002945629004
31 0.00000000001025298205
33 0.00000000001699559376
35 0.00000000003810255245
37 0.00000000007880019246
39 0.00000000013737937914
41 0.00000000027986387647
43 0.00000000070085621124
45 0.00000000249884673617
47 0.00000000387626144231
49 0.00000000400513257060
51 0.00000002865173456861


==> dataset/expB_T=30/gaver.txt <==
2 0.00129538896659411960
4 0.00075162412874897611
6 0.00023421924415038573
8 0.00006183483319337027
10 0.00004770186420170835
12 0.00000521083006769721
14 0.00000739373658204535
16 0.00000290963317206051
18 0.00000325954913362452
20 0.00007065471954132529
22 0.00116091131326933098
24 0.02159338554956411263
26 0.48353567067445035743
28 10.96758840293572312419
30 198.02866810748093939765
32 3533.62201499731372678070
34 87935.67510878993198275566
36 2141641.50018850946798920631
38 40736886.26636411994695663452
40 668215818.66692769527435302734
42 15171686621.86655616760253906250
44 366218135005.86688232421875000000
46 9256927632861.86523437500000000000
48 288695460665753.62500000000000000000
50 7710442168953515.00000000000000000000


==> dataset/expB_T=30/metadata.txt <==
Doing a Fluid Queue experiment
MFFM PDF $f(t)=\psi(t)$, of size 5 x 10. Topology = full.  t = 30. $\lambda=$ 1. Drift = -1.47e-01.
chosen funct = 6. MFFM matricial. m = 15. psi is 5 x 10

AAA 1, circ dbl zeroinf @conj optimal $\lambda(1)$=0.6
AAA 2, circ dbl zeroinf @conj $\lambda$=5.0e-01
AAA 3, circ dbl zeroinf @conj $\lambda$=1
AAA 4, circ dbl zeroinf @conj $\lambda$=3
AAA 5, circ dbl zeroinf @conj $\lambda$=10
AAA 6, circ dbl zeroinf @conj $\lambda$=100


==> dataset/expB_T=30/talbot.txt <==
1 0.00860724359054444027
2 0.00026292575119665393
3 0.00033653025196699683
4 0.00012417323799334648
5 0.00004030589635274726
6 0.00001163636011234740
7 0.00000383718222087293
8 0.00000110630712256674
9 0.00000027874288484428
10 0.00000006763288496378
11 0.00000001543916764371
12 0.00000000308848599794
13 0.00000000050655171079
14 0.00000000005420227585
15 0.00000000000981476011
16 0.00000000000784457473
17 0.00000000000321737596
18 0.00000000000107737876
19 0.00000000000031814889
20 0.00000000000008080468
21 0.00000000000007830448
22 0.00000000000013659962
23 0.00000000000016324092
24 0.00000000000023191276
25 0.00000000000070146062
26 0.00000000000068492467
27 0.00000000000058637503
28 0.00000000000129121871
29 0.00000000000126870881
30 0.00000000000318922771
31 0.00000000000580675757
32 0.00000000000784776642
33 0.00000000000451104868
34 0.00000000001390605986
35 0.00000000001664849226
36 0.00000000001657574153
37 0.00000000002742340014
38 0.00000000006087151778
39 0.00000000009091351349
40 0.00000000012711426410
41 0.00000000018915695809
42 0.00000000019762646365
43 0.00000000045107754052
44 0.00000000038019241267
45 0.00000000120727231515
46 0.00000000201813085577
47 0.00000000218915595637
48 0.00000000241953736974
49 0.00000000359488236403
50 0.00000000812151303601


==> dataset/expB_T=30/tame1.txt <==
3 0.003528490658203
4 0.000158984676848
5 0.000000939603139
6 0.000000001912090
7 0.000000000004971
8 0.000000000001685
9 0.000000000003907
10 0.000000000005475


==> dataset/expB_T=30/tame2.txt <==
1 0.024882880126906
2 0.022008072629838
3 0.003758291642245
5 0.000890678868012
6 0.000050502918574
7 0.000098286766892
8 0.000378930335747
9 0.000711652936092
10 0.000515544147209
12 0.019486123871354
13 0.004714196047903
14 0.008492105302292
15 0.008380859272220
16 0.004418759376214
17 0.003651973161256
19 0.002132369776857
20 0.008796307008605
21 0.009749361837547
23 0.008594086996265
24 0.002085978534414
25 0.008382250013117
26 0.004125498226628


==> dataset/expB_T=30/tame3.txt <==
1 0.023307978437697
2 0.010096437493755
3 0.002140689648031
4 0.000354255115146
5 0.000332150173334
6 0.000371711084904
7 0.000368488615400
8 0.000347705014511
10 0.000012803510784
11 0.000502153393370
12 0.000232225423261
15 0.001036772800036
16 0.000031149407502
17 0.000271106311862
19 0.000542351740442
20 0.000291563148114
22 0.000261957267233
23 0.000258017906126
25 0.000226204688043
26 0.000222168174601


==> dataset/expB_T=30/tame4.txt <==
1 0.023797786406165
2 0.013910763523569
3 0.000459499333324
4 0.000050093207301
5 0.000003548336307
7 0.000000031480242
8 0.000000243944999
9 0.000000304793985
10 0.000000269892673
11 0.000000321563357
12 0.000000288293081
13 0.000000299989388
14 0.000002411883254
16 0.000002490434521
17 0.000002466029160
19 0.000001639469351
20 0.000002700672858
21 0.000002732584666
22 0.000002835457923
23 0.000002634222304
24 0.000002811222175
25 0.000002796818520
26 0.000002839823656


==> dataset/expB_T=30/tame5.txt <==
1 0.032027700247205
2 0.018816046621644
3 0.002458368069373
4 0.000099206586760
5 0.000000460546928
6 0.000000014228996
7 0.000000000004657
8 0.000000000022018
9 0.000000000009948
10 0.000000000016451
11 0.000000000016845
12 0.000000000023421
13 0.000000000018612
15 0.000000000015399
17 0.000000000178748
18 0.000000000049659
19 0.000000000050684
20 0.000000000013182
21 0.000000000010477
23 0.000000000007571
25 0.000000000015468
26 0.000000000004894
27 0.000000000192913


==> dataset/expB_T=30/tame6.txt <==
1 0.225091319383747
2 0.079397547892463
3 0.026784031126730
4 0.009615074384418
5 0.001871487900836
6 0.000507924213844
7 0.000063444881008
8 0.000012038627465
9 0.000002446686873
10 0.000000076483074
11 0.000000242084401
12 0.000000004969174
13 0.000000000777473
14 0.000000000109979
15 0.000000000162151
16 0.000000000146342
17 0.000000000524177
18 0.000000001698471
19 0.000000003984329
21 0.000000014528352
22 0.000000005895676
23 0.000000002789980
24 0.000000005110972
25 0.000000005401570
26 0.000000005177187


==> dataset/expB_T=30/zakian.txt <==
1 0.02943760022436504517
2 0.03539003905924073545
3 0.01369260626870856361
4 0.00248831732075479413
5 0.00024456846824891097
6 0.00001411583881869607
7 0.00000050042843686370
8 0.00000001686482103136
9 0.00000010984943102696
10 0.00000182522411067672
11 0.00001836593464822645
12 0.00027603862147664281
13 0.00355517631216961325
14 0.05989596071637281333
15 0.55750916871184341694
16 6.79074889011156823670
17 116.03593042448396488453
18 978.40140781405159486894


==> dataset/expC/cme.txt <==
2 0.06906738176845345079
3 0.02925660582063749002
4 0.01564167673267065350
5 0.00958637404066672513
6 0.00642328541149412430
7 0.00458170973019139671
8 0.00342253630688532304
9 0.00264875047385182763
10 0.00210801641486236743
11 0.00171602862531474928
12 0.00142321225146969585
13 0.00119894049147954360
14 0.00102350203244766860
15 0.00088316708458463511
16 0.00076206774409705302
17 0.00066406257719686321
18 0.00058358890861091167
19 0.00051694811970677199
20 0.00046097358984017317
21 0.00041357327302345148
22 0.00037309029487353484
23 0.00033824759463194770
24 0.00030804969698506462
25 0.00028170930359715241
26 0.00025859926580437675
27 0.00023821428055380289
28 0.00022014313563098464
29 0.00020357071733995147
30 0.00018863158514920847
31 0.00017527246277382336
32 0.00016327902645351527
33 0.00015247210174536285
34 0.00014270072626650088
35 0.00013383731315244618
36 0.00012577296929867227
37 0.00011841478784134843
38 0.00011168287339502481
39 0.00010550851512867651
40 0.00009983194192822106
41 0.00009460095994187276
42 0.00008977043049035113
43 0.00008530039572026901
44 0.00008108356266130559
45 0.00007713276306536843
46 0.00007346339455286885
47 0.00007004925920587809
48 0.00006686754039632661
49 0.00006389743979832649
50 0.00006112078799112505
51 0.00005852102610001686


==> dataset/expC/euler.txt <==
3 0.26601712808561095436
5 0.05190343293670904995
7 0.00976053776806019673
9 0.00245576410629946319
11 0.00047596775001221303
13 0.00012265686906818923
15 0.00002353505617199772
17 0.00000619873322564405
19 0.00000115339089882423
21 0.00000031319566817008
23 0.00000005477400489968
25 0.00000001553975286471
27 0.00000000242490652235
29 0.00000000073713093784
31 0.00000000009386148176
33 0.00000000003865161961
35 0.00000000002135147389
37 0.00000000006298173768
39 0.00000000010961876342
41 0.00000000019774502459
43 0.00000000058723460740
45 0.00000000091487158034
47 0.00000000165449588483
49 0.00000000503537285513
51 0.00000000836567955127


==> dataset/expC/gaver.txt <==
2 0.33227823434598502406
4 0.06289700343061836729
6 0.01003809297711390734
8 0.00145296073006849448
10 0.00019590719914901596
12 0.00002417952370348134
14 0.00000253072845552797
16 0.00000037020828742388
18 0.00000442153794953505
20 0.00010504337842584446
22 0.00214247405529021826
24 0.04236738756299019554
26 1.03323536375394109399
28 13.88636061901490315051
30 352.26243114471435546875
32 6314.04212951660156250000
34 167361.30792236328125000000
36 2073200.72167968750000000000
38 73514594.37500000000000000000
40 1595417539.50000000000000000000
42 35369111738.90561676025390625000
44 723290393151.00000000000000000000
46 13119747735041.00000000000000000000
48 273335857686527.06250000000000000000
50 6575861892382721.00000000000000000000


==> dataset/expC/metadata.txt <==
Doing a Markov Chain experiment
CTMC $f(t)=e^{tQ}$. $m$ = 15. Topology = full. t = 1. rho = -1.12191.
chosen func = 2. matricial  CTMC. m = 15. t = 1. rho = -1.12191.

AAA 1, optimal
AAA 2, Omega = B(-rho, rho * sqrt(m) = B(-1, 3.87)
AAA 3, box=[-3.1,1.4] x [-1.9,1.9]
AAA 4, box=[-1.2,0.0] x [-0.2,0.2]


==> dataset/expC/talbot.txt <==
1 0.36800217359523312854
2 0.06037739943515917779
3 0.00555085536874608612
4 0.00081807938132098215
5 0.00011215829137628817
6 0.00001104275945444241
7 0.00000513407297092203
8 0.00000167393029325907
9 0.00000057215395523195
10 0.00000016337975194544
11 0.00000004106347707085
12 0.00000000989101749870
13 0.00000000217643739506
14 0.00000000041748409278
15 0.00000000006354886062
16 0.00000000000435572742
17 0.00000000000241072026
18 0.00000000000133175135
19 0.00000000000052703063
20 0.00000000000018115351
21 0.00000000000010529685
22 0.00000000000011745321
23 0.00000000000017236695
24 0.00000000000034334807
25 0.00000000000041140466
26 0.00000000000042784525
27 0.00000000000068906424
28 0.00000000000203157490
29 0.00000000000100530527
30 0.00000000000234466307
31 0.00000000000374533386
32 0.00000000000793001047
33 0.00000000000644013260
34 0.00000000001158683731
35 0.00000000001801241058
36 0.00000000002837033135
37 0.00000000004162395277
38 0.00000000004380219267
39 0.00000000008396056768
40 0.00000000010193660158
41 0.00000000020001279123
42 0.00000000029769742427
43 0.00000000043893773360
44 0.00000000046870510609
45 0.00000000069794543262
46 0.00000000107435107248
47 0.00000000148887735725
48 0.00000000234230574849
49 0.00000000374406930091
50 0.00000000494130122460


==> dataset/expC/tame1.txt <==
3 0.000000000000023
4 0.000000000000121
5 0.000000000000183
6 0.000000000000560
7 0.000000000000993
8 0.000000000002115
9 0.000000000006380
10 0.000000000005414


==> dataset/expC/tame2.txt <==
1 3.007763367434223
2 0.079132549194038
3 0.000000296641465
4 0.000000000019872
5 0.000000000003814
7 0.000000000028244
8 0.000000000019814
9 0.000000000040500
11 0.000000000044518
12 0.000000000025633
13 0.000000000017898
14 0.000000000021881
16 0.000000000098718
18 0.000000000077402
19 0.000000000063953
20 0.000000000062305
22 0.000000000057254
23 0.000000000050670
24 0.000000000080088
25 0.000000000087629
26 0.000000000064172
27 0.000000000056696
28 0.000000000055785
29 0.000000000058108
30 0.000000000068550
31 0.000000000077607
32 0.000000000097217


==> dataset/expC/tame3.txt <==
1 0.190080282042141
2 0.000175066457655
3 0.000000076334217
4 0.000000000002064
5 0.000000000002705
6 0.000000000003271
7 0.000000000002763
8 0.000000000003966
9 0.000000000003229
10 0.000000000003663
11 0.000000000003040
12 0.000000000003231
13 0.000000000002839
15 0.000000000008125
16 0.000000000007403
17 0.000000000012483
18 0.000000000013158
19 0.000000000015626
20 0.000000000009316
21 0.000000000009893
22 0.000000000007753
23 0.000000000015647
25 0.000000000023269
26 0.000000000009216
27 0.000000000003235
28 0.000000000005695
30 0.000000000023051
31 0.000000000009988


==> dataset/expC/tame4.txt <==
1 0.003518654117195
2 0.000000002904436
3 0.000000000000021
5 0.000000000000046
7 0.000000000000124
8 0.000000000000034
11 0.000000000000051
12 0.000000000000030
13 0.000000000000020
14 0.000000000000041
15 0.000000000000054
17 0.000000000000033
19 0.000000000000036
20 0.000000000000078
23 0.000000000000017
25 0.000000000000014
26 0.000000000000014
27 0.000000000000032
28 0.000000000000034
29 0.000000000000075
30 0.000000000000024
31 0.000000000000038


==> dataset/expC/zakian.txt <==
1 0.26024571078288832870
2 0.00016434239804500168
3 0.00000000454081609526
4 0.00000000000034876762
5 0.00000000000196695687
6 0.00000000006489611456
7 0.00000000056395559981
8 0.00000000493577573783
9 0.00000009217530090476
10 0.00000083288732534984
11 0.00001711567321673694
12 0.00025943627878880404
13 0.00390612089652991488
14 0.03907736937437036873
15 0.54215541025108648920
16 6.95678971518201549884
17 93.85009832086349490510
18 1240.06046370972308068303


==> dataset/expDsquarewave/cme_n20.txt <==
0.01 0
0.02 1.67098540188351e-182
0.03 2.88328048674752e-121
0.04 8.05800246827801e-92
0.05 9.61714368971533e-74
0.06 5.36988578496952e-61
0.07 1.00523255891763e-51
0.08 7.95205449771139e-47
0.09 1.59776028303598e-39
0.1 9.96680214994139e-38
0.11 3.5228782536496e-33
0.12 1.52353446431979e-28
0.13 1.52426138246767e-28
0.14 6.58507642180141e-24
0.15 6.59480089591394e-24
0.16 6.71500543647841e-24
0.17 2.84998594826452e-19
0.18 2.85328333771538e-19
0.19 2.8534162707413e-19
0.2 2.87157306508589e-19
0.21 6.71067271081265e-15
0.22 1.23419678877237e-14
0.23 1.23449920398662e-14
0.24 1.23455616981076e-14
0.25 1.23458260039021e-14
0.26 1.23460448345146e-14
0.27 3.83703873589171e-14
0.28 1.85414688705536e-11
0.29 5.20693378040178e-10
0.3 5.33785201380271e-10
0.31 5.34075609527714e-10
0.32 5.3412118108423e-10
0.33 5.34139815933912e-10
0.34 5.34151739181429e-10
0.35 5.34157513318075e-10
0.36 5.34163213885844e-10
0.37 5.34167502486393e-10
0.38 5.34171540966642e-10
0.39 5.34176135878341e-10
0.4 5.34408720375739e-10
0.41 3.14382964878841e-09
0.42 4.0537249000297e-08
0.43 3.93036885951447e-07
0.44 7.01159183688156e-06
0.45 1.93430443297949e-05
0.46 2.2996944032929e-05
0.47 2.30674814533031e-05
0.48 2.30947025845283e-05
0.49 2.31039946517982e-05
0.5 2.31057915228864e-05
0.51 2.31077721702019e-05
0.52 2.31089835145925e-05
0.53 2.31093297631534e-05
0.54 2.31100168111153e-05
0.55 2.31101882391156e-05
0.56 2.31105061474382e-05
0.57 2.31103970242844e-05
0.58 2.31103360857268e-05
0.59 2.31104405990133e-05
0.6 2.31105669673352e-05
0.61 2.3110645803174e-05
0.62 2.31107584113493e-05
0.63 2.31108019472867e-05
0.64 2.31109144964848e-05
0.65 2.31109346474538e-05
0.66 2.3111039521605e-05
0.67 2.31110631740176e-05
0.68 2.31111366178232e-05
0.69 2.31111926944781e-05
0.7 2.31112224230936e-05
0.71 2.31113091468408e-05
0.72 2.31113226669198e-05
0.73 2.3111401550122e-05
0.74 2.31114425963867e-05
0.75 2.31114878525626e-05
0.76 2.31115646779811e-05
0.77 2.31115947092039e-05
0.78 2.31116846461723e-05
0.79 2.31117630793898e-05
0.8 2.31132459708019e-05
0.81 2.3241305269581e-05
0.82 2.50564316068858e-05
0.83 3.69500509300644e-05
0.84 8.51948146398188e-05
0.85 0.000221981663313104
0.86 0.000507921246279843
0.87 0.000953031339945959
0.88 0.00144699886664462
0.89 0.00177432384018
0.9 0.00183138732957111
0.91 0.00208699899555636
0.92 0.00415973738430817
0.93 0.011213291207294
0.94 0.0278309381297286
0.95 0.0591967392619227
0.96 0.109721865452894
0.97 0.18154846378239
0.98 0.273482587787624
0.99 0.380784459022537
1 0.495934279548021
1.01 0.610139260441766
1.02 0.715105168413681
1.03 0.804549896723809
1.04 0.875078742363054
1.05 0.926288823236095
1.06 0.960216112506517
1.07 0.980399035033948
1.08 0.990873852698657
1.09 0.995355436272001
1.1 0.996739112361658
1.11 0.996936995702425
1.12 0.996973430490823
1.13 0.99722441823554
1.14 0.99769060332686
1.15 0.998226019870718
1.16 0.998686276323481
1.17 0.998995296185412
1.18 0.999151494630963
1.19 0.999201549652284
1.2 0.9992064066296
1.21 0.999215182600593
1.22 0.999252996853375
1.23 0.999321498722845
1.24 0.99940711126235
1.25 0.999491404808734
1.26 0.999559438681831
1.27 0.999604114481532
1.28 0.999626573296641
1.29 0.999633865328944
1.3 0.999635437589582
1.31 0.999639741830813
1.32 0.999651865170215
1.33 0.999672685792456
1.34 0.999699576719052
1.35 0.999728134637366
1.36 0.999754064852041
1.37 0.999774467292254
1.38 0.999788256329948
1.39 0.999795924632578
1.4 0.99979902496863
1.41 0.999799622596551
1.42 0.999799801077649
1.43 0.999801246579409
1.44 0.999804962265208
1.45 0.999811171258931
1.46 0.999819415144124
1.47 0.999828788630932
1.48 0.999838221603369
1.49 0.999846733848058
1.5 0.99985361901901
1.51 0.999858540523317
1.52 0.999861539678775
1.53 0.999862970663653
1.54 0.999863388148374
1.55 0.999863418270974
1.56 0.999863640111765
1.57 0.999864496162676
1.58 0.999866241011517
1.59 0.999868929364245
1.6 0.999872436084249
1.61 0.999876489892645
1.62 0.999880688866975
1.63 0.999884454154409
1.64 0.999886876744425
1.65 0.999886430870485
1.66 0.999880573578435
1.67 0.999865320734392
1.68 0.999834969373469
1.69 0.999782196823854
1.7 0.999698774617596
1.71 0.999577058606266
1.72 0.999412236652096
1.73 0.999205035250212
1.74 0.998964244304146
1.75 0.998708092909332
1.76 0.998463306038207
1.77 0.998260699682732
1.78 0.998126496638723
1.79 0.998069160944446
1.8 0.998062372288526
1.81 0.998025651882941
1.82 0.99780494611349
1.83 0.997156022939128
1.84 0.995733721497944
1.85 0.993089847792853
1.86 0.988681815998612
1.87 0.981893048991294
1.88 0.972064794254404
1.89 0.958537560153218
1.9 0.940699040116145
1.91 0.918034368198565
1.92 0.890173993729962
1.93 0.85693445898539
1.94 0.818347914244808
1.95 0.774677234986601
1.96 0.726414982159438
1.97 0.674265997123175
1.98 0.619114964107238
1.99 0.561981632431709
2 0.503967427688206
2.01 0.446197801959576
2.02 0.389764839181919
2.03 0.335674358941065
2.04 0.284801113864094
2.05 0.237854750671878
2.06 0.195358120660887
2.07 0.157638403370003
2.08 0.124830458757206
2.09 0.0968909386428382
2.1 0.0736210297711329
2.11 0.054695300125149
2.12 0.0396939790219695
2.13 0.0281360967969303
2.14 0.019511199771575
2.15 0.0133077876444349
2.16 0.00903713598395854
2.17 0.00625170996733878
2.18 0.00455789649310246
2.19 0.00362323912525943
2.2 0.00317872465230387
2.21 0.0030169253726066
2.22 0.00298694498853732
2.23 0.00298715739178809
2.24 0.00295668432750878
2.25 0.0028664519762469
2.26 0.00271052036725441
2.27 0.00249821331164195
2.28 0.00224740654606089
2.29 0.00197917053583308
2.3 0.00171382122932174
2.31 0.00146831373040582
2.32 0.00125482474353466
2.33 0.00108031162574221
2.34 0.000946808104201458
2.35 0.000852215687530664
2.36 0.000791369917000856
2.37 0.000757195135820628
2.38 0.000741803643763278
2.39 0.000737439112268819
2.4 0.000737205565872097
2.41 0.00073555924855678
2.42 0.000728569759451379
2.43 0.000713978375535477
2.44 0.000691095503562174
2.45 0.000660586126774378
2.46 0.000624192630189812
2.47 0.000584439473152174
2.48 0.000544355047771079
2.49 0.00050723416894702
2.5 0.000476451570745979
2.51 0.000455324167895302
2.52 0.000447009234258699
2.53 0.000454418390797334
2.54 0.000480124383827149
2.55 0.000526239590685291
2.56 0.000594251971592424
2.57 0.000684815146626993
2.58 0.000797503230673327
2.59 0.000930556411197551
2.6 0.00108065820321045
2.61 0.00124279804528372
2.62 0.00141028175507848
2.63 0.00157495595039509
2.64 0.00172770980446725
2.65 0.00185930776282618
2.66 0.0019615898692066
2.67 0.00202905244038305
2.68 0.00206079196147702
2.69 0.00206276095389786
2.7 0.00205024864266634
2.71 0.00205046456466975
2.72 0.00210507318503944
2.73 0.00227250543949857
2.74 0.00262986173628226
2.75 0.00327422232895773
2.76 0.00432319600135389
2.77 0.00591456637786192
2.78 0.00820493542171519
2.79 0.0113673133785891
2.8 0.0155876604228518
2.81 0.0210604440012167
2.82 0.027983333641986
2.83 0.0365512082012453
2.84 0.0469496958634505
2.85 0.0593485019051439
2.86 0.0738948011073448
2.87 0.090706979367765
2.88 0.109869001961532
2.89 0.13142566435933
2.9 0.155378946723566
2.91 0.181685647142457
2.92 0.210256413932855
2.93 0.240956237011173
2.94 0.27360639568754
2.95 0.307987798598551
2.96 0.343845593984512
2.97 0.380894877911368
2.98 0.418827286612542
2.99 0.457318228571005
3 0.496034493314844
3.01 0.534641967525465
3.02 0.572813194665044
3.03 0.610234531012757
3.04 0.646612677333656
3.05 0.681680399546576
3.06 0.715201291601888
3.07 0.746973477089742
3.08 0.776832190664693
3.09 0.804651224131819
3.1 0.830343263180142
3.11 0.853859177770842
3.12 0.875186360934398
3.13 0.894346236394885
3.14 0.911391074533115
3.15 0.926400268553051
3.16 0.939476228411034
3.17 0.950740049451877
3.18 0.960327106313289
3.19 0.968382711258414
3.2 0.975057960560754
3.21 0.98050587390548
3.22 0.984877911044451
3.23 0.988320928221785
3.24 0.990974615186901
3.25 0.992969432847585
3.26 0.994425052550579
3.27 0.995449281207304
3.28 0.996137442409763
3.29 0.996572172532475
3.3 0.996823582645221
3.31 0.996949731779635
3.32 0.996997354504377
3.33 0.997002785579699
3.34 0.996993026339749
3.35 0.996986901018646
3.36 0.996996256092573
3.37 0.997027161472437
3.38 0.997081078662447
3.39 0.997155967451488
3.4 0.997247309004656
3.41 0.997349029105297
3.42 0.9974543105457
3.43 0.99755628813516
3.44 0.997648623407821
3.45 0.997725958865355
3.46 0.997784253543499
3.47 0.997821002966233
3.48 0.997835347304741
3.49 0.997828071979278
3.5 0.997801505215017
3.51 0.997759317362437
3.52 0.997706227264405
3.53 0.997647621692739
3.54 0.997589094945525
3.55 0.997535917093397
3.56 0.997492441057039
3.57 0.997461460609286
3.58 0.997443533431873
3.59 0.99743628539256
3.6 0.997433714127298
3.61 0.99742551168146
3.62 0.9973964272681
3.63 0.997325692022078
3.64 0.997186527873955
3.65 0.996945762250132
3.66 0.996563569163928
3.67 0.995993355365105
3.68 0.995181807545956
3.69 0.99406911319775
3.7 0.99258936362071
3.71 0.99067114292663
3.72 0.988238301754806
3.73 0.98521090901995
3.74 0.981506369511627
3.75 0.977040689760807
3.76 0.97172986949333
3.77 0.96549139139282
3.78 0.958245777977328
3.79 0.949918181314505
3.8 0.940439969177235
3.81 0.929750270163021
3.82 0.917797440318929
3.83 0.904540414927596
3.84 0.889949911299659
3.85 0.874009451606
3.86 0.856716178874724
3.87 0.838081444142933
3.88 0.818131148231873
3.89 0.796905827545168
3.9 0.774460479471904
3.91 0.750864129238737
3.92 0.726199146193575
3.93 0.700560323345978
3.94 0.674053739371305
3.95 0.646795427062748
3.96 0.618909876268153
3.97 0.590528402591077
3.98 0.561787415508011
3.99 0.532826621022166
4 0.503787194546523
4.01 0.474809959401959
4.02 0.446033605182819
4.03 0.417592978347773
4.04 0.38961747482079
4.05 0.362229561228036
4.06 0.335543447759935
4.07 0.309663931631169
4.08 0.284685425842042
4.09 0.260691183519889
4.1 0.237752723661176
4.11 0.215929459707296
4.12 0.195268528170494
4.13 0.175804810577611
4.14 0.15756113839952
4.15 0.140548667455173
4.16 0.124767405578988
4.17 0.110206875158869
4.18 0.0968468905182882
4.19 0.0846584290360153
4.2 0.0736045743686505
4.21 0.0636415101414813
4.22 0.0547195429700338
4.23 0.0467841346231679
4.24 0.039776924481702
4.25 0.0336367251329017
4.26 0.0283004758909252
4.27 0.0237041411943678
4.28 0.0197835431278662
4.29 0.0164751196791145
4.3 0.013716602722653
4.31 0.0114476120441553
4.32 0.00961016394855125
4.33 0.00814909506886104
4.34 0.0070124038866171
4.35 0.00615151414171082
4.36 0.00552146573705519
4.37 0.00508103990105165
4.38 0.00479282625634952
4.39 0.00462324004477384
4.4 0.00454249808077964
4.41 0.00452456205292493
4.42 0.0045470575855763
4.43 0.00459117702003447
4.44 0.00464157320776211
4.45 0.00468625075860572
4.46 0.00471646017849834
4.47 0.00472659921187325
4.48 0.00471412450572305
4.49 0.00467947547713538
4.5 0.00462601103915788
4.51 0.00455995865163272
4.52 0.00449037406175609
4.53 0.00442910910894816
4.54 0.00439078412177989
4.55 0.00439276075489653
4.56 0.00445511062007496
4.57 0.0046005747610676
4.58 0.00485450892078351
4.59 0.00524480964167065
4.6 0.00580181652064847
4.61 0.00655818639802853
4.62 0.00754873586989544
4.63 0.00881024926244221
4.64 0.0103812500667755
4.65 0.0123017347730231
4.66 0.0146128690461106
4.67 0.0173566472137589
4.68 0.0205755170694026
4.69 0.0243119730002727
4.7 0.028608121407407
4.71 0.033505223267902
4.72 0.039043219478532
4.73 0.0452602452934344
4.74 0.05219214071389
4.75 0.0598719640862444
4.76 0.0683295164143404
4.77 0.0775908839806578
4.78 0.0876780067918563
4.79 0.0986082801370893
4.8 0.110394196150304
4.81 0.123043031734764
4.82 0.136556588536999
4.83 0.150930989865929
4.84 0.166156538565881
4.85 0.182217638883153
4.86 0.19909278433856
4.87 0.216754612562094
4.88 0.235170026971638
4.89 0.2543003841241
4.9 0.274101744540639
4.91 0.294525183837927
4.92 0.315517160101891
4.93 0.337019932625627
4.94 0.358972026428992
4.95 0.381308736368954
4.96 0.403962664174037
4.97 0.42686428136851
4.98 0.449942510816559
4.99 0.473125319497267
5 0.496340315125028
5.01 0.519515339347538
5.02 0.542579050474961
5.03 0.565461489020873
5.04 0.588094619745929
5.05 0.610412844391838
5.06 0.632353479847576
5.07 0.653857197112461
5.08 0.674868417073633
5.09 0.695335659810286
5.1 0.715211844836161
5.11 0.73445454041314
5.12 0.753026160761916
5.13 0.770894110694044
5.14 0.78803087783555
5.15 0.804414073243429
5.16 0.820026421782323
5.17 0.834855704160684
5.18 0.848894652984732
5.19 0.862140805604713
5.2 0.874596316868865
5.21 0.886267735189463
5.22 0.89716574555023
5.23 0.907304883250625
5.24 0.916703222294255
5.25 0.925382042391034
5.26 0.933365478549914
5.27 0.940680157216702
5.28 0.947354822833016
5.29 0.9534199585988
5.3 0.958907405081283
5.31 0.963849980164866
5.32 0.968281103649709
5.33 0.972234429622466
5.34 0.975743489508589
5.35 0.978841348501941
5.36 0.981560277841096
5.37 0.983931445178123
5.38 0.985984625047031
5.39 0.987747931217479
5.4 0.989247572485249
5.41 0.99050763322574
5.42 0.991549879818303
5.43 0.992393593828111
5.44 0.99305543262621
5.45 0.993549317917786
5.46 0.993886352453412
5.47 0.994074764999524
5.48 0.994119883459742
5.49 0.994024135850197
5.5 0.993787078656088
5.51 0.993405451919561
5.52 0.992873260239516
5.53 0.992181878697025
5.54 0.991320182558208
5.55 0.990274699450635
5.56 0.9890297825582
5.57 0.987567803234171
5.58 0.985869361298741
5.59 0.98391351115661
5.6 0.981678001757709
5.61 0.97913952831414
5.62 0.976273993601443
5.63 0.973056776590259
5.64 0.96946300609643
5.65 0.965467837095467
5.66 0.96104672732148
5.67 0.956175711765584
5.68 0.950831672705101
5.69 0.944992602929195
5.7 0.938637859884124
5.71 0.931748408537641
5.72 0.924307050859169
5.73 0.916298639933555
5.74 0.907710276857474
5.75 0.898531488727547
5.76 0.888754386198153
5.77 0.878373799275208
5.78 0.867387390212745
5.79 0.855795742590142
5.8 0.843602425871798
5.81 0.830814034976613
5.82 0.817440204620769
5.83 0.803493598429859
5.84 0.788989873054219
5.85 0.773947617749305
5.86 0.75838827011036
5.87 0.742336008871044
5.88 0.725817624875327
5.89 0.708862371533881
5.9 0.69150179624915
5.91 0.673769554459681
5.92 0.655701208094756
5.93 0.637334010357548
5.94 0.618706678856232
5.95 0.599859159187575
5.96 0.580832381132964
5.97 0.561668009671124
5.98 0.542408193020764
5.99 0.52309530992843
6 0.503771718381319


==> dataset/expDsquarewave/cme_n75.txt <==
0.01 0
0.02 1.82923222186712e-270
0.03 1.65315149046792e-178
0.04 1.35249089380283e-135
0.05 6.06934117678405e-105
0.06 1.49394032082407e-86
0.07 2.72371708053173e-74
0.08 3.67762217908039e-68
0.09 6.66680854713227e-56
0.1 6.45880376042621e-50
0.11 9.05265663671317e-50
0.12 1.22230230212109e-43
0.13 1.6500504981821e-37
0.14 1.65037135341274e-37
0.15 1.18739023687566e-34
0.16 2.22835414622351e-31
0.17 2.22835699082841e-31
0.18 6.80592117310215e-29
0.19 3.00874994231097e-25
0.2 3.00875945454536e-25
0.21 3.00876128491836e-25
0.22 3.00876311876143e-25
0.23 4.05361414415696e-19
0.24 4.0624535909436e-19
0.25 4.06246980712249e-19
0.26 4.06247288850977e-19
0.27 4.06247438117108e-19
0.28 4.06247550327068e-19
0.29 4.06247690914701e-19
0.3 2.79487493543463e-17
0.31 5.47086811732669e-13
0.32 5.4850962730336e-13
0.33 5.48518964842709e-13
0.34 5.48520386787679e-13
0.35 5.48520878824496e-13
0.36 5.48521118371604e-13
0.37 5.48521264994982e-13
0.38 5.48521364848128e-13
0.39 5.48521449796128e-13
0.4 5.48521522193928e-13
0.41 5.48521598356292e-13
0.42 5.48521675025983e-13
0.43 5.48521766726735e-13
0.44 5.48521911129834e-13
0.45 9.55552264370461e-12
0.46 2.93042655799122e-10
0.47 2.94237129294682e-07
0.48 7.40199670912746e-07
0.49 7.40577170536105e-07
0.5 7.40605612746562e-07
0.51 7.40614637183333e-07
0.52 7.40617589504684e-07
0.53 7.40619240276494e-07
0.54 7.40619969434822e-07
0.55 7.40620465029157e-07
0.56 7.40620819019158e-07
0.57 7.40621061171492e-07
0.58 7.40621233189155e-07
0.59 7.40621361506289e-07
0.6 7.40621460773895e-07
0.61 7.40621541602211e-07
0.62 7.40621071931488e-07
0.63 7.40621139337697e-07
0.64 7.40621187321444e-07
0.65 7.40621232462136e-07
0.66 7.40621282564942e-07
0.67 7.40621313958832e-07
0.68 7.40621358137452e-07
0.69 7.40621385014349e-07
0.7 7.40621424341603e-07
0.71 7.40621450784848e-07
0.72 7.40621481091787e-07
0.73 7.40621515426333e-07
0.74 7.40621539422654e-07
0.75 7.40621566904128e-07
0.76 7.40621600976138e-07
0.77 7.40621631603112e-07
0.78 7.4062165733141e-07
0.79 7.40621684558916e-07
0.8 7.40621717246335e-07
0.81 7.40621754376492e-07
0.82 7.40621792990654e-07
0.83 7.40621831003328e-07
0.84 7.40621867830559e-07
0.85 7.40621905858876e-07
0.86 7.40621951618796e-07
0.87 7.40622015122771e-07
0.88 7.40622074002868e-07
0.89 7.40625083166844e-07
0.9 8.34873358441e-07
0.91 8.0835936039364e-06
0.92 4.44079741082999e-05
0.93 5.81804499325415e-05
0.94 0.000147904728167127
0.95 0.000244031091005405
0.96 0.00048314890116018
0.97 0.00176869155143869
0.98 0.00396227625184717
0.99 0.101825519099501
1 0.498673023163444
1.01 0.894737568093108
1.02 0.995341919942703
1.03 0.997871124535275
1.04 0.999411074924339
1.05 0.999598570798924
1.06 0.999783382192419
1.07 0.999860295260298
1.08 0.999894923577819
1.09 0.999931529361186
1.1 0.999940711423249
1.11 0.999959086975399
1.12 0.999962588897802
1.13 0.999972505871799
1.14 0.999974249277258
1.15 0.999980028244646
1.16 0.999981066430132
1.17 0.999984610467167
1.18 0.999985395404781
1.19 0.999987545586975
1.2 0.999988347180549
1.21 0.999989503781718
1.22 0.999990442912816
1.23 0.999990908930415
1.24 0.999991906310116
1.25 0.999992055525992
1.26 0.999992854265639
1.27 0.99999307983552
1.28 0.999993464238621
1.29 0.9999939186504
1.3 0.999993999604057
1.31 0.999994445755713
1.32 0.999994592886543
1.33 0.9999947573565
1.34 0.999995079459682
1.35 0.999995122792181
1.36 0.999995324660215
1.37 0.999995528631151
1.38 0.999995554327294
1.39 0.999995741404548
1.4 0.999995887122521
1.41 0.999996193831468
1.42 0.999996757617492
1.43 0.99999690222516
1.44 0.999996918172053
1.45 0.999997034047859
1.46 0.999997138743089
1.47 0.999997149727994
1.48 0.999997224700696
1.49 0.999997329232826
1.5 0.999997349370697
1.51 0.999997383210521
1.52 0.999997476749342
1.53 0.999997521806872
1.54 0.999997529067588
1.55 0.999997589164565
1.56 0.999997658512741
1.57 0.999997672795336
1.58 0.999997690070658
1.59 0.999997752073866
1.6 0.999997798557473
1.61 0.999997804023565
1.62 0.999997825715223
1.63 0.99999788012861
1.64 0.999997915473304
1.65 0.999997919186878
1.66 0.999997937493788
1.67 0.999997983254534
1.68 0.999998016246273
1.69 0.999998021006946
1.7 0.999998031485204
1.71 0.999998067278002
1.72 0.999998101972259
1.73 0.999998111985336
1.74 0.999998114926607
1.75 0.999998137185765
1.76 0.999998171466027
1.77 0.999998191496851
1.78 0.999998193931441
1.79 0.999998198956967
1.8 0.999998131727392
1.81 0.999997026835652
1.82 0.999990923998271
1.83 0.999974625620092
1.84 0.999954608257061
1.85 0.999947951395618
1.86 0.999940879448015
1.87 0.999896665679543
1.88 0.999850583066661
1.89 0.99984319922494
1.9 0.999753592396859
1.91 0.999565766312278
1.92 0.999514505877146
1.93 0.999265951336281
1.94 0.998228967100122
1.95 0.997585616417189
1.96 0.996035411511182
1.97 0.975670552495125
1.98 0.898172193902665
1.99 0.733687318672321
2 0.501324693570343
2.01 0.269462637492294
2.02 0.105260176763485
2.03 0.0265688881838735
2.04 0.0046558459010743
2.05 0.00262109441598513
2.06 0.00212664420735131
2.07 0.00100796292367107
2.08 0.000586717270858804
2.09 0.000559862549967031
2.1 0.000399243166575654
2.11 0.000242056634729238
2.12 0.000214434105179769
2.13 0.000195106984341268
2.14 0.000137536604033045
2.15 0.000105478327290393
2.16 0.000102932308160428
2.17 8.87261732540457e-05
2.18 6.63323824984193e-05
2.19 5.83104441837222e-05
2.2 5.71561047985133e-05
2.21 4.85587892721212e-05
2.22 3.88021117725617e-05
2.23 3.62456644203412e-05
2.24 3.53150364223585e-05
2.25 3.0335700568645e-05
2.26 2.53995496753422e-05
2.27 2.42439337372668e-05
2.28 2.36664177948101e-05
2.29 2.08057646574031e-05
2.3 1.79077521180939e-05
2.31 1.71446637009753e-05
2.32 1.6880682889326e-05
2.33 1.52658091599928e-05
2.34 1.33944181163086e-05
2.35 1.29363230269906e-05
2.36 1.31582262473249e-05
2.37 1.24764884796995e-05
2.38 1.11678856937395e-05
2.39 1.04465072041003e-05
2.4 1.03772887025915e-05
2.41 1.00666013838302e-05
2.42 9.22180099589692e-06
2.43 8.48514717803683e-06
2.44 8.28966027581556e-06
2.45 8.24160414656382e-06
2.46 7.83941205074061e-06
2.47 7.22135506384883e-06
2.48 6.8539912254029e-06
2.49 6.80503645236826e-06
2.5 6.70707966107678e-06
2.51 6.33919686346835e-06
2.52 5.91059526572281e-06
2.53 5.70854806544803e-06
2.54 5.69590434021857e-06
2.55 5.60582487476007e-06
2.56 5.32572542445944e-06
2.57 5.02060936766226e-06
2.58 4.87878502336152e-06
2.59 4.86613318145644e-06
2.6 4.79861547092661e-06
2.61 4.59260077730598e-06
2.62 4.35574923528987e-06
2.63 4.23109132702212e-06
2.64 4.21932091020087e-06
2.65 4.19466604467556e-06
2.66 4.06748143137241e-06
2.67 3.88305074013536e-06
2.68 3.75254114301284e-06
2.69 3.72569791816715e-06
2.7 3.80392814416329e-06
2.71 4.21985511704976e-06
2.72 5.91307737225023e-06
2.73 1.0720826315282e-05
2.74 2.03806733313004e-05
2.75 3.41044947844636e-05
2.76 4.69677927543078e-05
2.77 5.30980831946952e-05
2.78 5.36205818357278e-05
2.79 6.0467790125632e-05
2.8 8.584795142469e-05
2.81 0.000123823560254679
2.82 0.000150130442414989
2.83 0.000154132699332623
2.84 0.000169232463730295
2.85 0.000246035105536604
2.86 0.000375933169170025
2.87 0.000470760421730584
2.88 0.000485119512129676
2.89 0.000572535857153583
2.9 0.00100373770934325
2.91 0.00177048737045005
2.92 0.00234788911117892
2.93 0.00243453949981683
2.94 0.00396402460568241
2.95 0.013334571610865
2.96 0.041720603632526
2.97 0.101827139108208
2.98 0.201719501432572
2.99 0.338920878427966
3 0.498674592197689
3.01 0.658172018016602
3.02 0.794908870347557
3.03 0.894739067172125
3.04 0.955504374023654
3.05 0.985000414685734
3.06 0.995343327474854
3.07 0.997321424023951
3.08 0.997406465732224
3.09 0.997872504917734
3.1 0.998659498261335
3.11 0.999224210664446
3.12 0.999412358897472
3.13 0.999425455954655
3.14 0.999475496089719
3.15 0.999599849635458
3.16 0.99972005722725
3.17 0.99977678161462
3.18 0.999784589998012
3.19 0.99979156439568
3.2 0.999821622257246
3.21 0.9998614521016
3.22 0.999887955805668
3.23 0.999895354954483
3.24 0.999896062630151
3.25 0.999903312082692
3.26 0.999918249089194
3.27 0.999932619327295
3.28 0.999939791107841
3.29 0.999941025311798
3.3 0.999942298833115
3.31 0.999947397333705
3.32 0.999954898988092
3.33 0.999960856744112
3.34 0.999963210617347
3.35 0.999963397680284
3.36 0.999964303462481
3.37 0.999967286553256
3.38 0.999971257617602
3.39 0.999974215995505
3.4 0.999975298703632
3.41 0.99997536951943
3.42 0.999975922933322
3.43 0.999977632619025
3.44 0.99997991093455
3.45 0.999981669709901
3.46 0.999982379893045
3.47 0.99998244791114
3.48 0.999982710329682
3.49 0.999983644396558
3.5 0.999985021105892
3.51 0.999986217080273
3.52 0.999986808075507
3.53 0.999986899767089
3.54 0.999986965351851
3.55 0.999987404845925
3.56 0.999988230783076
3.57 0.999989114363997
3.58 0.999989697046821
3.59 0.999989872097107
3.6 0.999989798838652
3.61 0.999989637719852
3.62 0.999989198385148
3.63 0.999987756667898
3.64 0.999984226274186
3.65 0.999977719993613
3.66 0.999968320376404
3.67 0.999957619764007
3.68 0.99994843415446
3.69 0.999943338105852
3.7 0.999942478774916
3.71 0.999942154277126
3.72 0.999935931205618
3.73 0.999918742323438
3.74 0.999891753475979
3.75 0.999863766145623
3.76 0.999845982535197
3.77 0.999841801747761
3.78 0.999839169334386
3.79 0.999814439011664
3.8 0.999749754174723
3.81 0.999653159925205
3.82 0.999561936363743
3.83 0.999515957490812
3.84 0.999510994805876
3.85 0.999468306866782
3.86 0.99926281860858
3.87 0.998819838706913
3.88 0.99822591996948
3.89 0.99773956331497
3.9 0.997582617834449
3.91 0.997475549854365
3.92 0.996032666954427
3.93 0.990286380493709
3.94 0.97566803039458
3.95 0.946670983439683
3.96 0.898169701860511
3.97 0.827062098518696
3.98 0.733684891211105
3.99 0.62244271642503
4 0.501322491530425
4.01 0.380353500289826
4.02 0.269460613133798
4.03 0.176378543159699
4.04 0.105258160566988
4.05 0.0563249485150979
4.06 0.0265668888467269
4.07 0.0110945375003934
4.08 0.00465400450082667
4.09 0.00282215504257654
4.1 0.0026194210905013
4.11 0.00253107822220897
4.12 0.0021250138347954
4.13 0.00153120604218589
4.14 0.00100633146683333
4.15 0.000695326589628313
4.16 0.000585165531577965
4.17 0.000573164474649283
4.18 0.000558432153154744
4.19 0.000495877714135998
4.2 0.000397873505232796
4.21 0.000302851547314468
4.22 0.000240821423553127
4.23 0.000216502504713834
4.24 0.000213588383194436
4.25 0.00021050130705386
4.26 0.000194603382948062
4.27 0.000166881682793262
4.28 0.000137142721089803
4.29 0.000115309364870483
4.3 0.000105084928784256
4.31 0.000103092490396912
4.32 0.000102532651316369
4.33 9.80129922983982e-05
4.34 8.83858173663953e-05
4.35 7.63941547920999e-05
4.36 6.60889672909389e-05
4.37 6.00555439820808e-05
4.38 5.81234583821204e-05
4.39 5.79882068313535e-05
4.4 5.69674225083184e-05
4.41 5.36281773430554e-05
4.42 4.8366571236641e-05
4.43 4.28149253078684e-05
4.44 3.86486159094658e-05
4.45 3.65918213547363e-05
4.46 3.61510776503652e-05
4.47 3.60925547449284e-05
4.48 3.52592179530539e-05
4.49 3.32117969534071e-05
4.5 3.03743740205834e-05
4.51 2.7701726106694e-05
4.52 2.61477007804311e-05
4.53 2.62679709151119e-05
4.54 2.81418004239741e-05
4.55 3.15644192565501e-05
4.56 3.62945742241868e-05
4.57 4.2137820395172e-05
4.58 4.87987985144397e-05
4.59 5.56450340851446e-05
4.6 6.16502448935367e-05
4.61 6.57262390909204e-05
4.62 6.74103757943575e-05
4.63 6.75707671429041e-05
4.64 6.86147023098262e-05
4.65 7.38022942712673e-05
4.66 8.57073025763564e-05
4.67 0.000104463600251138
4.68 0.000126851897508366
4.69 0.000147165303776511
4.7 0.000160008854524998
4.71 0.000163996082538449
4.72 0.000164327875898698
4.73 0.000172180073198598
4.74 0.000200063116679713
4.75 0.000254564857120778
4.76 0.000330138887899862
4.77 0.000408457186589316
4.78 0.00046620508023935
4.79 0.000490043748511323
4.8 0.000492310427405939
4.81 0.000517592627440711
4.82 0.000631412625418128
4.83 0.000889262443207105
4.84 0.0012958329816235
4.85 0.00177628883566829
4.86 0.0021879258597396
4.87 0.00239618254016628
4.88 0.00242168790215953
4.89 0.00263783722372427
4.9 0.00396938631523757
4.91 0.00802270632962105
4.92 0.0170776284632351
4.93 0.0338941181462616
4.94 0.0613313724518778
4.95 0.101831367701546
4.96 0.156867313253587
4.97 0.22648375103309
4.98 0.309048520828777
4.99 0.401296337358511
5 0.498678633178825
5.01 0.59596190684609
5.02 0.68795708935623
5.03 0.770231937177768
5.04 0.839665177979585
5.05 0.894742290244325
5.06 0.93555602225201
5.07 0.963542219844011
5.08 0.981035501606319
5.09 0.990757284577422
5.1 0.99534645446494
5.11 0.997015073666151
5.12 0.997368755670059
5.13 0.99738696920162
5.14 0.997524159590789
5.15 0.997875087426761
5.16 0.998348223962934
5.17 0.998805342632761
5.18 0.999146572342062
5.19 0.99934075949764
5.2 0.999415530494581
5.21 0.999427536181509
5.22 0.999431644676687
5.23 0.999461109292957
5.24 0.999522512902943
5.25 0.999602597011219
5.26 0.999680612530683
5.27 0.999739746277527
5.28 0.999773475909649
5.29 0.99978585654309
5.3 0.999787355265314
5.31 0.999789119227812
5.32 0.99979838981458
5.33 0.999816612425911
5.34 0.999840335155057
5.35 0.999863866539274
5.36 0.99988221616554
5.37 0.999893077395196
5.38 0.999897274615012
5.39 0.999897832591254
5.4 0.999898333519645
5.41 0.999901363751262
5.42 0.99990764765276
5.43 0.99991607390493
5.44 0.999924431690508
5.45 0.999930438922286
5.46 0.999932619862746
5.47 0.999930739167164
5.48 0.999925727234597
5.49 0.999919232349722
5.5 0.999913035142121
5.51 0.99990854534592
5.52 0.999906504583557
5.53 0.999906904663987
5.54 0.999909056324077
5.55 0.999911734062396
5.56 0.999913365266875
5.57 0.99991228329556
5.58 0.999907078377966
5.59 0.999897033921725
5.6 0.999882544170647
5.61 0.999865321963118
5.62 0.999848185654359
5.63 0.999834307245929
5.64 0.999826009591356
5.65 0.999823457524426
5.66 0.999823785960765
5.67 0.999821223063322
5.68 0.999808520851065
5.69 0.999779520552284
5.7 0.999732097686611
5.71 0.999670286571251
5.72 0.999604320449721
5.73 0.999547796534005
5.74 0.99951215882305
5.75 0.999499939006956
5.76 0.999499275135475
5.77 0.999482634979766
5.78 0.999412001578227
5.79 0.999250908480598
5.8 0.998980923706646
5.81 0.998617172720311
5.82 0.998215242230038
5.83 0.99786132366541
5.84 0.997639442321027
5.85 0.997574190458957
5.86 0.997553902018465
5.87 0.997246318796659
5.88 0.996024691815405
5.89 0.992925099172306
5.9 0.986654182826101
5.91 0.975660067724975
5.92 0.958268640885193
5.93 0.932874469831381
5.94 0.898163043722549
5.95 0.853331557677154
5.96 0.798271510213668
5.97 0.733679276813133
5.98 0.661070467580546
5.99 0.582688710215002
6 0.501316784313391


==> dataset/expDsquarewave/err_cme_n20.txt <==
0.01 0
0.02 1.67098540188351e-182
0.03 2.88328048674752e-121
0.04 8.05800246827801e-92
0.05 9.61714368971533e-74
0.06 5.36988578496952e-61
0.07 1.00523255891763e-51
0.08 7.95205449771139e-47
0.09 1.59776028303598e-39
0.1 9.96680214994139e-38
0.11 3.5228782536496e-33
0.12 1.52353446431979e-28
0.13 1.52426138246767e-28
0.14 6.58507642180141e-24
0.15 6.59480089591394e-24
0.16 6.71500543647841e-24
0.17 2.84998594826452e-19
0.18 2.85328333771538e-19
0.19 2.8534162707413e-19
0.2 2.87157306508589e-19
0.21 6.71067271081265e-15
0.22 1.23419678877237e-14
0.23 1.23449920398662e-14
0.24 1.23455616981076e-14
0.25 1.23458260039021e-14
0.26 1.23460448345146e-14
0.27 3.83703873589171e-14
0.28 1.85414688705536e-11
0.29 5.20693378040178e-10
0.3 5.33785201380271e-10
0.31 5.34075609527714e-10
0.32 5.3412118108423e-10
0.33 5.34139815933912e-10
0.34 5.34151739181429e-10
0.35 5.34157513318075e-10
0.36 5.34163213885844e-10
0.37 5.34167502486393e-10
0.38 5.34171540966642e-10
0.39 5.34176135878341e-10
0.4 5.34408720375739e-10
0.41 3.14382964878841e-09
0.42 4.0537249000297e-08
0.43 3.93036885951447e-07
0.44 7.01159183688156e-06
0.45 1.93430443297949e-05
0.46 2.2996944032929e-05
0.47 2.30674814533031e-05
0.48 2.30947025845283e-05
0.49 2.31039946517982e-05
0.5 2.31057915228864e-05
0.51 2.31077721702019e-05
0.52 2.31089835145925e-05
0.53 2.31093297631534e-05
0.54 2.31100168111153e-05
0.55 2.31101882391156e-05
0.56 2.31105061474382e-05
0.57 2.31103970242844e-05
0.58 2.31103360857268e-05
0.59 2.31104405990133e-05
0.6 2.31105669673352e-05
0.61 2.3110645803174e-05
0.62 2.31107584113493e-05
0.63 2.31108019472867e-05
0.64 2.31109144964848e-05
0.65 2.31109346474538e-05
0.66 2.3111039521605e-05
0.67 2.31110631740176e-05
0.68 2.31111366178232e-05
0.69 2.31111926944781e-05
0.7 2.31112224230936e-05
0.71 2.31113091468408e-05
0.72 2.31113226669198e-05
0.73 2.3111401550122e-05
0.74 2.31114425963867e-05
0.75 2.31114878525626e-05
0.76 2.31115646779811e-05
0.77 2.31115947092039e-05
0.78 2.31116846461723e-05
0.79 2.31117630793898e-05
0.8 2.31132459708019e-05
0.81 2.3241305269581e-05
0.82 2.50564316068858e-05
0.83 3.69500509300644e-05
0.84 8.51948146398188e-05
0.85 0.000221981663313104
0.86 0.000507921246279843
0.87 0.000953031339945959
0.88 0.00144699886664462
0.89 0.00177432384018
0.9 0.00183138732957111
0.91 0.00208699899555636
0.92 0.00415973738430817
0.93 0.011213291207294
0.94 0.0278309381297286
0.95 0.0591967392619227
0.96 0.109721865452894
0.97 0.18154846378239
0.98 0.273482587787624
0.99 0.380784459022537
1 -0.504065720451979
1.01 -0.389860739558234
1.02 -0.284894831586319
1.03 -0.195450103276191
1.04 -0.124921257636946
1.05 -0.0737111767639052
1.06 -0.0397838874934828
1.07 -0.0196009649660516
1.08 -0.0091261473013432
1.09 -0.00464456372799915
1.1 -0.00326088763834209
1.11 -0.00306300429757533
1.12 -0.0030265695091769
1.13 -0.00277558176445958
1.14 -0.0023093966731399
1.15 -0.00177398012928154
1.16 -0.00131372367651938
1.17 -0.0010047038145875
1.18 -0.000848505369037245
1.19 -0.000798450347716417
1.2 -0.000793593370400081
1.21 -0.000784817399407389
1.22 -0.000747003146625014
1.23 -0.00067850127715452
1.24 -0.000592888737650288
1.25 -0.000508595191266337
1.26 -0.000440561318168942
1.27 -0.000395885518468142
1.28 -0.000373426703358937
1.29 -0.000366134671056284
1.3 -0.000364562410417935
1.31 -0.000360258169186611
1.32 -0.000348134829784685
1.33 -0.000327314207544394
1.34 -0.000300423280948481
1.35 -0.000271865362633794
1.36 -0.000245935147959453
1.37 -0.000225532707745835
1.38 -0.000211743670051723
1.39 -0.000204075367421508
1.4 -0.000200975031369954
1.41 -0.000200377403448693
1.42 -0.000200198922351014
1.43 -0.000198753420590503
1.44 -0.000195037734791903
1.45 -0.000188828741068736
1.46 -0.000180584855875798
1.47 -0.000171211369067836
1.48 -0.000161778396630674
1.49 -0.000153266151942
1.5 -0.000146380980989513
1.51 -0.000141459476683314
1.52 -0.000138460321225109
1.53 -0.00013702933634685
1.54 -0.000136611851625612
1.55 -0.000136581729025864
1.56 -0.000136359888235349
1.57 -0.000135503837323525
1.58 -0.000133758988482668
1.59 -0.000131070635755015
1.6 -0.000127563915751305
1.61 -0.000123510107354563
1.62 -0.00011931113302488
1.63 -0.000115545845590703
1.64 -0.000113123255575442
1.65 -0.000113569129514657
1.66 -0.000119426421565372
1.67 -0.000134679265608062
1.68 -0.000165030626530616
1.69 -0.000217803176146281
1.7 -0.000301225382403958
1.71 -0.000422941393734444
1.72 -0.000587763347904224
1.73 -0.000794964749787574
1.74 -0.00103575569585401
1.75 -0.00129190709066829
1.76 -0.00153669396179279
1.77 -0.00173930031726821
1.78 -0.00187350336127656
1.79 -0.00193083905555425
1.8 -0.00193762771147354
1.81 -0.00197434811705932
1.82 -0.00219505388651042
1.83 -0.00284397706087181
1.84 -0.00426627850205596
1.85 -0.00691015220714719
1.86 -0.0113181840013884
1.87 -0.0181069510087061
1.88 -0.0279352057455957
1.89 -0.0414624398467818
1.9 -0.0593009598838548
1.91 -0.0819656318014352
1.92 -0.109826006270038
1.93 -0.14306554101461
1.94 -0.181652085755192
1.95 -0.225322765013399
1.96 -0.273585017840562
1.97 -0.325734002876825
1.98 -0.380885035892762
1.99 -0.438018367568291
2 0.503967427688206
2.01 0.446197801959576
2.02 0.389764839181919
2.03 0.335674358941065
2.04 0.284801113864094
2.05 0.237854750671878
2.06 0.195358120660887
2.07 0.157638403370003
2.08 0.124830458757206
2.09 0.0968909386428382
2.1 0.0736210297711329
2.11 0.054695300125149
2.12 0.0396939790219695
2.13 0.0281360967969303
2.14 0.019511199771575
2.15 0.0133077876444349
2.16 0.00903713598395854
2.17 0.00625170996733878
2.18 0.00455789649310246
2.19 0.00362323912525943
2.2 0.00317872465230387
2.21 0.0030169253726066
2.22 0.00298694498853732
2.23 0.00298715739178809
2.24 0.00295668432750878
2.25 0.0028664519762469
2.26 0.00271052036725441
2.27 0.00249821331164195
2.28 0.00224740654606089
2.29 0.00197917053583308
2.3 0.00171382122932174
2.31 0.00146831373040582
2.32 0.00125482474353466
2.33 0.00108031162574221
2.34 0.000946808104201458
2.35 0.000852215687530664
2.36 0.000791369917000856
2.37 0.000757195135820628
2.38 0.000741803643763278
2.39 0.000737439112268819
2.4 0.000737205565872097
2.41 0.00073555924855678
2.42 0.000728569759451379
2.43 0.000713978375535477
2.44 0.000691095503562174
2.45 0.000660586126774378
2.46 0.000624192630189812
2.47 0.000584439473152174
2.48 0.000544355047771079
2.49 0.00050723416894702
2.5 0.000476451570745979
2.51 0.000455324167895302
2.52 0.000447009234258699
2.53 0.000454418390797334
2.54 0.000480124383827149
2.55 0.000526239590685291
2.56 0.000594251971592424
2.57 0.000684815146626993
2.58 0.000797503230673327
2.59 0.000930556411197551
2.6 0.00108065820321045
2.61 0.00124279804528372
2.62 0.00141028175507848
2.63 0.00157495595039509
2.64 0.00172770980446725
2.65 0.00185930776282618
2.66 0.0019615898692066
2.67 0.00202905244038305
2.68 0.00206079196147702
2.69 0.00206276095389786
2.7 0.00205024864266634
2.71 0.00205046456466975
2.72 0.00210507318503944
2.73 0.00227250543949857
2.74 0.00262986173628226
2.75 0.00327422232895773
2.76 0.00432319600135389
2.77 0.00591456637786192
2.78 0.00820493542171519
2.79 0.0113673133785891
2.8 0.0155876604228518
2.81 0.0210604440012167
2.82 0.027983333641986
2.83 0.0365512082012453
2.84 0.0469496958634505
2.85 0.0593485019051439
2.86 0.0738948011073448
2.87 0.090706979367765
2.88 0.109869001961532
2.89 0.13142566435933
2.9 0.155378946723566
2.91 0.181685647142457
2.92 0.210256413932855
2.93 0.240956237011173
2.94 0.27360639568754
2.95 0.307987798598551
2.96 0.343845593984512
2.97 0.380894877911368
2.98 0.418827286612542
2.99 0.457318228571005
3 -0.503965506685156
3.01 -0.465358032474535
3.02 -0.427186805334956
3.03 -0.389765468987243
3.04 -0.353387322666344
3.05 -0.318319600453424
3.06 -0.284798708398112
3.07 -0.253026522910258
3.08 -0.223167809335307
3.09 -0.195348775868181
3.1 -0.169656736819858
3.11 -0.146140822229158
3.12 -0.124813639065602
3.13 -0.105653763605115
3.14 -0.0886089254668854
3.15 -0.0735997314469489
3.16 -0.0605237715889664
3.17 -0.0492599505481234
3.18 -0.0396728936867106
3.19 -0.0316172887415861
3.2 -0.0249420394392459
3.21 -0.0194941260945201
3.22 -0.015122088955549
3.23 -0.0116790717782151
3.24 -0.00902538481309889
3.25 -0.00703056715241535
3.26 -0.00557494744942122
3.27 -0.00455071879269642
3.28 -0.00386255759023668
3.29 -0.00342782746752512
3.3 -0.00317641735477858
3.31 -0.00305026822036469
3.32 -0.00300264549562312
3.33 -0.00299721442030065
3.34 -0.00300697366025071
3.35 -0.00301309898135427
3.36 -0.00300374390742686
3.37 -0.00297283852756336
3.38 -0.00291892133755278
3.39 -0.00284403254851151
3.4 -0.00275269099534448
3.41 -0.00265097089470268
3.42 -0.00254568945430012
3.43 -0.00244371186484016
3.44 -0.00235137659217932
3.45 -0.0022740411346448
3.46 -0.00221574645650102
3.47 -0.00217899703376723
3.48 -0.00216465269525856
3.49 -0.00217192802072197
3.5 -0.00219849478498257
3.51 -0.00224068263756261
3.52 -0.00229377273559528
3.53 -0.0023523783072612
3.54 -0.0024109050544755
3.55 -0.0024640829066026
3.56 -0.00250755894296062
3.57 -0.00253853939071369
3.58 -0.00255646656812669
3.59 -0.00256371460743965
3.6 -0.00256628587270236
3.61 -0.00257448831854012
3.62 -0.00260357273190004
3.63 -0.0026743079779219
3.64 -0.00281347212604466
3.65 -0.00305423774986757
3.66 -0.00343643083607215
3.67 -0.00400664463489486
3.68 -0.00481819245404413
3.69 -0.00593088680225007
3.7 -0.00741063637928951
3.71 -0.00932885707336983
3.72 -0.011761698245194
3.73 -0.0147890909800504
3.74 -0.0184936304883734
3.75 -0.0229593102391926
3.76 -0.02827013050667
3.77 -0.0345086086071795
3.78 -0.0417542220226724
3.79 -0.0500818186854951
3.8 -0.0595600308227646
3.81 -0.0702497298369793
3.82 -0.0822025596810713
3.83 -0.0954595850724045
3.84 -0.110050088700341
3.85 -0.125990548394
3.86 -0.143283821125276
3.87 -0.161918555857067
3.88 -0.181868851768127
3.89 -0.203094172454832
3.9 -0.225539520528096
3.91 -0.249135870761263
3.92 -0.273800853806425
3.93 -0.299439676654022
3.94 -0.325946260628695
3.95 -0.353204572937252
3.96 -0.381090123731847
3.97 -0.409471597408923
3.98 -0.438212584491989
3.99 -0.467173378977834
4 0.503787194546523
4.01 0.474809959401959
4.02 0.446033605182819
4.03 0.417592978347773
4.04 0.38961747482079
4.05 0.362229561228036
4.06 0.335543447759935
4.07 0.309663931631169
4.08 0.284685425842042
4.09 0.260691183519889
4.1 0.237752723661176
4.11 0.215929459707296
4.12 0.195268528170494
4.13 0.175804810577611
4.14 0.15756113839952
4.15 0.140548667455173
4.16 0.124767405578988
4.17 0.110206875158869
4.18 0.0968468905182882
4.19 0.0846584290360153
4.2 0.0736045743686505
4.21 0.0636415101414813
4.22 0.0547195429700338
4.23 0.0467841346231679
4.24 0.039776924481702
4.25 0.0336367251329017
4.26 0.0283004758909252
4.27 0.0237041411943678
4.28 0.0197835431278662
4.29 0.0164751196791145
4.3 0.013716602722653
4.31 0.0114476120441553
4.32 0.00961016394855125
4.33 0.00814909506886104
4.34 0.0070124038866171
4.35 0.00615151414171082
4.36 0.00552146573705519
4.37 0.00508103990105165
4.38 0.00479282625634952
4.39 0.00462324004477384
4.4 0.00454249808077964
4.41 0.00452456205292493
4.42 0.0045470575855763
4.43 0.00459117702003447
4.44 0.00464157320776211
4.45 0.00468625075860572
4.46 0.00471646017849834
4.47 0.00472659921187325
4.48 0.00471412450572305
4.49 0.00467947547713538
4.5 0.00462601103915788
4.51 0.00455995865163272
4.52 0.00449037406175609
4.53 0.00442910910894816
4.54 0.00439078412177989
4.55 0.00439276075489653
4.56 0.00445511062007496
4.57 0.0046005747610676
4.58 0.00485450892078351
4.59 0.00524480964167065
4.6 0.00580181652064847
4.61 0.00655818639802853
4.62 0.00754873586989544
4.63 0.00881024926244221
4.64 0.0103812500667755
4.65 0.0123017347730231
4.66 0.0146128690461106
4.67 0.0173566472137589
4.68 0.0205755170694026
4.69 0.0243119730002727
4.7 0.028608121407407
4.71 0.033505223267902
4.72 0.039043219478532
4.73 0.0452602452934344
4.74 0.05219214071389
4.75 0.0598719640862444
4.76 0.0683295164143404
4.77 0.0775908839806578
4.78 0.0876780067918563
4.79 0.0986082801370893
4.8 0.110394196150304
4.81 0.123043031734764
4.82 0.136556588536999
4.83 0.150930989865929
4.84 0.166156538565881
4.85 0.182217638883153
4.86 0.19909278433856
4.87 0.216754612562094
4.88 0.235170026971638
4.89 0.2543003841241
4.9 0.274101744540639
4.91 0.294525183837927
4.92 0.315517160101891
4.93 0.337019932625627
4.94 0.358972026428992
4.95 0.381308736368954
4.96 0.403962664174037
4.97 0.42686428136851
4.98 0.449942510816559
4.99 0.473125319497267
5 -0.503659684874972
5.01 -0.480484660652462
5.02 -0.457420949525039
5.03 -0.434538510979127
5.04 -0.411905380254071
5.05 -0.389587155608162
5.06 -0.367646520152424
5.07 -0.346142802887539
5.08 -0.325131582926367
5.09 -0.304664340189714
5.1 -0.284788155163839
5.11 -0.26554545958686
5.12 -0.246973839238084
5.13 -0.229105889305956
5.14 -0.21196912216445
5.15 -0.195585926756571
5.16 -0.179973578217677
5.17 -0.165144295839316
5.18 -0.151105347015268
5.19 -0.137859194395287
5.2 -0.125403683131135
5.21 -0.113732264810537
5.22 -0.10283425444977
5.23 -0.0926951167493753
5.24 -0.0832967777057451
5.25 -0.0746179576089657
5.26 -0.0666345214500857
5.27 -0.059319842783298
5.28 -0.0526451771669839
5.29 -0.0465800414011996
5.3 -0.0410925949187168
5.31 -0.0361500198351341
5.32 -0.0317188963502911
5.33 -0.0277655703775339
5.34 -0.024256510491411
5.35 -0.0211586514980591
5.36 -0.0184397221589044
5.37 -0.0160685548218772
5.38 -0.014015374952969
5.39 -0.0122520687825208
5.4 -0.0107524275147511
5.41 -0.00949236677425991
5.42 -0.00845012018169655
5.43 -0.0076064061718889
5.44 -0.00694456737378968
5.45 -0.00645068208221433
5.46 -0.00611364754658772
5.47 -0.00592523500047637
5.48 -0.00588011654025777
5.49 -0.00597586414980256
5.5 -0.00621292134391216
5.51 -0.00659454808043913
5.52 -0.00712673976048406
5.53 -0.00781812130297543
5.54 -0.00867981744179247
5.55 -0.0097253005493646
5.56 -0.0109702174418
5.57 -0.0124321967658287
5.58 -0.014130638701259
5.59 -0.0160864888433901
5.6 -0.0183219982422906
5.61 -0.0208604716858596
5.62 -0.0237260063985566
5.63 -0.0269432234097406
5.64 -0.0305369939035696
5.65 -0.0345321629045328
5.66 -0.0389532726785201
5.67 -0.0438242882344158
5.68 -0.049168327294899
5.69 -0.0550073970708048
5.7 -0.0613621401158756
5.71 -0.0682515914623593
5.72 -0.0756929491408307
5.73 -0.0837013600664446
5.74 -0.0922897231425258
5.75 -0.101468511272453
5.76 -0.111245613801847
5.77 -0.121626200724792
5.78 -0.132612609787255
5.79 -0.144204257409858
5.8 -0.156397574128202
5.81 -0.169185965023387
5.82 -0.182559795379231
5.83 -0.196506401570141
5.84 -0.211010126945781
5.85 -0.226052382250695
5.86 -0.24161172988964
5.87 -0.257663991128956
5.88 -0.274182375124673
5.89 -0.291137628466119
5.9 -0.30849820375085
5.91 -0.326230445540319
5.92 -0.344298791905244
5.93 -0.362665989642452
5.94 -0.381293321143768
5.95 -0.400140840812425
5.96 -0.419167618867036
5.97 -0.438331990328876
5.98 -0.457591806979236
5.99 -0.47690469007157
6 0.503771718381319


==> dataset/expDsquarewave/err_cme_n75.txt <==
0.01 0
0.02 1.82923222186712e-270
0.03 1.65315149046792e-178
0.04 1.35249089380283e-135
0.05 6.06934117678405e-105
0.06 1.49394032082407e-86
0.07 2.72371708053173e-74
0.08 3.67762217908039e-68
0.09 6.66680854713227e-56
0.1 6.45880376042621e-50
0.11 9.05265663671317e-50
0.12 1.22230230212109e-43
0.13 1.6500504981821e-37
0.14 1.65037135341274e-37
0.15 1.18739023687566e-34
0.16 2.22835414622351e-31
0.17 2.22835699082841e-31
0.18 6.80592117310215e-29
0.19 3.00874994231097e-25
0.2 3.00875945454536e-25
0.21 3.00876128491836e-25
0.22 3.00876311876143e-25
0.23 4.05361414415696e-19
0.24 4.0624535909436e-19
0.25 4.06246980712249e-19
0.26 4.06247288850977e-19
0.27 4.06247438117108e-19
0.28 4.06247550327068e-19
0.29 4.06247690914701e-19
0.3 2.79487493543463e-17
0.31 5.47086811732669e-13
0.32 5.4850962730336e-13
0.33 5.48518964842709e-13
0.34 5.48520386787679e-13
0.35 5.48520878824496e-13
0.36 5.48521118371604e-13
0.37 5.48521264994982e-13
0.38 5.48521364848128e-13
0.39 5.48521449796128e-13
0.4 5.48521522193928e-13
0.41 5.48521598356292e-13
0.42 5.48521675025983e-13
0.43 5.48521766726735e-13
0.44 5.48521911129834e-13
0.45 9.55552264370461e-12
0.46 2.93042655799122e-10
0.47 2.94237129294682e-07
0.48 7.40199670912746e-07
0.49 7.40577170536105e-07
0.5 7.40605612746562e-07
0.51 7.40614637183333e-07
0.52 7.40617589504684e-07
0.53 7.40619240276494e-07
0.54 7.40619969434822e-07
0.55 7.40620465029157e-07
0.56 7.40620819019158e-07
0.57 7.40621061171492e-07
0.58 7.40621233189155e-07
0.59 7.40621361506289e-07
0.6 7.40621460773895e-07
0.61 7.40621541602211e-07
0.62 7.40621071931488e-07
0.63 7.40621139337697e-07
0.64 7.40621187321444e-07
0.65 7.40621232462136e-07
0.66 7.40621282564942e-07
0.67 7.40621313958832e-07
0.68 7.40621358137452e-07
0.69 7.40621385014349e-07
0.7 7.40621424341603e-07
0.71 7.40621450784848e-07
0.72 7.40621481091787e-07
0.73 7.40621515426333e-07
0.74 7.40621539422654e-07
0.75 7.40621566904128e-07
0.76 7.40621600976138e-07
0.77 7.40621631603112e-07
0.78 7.4062165733141e-07
0.79 7.40621684558916e-07
0.8 7.40621717246335e-07
0.81 7.40621754376492e-07
0.82 7.40621792990654e-07
0.83 7.40621831003328e-07
0.84 7.40621867830559e-07
0.85 7.40621905858876e-07
0.86 7.40621951618796e-07
0.87 7.40622015122771e-07
0.88 7.40622074002868e-07
0.89 7.40625083166844e-07
0.9 8.34873358441e-07
0.91 8.0835936039364e-06
0.92 4.44079741082999e-05
0.93 5.81804499325415e-05
0.94 0.000147904728167127
0.95 0.000244031091005405
0.96 0.00048314890116018
0.97 0.00176869155143869
0.98 0.00396227625184717
0.99 0.101825519099501
1 -0.501326976836556
1.01 -0.105262431906892
1.02 -0.00465808005729729
1.03 -0.00212887546472451
1.04 -0.000588925075661217
1.05 -0.000401429201075665
1.06 -0.000216617807581199
1.07 -0.000139704739702373
1.08 -0.000105076422181383
1.09 -6.84706388139888e-05
1.1 -5.928857675086e-05
1.11 -4.09130246011857e-05
1.12 -3.7411102197904e-05
1.13 -2.74941282014662e-05
1.14 -2.57507227420239e-05
1.15 -1.99717553540646e-05
1.16 -1.89335698677073e-05
1.17 -1.53895328330877e-05
1.18 -1.46045952192919e-05
1.19 -1.24544130251092e-05
1.2 -1.16528194512577e-05
1.21 -1.04962182815305e-05
1.22 -9.55708718375359e-06
1.23 -9.09106958546513e-06
1.24 -8.09368988385906e-06
1.25 -7.94447400753739e-06
1.26 -7.14573436100263e-06
1.27 -6.92016448045063e-06
1.28 -6.53576137898959e-06
1.29 -6.08134960011775e-06
1.3 -6.00039594322865e-06
1.31 -5.55424428672069e-06
1.32 -5.40711345697886e-06
1.33 -5.24264350010295e-06
1.34 -4.92054031830946e-06
1.35 -4.87720781872092e-06
1.36 -4.67533978487644e-06
1.37 -4.47136884917931e-06
1.38 -4.44567270596608e-06
1.39 -4.25859545161167e-06
1.4 -4.11287747925648e-06
1.41 -3.80616853212778e-06
1.42 -3.24238250759556e-06
1.43 -3.09777484008844e-06
1.44 -3.08182794650502e-06
1.45 -2.9659521409986e-06
1.46 -2.8612569108466e-06
1.47 -2.85027200597199e-06
1.48 -2.77529930403642e-06
1.49 -2.67076717419545e-06
1.5 -2.65062930271398e-06
1.51 -2.61678947932609e-06
1.52 -2.52325065785985e-06
1.53 -2.47819312815256e-06
1.54 -2.47093241234619e-06
1.55 -2.41083543539578e-06
1.56 -2.34148725930527e-06
1.57 -2.32720466364356e-06
1.58 -2.30992934158181e-06
1.59 -2.24792613423563e-06
1.6 -2.20144252716103e-06
1.61 -2.19597643502656e-06
1.62 -2.17428477666815e-06
1.63 -2.11987139009384e-06
1.64 -2.0845266963665e-06
1.65 -2.08081312247366e-06
1.66 -2.06250621215265e-06
1.67 -2.01674546562725e-06
1.68 -1.98375372673087e-06
1.69 -1.97899305431903e-06
1.7 -1.96851479561388e-06
1.71 -1.93272199755512e-06
1.72 -1.8980277411984e-06
1.73 -1.88801466416422e-06
1.74 -1.88507339315969e-06
1.75 -1.86281423519841e-06
1.76 -1.82853397345806e-06
1.77 -1.80850314934755e-06
1.78 -1.80606855937349e-06
1.79 -1.80104303304507e-06
1.8 -1.86827260795219e-06
1.81 -2.97316434794137e-06
1.82 -9.07600172916911e-06
1.83 -2.53743799077943e-05
1.84 -4.53917429386053e-05
1.85 -5.20486043817936e-05
1.86 -5.91205519850924e-05
1.87 -0.000103334320456949
1.88 -0.000149416933338697
1.89 -0.000156800775059862
1.9 -0.000246407603140764
1.91 -0.000434233687721552
1.92 -0.000485494122853924
1.93 -0.000734048663718512
1.94 -0.00177103289987834
1.95 -0.0024143835828111
1.96 -0.00396458848881842
1.97 -0.0243294475048751
1.98 -0.101827806097335
1.99 -0.266312681327679
2 0.501324693570343
2.01 0.269462637492294
2.02 0.105260176763485
2.03 0.0265688881838735
2.04 0.0046558459010743
2.05 0.00262109441598513
2.06 0.00212664420735131
2.07 0.00100796292367107
2.08 0.000586717270858804
2.09 0.000559862549967031
2.1 0.000399243166575654
2.11 0.000242056634729238
2.12 0.000214434105179769
2.13 0.000195106984341268
2.14 0.000137536604033045
2.15 0.000105478327290393
2.16 0.000102932308160428
2.17 8.87261732540457e-05
2.18 6.63323824984193e-05
2.19 5.83104441837222e-05
2.2 5.71561047985133e-05
2.21 4.85587892721212e-05
2.22 3.88021117725617e-05
2.23 3.62456644203412e-05
2.24 3.53150364223585e-05
2.25 3.0335700568645e-05
2.26 2.53995496753422e-05
2.27 2.42439337372668e-05
2.28 2.36664177948101e-05
2.29 2.08057646574031e-05
2.3 1.79077521180939e-05
2.31 1.71446637009753e-05
2.32 1.6880682889326e-05
2.33 1.52658091599928e-05
2.34 1.33944181163086e-05
2.35 1.29363230269906e-05
2.36 1.31582262473249e-05
2.37 1.24764884796995e-05
2.38 1.11678856937395e-05
2.39 1.04465072041003e-05
2.4 1.03772887025915e-05
2.41 1.00666013838302e-05
2.42 9.22180099589692e-06
2.43 8.48514717803683e-06
2.44 8.28966027581556e-06
2.45 8.24160414656382e-06
2.46 7.83941205074061e-06
2.47 7.22135506384883e-06
2.48 6.8539912254029e-06
2.49 6.80503645236826e-06
2.5 6.70707966107678e-06
2.51 6.33919686346835e-06
2.52 5.91059526572281e-06
2.53 5.70854806544803e-06
2.54 5.69590434021857e-06
2.55 5.60582487476007e-06
2.56 5.32572542445944e-06
2.57 5.02060936766226e-06
2.58 4.87878502336152e-06
2.59 4.86613318145644e-06
2.6 4.79861547092661e-06
2.61 4.59260077730598e-06
2.62 4.35574923528987e-06
2.63 4.23109132702212e-06
2.64 4.21932091020087e-06
2.65 4.19466604467556e-06
2.66 4.06748143137241e-06
2.67 3.88305074013536e-06
2.68 3.75254114301284e-06
2.69 3.72569791816715e-06
2.7 3.80392814416329e-06
2.71 4.21985511704976e-06
2.72 5.91307737225023e-06
2.73 1.0720826315282e-05
2.74 2.03806733313004e-05
2.75 3.41044947844636e-05
2.76 4.69677927543078e-05
2.77 5.30980831946952e-05
2.78 5.36205818357278e-05
2.79 6.0467790125632e-05
2.8 8.584795142469e-05
2.81 0.000123823560254679
2.82 0.000150130442414989
2.83 0.000154132699332623
2.84 0.000169232463730295
2.85 0.000246035105536604
2.86 0.000375933169170025
2.87 0.000470760421730584
2.88 0.000485119512129676
2.89 0.000572535857153583
2.9 0.00100373770934325
2.91 0.00177048737045005
2.92 0.00234788911117892
2.93 0.00243453949981683
2.94 0.00396402460568241
2.95 0.013334571610865
2.96 0.041720603632526
2.97 0.101827139108208
2.98 0.201719501432572
2.99 0.338920878427966
3 -0.501325407802311
3.01 -0.341827981983398
3.02 -0.205091129652443
3.03 -0.105260932827875
3.04 -0.0444956259763458
3.05 -0.0149995853142664
3.06 -0.00465667252514634
3.07 -0.00267857597604904
3.08 -0.00259353426777631
3.09 -0.00212749508226584
3.1 -0.00134050173866518
3.11 -0.000775789335554111
3.12 -0.000587641102527625
3.13 -0.000574544045345071
3.14 -0.00052450391028136
3.15 -0.000400150364541663
3.16 -0.000279942772750119
3.17 -0.000223218385380308
3.18 -0.000215410001987659
3.19 -0.000208435604320267
3.2 -0.000178377742753977
3.21 -0.000138547898400287
3.22 -0.000112044194331862
3.23 -0.000104645045517326
3.24 -0.000103937369848595
3.25 -9.66879173083246e-05
3.26 -8.17509108060888e-05
3.27 -6.7380672704731e-05
3.28 -6.02088921591859e-05
3.29 -5.89746882019293e-05
3.3 -5.77011668846383e-05
3.31 -5.26026662946988e-05
3.32 -4.5101011908244e-05
3.33 -3.91432558884963e-05
3.34 -3.67893826526133e-05
3.35 -3.66023197160281e-05
3.36 -3.56965375194473e-05
3.37 -3.27134467439372e-05
3.38 -2.87423823975841e-05
3.39 -2.57840044948221e-05
3.4 -2.47012963684456e-05
3.41 -2.46304805696651e-05
3.42 -2.40770666782852e-05
3.43 -2.23673809751634e-05
3.44 -2.00890654503683e-05
3.45 -1.83302900989002e-05
3.46 -1.76201069548299e-05
3.47 -1.75520888601177e-05
3.48 -1.72896703179992e-05
3.49 -1.63556034417089e-05
3.5 -1.49788941079532e-05
3.51 -1.37829197267569e-05
3.52 -1.31919244930057e-05
3.53 -1.31002329105678e-05
3.54 -1.30346481493904e-05
3.55 -1.25951540752567e-05
3.56 -1.1769216923585e-05
3.57 -1.0885636002711e-05
3.58 -1.03029531786092e-05
3.59 -1.0127902892787e-05
3.6 -1.02011613482e-05
3.61 -1.03622801476133e-05
3.62 -1.08016148515633e-05
3.63 -1.22433321018134e-05
3.64 -1.57737258136281e-05
3.65 -2.22800063872652e-05
3.66 -3.16796235960703e-05
3.67 -4.23802359930114e-05
3.68 -5.15658455398915e-05
3.69 -5.66618941482133e-05
3.7 -5.75212250844004e-05
3.71 -5.78457228741502e-05
3.72 -6.40687943820328e-05
3.73 -8.12576765623074e-05
3.74 -0.00010824652402075
3.75 -0.000136233854377221
3.76 -0.00015401746480348
3.77 -0.000158198252238506
3.78 -0.000160830665614009
3.79 -0.000185560988335554
3.8 -0.000250245825276996
3.81 -0.000346840074794685
3.82 -0.000438063636257202
3.83 -0.00048404250918832
3.84 -0.00048900519412387
3.85 -0.000531693133217992
3.86 -0.000737181391419761
3.87 -0.00118016129308651
3.88 -0.00177408003051982
3.89 -0.00226043668503018
3.9 -0.00241738216555087
3.91 -0.0025244501456354
3.92 -0.00396733304557262
3.93 -0.00971361950629135
3.94 -0.0243319696054199
3.95 -0.0533290165603171
3.96 -0.101830298139489
3.97 -0.172937901481304
3.98 -0.266315108788895
3.99 -0.37755728357497
4 0.501322491530425
4.01 0.380353500289826
4.02 0.269460613133798
4.03 0.176378543159699
4.04 0.105258160566988
4.05 0.0563249485150979
4.06 0.0265668888467269
4.07 0.0110945375003934
4.08 0.00465400450082667
4.09 0.00282215504257654
4.1 0.0026194210905013
4.11 0.00253107822220897
4.12 0.0021250138347954
4.13 0.00153120604218589
4.14 0.00100633146683333
4.15 0.000695326589628313
4.16 0.000585165531577965
4.17 0.000573164474649283
4.18 0.000558432153154744
4.19 0.000495877714135998
4.2 0.000397873505232796
4.21 0.000302851547314468
4.22 0.000240821423553127
4.23 0.000216502504713834
4.24 0.000213588383194436
4.25 0.00021050130705386
4.26 0.000194603382948062
4.27 0.000166881682793262
4.28 0.000137142721089803
4.29 0.000115309364870483
4.3 0.000105084928784256
4.31 0.000103092490396912
4.32 0.000102532651316369
4.33 9.80129922983982e-05
4.34 8.83858173663953e-05
4.35 7.63941547920999e-05
4.36 6.60889672909389e-05
4.37 6.00555439820808e-05
4.38 5.81234583821204e-05
4.39 5.79882068313535e-05
4.4 5.69674225083184e-05
4.41 5.36281773430554e-05
4.42 4.8366571236641e-05
4.43 4.28149253078684e-05
4.44 3.86486159094658e-05
4.45 3.65918213547363e-05
4.46 3.61510776503652e-05
4.47 3.60925547449284e-05
4.48 3.52592179530539e-05
4.49 3.32117969534071e-05
4.5 3.03743740205834e-05
4.51 2.7701726106694e-05
4.52 2.61477007804311e-05
4.53 2.62679709151119e-05
4.54 2.81418004239741e-05
4.55 3.15644192565501e-05
4.56 3.62945742241868e-05
4.57 4.2137820395172e-05
4.58 4.87987985144397e-05
4.59 5.56450340851446e-05
4.6 6.16502448935367e-05
4.61 6.57262390909204e-05
4.62 6.74103757943575e-05
4.63 6.75707671429041e-05
4.64 6.86147023098262e-05
4.65 7.38022942712673e-05
4.66 8.57073025763564e-05
4.67 0.000104463600251138
4.68 0.000126851897508366
4.69 0.000147165303776511
4.7 0.000160008854524998
4.71 0.000163996082538449
4.72 0.000164327875898698
4.73 0.000172180073198598
4.74 0.000200063116679713
4.75 0.000254564857120778
4.76 0.000330138887899862
4.77 0.000408457186589316
4.78 0.00046620508023935
4.79 0.000490043748511323
4.8 0.000492310427405939
4.81 0.000517592627440711
4.82 0.000631412625418128
4.83 0.000889262443207105
4.84 0.0012958329816235
4.85 0.00177628883566829
4.86 0.0021879258597396
4.87 0.00239618254016628
4.88 0.00242168790215953
4.89 0.00263783722372427
4.9 0.00396938631523757
4.91 0.00802270632962105
4.92 0.0170776284632351
4.93 0.0338941181462616
4.94 0.0613313724518778
4.95 0.101831367701546
4.96 0.156867313253587
4.97 0.22648375103309
4.98 0.309048520828777
4.99 0.401296337358511
5 -0.501321366821174
5.01 -0.40403809315391
5.02 -0.31204291064377
5.03 -0.229768062822232
5.04 -0.160334822020415
5.05 -0.105257709755675
5.06 -0.0644439777479902
5.07 -0.0364577801559892
5.08 -0.0189644983936811
5.09 -0.00924271542257815
5.1 -0.00465354553506048
5.11 -0.00298492633384917
5.12 -0.00263124432994133
5.13 -0.0026130307983796
5.14 -0.00247584040921067
5.15 -0.00212491257323943
5.16 -0.00165177603706645
5.17 -0.00119465736723923
5.18 -0.000853427657938499
5.19 -0.000659240502359659
5.2 -0.000584469505419016
5.21 -0.000572463818491298
5.22 -0.000568355323312897
5.23 -0.000538890707043049
5.24 -0.000477487097057194
5.25 -0.000397402988780771
5.26 -0.000319387469316701
5.27 -0.000260253722472847
5.28 -0.000226524090350511
5.29 -0.000214143456910398
5.3 -0.000212644734685741
5.31 -0.000210880772188227
5.32 -0.000201610185419976
5.33 -0.0001833875740892
5.34 -0.000159664844942897
5.35 -0.000136133460726162
5.36 -0.000117783834460039
5.37 -0.000106922604803605
5.38 -0.000102725384987568
5.39 -0.000102167408746245
5.4 -0.000101666480355145
5.41 -9.86362487377379e-05
5.42 -9.23523472404764e-05
5.43 -8.39260950703524e-05
5.44 -7.55683094919579e-05
5.45 -6.95610777139422e-05
5.46 -6.73801372543803e-05
5.47 -6.92608328363153e-05
5.48 -7.42727654031716e-05
5.49 -8.07676502776467e-05
5.5 -8.69648578792903e-05
5.51 -9.14546540797812e-05
5.52 -9.34954164426571e-05
5.53 -9.30953360127607e-05
5.54 -9.09436759233273e-05
5.55 -8.82659376039152e-05
5.56 -8.66347331252015e-05
5.57 -8.77167044401883e-05
5.58 -9.29216220344475e-05
5.59 -0.000102966078274647
5.6 -0.000117455829352742
5.61 -0.000134678036882385
5.62 -0.000151814345641377
5.63 -0.000165692754070967
5.64 -0.000173990408643632
5.65 -0.000176542475573749
5.66 -0.000176214039234623
5.67 -0.000178776936678005
5.68 -0.000191479148934692
5.69 -0.000220479447715749
5.7 -0.000267902313388801
5.71 -0.000329713428749212
5.72 -0.000395679550278971
5.73 -0.00045220346599506
5.74 -0.000487841176950332
5.75 -0.000500060993044227
5.76 -0.000500724864524793
5.77 -0.000517365020234473
5.78 -0.000587998421772928
5.79 -0.000749091519401723
5.8 -0.0010190762933544
5.81 -0.00138282727968908
5.82 -0.00178475776996234
5.83 -0.00213867633459019
5.84 -0.00236055767897325
5.85 -0.00242580954104299
5.86 -0.00244609798153517
5.87 -0.00275368120334096
5.88 -0.00397530818459524
5.89 -0.0070749008276938
5.9 -0.0133458171738989
5.91 -0.0243399322750252
5.92 -0.0417313591148067
5.93 -0.0671255301686187
5.94 -0.101836956277451
5.95 -0.146668442322846
5.96 -0.201728489786332
5.97 -0.266320723186867
5.98 -0.338929532419454
5.99 -0.417311289784998
6 0.501316784313391


==> dataset/expDsquarewave/err_euler_n33.txt <==
0.01 0
0.02 2.15443469259911e-267
0.03 4.3348080497507e-176
0.04 4.49317190097982e-129
0.05 2.15443469336976e-107
0.06 4.31537250354385e-86
0.07 2.15450411976288e-75
0.08 9.86289932599411e-65
0.09 -1.22293030354538e-56
0.1 4.64158883725944e-54
0.11 2.37668609739682e-45
0.12 2.15376490640229e-43
0.13 1.7716430232906e-43
0.14 -9.81546417498462e-36
0.15 9.29718822204439e-33
0.16 9.99989344896368e-33
0.17 9.99999999361378e-33
0.18 -5.48862843764736e-31
0.19 3.32192077469045e-26
0.2 2.08554565230892e-22
0.21 4.22185962065093e-22
0.22 4.77467702158277e-22
0.23 4.63903905488794e-22
0.24 4.64158861724373e-22
0.25 4.64158883485734e-22
0.26 4.64158963902101e-22
0.27 4.06064330714106e-22
0.28 6.27715425799383e-20
0.29 -9.17252635621968e-18
0.3 4.33480804973966e-16
0.31 -1.90652054645057e-15
0.32 -1.06816025238898e-13
0.33 -4.98587551870367e-13
0.34 2.22637432873569e-11
0.35 2.15514660956413e-11
0.36 2.19825384747851e-11
0.37 2.28480187212242e-11
0.38 2.29245136685745e-11
0.39 2.18723589888417e-11
0.4 2.12489724520183e-11
0.41 2.14825939617394e-11
0.42 2.15773581326105e-11
0.43 2.15421237455965e-11
0.44 2.15439881893358e-11
0.45 2.15443990180784e-11
0.46 2.15443448649027e-11
0.47 2.15443469223732e-11
0.48 2.15443468995824e-11
0.49 2.15443469002706e-11
0.5 2.15443469031222e-11
0.51 2.15443468984154e-11
0.52 2.15443468912871e-11
0.53 2.15443468795054e-11
0.54 2.15443460513413e-11
0.55 2.15445442149092e-11
0.56 2.15383972117873e-11
0.57 2.16023337725314e-11
0.58 2.15564691680686e-11
0.59 1.76862158646571e-11
0.6 4.53346139279451e-11
0.61 9.65443359229675e-12
0.62 -3.77991640560975e-10
0.63 1.29194181719634e-09
0.64 1.7608264910903e-09
0.65 -1.43103776798542e-08
0.66 4.12787273372502e-09
0.67 8.97885167450822e-08
0.68 -7.58123280354641e-08
0.69 -4.26408980163806e-07
0.7 3.98696988658984e-07
0.71 1.77045468300381e-06
0.72 -1.1226826772865e-06
0.73 -6.54935266556129e-06
0.74 4.73459894638195e-07
0.75 2.0120376609338e-05
0.76 1.27024936435422e-05
0.77 -4.43295382260047e-05
0.78 -7.15082790681611e-05
0.79 4.07567052225106e-05
0.8 0.000210348459187075
0.81 0.000136808530092338
0.82 -0.000303787225440798
0.83 -0.000657518264053642
0.84 -0.000201112391205498
0.85 0.00106074509522781
0.86 0.00183540885370581
0.87 0.000524371099609498
0.88 -0.002728802553529
0.89 -0.00503981268209224
0.9 -0.00263472349099311
0.91 0.00516782545940873
0.92 0.0131842903179574
0.93 0.0122481102716686
0.94 -0.00387986288025779
0.95 -0.0303512370900046
0.96 -0.0476165193968443
0.97 -0.02623916115633
0.98 0.0608242975895845
0.99 0.224155256718855
1 -0.550682809913921
1.01 -0.301329820276899
1.02 -0.0766484065622692
1.03 0.0803500006116615
1.04 0.14738364885281
1.05 0.129585278522006
1.06 0.05583556844094
1.07 -0.0330389078168144
1.08 -0.0990349857922701
1.09 -0.119031524629465
1.1 -0.090213966815556
1.11 -0.0278972156920313
1.12 0.0423946555169501
1.13 0.095052404318275
1.14 0.113016169796823
1.15 0.0923524944352239
1.16 0.0419679728916817
1.17 -0.0206625583242762
1.18 -0.0757973368136381
1.19 -0.107540251923108
1.2 -0.108003953530997
1.21 -0.0786456740946441
1.22 -0.0288544422908111
1.23 0.0273906523676979
1.24 0.0756041838079387
1.25 0.10445572958612
1.26 0.108163703559993
1.27 0.0872436801056227
1.28 0.0476976970605312
1.29 -0.000920165286867003
1.3 -0.0479505840661696
1.31 -0.0839754634282142
1.32 -0.102585555221398
1.33 -0.101300234831597
1.34 -0.0815932227807598
1.35 -0.0481644085781743
1.36 -0.00771804079453753
1.37 0.0324475377752282
1.38 0.0657554055826322
1.39 0.0873571580010131
1.4 0.0947113623024216
1.41 0.0877082569785252
1.42 0.0683952946085478
1.43 0.0404123492058479
1.44 0.00827090926211449
1.45 -0.0233893137436938
1.46 -0.0504542201042926
1.47 -0.0698214065795369
1.48 -0.0796790420694794
1.49 -0.0795747539552512
1.5 -0.0703012981907009
1.51 -0.0536452954918877
1.52 -0.0320540626368859
1.53 -0.00827476006305328
1.54 0.0149877268310779
1.55 0.0353594309803344
1.56 0.0510104003393885
1.57 0.0607818277719807
1.58 0.0642265155840145
1.59 0.0615697813536844
1.6 0.0536042458261956
1.61 0.0415371203633523
1.62 0.0268124340112497
1.63 0.0109323778783981
1.64 -0.00469932770652359
1.65 -0.0188939919413469
1.66 -0.0307445412262523
1.67 -0.0396423448721098
1.68 -0.0452543351433943
1.69 -0.0474775788676132
1.7 -0.0463908245723754
1.71 -0.0422193890949495
1.72 -0.0353218269575628
1.73 -0.0261963569366469
1.74 -0.0154950888993518
1.75 -0.00402779136079812
1.76 0.00726354002234242
1.77 0.0173720838388025
1.78 0.0253370962231538
1.79 0.0303860670076352
1.8 0.0320831504538215
1.81 0.0304507591960153
1.82 0.0260302593794293
1.83 0.0198548973905008
1.84 0.0133224909052212
1.85 0.00797438646918636
1.86 0.00520694714723025
1.87 0.00595830076083081
1.88 0.0104227267116783
1.89 0.0178456528068489
1.9 0.0264432686776634
1.91 0.033473541119986
1.92 0.0354627650188226
1.93 0.0285674916152343
1.94 0.00902978631702256
1.95 -0.0263321427039831
1.96 -0.0796633200121915
1.97 -0.151704595268766
1.98 -0.241570379676084
1.99 -0.34670488178778
2 0.536972808643516
2.01 0.414748513387695
2.02 0.292653152141619
2.03 0.176915511536812
2.04 0.0733893721300165
2.05 -0.0129816135691925
2.06 -0.0786040204398372
2.07 -0.121535100743164
2.08 -0.141616173695673
2.09 -0.140430962341196
2.1 -0.121100066318524
2.11 -0.087939500383974
2.12 -0.0460238140911401
2.13 -0.000701663767273795
2.14 0.0428865397044333
2.15 0.0802428411938521
2.16 0.107859758632293
2.17 0.123455278073625
2.18 0.126080961688836
2.19 0.116102518137118
2.2 0.0950642913753239
2.21 0.0654590279104462
2.22 0.0304312332677348
2.23 -0.00655394518449993
2.24 -0.0420440711520546
2.25 -0.0729054720023838
2.26 -0.0965775844030198
2.27 -0.111258004185487
2.28 -0.116008346214433
2.29 -0.110778794501902
2.3 -0.0963563685774143
2.31 -0.0742478846518949
2.32 -0.0465129631088381
2.33 -0.0155650321711741
2.34 0.0160409101451831
2.35 0.045815838628148
2.36 0.0715237998527903
2.37 0.0913360173901711
2.38 0.103943267465427
2.39 0.108621831018243
2.4 0.10525224626399
2.41 0.0942935928571471
2.42 0.0767189253312201
2.43 0.0539196134141009
2.44 0.0275876926428549
2.45 -0.000414099045054563
2.46 -0.0281850513477252
2.47 -0.0539131508716985
2.48 -0.0759880458999371
2.49 -0.0930941767396842
2.5 -0.104279657521111
2.51 -0.108998296838269
2.52 -0.10712393103552
2.53 -0.0989379302922607
2.54 -0.085092253814084
2.55 -0.066551719237081
2.56 -0.0445201671060014
2.57 -0.0203559089744583
2.58 0.00451777647496615
2.59 0.0287013022301894
2.6 0.050901096813038
2.61 0.0700007306766635
2.62 0.0851168924263533
2.63 0.0956373990005284
2.64 0.101239716212095
2.65 0.101889829389103
2.66 0.097822646512795
2.67 0.0895063455753904
2.68 0.0775941074719313
2.69 0.0628674328005307
2.7 0.0461756724248066
2.71 0.0283764793078795
2.72 0.0102816120014158
2.73 -0.00738808478563302
2.74 -0.0240355774262027
2.75 -0.0392065552245279
2.76 -0.0525936884767024
2.77 -0.0640267758206225
2.78 -0.073450456552895
2.79 -0.0808921300632853
2.8 -0.0864234530653087
2.81 -0.0901192248136027
2.82 -0.0920175942488664
2.83 -0.0920853299264544
2.84 -0.0901914075543336
2.85 -0.0860914369086071
2.86 -0.0794245334296765
2.87 -0.0697232154746064
2.88 -0.0564358571008572
2.89 -0.0389602286004212
2.9 -0.0166857859336166
2.91 0.0109583133083666
2.92 0.0444529411190235
2.93 0.084140144314538
2.94 0.130179299511348
2.95 0.182511550985815
2.96 0.240835260863679
2.97 0.304594480453212
2.98 0.372981608536619
2.99 0.444954497356481
3 -0.480732638497659
3.01 -0.40548600236019
3.02 -0.330818914150725
3.03 -0.258291241392245
3.04 -0.189444778753241
3.05 -0.125737994622809
3.06 -0.0684835618335413
3.07 -0.0187918933129724
3.08 0.0224764680170284
3.09 0.0547472730975276
3.1 0.0777560997784095
3.11 0.0915579878800206
3.12 0.0965228950427355
3.13 0.0933174060219464
3.14 0.0828737927462491
3.15 0.0663481055492681
3.16 0.0450694517550581
3.17 0.0204829676696254
3.18 -0.00591079681079765
3.19 -0.0326172885658076
3.2 -0.0582074268955324
3.21 -0.0813726030584916
3.22 -0.100972960289338
3.23 -0.116077098630709
3.24 -0.125991803350476
3.25 -0.130280892358338
3.26 -0.128772791842843
3.27 -0.121556956152756
3.28 -0.108969725413116
3.29 -0.091570642716182
3.3 -0.0701106157271187
3.31 -0.0454935925915733
3.32 -0.0187336208232749
3.33 0.00909073370680669
3.34 0.0368826125646782
3.35 0.0635718085473556
3.36 0.0881566480616311
3.37 0.109741248461123
3.38 0.127566858143569
3.39 0.141036299595321
3.4 0.149730873321115
3.41 0.15341942777605
3.42 0.152059641520137
3.43 0.145791884359327
3.44 0.13492631145782
3.45 0.119924087547706
3.46 0.101373829336514
3.47 0.0799644874116714
3.48 0.0564559619510785
3.49 0.0316487594148733
3.5 0.00635395314392828
3.51 -0.0186353852802686
3.52 -0.0425702576660127
3.53 -0.064768463576833
3.54 -0.0846333286696513
3.55 -0.101668004378882
3.56 -0.115485126525077
3.57 -0.125811834277931
3.58 -0.132490349176267
3.59 -0.13547448837433
3.6 -0.134822630616063
3.61 -0.130687762908455
3.62 -0.123305307770728
3.63 -0.112979464595728
3.64 -0.100068795132798
3.65 -0.0849717452214964
3.66 -0.0681127270649287
3.67 -0.0499292938552228
3.68 -0.0308608279398427
3.69 -0.011339041528345
3.7 0.00821953772482042
3.71 0.0274190485733083
3.72 0.0458878141432086
3.73 0.0632800675906231
3.74 0.0792761420221775
3.75 0.0935814454025961
3.76 0.105924582335026
3.77 0.116055002457282
3.78 0.123740550005693
3.79 0.128765262878251
3.8 0.130927724620892
3.81 0.130040212818011
3.82 0.125928816231415
3.83 0.118434614998958
3.84 0.10741593773831
3.85 0.0927516306988563
3.86 0.0743452011438257
3.87 0.0521296334577619
3.88 0.026072624790443
3.89 -0.00381805037373883
3.9 -0.0374893592106166
3.91 -0.0748383313643397
3.92 -0.11570818964085
3.93 -0.159885573500714
3.94 -0.207099099635042
3.95 -0.257019453980943
3.96 -0.309261150696415
3.97 -0.363386028690275
3.98 -0.418908488217481
3.99 -0.475302401637369
4 0.467990433413479
4.01 0.411550490993296
4.02 0.355969609936141
4.03 0.301839273224573
4.04 0.249738397374269
4.05 0.200220977458811
4.06 0.153803943190926
4.07 0.110955579053053
4.08 0.072084847372036
4.09 0.0375319280668611
4.1 0.00756025391086492
4.11 -0.0176497232386589
4.12 -0.0380048498287898
4.13 -0.053501541376067
4.14 -0.0642259344874826
4.15 -0.0703519075917789
4.16 -0.072137016659093
4.17 -0.069916448873951
4.18 -0.0640951499262385
4.19 -0.0551383281448941
4.2 -0.0435605796843386
4.21 -0.0299139127384556
4.22 -0.0147749742830455
4.23 0.00126820004774193
4.24 0.0176295840066342
4.25 0.0337383781789052
4.26 0.0490517270372948
4.27 0.0630666326764285
4.28 0.075330786386384
4.29 0.0854520698489819
4.3 0.0931065140109835
4.31 0.0980445444308369
4.32 0.10009538613635
4.33 0.099169547486898
4.34 0.0952593501425115
4.35 0.0884375197170414
4.36 0.0788538980173123
4.37 0.066730381733925
4.38 0.0523542332297737
4.39 0.0360699455992211
4.4 0.018269875744341
4.41 -0.000616114702529534
4.42 -0.0201317509680701
4.43 -0.0398058960782607
4.44 -0.0591642812216112
4.45 -0.0777411354695663
4.46 -0.095090441302293
4.47 -0.110796555095953
4.48 -0.124483950498587
4.49 -0.135825866599018
4.5 -0.144551671682613
4.51 -0.150452786050599
4.52 -0.153387043384325
4.53 -0.153281408282601
4.54 -0.150133007177475
4.55 -0.14400846974004
4.56 -0.135041617333509
4.57 -0.123429573000042
4.58 -0.109427403177029
4.59 -0.0933414338424546
4.6 -0.0755214126296995
4.61 -0.0563517127444904
4.62 -0.0362417940490063
4.63 -0.0156161507702281
4.64 0.00509601594013624
4.65 0.0254711593722861
4.66 0.0451015438604232
4.67 0.0636049658660108
4.68 0.0806338219949154
4.69 0.0958833242080654
4.7 0.109098684734926
4.71 0.12008111892424
4.72 0.128692543220027
4.73 0.13485887646984
4.74 0.138571885512135
4.75 0.139889549336114
4.76 0.13893494953412
4.77 0.135893727333118
4.78 0.131010178575284
4.79 0.124582086885353
4.8 0.116954421393663
4.81 0.108512048080152
4.82 0.0996716228341634
4.83 0.0908728491927302
4.84 0.0825692942622898
4.85 0.0752189623374725
4.86 0.0692748273219342
4.87 0.0651755221477151
4.88 0.0633363762258577
4.89 0.0641409808865045
4.9 0.0679334479747739
4.91 0.0750115088444682
4.92 0.0856205802986606
4.93 0.0999489011807641
4.94 0.118123818868394
4.95 0.140209279379207
4.96 0.166204548913298
4.97 0.196044168775323
4.98 0.229599120634382
4.99 0.266679155067938
5 -0.692963785738652
5.01 -0.64963114033024
5.02 -0.603672402192418
5.03 -0.55547901731295
5.04 -0.505477638496572
5.05 -0.454122878394476
5.06 -0.401889708647149
5.07 -0.349265654830304
5.08 -0.296742935896699
5.09 -0.244810693030073
5.1 -0.193947446043609
5.11 -0.144613906385309
5.12 -0.0972462642892262
5.13 -0.05225005436059
5.14 -0.00999468903657741
5.15 0.0291912666247105
5.16 0.0650240221180483
5.17 0.0972676510358179
5.18 0.125736320494278
5.19 0.150295654756363
5.2 0.170863243412875
5.21 0.187408319568394
5.22 0.199950647370489
5.23 0.208558670599461
5.24 0.213346984724834
5.25 0.214473203876657
5.26 0.212134301284055
5.27 0.206562506921017
5.28 0.198020849468077
5.29 0.186798431151892
5.3 0.173205523779508
5.31 0.15756857234147
5.32 0.140225189077101
5.33 0.121519216218657
5.34 0.101795929622326
5.35 0.0813974486713063
5.36 0.060658410159711
5.37 0.0399019557764351
5.38 0.0194360742338249
5.39 -0.000449669531958019
5.4 -0.0194869942292705
5.41 -0.0374313356716646
5.42 -0.0540638464196487
5.43 -0.0691929615883895
5.44 -0.0826555377516369
5.45 -0.0943175780774081
5.46 -0.104074562153435
5.47 -0.11185140364446
5.48 -0.117602062612539
5.49 -0.121308842300119
5.5 -0.122981402237876
5.51 -0.122655520932473
5.52 -0.120391641871318
5.53 -0.116273236599806
5.54 -0.110405017893071
5.55 -0.102911034840125
5.56 -0.0939326800485133
5.57 -0.0836266371807344
5.58 -0.0721627947449341
5.59 -0.0597221496713697
5.6 -0.0464947216413806
5.61 -0.032677496544113
5.62 -0.0184724149300241
5.63 -0.00408441884012056
5.64 0.0102804318756358
5.65 0.0244167648293019
5.66 0.0381216148840777
5.67 0.0511960531600086
5.68 0.063446721355473
5.69 0.0746872687155331
5.7 0.0847396899363122
5.71 0.0934355630873758
5.72 0.100617187065434
5.73 0.106138618568099
5.74 0.109866608646408
5.75 0.111681439010567
5.76 0.111477658185797
5.77 0.109164717470095
5.78 0.104667506517889
5.79 0.0979267881223385
5.8 0.0888995316376324
5.81 0.0775591443223123
5.82 0.0638955998088813
5.83 0.0479154628663456
5.84 0.0296418097470204
5.85 0.00911404350846268
5.86 -0.0136123959316728
5.87 -0.0384664269527781
5.88 -0.0653618260134429
5.89 -0.0941978309065062
5.9 -0.124859845648999
5.91 -0.157220244433898
5.92 -0.191139271258679
5.93 -0.226466030959688
5.94 -0.263039566482883
5.95 -0.300690016330226
5.96 -0.339239845190333
5.97 -0.378505139846365
5.98 -0.418296961645265
5.99 -0.458422745965827
6 0.501312261557804


==> dataset/expDsquarewave/err_gaver_n16.txt <==
0.01 -3.13040041754369e-34
0.02 -3.52451753848414e-19
0.03 -3.66662219067011e-14
0.04 -1.18253704936854e-11
0.05 -3.7747167930599e-10
0.06 -3.71600747547243e-09
0.07 -1.72162149440782e-08
0.08 -3.76360311009636e-08
0.09 2.2105965136593e-08
0.1 4.66710183843196e-07
0.11 1.82013423898563e-06
0.12 4.28344824688296e-06
0.13 6.43829986105079e-06
0.14 3.86762492933433e-06
0.15 -1.063844460271e-05
0.16 -4.36905273826538e-05
0.17 -9.48690793863958e-05
0.18 -0.000149996250984581
0.19 -0.00017845680328771
0.2 -0.000138119914456962
0.21 1.16688291015914e-05
0.22 0.000292386395773634
0.23 0.000689926697203002
0.24 0.0011457339461782
0.25 0.00155955942181447
0.26 0.00180437774467209
0.27 0.00175044543262595
0.28 0.00129306665481137
0.29 0.000377897514715946
0.3 -0.000981501800197522
0.31 -0.00269717338534758
0.32 -0.00461221582902771
0.33 -0.00651683993793964
0.34 -0.00817204465135123
0.35 -0.00933708208516765
0.36 -0.00979679673329266
0.37 -0.00938544874380072
0.38 -0.0080045433239419
0.39 -0.00563326230844062
0.4 -0.00233114078431762
0.41 0.00176648150490601
0.42 0.00645905124133942
0.43 0.011495855416617
0.44 0.01659380125164
0.45 0.0214562276020537
0.46 0.0257912427397499
0.47 0.029328366244837
0.48 0.0318325802566803
0.49 0.0331152277231366
0.5 0.0330415030394876
0.51 0.0315345443476107
0.52 0.0285763465987451
0.53 0.0242058671347109
0.54 0.0185147935508234
0.55 0.0116414928614087
0.56 0.00376366941808718
0.57 -0.00490976426586192
0.58 -0.0141471462519045
0.59 -0.0237024575742878
0.6 -0.0333233221609054
0.61 -0.0427583605353614
0.62 -0.0517637135911314
0.63 -0.0601086181097329
0.64 -0.0675799730633796
0.65 -0.0739858854421478
0.66 -0.0791582240718969
0.67 -0.0829542415746001
0.68 -0.0852573473079105
0.69 -0.0859771297346268
0.7 -0.0850487351179385
0.71 -0.0824317129775868
0.72 -0.0781084367701937
0.73 -0.0720822044961635
0.74 -0.0643751152229133
0.75 -0.0550258084070877
0.76 -0.0440871439850144
0.77 -0.0316238881692179
0.78 -0.0177104600716219
0.79 -0.00242878459485887
0.8 0.014133715625344
0.81 0.0318859617648599
0.82 0.0507348788952888
0.83 0.0705868624855715
0.84 0.0913490505423564
0.85 0.112930399064387
0.86 0.135242570695172
0.87 0.158200641995427
0.88 0.1817236446985
0.89 0.205734951091929
0.9 0.230162521305366
0.91 0.254939024821503
0.92 0.280001856522594
0.93 0.305293058056654
0.94 0.330759160693501
0.95 0.356350968452003
0.96 0.382023286809274
0.97 0.407734618797834
0.98 0.433446831800825
0.99 0.459124809664473
1 -0.515263902059679
1.01 -0.489749449442203
1.02 -0.464360014832377
1.03 -0.439122150422362
1.04 -0.414061090014859
1.05 -0.389201040731377
1.06 -0.364565450930623
1.07 -0.340177247129745
1.08 -0.316059045456892
1.09 -0.292233333733606
1.1 -0.268722623673424
1.11 -0.245549570664203
1.12 -0.222737072187961
1.13 -0.200308332030089
1.14 -0.178286902328563
1.15 -0.156696697597523
1.16 -0.1355619906495
1.17 -0.114907385488578
1.18 -0.0947577691813575
1.19 -0.0751382490107979
1.2 -0.0560740778386635
1.21 -0.0375905597455897
1.22 -0.0197129522312305
1.23 -0.00246635713040089
1.24 0.0141244000113976
1.25 0.0300348803540147
1.26 0.0452411690587882
1.27 0.0597199899931671
1.28 0.0734488335800485
1.29 0.0864060805699036
1.3 0.0985711194117496
1.31 0.109924469600201
1.32 0.12044788131069
1.33 0.130124453186369
1.34 0.138938714157307
1.35 0.146876731783474
1.36 0.153926177602884
1.37 0.160076411805722
1.38 0.165318545148021
1.39 0.169645484949031
1.4 0.173051994478068
1.41 0.175534715552274
1.42 0.177092207273719
1.43 0.177724954129724
1.44 0.177435369553197
1.45 0.176227807496804
1.46 0.174108541909247
1.47 0.171085748853707
1.48 0.167169471042401
1.49 0.16237160836343
1.5 0.156705839741638
1.51 0.150187600747235
1.52 0.142834019746512
1.53 0.134663841682946
1.54 0.125697377916344
1.55 0.115956428743483
1.56 0.105464206449223
1.57 0.094245239949539
1.58 0.0823253182960326
1.59 0.0697313835656663
1.6 0.0564914331934006
1.61 0.0426344569767374
1.62 0.028190316410361
1.63 0.0131896673383212
1.64 -0.00233614537117366
1.65 -0.0183551795874365
1.66 -0.034834973882831
1.67 -0.0517426686119236
1.68 -0.0690450852509586
1.69 -0.0867088080293253
1.7 -0.104700279551039
1.71 -0.122985906215248
1.72 -0.141532113467715
1.73 -0.160305446544911
1.74 -0.179272644375916
1.75 -0.198400719729502
1.76 -0.217657029743639
1.77 -0.237009338309181
1.78 -0.256425902648915
1.79 -0.275875511617343
1.8 -0.295327568194504
1.81 -0.314752137341513
1.82 -0.334119992379403
1.83 -0.353402662121572
1.84 -0.372572482761627
1.85 -0.391602638778922
1.86 -0.410467206784507
1.87 -0.429141161597017
1.88 -0.447600443528109
1.89 -0.46582194180053
1.9 -0.483783568985497
1.91 -0.501464236947668
1.92 -0.518843872026726
1.93 -0.535903478229184
1.94 -0.552625068377124
1.95 -0.568991753989487
1.96 -0.584987678279467
1.97 -0.600598045057046
1.98 -0.615809153468522
1.99 -0.630608307849235
2 0.355016114026512
2.01 0.34107470235549
2.02 0.327577025546087
2.03 0.314531645154365
2.04 0.301946121009464
2.05 0.289827024018628
2.06 0.278180003087717
2.07 0.26700974155139
2.08 0.256320015616369
2.09 0.246113714468626
2.1 0.236392853048095
2.11 0.227158616427776
2.12 0.218411365314648
2.13 0.210150683573964
2.14 0.202375388165411
2.15 0.195083582251289
2.16 0.188272648328738
2.17 0.181939303464565
2.18 0.176079640195143
2.19 0.170689120462253
2.2 0.165762637493158
2.21 0.161294512696563
2.22 0.157278590556523
2.23 0.153708183072192
2.24 0.150576142985821
2.25 0.147874928558142
2.26 0.145596549922211
2.27 0.143732669884298
2.28 0.142274607899532
2.29 0.14121336217776
2.3 0.140539618609498
2.31 0.140243835000874
2.32 0.140316221382693
2.33 0.140746735909363
2.34 0.141525211074622
2.35 0.142641287034457
2.36 0.144084447489704
2.37 0.145844109945234
2.38 0.14790953638349
2.39 0.150269961615861
2.4 0.152914525591162
2.41 0.15583239413394
2.42 0.159012646886255
2.43 0.162444433498957
2.44 0.166116873068128
2.45 0.170019145939756
2.46 0.174140484508589
2.47 0.178470183087292
2.48 0.18299762492285
2.49 0.187712268734138
2.5 0.19260371082346
2.51 0.197661642883338
2.52 0.202875913543274
2.53 0.208236475504121
2.54 0.213733458569306
2.55 0.219357154524986
2.56 0.225097988976586
2.57 0.230946603661688
2.58 0.236893826992975
2.59 0.242930620348685
2.6 0.249048196402817
2.61 0.255237944322456
2.62 0.261491467789231
2.63 0.267800558008742
2.64 0.274157257202508
2.65 0.280553780052424
2.66 0.286982582217473
2.67 0.293436329098931
2.68 0.299907917572305
2.69 0.306390479945346
2.7 0.312877314119962
2.71 0.319362014956941
2.72 0.325838353102667
2.73 0.332300347109085
2.74 0.338742220857143
2.75 0.345158423524646
2.76 0.351543640462678
2.77 0.357892738368584
2.78 0.36420085912959
2.79 0.370463302173722
2.8 0.376675606073279
2.81 0.382833512803603
2.82 0.388932986883034
2.83 0.394970165162887
2.84 0.4009414187339
2.85 0.406843301535813
2.86 0.412672534715254
2.87 0.418426082901517
2.88 0.424101039405084
2.89 0.429694731977597
2.9 0.435204664134854
2.91 0.440628458109694
2.92 0.445963953705808
2.93 0.451209164803066
2.94 0.456362258627865
2.95 0.461421506173546
2.96 0.466385398101773
2.97 0.471252574203599
2.98 0.476021791461405
2.99 0.480691947328724
3 -0.514737894273518
3.01 -0.510268570959299
3.02 -0.505900771988152
3.03 -0.501635068760518
3.04 -0.497471940651993
3.05 -0.493411681509851
3.06 -0.489454543105786
3.07 -0.48560064200635
3.08 -0.4818500046582
3.09 -0.478202519869028
3.1 -0.474658044749841
3.11 -0.471216290521771
3.12 -0.467876884059828
3.13 -0.464639438736139
3.14 -0.461503398447493
3.15 -0.45846818311746
3.16 -0.45553315289855
3.17 -0.45269750596622
3.18 -0.449960512212337
3.19 -0.447321269373252
3.2 -0.444778890028829
3.21 -0.442332407867252
3.22 -0.439980769934861
3.23 -0.437722920053768
3.24 -0.435557762572663
3.25 -0.433484086444458
3.26 -0.431500728745613
3.27 -0.429606444156794
3.28 -0.427799974027283
3.29 -0.42607997672839
3.3 -0.424445217715181
3.31 -0.422894216359247
3.32 -0.421425682039516
3.33 -0.420038165696603
3.34 -0.418730248904837
3.35 -0.417500517751549
3.36 -0.416347501582571
3.37 -0.415269742484235
3.38 -0.414265760273628
3.39 -0.413334030419682
3.4 -0.41247312394861
3.41 -0.411681487260501
3.42 -0.410957632870931
3.43 -0.410300027292613
3.44 -0.409707229236563
3.45 -0.409177659275145
3.46 -0.408709840321472
3.47 -0.408302292857126
3.48 -0.407953441266142
3.49 -0.407661879547928
3.5 -0.407426043014441
3.51 -0.407244531770749
3.52 -0.407115820543946
3.53 -0.407038472364617
3.54 -0.407011019720401
3.55 -0.407032025702508
3.56 -0.407100120004727
3.57 -0.407213814041371
3.58 -0.407371745868222
3.59 -0.407572524225168
3.6 -0.407814792680761
3.61 -0.408097209559155
3.62 -0.408418415786405
3.63 -0.408777112387552
3.64 -0.409171997407671
3.65 -0.409601745859095
3.66 -0.410065169359654
3.67 -0.41056093489066
3.68 -0.41108792285693
3.69 -0.411644806834897
3.7 -0.412230510717711
3.71 -0.412843809796327
3.72 -0.413483530271708
3.73 -0.414148624866562
3.74 -0.414837908281143
3.75 -0.41555037968792
3.76 -0.416284892674625
3.77 -0.417040439474517
3.78 -0.417815947114914
3.79 -0.418610518894682
3.8 -0.419423048384488
3.81 -0.420252683043255
3.82 -0.421098393891543
3.83 -0.421959353596283
3.84 -0.422834560876557
3.85 -0.423723191736484
3.86 -0.424624411296341
3.87 -0.425537300805106
3.88 -0.426461146579162
3.89 -0.427395054752098
3.9 -0.428338334382249
3.91 -0.429290139716585
3.92 -0.430249820936148
3.93 -0.431216556273173
3.94 -0.432189743593572
3.95 -0.43316866104385
3.96 -0.434152657884606
3.97 -0.435141078320799
3.98 -0.436133266654773
3.99 -0.437128670833407
4 0.561873315222329
4.01 0.56087324155397
4.02 0.559871740244209
4.03 0.558869275275997
4.04 0.557866364563032
4.05 0.556863559938875
4.06 0.555861286453104
4.07 0.554860051388392
4.08 0.553860344214127
4.09 0.552862509003497
4.1 0.551867059335431
4.11 0.550874355254772
4.12 0.549884770490518
4.13 0.548898791510964
4.14 0.547916647372992
4.15 0.546938795007271
4.16 0.54596549704841
4.17 0.544997113304574
4.18 0.544033941710323
4.19 0.543076303361877
4.2 0.542124469066039
4.21 0.541178660932928
4.22 0.54023923869333
4.23 0.539306382924961
4.24 0.538380340484129
4.25 0.53746135667076
4.26 0.536549612611943
4.27 0.535645346899912
4.28 0.534748750745327
4.29 0.533859991568351
4.3 0.532979244030579
4.31 0.532106657997595
4.32 0.531242443685187
4.33 0.530386676766649
4.34 0.529539531251321
4.35 0.528701150805914
4.36 0.527871613163253
4.37 0.527051069109873
4.38 0.526239565354623
4.39 0.525437250992194
4.4 0.524644165072294
4.41 0.523860418277871
4.42 0.523086105277383
4.43 0.522321279677846
4.44 0.521565970953193
4.45 0.520820206350364
4.46 0.520084140589461
4.47 0.51935767677823
4.48 0.518640951304405
4.49 0.517933955416083
4.5 0.517236692080688
4.51 0.51654920295839
4.52 0.51587150255486
4.53 0.515203599311272
4.54 0.514545463208142
4.55 0.513897106552926
4.56 0.51325853756249
4.57 0.512629738067332
4.58 0.512010685735541
4.59 0.511401365277781
4.6 0.510801742329141
4.61 0.510211832823389
4.62 0.509631512479986
4.63 0.509060835656881
4.64 0.508499720258285
4.65 0.50794815198989
4.66 0.507406047805184
4.67 0.506873373729945
4.68 0.506350108567609
4.69 0.505836174857102
4.7 0.505331498917509
4.71 0.504836072599527
4.72 0.504349788129961
4.73 0.503872616322865
4.74 0.503404450088048
4.75 0.502945294946824
4.76 0.502494996131844
4.77 0.502053541336326
4.78 0.501620856252066
4.79 0.501196838561484
4.8 0.500781423907029
4.81 0.500374531911651
4.82 0.499976140396724
4.83 0.499586050984822
4.84 0.499204296353158
4.85 0.498830752936912
4.86 0.498465316824293
4.87 0.49810795523647
4.88 0.497758541719942
4.89 0.497416986803884
4.9 0.497083254443596
4.91 0.496757202430831
4.92 0.496438755966132
4.93 0.496127853702761
4.94 0.495824395671396
4.95 0.495528271704009
4.96 0.495239457767081
4.97 0.494957765165184
4.98 0.494683209159617
4.99 0.494415615918581
5 -0.505845071934164
5.01 -0.506098934367463
5.02 -0.50634609519196
5.03 -0.506586545589519
5.04 -0.506820521237964
5.05 -0.507047987616815
5.06 -0.507269102586765
5.07 -0.5074839508014
5.08 -0.507692621747677
5.09 -0.507895162308951
5.1 -0.5080916925023
5.11 -0.508282316278178
5.12 -0.508467103714793
5.13 -0.508646118716059
5.14 -0.508819516869588
5.15 -0.508987308516013
5.16 -0.50914960282371
5.17 -0.509306539190533
5.18 -0.509458122487291
5.19 -0.50960450110372
5.2 -0.509745732961724
5.21 -0.509881926171353
5.22 -0.510013080831845
5.23 -0.510139360201205
5.24 -0.510260846622231
5.25 -0.510377564910977
5.26 -0.510489687493545
5.27 -0.510597173553985
5.28 -0.510700254309499
5.29 -0.510798837667391
5.3 -0.510893149846146
5.31 -0.510983199761609
5.32 -0.511069034600868
5.33 -0.511150802017363
5.34 -0.511228554205418
5.35 -0.511302346798861
5.36 -0.511372250741097
5.37 -0.511438353269862
5.38 -0.511500717907604
5.39 -0.511559438418272
5.4 -0.511614582604832
5.41 -0.511666211657667
5.42 -0.511714361614902
5.43 -0.511759152934367
5.44 -0.511800601355978
5.45 -0.511838808544664
5.46 -0.511873884972581
5.47 -0.511905831252472
5.48 -0.511934734836737
5.49 -0.511960652429536
5.5 -0.511983630840074
5.51 -0.512003795218446
5.52 -0.512021122432813
5.53 -0.512035730816963
5.54 -0.512047671531378
5.55 -0.512057002163954
5.56 -0.512063729343936
5.57 -0.512068002361008
5.58 -0.512069829903196
5.59 -0.512069291861691
5.6 -0.512066374300048
5.61 -0.51206117087341
5.62 -0.512053824036492
5.63 -0.512044244923928
5.64 -0.512032580525608
5.65 -0.51201887821894
5.66 -0.512003082823166
5.67 -0.511985386667586
5.68 -0.511965755807747
5.69 -0.511944256339923
5.7 -0.511920927876705
5.71 -0.51189580653189
5.72 -0.511869021990968
5.73 -0.511840551105014
5.74 -0.511810403052744
5.75 -0.511778668176545
5.76 -0.511745444963001
5.77 -0.511710658872846
5.78 -0.511674447041521
5.79 -0.511636770451007
5.8 -0.5115977455059
5.81 -0.51155741491456
5.82 -0.511515707956928
5.83 -0.511472810312185
5.84 -0.511428662832533
5.85 -0.511383302255064
5.86 -0.511336826015289
5.87 -0.511289250484812
5.88 -0.511240541714807
5.89 -0.511190835648993
5.9 -0.51114008708273
5.91 -0.511088416698923
5.92 -0.511035756645347
5.93 -0.510982194145856
5.94 -0.510927812544384
5.95 -0.510872539978067
5.96 -0.510816437029749
5.97 -0.510759580958404
5.98 -0.510701959189588
5.99 -0.510643580689006
6 0.489415455221509


==> dataset/expDsquarewave/err_talbot_n20.txt <==
0.01 0.0305247570135348
0.02 0.0305247570135348
0.03 0.0580912017846238
0.04 0.0305247570135348
0.05 0.0305247570135349
0.06 0.00295831224243888
0.07 0.100255093674044
0.08 0.0305247570255967
0.09 0.0171700714637849
0.1 0.0305247559500417
0.11 0.0202964719136209
0.12 0.058091180842992
0.13 -0.0114407036822723
0.14 0.010567976557703
0.15 0.00295789619538357
0.16 64816134692588
0.17 0.0450397712048138
0.18 0.0247289498109755
0.19 0.222596898397228
0.2 0.0305163066168974
0.21 0.242942839275109
0.22 0.0257546023897832
0.23 0.0531827213488336
0.24 0.00299617989442122
0.25 0.0302637173892358
0.26 0.0536814601409684
0.27 -0.0222180230569167
0.28 0.0227146866585865
0.29 0.035198931427587
0.3 0.0579411177155118
0.31 -0.0724893725649827
0.32 0.0156056689878765
0.33 0.0272812480195821
0.34 0.0351640455590036
0.35 0.0488082891731622
0.36 0.12047037809869
0.37 -0.0197876840228705
0.38 0.0161421496122016
0.39 0.0262273597225854
0.4 0.0309175767887866
0.41 0.0345618945803691
0.42 0.0408537912804211
0.43 0.0566908954723893
0.44 0.137992612479099
0.45 -0.0599813617260754
0.46 0.00308829455097674
0.47 0.0204398601960189
0.48 0.0294965861876456
0.49 0.0343812670836293
0.5 0.0362923846624458
0.51 0.0362011971808565
0.52 0.0354203878321102
0.53 0.0357060602338126
0.54 0.0394142030070127
0.55 0.0508206847225506
0.56 0.0858596556271157
0.57 0.595834354924204
0.58 -0.0744909795231689
0.59 -0.0160843331826314
0.6 0.00670172629632976
0.61 0.0216041759114652
0.62 0.0330893441599559
0.63 0.042256693140348
0.64 0.0493341975331043
0.65 0.0542744432038983
0.66 0.0569560539427107
0.67 0.0572767369062425
0.68 0.0552146248266116
0.69 0.0508809973563534
0.7 0.0445669687648735
0.71 0.0367764686136218
0.72 0.0282359129726044
0.73 0.0198800859994998
0.74 0.0128356430824068
0.75 0.00846206024746228
0.76 0.00859680561647348
0.77 0.0164728104149754
0.78 0.040564724341208
0.79 0.121621476907002
0.8 -51983949397558.7
0.81 -0.193511154665928
0.82 -0.103391427070149
0.83 -0.0643974025811002
0.84 -0.0361054456704928
0.85 -0.0105279076111196
0.86 0.0149107552083622
0.87 0.0412361778752669
0.88 0.0688899631843475
0.89 0.0980515336834857
0.9 0.128766665228899
0.91 0.161005701708818
0.92 0.194692481405854
0.93 0.229719790643601
0.94 0.265958167130192
0.95 0.303261274440001
0.96 0.34146947456367
0.97 0.380412451703148
0.98 0.419911336236402
0.99 0.459780557876122
1 -0.500170461877993
1.01 -0.460135727866624
1.02 -0.420311174177533
1.03 -0.380893228242371
1.04 -0.342077400583202
1.05 -0.30405684348701
1.06 -0.267020795262299
1.07 -0.23115279876349
1.08 -0.19662855904105
1.09 -0.163613292778261
1.1 -0.132258431050748
1.11 -0.102697577223516
1.12 -0.075041702265391
1.13 -0.0493736836708252
1.14 -0.025742454158777
1.15 -0.004157199470049
1.16 0.0154178097823192
1.17 0.0330671044308788
1.18 0.0489260529775284
1.19 0.0631807492798546
1.2 0.0760659355030864
1.21 0.0878618346408031
1.22 0.0988916641549544
1.23 0.109522784942842
1.24 0.120176228772975
1.25 0.131352659270575
1.26 0.143690072731585
1.27 0.158086357489359
1.28 0.175968345151385
1.29 0.199939203599153
1.3 0.235592907719685
1.31 0.297990448273193
1.32 0.447264162991479
1.33 1.46502457329532
1.34 -0.556854610430429
1.35 -0.147062575118883
1.36 -0.0413107092489973
1.37 0.00905536655965689
1.38 0.0395192541394171
1.39 0.0604858766209384
1.4 0.076091681423865
1.41 0.0882943626835597
1.42 0.098131515484293
1.43 0.106198176089107
1.44 0.11285577624813
1.45 0.118333618164363
1.46 0.122782241421037
1.47 0.126303308378116
1.48 0.128967206482716
1.49 0.130823849631745
1.5 0.131909530290003
1.51 0.132251383592268
1.52 0.131870356741371
1.53 0.130783215208127
1.54 0.129003913300792
1.55 0.126544537497738
1.56 0.123415958876889
1.57 0.11962828592891
1.58 0.11519117995809
1.59 0.110114075931519
1.6 0.104406338446015
1.61 0.0980773733225293
1.62 0.0911367089129618
1.63 0.083594056689249
1.64 0.0754593575285774
1.65 0.0667428179278384
1.66 0.0574549388985821
1.67 0.0476065393076666
1.68 0.0372087747887451
1.69 0.0262731529461455
1.7 0.0148115453264812
1.71 0.00283619648861388
1.72 -0.00964026957886333
1.73 -0.0226048454874331
1.74 -0.0360441387435865
1.75 -0.0499443721389587
1.76 -0.0642913860733562
1.77 -0.07907064265465
1.78 -0.0942672314258114
1.79 -0.109865876576806
1.8 -0.125850945507021
1.81 -0.142206458612869
1.82 -0.158916100184246
1.83 -0.175963230302849
1.84 -0.193330897644332
1.85 -0.211001853094973
1.86 -0.228958564101557
1.87 -0.247183229680625
1.88 -0.265657796020148
1.89 -0.284363972612614
1.9 -0.303283248864113
1.91 -0.322396911128715
1.92 -0.341686060121785
1.93 -0.361131628669426
1.94 -0.380714399754615
1.95 -0.400415024823334
1.96 -0.420214042316361
1.97 -0.440091896394584
1.98 -0.460028955827405
1.99 -0.480005533015431
2 0.499998096880062
2.01 0.480001676727232
2.02 0.460024948158654
2.03 0.440087632275666
2.04 0.420209410345724
2.05 0.400409904515861
2.06 0.380708658564591
2.07 0.361125118714197
2.08 0.341678614524792
2.09 0.322388339891111
2.1 0.30327333416258
2.11 0.284352463406834
2.12 0.265644401836458
2.13 0.24716761341843
2.14 0.228940333685295
2.15 0.21098055176689
2.16 0.193305992661012
2.17 0.175934099761062
2.18 0.158882017658487
2.19 0.142166575237319
2.2 0.125804269077905
2.21 0.109811247186482
2.22 0.0942032930669294
2.23 0.0789958101505636
2.24 0.0642038065996187
2.25 0.0498418804994904
2.26 0.0359242054545223
2.27 0.0224645166016429
2.28 0.00947609705578445
2.29 -0.00302823519948495
2.3 -0.0150361399630229
2.31 -0.0265357669964004
2.32 -0.0375157677212107
2.33 -0.0479653064218249
2.34 -0.0578740709424226
2.35 -0.0672322828676016
2.36 -0.0760307071764646
2.37 -0.084260661360468
2.38 -0.0919140239958469
2.39 -0.0989832427620472
2.4 -0.105461341897983
2.41 -0.111341929088549
2.42 -0.116619201774303
2.43 -0.121287952877826
2.44 -0.125343575940702
2.45 -0.128782069665796
2.46 -0.131600041859762
2.47 -0.133794712771619
2.48 -0.13536391782348
2.49 -0.136306109730311
2.5 -0.136620360005999
2.51 -0.136306359853708
2.52 -0.135364420439031
2.53 -0.133795472545019
2.54 -0.131601065608816
2.55 -0.128783366140253
2.56 -0.125345155523237
2.57 -0.121289827201686
2.58 -0.116621383252108
2.59 -0.111344430345795
2.6 -0.105464175104276
2.61 -0.0989864188523017
2.62 -0.0919175517734368
2.63 -0.0842645464741569
2.64 -0.0760349509629578
2.65 -0.0672368810521303
2.66 -0.0578790121903018
2.67 -0.047970570735186
2.68 -0.0375213246765337
2.69 -0.0265415738205689
2.7 -0.0150421394478809
2.71 -0.00303435345815145
2.72 0.00946995298410029
2.73 0.022458461287363
2.74 0.0359183777378996
2.75 0.0498364462538443
2.76 0.0641989615694887
2.77 0.0789917828297457
2.78 0.0942003475732701
2.79 0.109809686081649
2.8 0.125804436070794
2.81 0.142168857699533
2.82 0.158886848869189
2.83 0.175941960786968
2.84 0.193317413764945
2.85 0.210996113225555
2.86 0.228960665883855
2.87 0.247193396076241
2.88 0.265676362204905
2.89 0.284391373267403
2.9 0.303320005440635
2.91 0.322443618689363
2.92 0.341743373370009
2.93 0.361200246801886
2.94 0.380795049779884
2.95 0.400508443004634
2.96 0.420320953409277
2.97 0.440212990365264
2.98 0.460164861753671
2.99 0.480156789893402
3 -0.499831072676896
3.01 -0.479818627560063
3.02 -0.459825814994563
3.03 -0.439872598463317
3.04 -0.419978949390394
3.05 -0.400164831888935
3.06 -0.380450187513548
3.07 -0.360854919958947
3.08 -0.341398879634994
3.09 -0.322101848035682
3.1 -0.302983521806417
3.11 -0.284063496400858
3.12 -0.265361249204535
3.13 -0.246896121989219
3.14 -0.228687302548281
3.15 -0.210753805350576
3.16 -0.19311445103841
3.17 -0.175787844584173
3.18 -0.158792351911363
3.19 -0.142146074778448
3.2 -0.125866823719838
3.21 -0.109972088836789
3.22 -0.0944790082336217
3.23 -0.0794043339012901
3.24 -0.0647643948618435
3.25 -0.0505750574043444
3.26 -0.0368516822655437
3.27 -0.0236090786380275
3.28 -0.0108614549243744
3.29 0.00137763380084688
3.3 0.0130953416095174
3.31 0.024279590749283
3.32 0.0349191337505701
3.33 0.0450036184072067
3.34 0.0545236553506629
3.35 0.0634708878575916
3.36 0.0718380634465903
3.37 0.0796191067358587
3.38 0.0868091929491575
3.39 0.0934048213776035
3.4 0.0994038880299088
3.41 0.10480575663895
3.42 0.10961132713915
3.43 0.113823100692467
3.44 0.117445240321643
3.45 0.120483626214344
3.46 0.122945904790269
3.47 0.124841530681542
3.48 0.126181800864081
3.49 0.126979880298311
3.5 0.127250818591395
3.51 0.127011557380661
3.52 0.126280928360337
3.53 0.12507964212869
3.54 0.123430268320175
3.55 0.12135720780557
3.56 0.118886658090666
3.57 0.116046573420264
3.58 0.112866621498537
3.59 0.109378139170627
3.6 0.105614089877708
3.61 0.101609026204202
3.62 0.0973990613941205
3.63 0.0930218543380821
3.64 0.0885166132496991
3.65 0.0839241240921007
3.66 0.0792868108305371
3.67 0.0746488358382882
3.68 0.0700562503601949
3.69 0.0655572069578221
3.7 0.0612022484878962
3.71 0.057044691624486
3.72 0.0531411275372529
3.73 0.0495520685197244
3.74 0.0463427777415446
3.75 0.0435843307670383
3.76 0.0413549733306222
3.77 0.0397418619986283
3.78 0.0388433056352053
3.79 0.0387716703829102
3.8 0.0396571759143889
3.81 0.0416529066606768
3.82 0.044941505733644
3.83 0.0497442395944698
3.84 0.0563334658636112
3.85 0.0650500876787798
3.86 0.0763284832877131
3.87 0.0907329316103904
3.88 0.109012235609908
3.89 0.132184120051007
3.9 0.161670242220529
3.91 0.199521178146656
3.92 0.248810110227661
3.93 0.314363915542896
3.94 0.404225287434852
3.95 0.532869336124544
3.96 0.729245006787045
3.97 1.06089922397449
3.98 1.73047330851044
3.99 3.75117758478349
4 -259919746987792
4.01 -3.36542076284263
4.02 -1.34418628449692
4.03 -0.673729631040533
4.04 -0.340842138464305
4.05 -0.142884827496126
4.06 -0.0123138130078035
4.07 0.0798160918653591
4.08 0.147975495163707
4.09 0.200201815645482
4.1 0.241315851816913
4.11 0.274383869448922
4.12 0.301448653989068
4.13 0.323923161174833
4.14 0.342815465905089
4.15 0.358863736126971
4.16 0.372620595175699
4.17 0.384507712088433
4.18 0.394852197453249
4.19 0.403911507635746
4.2 0.411890879128938
4.21 0.418955782713709
4.22 0.425240981807543
4.23 0.430857228319148
4.24 0.435896284911176
4.25 0.440434742145531
4.26 0.444536954857946
4.27 0.448257326020659
4.28 0.451642101148931
4.29 0.454730791336634
4.3 0.457557311526254
4.31 0.460150898276098
4.32 0.462536855228202
4.33 0.464737162799427
4.34 0.466770980028557
4.35 0.468655060130786
4.36 0.470404096523856
4.37 0.47203101246722
4.38 0.473547204690307
4.39 0.474962749258346
4.4 0.47628657627527
4.41 0.477526618736071
4.42 0.478689939829226
4.43 0.479782842190543
4.44 0.480810961972791
4.45 0.481779350087605
4.46 0.482692542565749
4.47 0.483554621652053
4.48 0.484369268981811
4.49 0.485139811966691
4.5 0.485869264338501
4.51 0.486560361650813
4.52 0.487215592416992
4.53 0.487837225460996
4.54 0.488427333973471
4.55 0.488987816694742
4.56 0.489520416587052
4.57 0.490026737308735
4.58 0.490508257760587
4.59 0.490966344938992
4.6 0.491402265299953
4.61 0.491817194811994
4.62 0.492212227853869
4.63 0.492588385093234
4.64 0.4929466204665
4.65 0.493287827365201
4.66 0.493612844121857
4.67 0.493922458877453
4.68 0.494217413902924
4.69 0.494498409438924
4.7 0.494766107110298
4.71 0.495021132965805
4.72 0.495264080187132
4.73 0.495495511506912
4.74 0.495715961370206
4.75 0.495925937870385
4.76 0.496125924486627
4.77 0.496316381646912
4.78 0.496497748137762
4.79 0.496670442379429
4.8 0.496834863582842
4.81 0.496991392802771
4.82 0.497140393899949
4.83 0.497282214423064
4.84 0.497417186420429
4.85 0.497545627189671
4.86 0.497667839973056
4.87 0.497784114604437
4.88 0.49789472811369
4.89 0.497999945293499
4.9 0.498100019232294
4.91 0.498195191817288
4.92 0.498285694210617
4.93 0.49837174730108
4.94 0.498453562134029
4.95 0.498531340321099
4.96 0.49860527443179
4.97 0.498675548368016
4.98 0.498742337723156
4.99 0.498805810126438
5 -0.501133874426255
5.01 -0.501076563254386
5.02 -0.501022110686997
5.03 -0.500970377768386
5.04 -0.500921231974841
5.05 -0.500874546941937
5.06 -0.500830202201891
5.07 -0.500788082930661
5.08 -0.50074807970457
5.09 -0.500710088265886
5.1 -0.500674009297165
5.11 -0.500639748204314
5.12 -0.500607214907679
5.13 -0.500576323641378
5.14 -0.500546992760144
5.15 -0.500519144553999
5.16 -0.500492705069984
5.17 -0.500467603941279
5.18 -0.500443774222868
5.19 -0.500421152234182
5.2 -0.500399677408052
5.21 -0.500379292145949
5.22 -0.500359941679307
5.23 -0.500341573936658
5.24 -0.500324139416536
5.25 -0.50030759106573
5.26 -0.50029188416287
5.27 -0.500276976207077
5.28 -0.500262826811634
5.29 -0.50024939760223
5.3 -0.500236652119822
5.31 -0.500224555727917
5.32 -0.500213075524
5.33 -0.500202180255013
5.34 -0.500191840236834
5.35 -0.500182027277224
5.36 -0.500172714602657
5.37 -0.50016387678839
5.38 -0.500155489691834
5.39 -0.500147530389121
5.4 -0.500139977114631
5.41 -0.500132809203503
5.42 -0.500126007036742
5.43 -0.500119551989084
5.44 -0.500113426379343
5.45 -0.500107613423112
5.46 -0.500102097187901
5.47 -0.500096862550277
5.48 -0.500091895155231
5.49 -0.5000871813775
5.5 -0.500082708284787
5.51 -0.500078463602798
5.52 -0.500074435681989
5.53 -0.500070613466021
5.54 -0.500066986461706
5.55 -0.500063544710494
5.56 -0.500060278761351
5.57 -0.500057179645048
5.58 -0.50005423884969
5.59 -0.50005144829746
5.6 -0.500048800322556
5.61 -0.500046287650268
5.62 -0.500043903377057
5.63 -0.500041640951629
5.64 -0.500039494157026
5.65 -0.500037457093623
5.66 -0.50003552416284
5.67 -0.500033690051905
5.68 -0.500031949719229
5.69 -0.500030298380552
5.7 -0.500028731495831
5.71 -0.500027244756792
5.72 -0.500025834075005
5.73 -0.500024495570815
5.74 -0.500023225562525
5.75 -0.500022020556355
5.76 -0.500020877236873
5.77 -0.500019792457819
5.78 -0.500018763233454
5.79 -0.500017786730429
5.8 -0.500016860259958
5.81 -0.500015981270411
5.82 -0.500015147340341
5.83 -0.500014356171795
5.84 -0.500013605584057
5.85 -0.500012893507594
5.86 -0.500012217978416
5.87 -0.500011577132681
5.88 -0.500010969201564
5.89 -0.500010392506414
5.9 -0.500009845454133
5.91 -0.500009326532832
5.92 -0.500008834307645
5.93 -0.500008367416875
5.94 -0.500007924568111
5.95 -0.500007504534893
5.96 -0.50000710615316
5.97 -0.500006728318146
5.98 -0.500006369981387
5.99 -0.500006030147774
6 0.499994292127117


==> dataset/expDsquarewave/err_talbotcutoff_n20.txt <==
0.01 0.0305247570135348
0.02 0.0305247570135348
0.03 0.0580912017846238
0.04 0.0305247570135348
0.05 0.0305247570135349
0.06 0.00295831224243888
0.07 0.100255093674044
0.08 0.0305247570255967
0.09 0.0171700714637849
0.1 0.0305247559500417
0.11 0.0202964719136209
0.12 0.058091180842992
0.13 -0.0114407036822723
0.14 0.010567976557703
0.15 0.00295789619538357
0.16 10
0.17 0.0450397712048138
0.18 0.0247289498109755
0.19 0.222596898397228
0.2 0.0305163066168974
0.21 0.242942839275109
0.22 0.0257546023897832
0.23 0.0531827213488336
0.24 0.00299617989442122
0.25 0.0302637173892358
0.26 0.0536814601409684
0.27 -0.0222180230569167
0.28 0.0227146866585865
0.29 0.035198931427587
0.3 0.0579411177155118
0.31 -0.0724893725649827
0.32 0.0156056689878765
0.33 0.0272812480195821
0.34 0.0351640455590036
0.35 0.0488082891731622
0.36 0.12047037809869
0.37 -0.0197876840228705
0.38 0.0161421496122016
0.39 0.0262273597225854
0.4 0.0309175767887866
0.41 0.0345618945803691
0.42 0.0408537912804211
0.43 0.0566908954723893
0.44 0.137992612479099
0.45 -0.0599813617260754
0.46 0.00308829455097674
0.47 0.0204398601960189
0.48 0.0294965861876456
0.49 0.0343812670836293
0.5 0.0362923846624458
0.51 0.0362011971808565
0.52 0.0354203878321102
0.53 0.0357060602338126
0.54 0.0394142030070127
0.55 0.0508206847225506
0.56 0.0858596556271157
0.57 0.595834354924204
0.58 -0.0744909795231689
0.59 -0.0160843331826314
0.6 0.00670172629632976
0.61 0.0216041759114652
0.62 0.0330893441599559
0.63 0.042256693140348
0.64 0.0493341975331043
0.65 0.0542744432038983
0.66 0.0569560539427107
0.67 0.0572767369062425
0.68 0.0552146248266116
0.69 0.0508809973563534
0.7 0.0445669687648735
0.71 0.0367764686136218
0.72 0.0282359129726044
0.73 0.0198800859994998
0.74 0.0128356430824068
0.75 0.00846206024746228
0.76 0.00859680561647348
0.77 0.0164728104149754
0.78 0.040564724341208
0.79 0.121621476907002
0.8 -10
0.81 -0.193511154665928
0.82 -0.103391427070149
0.83 -0.0643974025811002
0.84 -0.0361054456704928
0.85 -0.0105279076111196
0.86 0.0149107552083622
0.87 0.0412361778752669
0.88 0.0688899631843475
0.89 0.0980515336834857
0.9 0.128766665228899
0.91 0.161005701708818
0.92 0.194692481405854
0.93 0.229719790643601
0.94 0.265958167130192
0.95 0.303261274440001
0.96 0.34146947456367
0.97 0.380412451703148
0.98 0.419911336236402
0.99 0.459780557876122
1 -0.500170461877993
1.01 -0.460135727866624
1.02 -0.420311174177533
1.03 -0.380893228242371
1.04 -0.342077400583202
1.05 -0.30405684348701
1.06 -0.267020795262299
1.07 -0.23115279876349
1.08 -0.19662855904105
1.09 -0.163613292778261
1.1 -0.132258431050748
1.11 -0.102697577223516
1.12 -0.075041702265391
1.13 -0.0493736836708252
1.14 -0.025742454158777
1.15 -0.004157199470049
1.16 0.0154178097823192
1.17 0.0330671044308788
1.18 0.0489260529775284
1.19 0.0631807492798546
1.2 0.0760659355030864
1.21 0.0878618346408031
1.22 0.0988916641549544
1.23 0.109522784942842
1.24 0.120176228772975
1.25 0.131352659270575
1.26 0.143690072731585
1.27 0.158086357489359
1.28 0.175968345151385
1.29 0.199939203599153
1.3 0.235592907719685
1.31 0.297990448273193
1.32 0.447264162991479
1.33 1.46502457329532
1.34 -0.556854610430429
1.35 -0.147062575118883
1.36 -0.0413107092489973
1.37 0.00905536655965689
1.38 0.0395192541394171
1.39 0.0604858766209384
1.4 0.076091681423865
1.41 0.0882943626835597
1.42 0.098131515484293
1.43 0.106198176089107
1.44 0.11285577624813
1.45 0.118333618164363
1.46 0.122782241421037
1.47 0.126303308378116
1.48 0.128967206482716
1.49 0.130823849631745
1.5 0.131909530290003
1.51 0.132251383592268
1.52 0.131870356741371
1.53 0.130783215208127
1.54 0.129003913300792
1.55 0.126544537497738
1.56 0.123415958876889
1.57 0.11962828592891
1.58 0.11519117995809
1.59 0.110114075931519
1.6 0.104406338446015
1.61 0.0980773733225293
1.62 0.0911367089129618
1.63 0.083594056689249
1.64 0.0754593575285774
1.65 0.0667428179278384
1.66 0.0574549388985821
1.67 0.0476065393076666
1.68 0.0372087747887451
1.69 0.0262731529461455
1.7 0.0148115453264812
1.71 0.00283619648861388
1.72 -0.00964026957886333
1.73 -0.0226048454874331
1.74 -0.0360441387435865
1.75 -0.0499443721389587
1.76 -0.0642913860733562
1.77 -0.07907064265465
1.78 -0.0942672314258114
1.79 -0.109865876576806
1.8 -0.125850945507021
1.81 -0.142206458612869
1.82 -0.158916100184246
1.83 -0.175963230302849
1.84 -0.193330897644332
1.85 -0.211001853094973
1.86 -0.228958564101557
1.87 -0.247183229680625
1.88 -0.265657796020148
1.89 -0.284363972612614
1.9 -0.303283248864113
1.91 -0.322396911128715
1.92 -0.341686060121785
1.93 -0.361131628669426
1.94 -0.380714399754615
1.95 -0.400415024823334
1.96 -0.420214042316361
1.97 -0.440091896394584
1.98 -0.460028955827405
1.99 -0.480005533015431
2 0.499998096880062
2.01 0.480001676727232
2.02 0.460024948158654
2.03 0.440087632275666
2.04 0.420209410345724
2.05 0.400409904515861
2.06 0.380708658564591
2.07 0.361125118714197
2.08 0.341678614524792
2.09 0.322388339891111
2.1 0.30327333416258
2.11 0.284352463406834
2.12 0.265644401836458
2.13 0.24716761341843
2.14 0.228940333685295
2.15 0.21098055176689
2.16 0.193305992661012
2.17 0.175934099761062
2.18 0.158882017658487
2.19 0.142166575237319
2.2 0.125804269077905
2.21 0.109811247186482
2.22 0.0942032930669294
2.23 0.0789958101505636
2.24 0.0642038065996187
2.25 0.0498418804994904
2.26 0.0359242054545223
2.27 0.0224645166016429
2.28 0.00947609705578445
2.29 -0.00302823519948495
2.3 -0.0150361399630229
2.31 -0.0265357669964004
2.32 -0.0375157677212107
2.33 -0.0479653064218249
2.34 -0.0578740709424226
2.35 -0.0672322828676016
2.36 -0.0760307071764646
2.37 -0.084260661360468
2.38 -0.0919140239958469
2.39 -0.0989832427620472
2.4 -0.105461341897983
2.41 -0.111341929088549
2.42 -0.116619201774303
2.43 -0.121287952877826
2.44 -0.125343575940702
2.45 -0.128782069665796
2.46 -0.131600041859762
2.47 -0.133794712771619
2.48 -0.13536391782348
2.49 -0.136306109730311
2.5 -0.136620360005999
2.51 -0.136306359853708
2.52 -0.135364420439031
2.53 -0.133795472545019
2.54 -0.131601065608816
2.55 -0.128783366140253
2.56 -0.125345155523237
2.57 -0.121289827201686
2.58 -0.116621383252108
2.59 -0.111344430345795
2.6 -0.105464175104276
2.61 -0.0989864188523017
2.62 -0.0919175517734368
2.63 -0.0842645464741569
2.64 -0.0760349509629578
2.65 -0.0672368810521303
2.66 -0.0578790121903018
2.67 -0.047970570735186
2.68 -0.0375213246765337
2.69 -0.0265415738205689
2.7 -0.0150421394478809
2.71 -0.00303435345815145
2.72 0.00946995298410029
2.73 0.022458461287363
2.74 0.0359183777378996
2.75 0.0498364462538443
2.76 0.0641989615694887
2.77 0.0789917828297457
2.78 0.0942003475732701
2.79 0.109809686081649
2.8 0.125804436070794
2.81 0.142168857699533
2.82 0.158886848869189
2.83 0.175941960786968
2.84 0.193317413764945
2.85 0.210996113225555
2.86 0.228960665883855
2.87 0.247193396076241
2.88 0.265676362204905
2.89 0.284391373267403
2.9 0.303320005440635
2.91 0.322443618689363
2.92 0.341743373370009
2.93 0.361200246801886
2.94 0.380795049779884
2.95 0.400508443004634
2.96 0.420320953409277
2.97 0.440212990365264
2.98 0.460164861753671
2.99 0.480156789893402
3 -0.499831072676896
3.01 -0.479818627560063
3.02 -0.459825814994563
3.03 -0.439872598463317
3.04 -0.419978949390394
3.05 -0.400164831888935
3.06 -0.380450187513548
3.07 -0.360854919958947
3.08 -0.341398879634994
3.09 -0.322101848035682
3.1 -0.302983521806417
3.11 -0.284063496400858
3.12 -0.265361249204535
3.13 -0.246896121989219
3.14 -0.228687302548281
3.15 -0.210753805350576
3.16 -0.19311445103841
3.17 -0.175787844584173
3.18 -0.158792351911363
3.19 -0.142146074778448
3.2 -0.125866823719838
3.21 -0.109972088836789
3.22 -0.0944790082336217
3.23 -0.0794043339012901
3.24 -0.0647643948618435
3.25 -0.0505750574043444
3.26 -0.0368516822655437
3.27 -0.0236090786380275
3.28 -0.0108614549243744
3.29 0.00137763380084688
3.3 0.0130953416095174
3.31 0.024279590749283
3.32 0.0349191337505701
3.33 0.0450036184072067
3.34 0.0545236553506629
3.35 0.0634708878575916
3.36 0.0718380634465903
3.37 0.0796191067358587
3.38 0.0868091929491575
3.39 0.0934048213776035
3.4 0.0994038880299088
3.41 0.10480575663895
3.42 0.10961132713915
3.43 0.113823100692467
3.44 0.117445240321643
3.45 0.120483626214344
3.46 0.122945904790269
3.47 0.124841530681542
3.48 0.126181800864081
3.49 0.126979880298311
3.5 0.127250818591395
3.51 0.127011557380661
3.52 0.126280928360337
3.53 0.12507964212869
3.54 0.123430268320175
3.55 0.12135720780557
3.56 0.118886658090666
3.57 0.116046573420264
3.58 0.112866621498537
3.59 0.109378139170627
3.6 0.105614089877708
3.61 0.101609026204202
3.62 0.0973990613941205
3.63 0.0930218543380821
3.64 0.0885166132496991
3.65 0.0839241240921007
3.66 0.0792868108305371
3.67 0.0746488358382882
3.68 0.0700562503601949
3.69 0.0655572069578221
3.7 0.0612022484878962
3.71 0.057044691624486
3.72 0.0531411275372529
3.73 0.0495520685197244
3.74 0.0463427777415446
3.75 0.0435843307670383
3.76 0.0413549733306222
3.77 0.0397418619986283
3.78 0.0388433056352053
3.79 0.0387716703829102
3.8 0.0396571759143889
3.81 0.0416529066606768
3.82 0.044941505733644
3.83 0.0497442395944698
3.84 0.0563334658636112
3.85 0.0650500876787798
3.86 0.0763284832877131
3.87 0.0907329316103904
3.88 0.109012235609908
3.89 0.132184120051007
3.9 0.161670242220529
3.91 0.199521178146656
3.92 0.248810110227661
3.93 0.314363915542896
3.94 0.404225287434852
3.95 0.532869336124544
3.96 0.729245006787045
3.97 1.06089922397449
3.98 1.73047330851044
3.99 3.75117758478349
4 -10
4.01 -3.36542076284263
4.02 -1.34418628449692
4.03 -0.673729631040533
4.04 -0.340842138464305
4.05 -0.142884827496126
4.06 -0.0123138130078035
4.07 0.0798160918653591
4.08 0.147975495163707
4.09 0.200201815645482
4.1 0.241315851816913
4.11 0.274383869448922
4.12 0.301448653989068
4.13 0.323923161174833
4.14 0.342815465905089
4.15 0.358863736126971
4.16 0.372620595175699
4.17 0.384507712088433
4.18 0.394852197453249
4.19 0.403911507635746
4.2 0.411890879128938
4.21 0.418955782713709
4.22 0.425240981807543
4.23 0.430857228319148
4.24 0.435896284911176
4.25 0.440434742145531
4.26 0.444536954857946
4.27 0.448257326020659
4.28 0.451642101148931
4.29 0.454730791336634
4.3 0.457557311526254
4.31 0.460150898276098
4.32 0.462536855228202
4.33 0.464737162799427
4.34 0.466770980028557
4.35 0.468655060130786
4.36 0.470404096523856
4.37 0.47203101246722
4.38 0.473547204690307
4.39 0.474962749258346
4.4 0.47628657627527
4.41 0.477526618736071
4.42 0.478689939829226
4.43 0.479782842190543
4.44 0.480810961972791
4.45 0.481779350087605
4.46 0.482692542565749
4.47 0.483554621652053
4.48 0.484369268981811
4.49 0.485139811966691
4.5 0.485869264338501
4.51 0.486560361650813
4.52 0.487215592416992
4.53 0.487837225460996
4.54 0.488427333973471
4.55 0.488987816694742
4.56 0.489520416587052
4.57 0.490026737308735
4.58 0.490508257760587
4.59 0.490966344938992
4.6 0.491402265299953
4.61 0.491817194811994
4.62 0.492212227853869
4.63 0.492588385093234
4.64 0.4929466204665
4.65 0.493287827365201
4.66 0.493612844121857
4.67 0.493922458877453
4.68 0.494217413902924
4.69 0.494498409438924
4.7 0.494766107110298
4.71 0.495021132965805
4.72 0.495264080187132
4.73 0.495495511506912
4.74 0.495715961370206
4.75 0.495925937870385
4.76 0.496125924486627
4.77 0.496316381646912
4.78 0.496497748137762
4.79 0.496670442379429
4.8 0.496834863582842
4.81 0.496991392802771
4.82 0.497140393899949
4.83 0.497282214423064
4.84 0.497417186420429
4.85 0.497545627189671
4.86 0.497667839973056
4.87 0.497784114604437
4.88 0.49789472811369
4.89 0.497999945293499
4.9 0.498100019232294
4.91 0.498195191817288
4.92 0.498285694210617
4.93 0.49837174730108
4.94 0.498453562134029
4.95 0.498531340321099
4.96 0.49860527443179
4.97 0.498675548368016
4.98 0.498742337723156
4.99 0.498805810126438
5 -0.501133874426255
5.01 -0.501076563254386
5.02 -0.501022110686997
5.03 -0.500970377768386
5.04 -0.500921231974841
5.05 -0.500874546941937
5.06 -0.500830202201891
5.07 -0.500788082930661
5.08 -0.50074807970457
5.09 -0.500710088265886
5.1 -0.500674009297165
5.11 -0.500639748204314
5.12 -0.500607214907679
5.13 -0.500576323641378
5.14 -0.500546992760144
5.15 -0.500519144553999
5.16 -0.500492705069984
5.17 -0.500467603941279
5.18 -0.500443774222868
5.19 -0.500421152234182
5.2 -0.500399677408052
5.21 -0.500379292145949
5.22 -0.500359941679307
5.23 -0.500341573936658
5.24 -0.500324139416536
5.25 -0.50030759106573
5.26 -0.50029188416287
5.27 -0.500276976207077
5.28 -0.500262826811634
5.29 -0.50024939760223
5.3 -0.500236652119822
5.31 -0.500224555727917
5.32 -0.500213075524
5.33 -0.500202180255013
5.34 -0.500191840236834
5.35 -0.500182027277224
5.36 -0.500172714602657
5.37 -0.50016387678839
5.38 -0.500155489691834
5.39 -0.500147530389121
5.4 -0.500139977114631
5.41 -0.500132809203503
5.42 -0.500126007036742
5.43 -0.500119551989084
5.44 -0.500113426379343
5.45 -0.500107613423112
5.46 -0.500102097187901
5.47 -0.500096862550277
5.48 -0.500091895155231
5.49 -0.5000871813775
5.5 -0.500082708284787
5.51 -0.500078463602798
5.52 -0.500074435681989
5.53 -0.500070613466021
5.54 -0.500066986461706
5.55 -0.500063544710494
5.56 -0.500060278761351
5.57 -0.500057179645048
5.58 -0.50005423884969
5.59 -0.50005144829746
5.6 -0.500048800322556
5.61 -0.500046287650268
5.62 -0.500043903377057
5.63 -0.500041640951629
5.64 -0.500039494157026
5.65 -0.500037457093623
5.66 -0.50003552416284
5.67 -0.500033690051905
5.68 -0.500031949719229
5.69 -0.500030298380552
5.7 -0.500028731495831
5.71 -0.500027244756792
5.72 -0.500025834075005
5.73 -0.500024495570815
5.74 -0.500023225562525
5.75 -0.500022020556355
5.76 -0.500020877236873
5.77 -0.500019792457819
5.78 -0.500018763233454
5.79 -0.500017786730429
5.8 -0.500016860259958
5.81 -0.500015981270411
5.82 -0.500015147340341
5.83 -0.500014356171795
5.84 -0.500013605584057
5.85 -0.500012893507594
5.86 -0.500012217978416
5.87 -0.500011577132681
5.88 -0.500010969201564
5.89 -0.500010392506414
5.9 -0.500009845454133
5.91 -0.500009326532832
5.92 -0.500008834307645
5.93 -0.500008367416875
5.94 -0.500007924568111
5.95 -0.500007504534893
5.96 -0.50000710615316
5.97 -0.500006728318146
5.98 -0.500006369981387
5.99 -0.500006030147774
6 0.499994292127117


==> dataset/expDsquarewave/err_tame1.txt <==
0.01 0
0.02 0
0.03 -0
0.04 -0
0.05 0
0.06 0
0.07 0
0.08 -0
0.09 0
0.1 -0
0.11 -0
0.12 0
0.13 -0
0.14 -3e-20
0.15 -7.4e-19
0.16 -1.171e-17
0.17 1.5408e-16
0.18 4.4688e-16
0.19 7.60825e-15
0.2 5.704565e-14
0.21 -2.8246703e-13
0.22 -5.2011571e-13
0.23 -3.84000406e-12
0.24 -7.6052578e-13
0.25 -1.090987032e-11
0.26 1.3013901633e-10
0.27 3.0280375127e-10
0.28 8.1897899415e-10
0.29 9.9736089923e-10
0.3 -4.01253682372e-09
0.31 6.31585468195e-09
0.32 -1.340871401818e-08
0.33 3.118532066505e-08
0.34 -1.984539352055e-08
0.35 -9.577612203394e-08
0.36 -3.862457717695e-08
0.37 1.1822603756276e-07
0.38 3.0281565274808e-07
0.39 4.5527295455296e-07
0.4 3.6793633997206e-07
0.41 -4.8354006885602e-07
0.42 -2.27443715356367e-06
0.43 -2.46657630834659e-06
0.44 2.91915214021238e-06
0.45 5.58106241588338e-06
0.46 -7.65597024904056e-06
0.47 -3.09571404674437e-06
0.48 1.66230423904968e-05
0.49 -2.17294385943935e-05
0.5 1.55329040392639e-05
0.51 -1.43878447122506e-06
0.52 -1.5911881303438e-05
0.53 3.32177229776669e-05
0.54 -4.82694691259385e-05
0.55 5.81545796149309e-05
0.56 -5.70027426530608e-05
0.57 3.44158159338569e-05
0.58 2.29056545098226e-05
0.59 -0.000122383073950725
0.6 0.000246919893730848
0.61 -0.000333817470436351
0.62 0.000278571666143288
0.63 -2.91246759237135e-06
0.64 -0.000412183487700339
0.65 0.000644727406113661
0.66 -0.000316756069699537
0.67 -0.000509499467437607
0.68 0.00102081639683631
0.69 -0.000324522143519142
0.7 -0.00110517422286206
0.71 0.00127331507471037
0.72 0.000664546935249909
0.73 -0.00203750203891847
0.74 -2.83726316928751e-05
0.75 0.00267644797138787
0.76 -0.000526281507679284
0.77 -0.00340976227505641
0.78 0.000751775676658003
0.79 0.00444392875270176
0.8 -0.000290549279847939
0.81 -0.00577205212611311
0.82 -0.00142763160375334
0.83 0.00685533358881467
0.84 0.00498490882816417
0.85 -0.0062049851563663
0.86 -0.0101309749239199
0.87 0.00137534366059292
0.88 0.0142448764538587
0.89 0.0093438587739011
0.9 -0.0111403154423148
0.91 -0.0226516022537642
0.92 -0.00638541397237534
0.93 0.0253722112831847
0.94 0.0366089661952463
0.95 0.00341376398587303
0.96 -0.0543824553815546
0.97 -0.0760576973104464
0.98 0.00212015479048243
0.99 0.202649868141731
1 -0.512055424251376
1.01 -0.221617270439776
1.02 -0.00588042441376357
1.03 0.0938160908662977
1.04 0.0883474915618587
1.05 0.0261827584861469
1.06 -0.0362928869664862
1.07 -0.0618336079307256
1.08 -0.0443924547633012
1.09 -0.00330651125401471
1.1 0.033647837574166
1.11 0.0468700235435882
1.12 0.0329237038449754
1.13 0.00275178265036979
1.14 -0.026245829826013
1.15 -0.0395833807181095
1.16 -0.032309801808215
1.17 -0.010086581033148
1.18 0.0151851302817516
1.19 0.0319805939154991
1.2 0.034059391440515
1.21 0.0218825126841753
1.22 0.00128112532323543
1.23 -0.019227977044295
1.24 -0.03163973180758
1.25 -0.0314576762451058
1.26 -0.0193836909763112
1.27 -0.000735874670645287
1.28 0.0172132002147209
1.29 0.0284318001790091
1.3 0.0300764418981569
1.31 0.0225874420005214
1.32 0.00870132187716854
1.33 -0.00758994891344411
1.34 -0.021833247489543
1.35 -0.0299795462524939
1.36 -0.0295098208887689
1.37 -0.0204567716162347
1.38 -0.00563862541510918
1.39 0.0102976459847148
1.4 0.0226954499713852
1.41 0.0286101164002168
1.42 0.0275011711070858
1.43 0.0207013057157626
1.44 0.0103028214301852
1.45 -0.00167458838029289
1.46 -0.0134493122321402
1.47 -0.0232361607574431
1.48 -0.0291290338860448
1.49 -0.0294380504611039
1.5 -0.0233930759831863
1.51 -0.0117997341076773
1.52 0.00282269633682586
1.53 0.0168609875008556
1.54 0.0268172695445899
1.55 0.0305680998798963
1.56 0.0280368328626885
1.57 0.0209345945605666
1.58 0.011754256649162
1.59 0.00261515126790246
1.6 -0.0054245830099614
1.61 -0.0123204867906296
1.62 -0.0184342781642715
1.63 -0.0238036777614279
1.64 -0.0277147247712688
1.65 -0.0287929822695646
1.66 -0.0255651292605429
1.67 -0.0172359580878961
1.68 -0.00433668417749677
1.69 0.0110596449250497
1.7 0.0257102094624651
1.71 0.0360987836232542
1.72 0.0395722844975446
1.73 0.0352943003297228
1.74 0.0246149704634719
1.75 0.0106643134614219
1.76 -0.0027054065826152
1.77 -0.0122255821330338
1.78 -0.0162675656015305
1.79 -0.0152753058613874
1.8 -0.0114615924770891
1.81 -0.00792156491980966
1.82 -0.00748754663499018
1.83 -0.0116907193931698
1.84 -0.0201289557499356
1.85 -0.0304098290785088
1.86 -0.0386859650637628
1.87 -0.0406594128267237
1.88 -0.0328257263929511
1.89 -0.0136718969826574
1.9 0.015457315651662
1.91 0.050052603981255
1.92 0.0828137042335839
1.93 0.104683045729651
1.94 0.106368706324023
1.95 0.0800595644653339
1.96 0.0209702416255297
1.97 -0.0716226022686345
1.98 -0.194074755631828
1.99 -0.338844838327855
2 0.504394242631135
2.01 0.347262546983049
2.02 0.201098560015226
2.03 0.0755644351391463
2.04 -0.0223897552049855
2.05 -0.0891141187520181
2.06 -0.124386728102372
2.07 -0.131123263330135
2.08 -0.114747759979932
2.09 -0.0823283390657847
2.1 -0.0415967131289739
2.11 2.48952837649705e-05
2.12 0.0362727177533185
2.13 0.062669273635173
2.14 0.0768644640069949
2.15 0.0786640922484254
2.16 0.0697629994168111
2.17 0.0532403242462492
2.18 0.0329062446667851
2.19 0.0126081691571239
2.2 -0.00439342651431368
2.21 -0.0158846024764319
2.22 -0.0209295048866904
2.23 -0.019853664325432
2.24 -0.0140065324722387
2.25 -0.00537281485420612
2.26 0.0038719945133374
2.27 0.0117644509332
2.28 0.01683972397422
2.29 0.0182673972607568
2.3 0.0158458010288287
2.31 0.00989705404531155
2.32 0.0011178787461698
2.33 -0.00956609930706491
2.34 -0.0211150640107121
2.35 -0.0324538078905384
2.36 -0.0425260297653243
2.37 -0.050341716346357
2.38 -0.0550319681595399
2.39 -0.0559167145778031
2.4 -0.0525805742222
2.41 -0.0449441736212019
2.42 -0.03331456781184
2.43 -0.0183994037588108
2.44 -0.00127441883388444
2.45 0.0166986168349615
2.46 0.03399801474247
2.47 0.0490991162781409
2.48 0.0606430916792505
2.49 0.0675957060224471
2.5 0.069374449813256
2.51 0.0659258664579766
2.52 0.0577409460856035
2.53 0.0458042837160167
2.54 0.0314812763478235
2.55 0.0163558681086266
2.56 0.00203824263494846
2.57 -0.010033494896729
2.58 -0.0187717938806172
2.59 -0.0235738432570568
2.6 -0.0243917139323847
2.61 -0.0217264187336924
2.62 -0.0165439978841619
2.63 -0.0101231762693064
2.64 -0.00385538940334635
2.65 0.000972980113975646
2.66 0.00338152079860462
2.67 0.00284627721959032
2.68 -0.000626200777593976
2.69 -0.00651412474984565
2.7 -0.0138816988436399
2.71 -0.0215472084091459
2.72 -0.028287143236507
2.73 -0.033040387197584
2.74 -0.0350786636530919
2.75 -0.0341176973713842
2.76 -0.0303554385843166
2.77 -0.0244363477660673
2.78 -0.0173516495656857
2.79 -0.0102931279454532
2.8 -0.00448199673776787
2.81 -0.000994901473013309
2.82 -0.000606986877284543
2.83 -0.00366810520827791
2.84 -0.0100234281918308
2.85 -0.018984650068393
2.86 -0.0293530608065507
2.87 -0.0394912946785972
2.88 -0.0474368066277554
2.89 -0.0510471366700728
2.9 -0.0481649357937249
2.91 -0.0367895395439553
2.92 -0.0152417120804335
2.93 0.0176911142564884
2.94 0.0626401850179313
2.95 0.119580083465465
2.96 0.18779851716405
2.97 0.26591374493158
2.98 0.35193869022484
2.99 0.443387434013719
3 -0.462583254589375
3.01 -0.369007189694687
3.02 -0.278928439587762
3.03 -0.195219923040575
3.04 -0.120413472181696
3.05 -0.0565530201504292
3.06 -0.0050808521154756
3.07 0.0332355657149739
3.08 0.0583315801105875
3.09 0.0708268446645348
3.1 0.0719622673314828
3.11 0.0634975520781464
3.12 0.0475772368617278
3.13 0.0265753071679729
3.14 0.00292997860210931
3.15 -0.0210191527737432
3.16 -0.0431796535414715
3.17 -0.0618297129711111
3.18 -0.075707814148266
3.19 -0.084062662589989
3.2 -0.0866608617649457
3.21 -0.083753481664443
3.22 -0.0760063770121606
3.23 -0.06440244117234
3.24 -0.0501264448816901
3.25 -0.0344445158841139
3.26 -0.018590214444998
3.27 -0.00366769814568424
3.28 0.00942031277805921
3.29 0.0200156525909885
3.3 0.0277187422213148
3.31 0.0323768511264209
3.32 0.0340526544099591
3.33 0.0329805199957156
3.34 0.0295181612566553
3.35 0.0241002146018372
3.36 0.0171985453453491
3.37 0.00929191231211779
3.38 0.000845583336647415
3.39 -0.00770025477166503
3.4 -0.0159354725587004
3.41 -0.0234810939471347
3.42 -0.0299891370462548
3.43 -0.035143398874123
3.44 -0.0386625887749704
3.45 -0.0403064796029294
3.46 -0.0398849218887815
3.47 -0.037268920203781
3.48 -0.0324024971271298
3.49 -0.0253139177147516
3.5 -0.0161246161367247
3.51 -0.00505446119831299
3.52 0.00757782828035691
3.53 0.0213599083448426
3.54 0.0357970103911232
3.55 0.0503290025280856
3.56 0.0643527607607943
3.57 0.0772488240619076
3.58 0.0884110543541619
3.59 0.0972776736447649
3.6 0.103361975088984
3.61 0.106280853849583
3.62 0.105779494168859
3.63 0.101750574707615
3.64 0.0942467032041525
3.65 0.0834850759031951
3.66 0.069843791891762
3.67 0.0538496160304571
3.68 0.0361575496185327
3.69 0.0175228541990393
3.7 -0.00123321691484346
3.71 -0.019262570282091
3.72 -0.0357324593111609
3.73 -0.0498686837056536
3.74 -0.0609977596008699
3.75 -0.0685858769339269
3.76 -0.0722726440036857
3.77 -0.0718978700212006
3.78 -0.0675198250650976
3.79 -0.0594238051102896
3.8 -0.0481204204207799
3.81 -0.034333254262801
3.82 -0.0189762670369896
3.83 -0.00312165328932223
3.84 0.0120406101078057
3.85 0.025249830930433
3.86 0.0352264132265021
3.87 0.0407260787950712
3.88 0.0405941960930407
3.89 0.0338177398238546
3.9 0.0195725756683103
3.91 -0.00273612125226952
3.92 -0.0334422071517643
3.93 -0.072597210662491
3.94 -0.119960295508004
3.95 -0.175000242801738
3.96 -0.23690940506439
3.97 -0.304629271346344
3.98 -0.376886583450201
3.99 -0.452238642972242
4 0.470874165028641
4.01 0.394070744940468
4.02 0.318969057592997
4.03 0.247125890257633
4.04 0.179979204647565
4.05 0.118795689139421
4.06 0.0646257017819555
4.07 0.0182678260278983
4.08 -0.0197555771056107
4.09 -0.0492106030935379
4.1 -0.0701513221392368
4.11 -0.0829068627536571
4.12 -0.0880566696147437
4.13 -0.086395446314574
4.14 -0.078889806523883
4.15 -0.0666289419853855
4.16 -0.0507722294488298
4.17 -0.0324965897247394
4.18 -0.0129464932704155
4.19 0.00681080390116017
4.2 0.0258225938849389
4.21 0.043279127444137
4.22 0.0585321957755246
4.23 0.0711037114084377
4.24 0.0806849045712894
4.25 0.0871273226703643
4.26 0.0904271486172869
4.27 0.0907048016634638
4.28 0.0881817481219086
4.29 0.0831564188574869
4.3 0.0759808294941149
4.31 0.0670391950780858
4.32 0.0567294813661677
4.33 0.0454482700897228
4.34 0.0335792379481678
4.35 0.02148487265325
4.36 0.00950114930115466
4.37 -0.00206543611812576
4.38 -0.0129390543438685
4.39 -0.0228745742993999
4.4 -0.0316571022317062
4.41 -0.0391012004478366
4.42 -0.0450504641545915
4.43 -0.0493774241480739
4.44 -0.051983991469465
4.45 -0.0528023859951105
4.46 -0.0517964594461056
4.47 -0.0489633306311655
4.48 -0.0443349623522366
4.49 -0.0379796711037094
4.5 -0.0300031022349485
4.51 -0.0205487064333898
4.52 -0.00979731142676872
4.53 0.00203425751951171
4.54 0.0146955586877886
4.55 0.0279061301260541
4.56 0.0413600955266942
4.57 0.0547320237227712
4.58 0.067683546535237
4.59 0.0798710277320691
4.6 0.0909537660423841
4.61 0.100602702220654
4.62 0.108509324655985
4.63 0.114394617701363
4.64 0.118017588841292
4.65 0.119183427085629
4.66 0.117750734943786
4.67 0.113637804810703
4.68 0.106827637016016
4.69 0.0973715563780498
4.7 0.0853913607616777
4.71 0.071079636933089
4.72 0.054698492677182
4.73 0.0365765388991224
4.74 0.0171041586238914
4.75 -0.00327293087444054
4.76 -0.0240615273591244
4.77 -0.0447301753547459
4.78 -0.0647196433812712
4.79 -0.0834542021373802
4.8 -0.100353723481164
4.81 -0.114846057193067
4.82 -0.126379608978821
4.83 -0.134435705315341
4.84 -0.138540530372307
4.85 -0.138276198288887
4.86 -0.133290880920713
4.87 -0.123307673347555
4.88 -0.108131891261223
4.89 -0.0876566648831521
4.9 -0.0618667927420298
4.91 -0.0308405390420482
4.92 0.00525046632663783
4.93 0.0461434809212311
4.94 0.0914886908861793
4.95 0.140855412602372
4.96 0.19373981504095
4.97 0.249574460607867
4.98 0.307739081956989
4.99 0.36757263646844
5 -0.57161376030859
5.01 -0.510523382940859
5.02 -0.449860024882286
5.03 -0.390314219328597
5.04 -0.332549738163293
5.05 -0.277190736362381
5.06 -0.224809827828381
5.07 -0.175917290445246
5.08 -0.130951748310391
5.09 -0.0902724077825945
5.1 -0.0541532047130507
5.11 -0.0227787749167684
5.12 0.00375764659518829
5.13 0.0254540362745908
5.14 0.0423977151379031
5.15 0.054761260884886
5.16 0.0627967529177202
5.17 0.0668282170493864
5.18 0.0672426647177331
5.19 0.0644798021692345
5.2 0.0590207232251039
5.21 0.0513759484045917
5.22 0.042072847196718
5.23 0.0316430949963002
5.24 0.0206102234058501
5.25 0.00947755257759342
5.26 -0.00128303986988954
5.27 -0.0112413678845904
5.28 -0.0200180149207285
5.29 -0.0272919367173889
5.3 -0.0328063196147239
5.31 -0.0363730300822721
5.32 -0.0378748497524646
5.33 -0.0372661678498942
5.34 -0.0345716838494686
5.35 -0.029883363674939
5.36 -0.0233556592123308
5.37 -0.0151992732165299
5.38 -0.00567345821301601
5.39 0.00492281225284752
5.4 0.0162604580958257
5.41 0.0279908493881671
5.42 0.0397563413937148
5.43 0.0512013225202168
5.44 0.0619827361602929
5.45 0.0717802621309251
5.46 0.0803057372843483
5.47 0.0873116573422141
5.48 0.0925982518835013
5.49 0.0960194216046548
5.5 0.0974870058133026
5.51 0.0969732455319234
5.52 0.0945118244034315
5.53 0.0901968592244853
5.54 0.0841802642768688
5.55 0.0766674515696963
5.56 0.067911451517116
5.57 0.0582055910036248
5.58 0.0478749381694352
5.59 0.0372667661502182
5.6 0.0267402029653157
5.61 0.0166554726173658
5.62 0.00736283172469743
5.63 -0.000808420095284368
5.64 -0.00756040889762444
5.65 -0.0126365460368503
5.66 -0.015830612341531
5.67 -0.0169942209530303
5.68 -0.0160432386499735
5.69 -0.012962370113659
5.7 -0.00780786604705086
5.71 -0.000708432969049988
5.72 0.00813582251118317
5.73 0.0184566130843793
5.74 0.0299224050913196
5.75 0.0421454082184349
5.76 0.0546901079900319
5.77 0.0670832361179248
5.78 0.0788251737515853
5.79 0.0894018696471588
5.8 0.0982976877668107
5.81 0.105008125587529
5.82 0.109052643807688
5.83 0.109986609498083
5.84 0.107412624461461
5.85 0.100990367073561
5.86 0.0904451432177065
5.87 0.0755743142917862
5.88 0.0562522277551072
5.89 0.0324326894522586
5.9 0.00414970077166621
5.91 -0.0284841071399207
5.92 -0.0652807365822939
5.93 -0.1059819993104
5.94 -0.150266072605816
5.95 -0.197755483577789
5.96 -0.248025839770855
5.97 -0.300615402451136
5.98 -0.355034955432258
5.99 -0.410777687076121
6 0.532671081276507


==> dataset/expDsquarewave/err_zakian_n04.txt <==
0.01 -2.40284991807061e-190
0.02 -6.90943001345033e-95
0.03 -3.93897621242007e-63
0.04 2.93026374482142e-47
0.05 4.30186952399715e-38
0.06 -2.16155078670772e-31
0.07 -7.79512723395932e-27
0.08 -9.8717554293046e-24
0.09 -8.15589603277193e-21
0.1 -8.38754216182718e-19
0.11 3.61056256019561e-17
0.12 1.5823267411763e-15
0.13 2.25009617264734e-14
0.14 3.22951670258075e-13
0.15 3.18468929016981e-13
0.16 -1.51196666136431e-11
0.17 7.81623888205338e-11
0.18 -3.06746352125999e-10
0.19 1.17201912835699e-09
0.2 -3.75648042084713e-09
0.21 6.53767180476626e-09
0.22 8.19788182268082e-09
0.23 -6.60520433505829e-08
0.24 5.93724996432141e-08
0.25 2.62722057589704e-07
0.26 -3.0442789183686e-07
0.27 -1.02664224260249e-06
0.28 3.66754361320132e-07
0.29 3.39400143644713e-06
0.3 2.88615177837206e-06
0.31 -4.81687603963601e-06
0.32 -1.41177934707101e-05
0.33 -1.19534205559652e-05
0.34 9.77123408696369e-06
0.35 4.21551456058114e-05
0.36 5.97897763629171e-05
0.37 3.57756725593208e-05
0.38 -3.81157741815156e-05
0.39 -0.000139383877684479
0.4 -0.000218993721292763
0.41 -0.000220619583225414
0.42 -0.000106134512346732
0.43 0.00012381063656298
0.44 0.00042242903992948
0.45 0.00070528545151115
0.46 0.000871563193077483
0.47 0.000831337573260431
0.48 0.000531075205073298
0.49 -2.9072030524304e-05
0.5 -0.000789827344249382
0.51 -0.00163968690440927
0.52 -0.00243194781632434
0.53 -0.00300795290820132
0.54 -0.00322205574925166
0.55 -0.00296419143778308
0.56 -0.00217696104825777
0.57 -0.0008654375012314
0.58 0.000900825588153267
0.59 0.00299304997242245
0.6 0.0052344823738656
0.61 0.00741594258641924
0.62 0.00931382214821943
0.63 0.0107087400100589
0.64 0.0114032607809513
0.65 0.0112373727379788
0.66 0.0101007658277252
0.67 0.00794131210891265
0.68 0.00476950582739456
0.69 0.000658944575152095
0.7 -0.00425679274080539
0.71 -0.00979030597309171
0.72 -0.0157088708165375
0.73 -0.0217445109278105
0.74 -0.0276048912881178
0.75 -0.03298434437726
0.76 -0.0375744473574577
0.77 -0.0410736989646782
0.78 -0.0431959826734388
0.79 -0.0436776341657274
0.8 -0.0422830462117222
0.81 -0.0388088368469753
0.82 -0.0330866750193344
0.83 -0.0249849024625266
0.84 -0.0144091142627577
0.85 -0.00130186739171654
0.86 0.0143583192665037
0.87 0.0325585240006446
0.88 0.0532534099703066
0.89 0.076367531758517
0.9 0.101797871443792
0.91 0.129416533494155
0.92 0.159073543763736
0.93 0.190599710789775
0.94 0.223809517394784
0.95 0.258504017491753
0.96 0.294473717324588
0.97 0.331501422597108
0.98 0.369365033537592
0.99 0.407840269401773
1 -0.553296697296742
1.01 -0.514266717994993
1.02 -0.475285279215563
1.03 -0.436560270987992
1.04 -0.398289936095992
1.05 -0.360661023003149
1.06 -0.32384716366071
1.07 -0.288007494767832
1.08 -0.253285537487126
1.09 -0.219808346231448
1.1 -0.187685932101801
1.11 -0.157010961083764
1.12 -0.127858721441501
1.13 -0.100287349136367
1.14 -0.0743382947884101
1.15 -0.0500370109209596
1.16 -0.0273938341738614
1.17 -0.00640503398929226
1.18 0.0129460029365038
1.19 0.0306874843369775
1.2 0.0468578522831653
1.21 0.0615043826401322
1.22 0.0746817737781298
1.23 0.0864507519010196
1.24 0.0968767174356955
1.25 0.106028453592931
1.26 0.113976914624037
1.27 0.120794107612619
1.28 0.126552077995729
1.29 0.131322005522914
1.3 0.135173414131479
1.31 0.138173496313703
1.32 0.140386550025083
1.33 0.141873524058035
1.34 0.142691666089135
1.35 0.142894266289798
1.36 0.142530488447197
1.37 0.141645279940955
1.38 0.14027935162282
1.39 0.138469218607873
1.4 0.13624729316329
1.41 0.133642021230967
1.42 0.130678054603236
1.43 0.127376451349222
1.44 0.123754897730412
1.45 0.119827945519569
1.46 0.115607259323428
1.47 0.11110186918761
1.48 0.106318424416785
1.49 0.101261445163056
1.5 0.0959335689129117
1.51 0.0903357895327506
1.52 0.0844676870121341
1.53 0.0783276464718821
1.54 0.0719130653814222
1.55 0.0652205482583794
1.56 0.0582460884058442
1.57 0.0509852364824097
1.58 0.0434332559005117
1.59 0.0355852652133348
1.6 0.027436367783833
1.61 0.0189817691344292
1.62 0.0102168824565667
1.63 0.00113742281870244
1.64 -0.00826050934738987
1.65 -0.0179803548761664
1.66 -0.0280250319947365
1.67 -0.0383968813245003
1.68 -0.0490976191423151
1.69 -0.0601282982983358
1.7 -0.0714892762055452
1.71 -0.0831801893383902
1.72 -0.0951999337026884
1.73 -0.107546650766249
1.74 -0.120217718367783
1.75 -0.133209746150658
1.76 -0.146518575096965
1.77 -0.160139280766081
1.78 -0.174066179869902
1.79 -0.188292839844027
1.8 -0.202812091100168
1.81 -0.217616041670016
1.82 -0.232696093974121
1.83 -0.24804296347167
1.84 -0.263646698967762
1.85 -0.279496704374159
1.86 -0.295581761737645
1.87 -0.311890055366783
1.88 -0.328409196903353
1.89 -0.345126251198997
1.9 -0.362027762870686
1.91 -0.379099783420591
1.92 -0.396327898816888
1.93 -0.41369725744208
1.94 -0.431192598324312
1.95 -0.448798279575665
1.96 -0.466498306968627
1.97 -0.484276362588751
1.98 -0.50211583350779
1.99 -0.519999840426648
2 0.462088733757173
2.01 0.444167215498772
2.02 0.426253112308909
2.03 0.408364084644537
2.04 0.390517918017286
2.05 0.37273249534768
2.06 0.355025769590395
2.07 0.337415736653526
2.08 0.319920408633198
2.09 0.302557787382813
2.1 0.285345838435061
2.11 0.268302465293383
2.12 0.251445484108334
2.13 0.234792598753616
2.14 0.218361376315367
2.15 0.202169223007745
2.16 0.186233360527297
2.17 0.170570802857887
2.18 0.15519833353754
2.19 0.140132483398391
2.2 0.125389508790374
2.21 0.110985370299032
2.22 0.0969357119679883
2.23 0.0832558410357927
2.24 0.0699607081975213
2.25 0.0570648884006113
2.26 0.0445825621850423
2.27 0.0325274975774097
2.28 0.0209130325486541
2.29 0.00975205804523246
2.3 -0.000942998396838351
2.31 -0.0111601884450825
2.32 -0.0208880581614356
2.33 -0.0301156625810175
2.34 -0.0388325796691799
2.35 -0.0470289236473167
2.36 -0.0546953576775728
2.37 -0.0618231058969296
2.38 -0.0684039647910979
2.39 -0.0744303138986595
2.4 -0.0798951258358386
2.41 -0.0847919756327342
2.42 -0.0891150493713846
2.43 -0.0928591521167729
2.44 -0.0960197151314674
2.45 -0.0985928023651423
2.46 -0.100575116210246
2.47 -0.101964002515282
2.48 -0.102757454847508
2.49 -0.102954117997253
2.5 -0.102553290715925
2.51 -0.101554927680802
2.52 -0.0999596406795682
2.53 -0.097768699008134
2.54 -0.0949840290760165
2.55 -0.0916082132137041
2.56 -0.0876444876772249
2.57 -0.0830967398458668
2.58 -0.0779695046092755
2.59 -0.0722679599413817
2.6 -0.0659979216590144
2.61 -0.0591658373639687
2.62 -0.0517787795683959
2.63 -0.0438444380040023
2.64 -0.0353711111166935
2.65 -0.0263676967494182
2.66 -0.0168436820169619
2.67 -0.00680913237758152
2.68 0.00372532009239839
2.69 0.0147484892134792
2.7 0.0262486479988717
2.71 0.0382135427210621
2.72 0.0506304077379041
2.73 0.0634859810649322
2.74 0.0767665206797723
2.75 0.0904578215426361
2.76 0.1045452333153
2.77 0.119013678759734
2.78 0.133847672795255
2.79 0.149031342192536
2.8 0.164548445879683
2.81 0.180382395835617
2.82 0.196516278542788
2.83 0.212932876970801
2.84 0.229614693060052
2.85 0.246543970673523
2.86 0.26370271898286
2.87 0.281072736253208
2.88 0.298635633990589
2.89 0.316372861412966
2.9 0.334265730205593
2.91 0.352295439519884
2.92 0.37044310117317
2.93 0.388689765006197
2.94 0.40701644435391
2.95 0.425404141583939
2.96 0.44383387365668
2.97 0.462286697659645
2.98 0.480743736268711
2.99 0.499186203087857
3 -0.48240457218107
3.01 -0.464047118787195
3.02 -0.445759800247131
3.03 -0.427560789977574
3.04 -0.409468047292861
3.05 -0.391499293815291
3.06 -0.373671990345859
3.07 -0.356003314242223
3.08 -0.338510137349919
3.09 -0.321209004531517
3.1 -0.304116112837776
3.11 -0.28724729136262
3.12 -0.270617981823143
3.13 -0.254243219903603
3.14 -0.238137617400591
3.15 -0.222315345204989
3.16 -0.206790117153558
3.17 -0.191575174781465
3.18 -0.176683273004181
3.19 -0.162126666754995
3.2 -0.147917098601792
3.21 -0.134065787363818
3.22 -0.120583417747012
3.23 -0.107480131013062
3.24 -0.0947655166945691
3.25 -0.0824486053664854
3.26 -0.0705378624800038
3.27 -0.059041183262981
3.28 -0.0479658886875185
3.29 -0.0373187225026083
3.3 -0.0271058493269205
3.31 -0.0173328537933621
3.32 -0.00800474073504187
3.33 0.00087406360126252
3.34 0.00929970933035817
3.35 0.0172689197115683
3.36 0.0247789869609889
3.37 0.0318277671166758
3.38 0.0384136739833953
3.39 0.0445356721852561
3.4 0.0501932693566072
3.41 0.0553865075038027
3.42 0.0601159535723363
3.43 0.0643826892544981
3.44 0.068188300075964
3.45 0.0715348637986961
3.46 0.0744249381816149
3.47 0.0768615481380677
3.48 0.0788481723333803
3.49 0.0803887292637744
3.5 0.0814875628599485
3.51 0.0821494276583743
3.52 0.0823794735835581
3.53 0.0821832303850674
3.54 0.0815665917718285
3.55 0.0805357992874212
3.56 0.0790974259684505
3.57 0.0772583598280285
3.58 0.0750257872059763
3.59 0.0724071760256979
3.6 0.0694102589978236
3.61 0.0660430168088413
3.62 0.0623136613321205
3.63 0.0582306188976267
3.64 0.0538025136549964
3.65 0.0490381510637226
3.66 0.0439465015420195
3.67 0.0385366843055062
3.68 0.0328179514238685
3.69 0.0267996721236128
3.7 0.020491317362282
3.71 0.0139024446979192
3.72 0.00704268347679293
3.73 -7.82796402672981e-05
3.74 -0.00745071479398551
3.75 -0.0150648626676974
3.76 -0.0229109478375115
3.77 -0.0309791917178418
3.78 -0.0392598250895237
3.79 -0.0477431002003398
3.8 -0.056419302427645
3.81 -0.0652787614965382
3.82 -0.0743118622461073
3.83 -0.0835090549400297
3.84 -0.0928608651171661
3.85 -0.102357902980612
3.86 -0.111990872323912
3.87 -0.121750578995154
3.88 -0.131627938900015
3.89 -0.141613985546972
3.9 -0.151699877137609
3.91 -0.161876903206951
3.92 -0.172136490819534
3.93 -0.182470210327241
3.94 -0.192869780695819
3.95 -0.203327074408833
3.96 -0.213834121956501
3.97 -0.224383115919076
3.98 -0.234966414654297
3.99 -0.245576545599401
4 0.743793791802581
4.01 0.733151723540355
4.02 0.722504198825269
4.03 0.711857988223341
4.04 0.701219682117507
4.05 0.690595689486925
4.06 0.679992236993046
4.07 0.669415368358384
4.08 0.658870944026986
4.09 0.648364641094435
4.1 0.637901953494258
4.11 0.627488192429383
4.12 0.617128487036747
4.13 0.606827785272026
4.14 0.59659085500399
4.15 0.58642228530592
4.16 0.576326487932973
4.17 0.566307698974227
4.18 0.556369980668391
4.19 0.546517223372167
4.2 0.536753147670967
4.21 0.527081306621758
4.22 0.517505088117483
4.23 0.508027717364331
4.24 0.498652259461108
4.25 0.489381622073126
4.26 0.480218558190265
4.27 0.471165668962019
4.28 0.462225406599999
4.29 0.453400077341601
4.3 0.444691844465648
4.31 0.436102731353864
4.32 0.427634624590724
4.33 0.419289277095169
4.34 0.411068311277994
4.35 0.402973222218348
4.36 0.395005380854368
4.37 0.387166037181874
4.38 0.379456323456432
4.39 0.37187725739336
4.4 0.364429745361647
4.41 0.357114585567095
4.42 0.3499324712208
4.43 0.342883993689171
4.44 0.335969645621334
4.45 0.329189824051818
4.46 0.322544833474024
4.47 0.316034888882884
4.48 0.309660118782769
4.49 0.303420568159388
4.5 0.297316201412858
4.51 0.291346905249632
4.52 0.285512491532129
4.53 0.279812700083669
4.54 0.274247201447666
4.55 0.268815599599587
4.56 0.263517434610322
4.57 0.258352185260119
4.58 0.253319271602006
4.59 0.248418057474209
4.6 0.243647852960248
4.61 0.239007916797277
4.62 0.234497458731003
4.63 0.230115641817713
4.64 0.225861584672958
4.65 0.22173436366678
4.66 0.217733015065314
4.67 0.213856537119075
4.68 0.210103892097675
4.69 0.20647400827198
4.7 0.20296578184271
4.71 0.19957807881713
4.72 0.196309736833187
4.73 0.193159566932534
4.74 0.190126355281745
4.75 0.187208864843595
4.76 0.184405836997606
4.77 0.181715993112058
4.78 0.179138036066313
4.79 0.176670651726103
4.8 0.17431251037061
4.81 0.172062268073627
4.82 0.169918568038634
4.83 0.167880041888858
4.84 0.165945310913347
4.85 0.164112987269405
4.86 0.162381675142842
4.87 0.160749971866048
4.88 0.159216468995839
4.89 0.157779753350664
4.9 0.15643840800937
4.91 0.155191013271131
4.92 0.154036147578432
4.93 0.152972388403371
4.94 0.151998313098333
4.95 0.151112499711921
4.96 0.150313527770911
4.97 0.149599979029273
4.98 0.148970438185072
4.99 0.148423493565494
5 -0.852042262217929
5.01 -0.85242823164425
5.02 -0.85273581168678
5.03 -0.852966393244968
5.04 -0.853121360603341
5.05 -0.853202090916954
5.06 -0.853209953722698
5.07 -0.85314631047556
5.08 -0.853012514108977
5.09 -0.852809908618535
5.1 -0.8525398286687
5.11 -0.852203599221261
5.12 -0.851802535185569
5.13 -0.851337941088615
5.14 -0.850811110766044
5.15 -0.850223327071697
5.16 -0.849575861606136
5.17 -0.848869974463256
5.18 -0.848106913994247
5.19 -0.84728791658831
5.2 -0.846414206469767
5.21 -0.84548699551047
5.22 -0.844507483057802
5.23 -0.843476855776931
5.24 -0.842396287506888
5.25 -0.841266939130709
5.26 -0.840089958457855
5.27 -0.838866480119692
5.28 -0.837597625476767
5.29 -0.836284502537492
5.3 -0.834928205888077
5.31 -0.833529816633233
5.32 -0.832090402346645
5.33 -0.830611017031645
5.34 -0.82909270109131
5.35 -0.827536481307085
5.36 -0.825943370826459
5.37 -0.824314369158771
5.38 -0.822650462178764
5.39 -0.820952622137841
5.4 -0.819221807682268
5.41 -0.817458963878598
5.42 -0.815665022245274
5.43 -0.813840900790581
5.44 -0.811987504056726
5.45 -0.810105723169304
5.46 -0.808196435892146
5.47 -0.806260506687475
5.48 -0.80429878678064
5.49 -0.802312114229633
5.5 -0.800301313998789
5.51 -0.798267198036658
5.52 -0.796210565357827
5.53 -0.79413220212802
5.54 -0.792032881753319
5.55 -0.789913364971918
5.56 -0.787774399949333
5.57 -0.785616722376153
5.58 -0.783441055569003
5.59 -0.781248110573272
5.6 -0.779038586268538
5.61 -0.776813169476315
5.62 -0.774572535069488
5.63 -0.772317346083533
5.64 -0.77004825382977
5.65 -0.767765898009837
5.66 -0.765470906831973
5.67 -0.763163897127869
5.68 -0.760845474471719
5.69 -0.758516233299487
5.7 -0.756176757029071
5.71 -0.75382761818202
5.72 -0.751469378505614
5.73 -0.749102589094856
5.74 -0.746727790516152
5.75 -0.744345512930658
5.76 -0.741956276218134
5.77 -0.739560590101181
5.78 -0.737158954269348
5.79 -0.734751858503818
5.8 -0.732339782801422
5.81 -0.729923197499404
5.82 -0.727502563399355
5.83 -0.725078331891348
5.84 -0.722650945077795
5.85 -0.720220835896959
5.86 -0.717788428245996
5.87 -0.715354137103647
5.88 -0.712918368652794
5.89 -0.710481520401933
5.9 -0.708043981306403
5.91 -0.705606131889233
5.92 -0.703168344360662
5.93 -0.700730982738119
5.94 -0.698294402964151
5.95 -0.695858953024741
5.96 -0.693424973066044
5.97 -0.690992795510933
5.98 -0.688562745174369
5.99 -0.686135139377777
6 0.316289711936893


==> dataset/expDsquarewave/euler_n33.txt <==
0.01 0
0.02 2.15443469259911e-267
0.03 4.3348080497507e-176
0.04 4.49317190097982e-129
0.05 2.15443469336976e-107
0.06 4.31537250354385e-86
0.07 2.15450411976288e-75
0.08 9.86289932599411e-65
0.09 -1.22293030354538e-56
0.1 4.64158883725944e-54
0.11 2.37668609739682e-45
0.12 2.15376490640229e-43
0.13 1.7716430232906e-43
0.14 -9.81546417498462e-36
0.15 9.29718822204439e-33
0.16 9.99989344896368e-33
0.17 9.99999999361378e-33
0.18 -5.48862843764736e-31
0.19 3.32192077469045e-26
0.2 2.08554565230892e-22
0.21 4.22185962065093e-22
0.22 4.77467702158277e-22
0.23 4.63903905488794e-22
0.24 4.64158861724373e-22
0.25 4.64158883485734e-22
0.26 4.64158963902101e-22
0.27 4.06064330714106e-22
0.28 6.27715425799383e-20
0.29 -9.17252635621968e-18
0.3 4.33480804973966e-16
0.31 -1.90652054645057e-15
0.32 -1.06816025238898e-13
0.33 -4.98587551870367e-13
0.34 2.22637432873569e-11
0.35 2.15514660956413e-11
0.36 2.19825384747851e-11
0.37 2.28480187212242e-11
0.38 2.29245136685745e-11
0.39 2.18723589888417e-11
0.4 2.12489724520183e-11
0.41 2.14825939617394e-11
0.42 2.15773581326105e-11
0.43 2.15421237455965e-11
0.44 2.15439881893358e-11
0.45 2.15443990180784e-11
0.46 2.15443448649027e-11
0.47 2.15443469223732e-11
0.48 2.15443468995824e-11
0.49 2.15443469002706e-11
0.5 2.15443469031222e-11
0.51 2.15443468984154e-11
0.52 2.15443468912871e-11
0.53 2.15443468795054e-11
0.54 2.15443460513413e-11
0.55 2.15445442149092e-11
0.56 2.15383972117873e-11
0.57 2.16023337725314e-11
0.58 2.15564691680686e-11
0.59 1.76862158646571e-11
0.6 4.53346139279451e-11
0.61 9.65443359229675e-12
0.62 -3.77991640560975e-10
0.63 1.29194181719634e-09
0.64 1.7608264910903e-09
0.65 -1.43103776798542e-08
0.66 4.12787273372502e-09
0.67 8.97885167450822e-08
0.68 -7.58123280354641e-08
0.69 -4.26408980163806e-07
0.7 3.98696988658984e-07
0.71 1.77045468300381e-06
0.72 -1.1226826772865e-06
0.73 -6.54935266556129e-06
0.74 4.73459894638195e-07
0.75 2.0120376609338e-05
0.76 1.27024936435422e-05
0.77 -4.43295382260047e-05
0.78 -7.15082790681611e-05
0.79 4.07567052225106e-05
0.8 0.000210348459187075
0.81 0.000136808530092338
0.82 -0.000303787225440798
0.83 -0.000657518264053642
0.84 -0.000201112391205498
0.85 0.00106074509522781
0.86 0.00183540885370581
0.87 0.000524371099609498
0.88 -0.002728802553529
0.89 -0.00503981268209224
0.9 -0.00263472349099311
0.91 0.00516782545940873
0.92 0.0131842903179574
0.93 0.0122481102716686
0.94 -0.00387986288025779
0.95 -0.0303512370900046
0.96 -0.0476165193968443
0.97 -0.02623916115633
0.98 0.0608242975895845
0.99 0.224155256718855
1 0.449317190086079
1.01 0.698670179723101
1.02 0.923351593437731
1.03 1.08035000061166
1.04 1.14738364885281
1.05 1.12958527852201
1.06 1.05583556844094
1.07 0.966961092183186
1.08 0.90096501420773
1.09 0.880968475370535
1.1 0.909786033184444
1.11 0.972102784307969
1.12 1.04239465551695
1.13 1.09505240431827
1.14 1.11301616979682
1.15 1.09235249443522
1.16 1.04196797289168
1.17 0.979337441675724
1.18 0.924202663186362
1.19 0.892459748076892
1.2 0.891996046469003
1.21 0.921354325905356
1.22 0.971145557709189
1.23 1.0273906523677
1.24 1.07560418380794
1.25 1.10445572958612
1.26 1.10816370355999
1.27 1.08724368010562
1.28 1.04769769706053
1.29 0.999079834713133
1.3 0.95204941593383
1.31 0.916024536571786
1.32 0.897414444778602
1.33 0.898699765168403
1.34 0.91840677721924
1.35 0.951835591421826
1.36 0.992281959205462
1.37 1.03244753777523
1.38 1.06575540558263
1.39 1.08735715800101
1.4 1.09471136230242
1.41 1.08770825697853
1.42 1.06839529460855
1.43 1.04041234920585
1.44 1.00827090926211
1.45 0.976610686256306
1.46 0.949545779895707
1.47 0.930178593420463
1.48 0.920320957930521
1.49 0.920425246044749
1.5 0.929698701809299
1.51 0.946354704508112
1.52 0.967945937363114
1.53 0.991725239936947
1.54 1.01498772683108
1.55 1.03535943098033
1.56 1.05101040033939
1.57 1.06078182777198
1.58 1.06422651558401
1.59 1.06156978135368
1.6 1.0536042458262
1.61 1.04153712036335
1.62 1.02681243401125
1.63 1.0109323778784
1.64 0.995300672293476
1.65 0.981106008058653
1.66 0.969255458773748
1.67 0.96035765512789
1.68 0.954745664856606
1.69 0.952522421132387
1.7 0.953609175427625
1.71 0.957780610905051
1.72 0.964678173042437
1.73 0.973803643063353
1.74 0.984504911100648
1.75 0.995972208639202
1.76 1.00726354002234
1.77 1.0173720838388
1.78 1.02533709622315
1.79 1.03038606700764
1.8 1.03208315045382
1.81 1.03045075919602
1.82 1.02603025937943
1.83 1.0198548973905
1.84 1.01332249090522
1.85 1.00797438646919
1.86 1.00520694714723
1.87 1.00595830076083
1.88 1.01042272671168
1.89 1.01784565280685
1.9 1.02644326867766
1.91 1.03347354111999
1.92 1.03546276501882
1.93 1.02856749161523
1.94 1.00902978631702
1.95 0.973667857296017
1.96 0.920336679987809
1.97 0.848295404731234
1.98 0.758429620323916
1.99 0.65329511821222
2 0.536972808643516
2.01 0.414748513387695
2.02 0.292653152141619
2.03 0.176915511536812
2.04 0.0733893721300165
2.05 -0.0129816135691925
2.06 -0.0786040204398372
2.07 -0.121535100743164
2.08 -0.141616173695673
2.09 -0.140430962341196
2.1 -0.121100066318524
2.11 -0.087939500383974
2.12 -0.0460238140911401
2.13 -0.000701663767273795
2.14 0.0428865397044333
2.15 0.0802428411938521
2.16 0.107859758632293
2.17 0.123455278073625
2.18 0.126080961688836
2.19 0.116102518137118
2.2 0.0950642913753239
2.21 0.0654590279104462
2.22 0.0304312332677348
2.23 -0.00655394518449993
2.24 -0.0420440711520546
2.25 -0.0729054720023838
2.26 -0.0965775844030198
2.27 -0.111258004185487
2.28 -0.116008346214433
2.29 -0.110778794501902
2.3 -0.0963563685774143
2.31 -0.0742478846518949
2.32 -0.0465129631088381
2.33 -0.0155650321711741
2.34 0.0160409101451831
2.35 0.045815838628148
2.36 0.0715237998527903
2.37 0.0913360173901711
2.38 0.103943267465427
2.39 0.108621831018243
2.4 0.10525224626399
2.41 0.0942935928571471
2.42 0.0767189253312201
2.43 0.0539196134141009
2.44 0.0275876926428549
2.45 -0.000414099045054563
2.46 -0.0281850513477252
2.47 -0.0539131508716985
2.48 -0.0759880458999371
2.49 -0.0930941767396842
2.5 -0.104279657521111
2.51 -0.108998296838269
2.52 -0.10712393103552
2.53 -0.0989379302922607
2.54 -0.085092253814084
2.55 -0.066551719237081
2.56 -0.0445201671060014
2.57 -0.0203559089744583
2.58 0.00451777647496615
2.59 0.0287013022301894
2.6 0.050901096813038
2.61 0.0700007306766635
2.62 0.0851168924263533
2.63 0.0956373990005284
2.64 0.101239716212095
2.65 0.101889829389103
2.66 0.097822646512795
2.67 0.0895063455753904
2.68 0.0775941074719313
2.69 0.0628674328005307
2.7 0.0461756724248066
2.71 0.0283764793078795
2.72 0.0102816120014158
2.73 -0.00738808478563302
2.74 -0.0240355774262027
2.75 -0.0392065552245279
2.76 -0.0525936884767024
2.77 -0.0640267758206225
2.78 -0.073450456552895
2.79 -0.0808921300632853
2.8 -0.0864234530653087
2.81 -0.0901192248136027
2.82 -0.0920175942488664
2.83 -0.0920853299264544
2.84 -0.0901914075543336
2.85 -0.0860914369086071
2.86 -0.0794245334296765
2.87 -0.0697232154746064
2.88 -0.0564358571008572
2.89 -0.0389602286004212
2.9 -0.0166857859336166
2.91 0.0109583133083666
2.92 0.0444529411190235
2.93 0.084140144314538
2.94 0.130179299511348
2.95 0.182511550985815
2.96 0.240835260863679
2.97 0.304594480453212
2.98 0.372981608536619
2.99 0.444954497356481
3 0.519267361502341
3.01 0.59451399763981
3.02 0.669181085849275
3.03 0.741708758607755
3.04 0.810555221246759
3.05 0.874262005377191
3.06 0.931516438166459
3.07 0.981208106687028
3.08 1.02247646801703
3.09 1.05474727309753
3.1 1.07775609977841
3.11 1.09155798788002
3.12 1.09652289504274
3.13 1.09331740602195
3.14 1.08287379274625
3.15 1.06634810554927
3.16 1.04506945175506
3.17 1.02048296766963
3.18 0.994089203189202
3.19 0.967382711434192
3.2 0.941792573104468
3.21 0.918627396941508
3.22 0.899027039710662
3.23 0.883922901369291
3.24 0.874008196649524
3.25 0.869719107641662
3.26 0.871227208157157
3.27 0.878443043847244
3.28 0.891030274586884
3.29 0.908429357283818
3.3 0.929889384272881
3.31 0.954506407408427
3.32 0.981266379176725
3.33 1.00909073370681
3.34 1.03688261256468
3.35 1.06357180854736
3.36 1.08815664806163
3.37 1.10974124846112
3.38 1.12756685814357
3.39 1.14103629959532
3.4 1.14973087332111
3.41 1.15341942777605
3.42 1.15205964152014
3.43 1.14579188435933
3.44 1.13492631145782
3.45 1.11992408754771
3.46 1.10137382933651
3.47 1.07996448741167
3.48 1.05645596195108
3.49 1.03164875941487
3.5 1.00635395314393
3.51 0.981364614719731
3.52 0.957429742333987
3.53 0.935231536423167
3.54 0.915366671330349
3.55 0.898331995621118
3.56 0.884514873474923
3.57 0.874188165722069
3.58 0.867509650823733
3.59 0.86452551162567
3.6 0.865177369383937
3.61 0.869312237091545
3.62 0.876694692229272
3.63 0.887020535404272
3.64 0.899931204867202
3.65 0.915028254778504
3.66 0.931887272935071
3.67 0.950070706144777
3.68 0.969139172060157
3.69 0.988660958471655
3.7 1.00821953772482
3.71 1.02741904857331
3.72 1.04588781414321
3.73 1.06328006759062
3.74 1.07927614202218
3.75 1.0935814454026
3.76 1.10592458233503
3.77 1.11605500245728
3.78 1.12374055000569
3.79 1.12876526287825
3.8 1.13092772462089
3.81 1.13004021281801
3.82 1.12592881623142
3.83 1.11843461499896
3.84 1.10741593773831
3.85 1.09275163069886
3.86 1.07434520114383
3.87 1.05212963345776
3.88 1.02607262479044
3.89 0.996181949626261
3.9 0.962510640789383
3.91 0.92516166863566
3.92 0.88429181035915
3.93 0.840114426499286
3.94 0.792900900364958
3.95 0.742980546019057
3.96 0.690738849303585
3.97 0.636613971309725
3.98 0.581091511782519
3.99 0.524697598362631
4 0.467990433413479
4.01 0.411550490993296
4.02 0.355969609936141
4.03 0.301839273224573
4.04 0.249738397374269
4.05 0.200220977458811
4.06 0.153803943190926
4.07 0.110955579053053
4.08 0.072084847372036
4.09 0.0375319280668611
4.1 0.00756025391086492
4.11 -0.0176497232386589
4.12 -0.0380048498287898
4.13 -0.053501541376067
4.14 -0.0642259344874826
4.15 -0.0703519075917789
4.16 -0.072137016659093
4.17 -0.069916448873951
4.18 -0.0640951499262385
4.19 -0.0551383281448941
4.2 -0.0435605796843386
4.21 -0.0299139127384556
4.22 -0.0147749742830455
4.23 0.00126820004774193
4.24 0.0176295840066342
4.25 0.0337383781789052
4.26 0.0490517270372948
4.27 0.0630666326764285
4.28 0.075330786386384
4.29 0.0854520698489819
4.3 0.0931065140109835
4.31 0.0980445444308369
4.32 0.10009538613635
4.33 0.099169547486898
4.34 0.0952593501425115
4.35 0.0884375197170414
4.36 0.0788538980173123
4.37 0.066730381733925
4.38 0.0523542332297737
4.39 0.0360699455992211
4.4 0.018269875744341
4.41 -0.000616114702529534
4.42 -0.0201317509680701
4.43 -0.0398058960782607
4.44 -0.0591642812216112
4.45 -0.0777411354695663
4.46 -0.095090441302293
4.47 -0.110796555095953
4.48 -0.124483950498587
4.49 -0.135825866599018
4.5 -0.144551671682613
4.51 -0.150452786050599
4.52 -0.153387043384325
4.53 -0.153281408282601
4.54 -0.150133007177475
4.55 -0.14400846974004
4.56 -0.135041617333509
4.57 -0.123429573000042
4.58 -0.109427403177029
4.59 -0.0933414338424546
4.6 -0.0755214126296995
4.61 -0.0563517127444904
4.62 -0.0362417940490063
4.63 -0.0156161507702281
4.64 0.00509601594013624
4.65 0.0254711593722861
4.66 0.0451015438604232
4.67 0.0636049658660108
4.68 0.0806338219949154
4.69 0.0958833242080654
4.7 0.109098684734926
4.71 0.12008111892424
4.72 0.128692543220027
4.73 0.13485887646984
4.74 0.138571885512135
4.75 0.139889549336114
4.76 0.13893494953412
4.77 0.135893727333118
4.78 0.131010178575284
4.79 0.124582086885353
4.8 0.116954421393663
4.81 0.108512048080152
4.82 0.0996716228341634
4.83 0.0908728491927302
4.84 0.0825692942622898
4.85 0.0752189623374725
4.86 0.0692748273219342
4.87 0.0651755221477151
4.88 0.0633363762258577
4.89 0.0641409808865045
4.9 0.0679334479747739
4.91 0.0750115088444682
4.92 0.0856205802986606
4.93 0.0999489011807641
4.94 0.118123818868394
4.95 0.140209279379207
4.96 0.166204548913298
4.97 0.196044168775323
4.98 0.229599120634382
4.99 0.266679155067938
5 0.307036214261348
5.01 0.35036885966976
5.02 0.396327597807582
5.03 0.44452098268705
5.04 0.494522361503428
5.05 0.545877121605524
5.06 0.598110291352851
5.07 0.650734345169696
5.08 0.703257064103301
5.09 0.755189306969927
5.1 0.806052553956391
5.11 0.855386093614691
5.12 0.902753735710774
5.13 0.94774994563941
5.14 0.990005310963423
5.15 1.02919126662471
5.16 1.06502402211805
5.17 1.09726765103582
5.18 1.12573632049428
5.19 1.15029565475636
5.2 1.17086324341287
5.21 1.18740831956839
5.22 1.19995064737049
5.23 1.20855867059946
5.24 1.21334698472483
5.25 1.21447320387666
5.26 1.21213430128405
5.27 1.20656250692102
5.28 1.19802084946808
5.29 1.18679843115189
5.3 1.17320552377951
5.31 1.15756857234147
5.32 1.1402251890771
5.33 1.12151921621866
5.34 1.10179592962233
5.35 1.08139744867131
5.36 1.06065841015971
5.37 1.03990195577644
5.38 1.01943607423382
5.39 0.999550330468042
5.4 0.98051300577073
5.41 0.962568664328335
5.42 0.945936153580351
5.43 0.93080703841161
5.44 0.917344462248363
5.45 0.905682421922592
5.46 0.895925437846565
5.47 0.88814859635554
5.48 0.882397937387461
5.49 0.878691157699881
5.5 0.877018597762124
5.51 0.877344479067527
5.52 0.879608358128682
5.53 0.883726763400194
5.54 0.889594982106929
5.55 0.897088965159875
5.56 0.906067319951487
5.57 0.916373362819266
5.58 0.927837205255066
5.59 0.94027785032863
5.6 0.953505278358619
5.61 0.967322503455887
5.62 0.981527585069976
5.63 0.995915581159879
5.64 1.01028043187564
5.65 1.0244167648293
5.66 1.03812161488408
5.67 1.05119605316001
5.68 1.06344672135547
5.69 1.07468726871553
5.7 1.08473968993631
5.71 1.09343556308738
5.72 1.10061718706543
5.73 1.1061386185681
5.74 1.10986660864641
5.75 1.11168143901057
5.76 1.1114776581858
5.77 1.10916471747009
5.78 1.10466750651789
5.79 1.09792678812234
5.8 1.08889953163763
5.81 1.07755914432231
5.82 1.06389559980888
5.83 1.04791546286635
5.84 1.02964180974702
5.85 1.00911404350846
5.86 0.986387604068327
5.87 0.961533573047222
5.88 0.934638173986557
5.89 0.905802169093494
5.9 0.875140154351001
5.91 0.842779755566102
5.92 0.808860728741321
5.93 0.773533969040312
5.94 0.736960433517117
5.95 0.699309983669774
5.96 0.660760154809667
5.97 0.621494860153635
5.98 0.581703038354735
5.99 0.541577254034173
6 0.501312261557804


==> dataset/expDsquarewave/function_values.txt <==
0.01 0
0.02 0
0.03 0
0.04 0
0.05 0
0.06 0
0.07 0
0.08 0
0.09 0
0.1 0
0.11 0
0.12 0
0.13 0
0.14 0
0.15 0
0.16 0
0.17 0
0.18 0
0.19 0
0.2 0
0.21 0
0.22 0
0.23 0
0.24 0
0.25 0
0.26 0
0.27 0
0.28 0
0.29 0
0.3 0
0.31 0
0.32 0
0.33 0
0.34 0
0.35 0
0.36 0
0.37 0
0.38 0
0.39 0
0.4 0
0.41 0
0.42 0
0.43 0
0.44 0
0.45 0
0.46 0
0.47 0
0.48 0
0.49 0
0.5 0
0.51 0
0.52 0
0.53 0
0.54 0
0.55 0
0.56 0
0.57 0
0.58 0
0.59 0
0.6 0
0.61 0
0.62 0
0.63 0
0.64 0
0.65 0
0.66 0
0.67 0
0.68 0
0.69 0
0.7 0
0.71 0
0.72 0
0.73 0
0.74 0
0.75 0
0.76 0
0.77 0
0.78 0
0.79 0
0.8 0
0.81 0
0.82 0
0.83 0
0.84 0
0.85 0
0.86 0
0.87 0
0.88 0
0.89 0
0.9 0
0.91 0
0.92 0
0.93 0
0.94 0
0.95 0
0.96 0
0.97 0
0.98 0
0.99 0
1 1
1.01 1
1.02 1
1.03 1
1.04 1
1.05 1
1.06 1
1.07 1
1.08 1
1.09 1
1.1 1
1.11 1
1.12 1
1.13 1
1.14 1
1.15 1
1.16 1
1.17 1
1.18 1
1.19 1
1.2 1
1.21 1
1.22 1
1.23 1
1.24 1
1.25 1
1.26 1
1.27 1
1.28 1
1.29 1
1.3 1
1.31 1
1.32 1
1.33 1
1.34 1
1.35 1
1.36 1
1.37 1
1.38 1
1.39 1
1.4 1
1.41 1
1.42 1
1.43 1
1.44 1
1.45 1
1.46 1
1.47 1
1.48 1
1.49 1
1.5 1
1.51 1
1.52 1
1.53 1
1.54 1
1.55 1
1.56 1
1.57 1
1.58 1
1.59 1
1.6 1
1.61 1
1.62 1
1.63 1
1.64 1
1.65 1
1.66 1
1.67 1
1.68 1
1.69 1
1.7 1
1.71 1
1.72 1
1.73 1
1.74 1
1.75 1
1.76 1
1.77 1
1.78 1
1.79 1
1.8 1
1.81 1
1.82 1
1.83 1
1.84 1
1.85 1
1.86 1
1.87 1
1.88 1
1.89 1
1.9 1
1.91 1
1.92 1
1.93 1
1.94 1
1.95 1
1.96 1
1.97 1
1.98 1
1.99 1
2 0
2.01 0
2.02 0
2.03 0
2.04 0
2.05 0
2.06 0
2.07 0
2.08 0
2.09 0
2.1 0
2.11 0
2.12 0
2.13 0
2.14 0
2.15 0
2.16 0
2.17 0
2.18 0
2.19 0
2.2 0
2.21 0
2.22 0
2.23 0
2.24 0
2.25 0
2.26 0
2.27 0
2.28 0
2.29 0
2.3 0
2.31 0
2.32 0
2.33 0
2.34 0
2.35 0
2.36 0
2.37 0
2.38 0
2.39 0
2.4 0
2.41 0
2.42 0
2.43 0
2.44 0
2.45 0
2.46 0
2.47 0
2.48 0
2.49 0
2.5 0
2.51 0
2.52 0
2.53 0
2.54 0
2.55 0
2.56 0
2.57 0
2.58 0
2.59 0
2.6 0
2.61 0
2.62 0
2.63 0
2.64 0
2.65 0
2.66 0
2.67 0
2.68 0
2.69 0
2.7 0
2.71 0
2.72 0
2.73 0
2.74 0
2.75 0
2.76 0
2.77 0
2.78 0
2.79 0
2.8 0
2.81 0
2.82 0
2.83 0
2.84 0
2.85 0
2.86 0
2.87 0
2.88 0
2.89 0
2.9 0
2.91 0
2.92 0
2.93 0
2.94 0
2.95 0
2.96 0
2.97 0
2.98 0
2.99 0
3 1
3.01 1
3.02 1
3.03 1
3.04 1
3.05 1
3.06 1
3.07 1
3.08 1
3.09 1
3.1 1
3.11 1
3.12 1
3.13 1
3.14 1
3.15 1
3.16 1
3.17 1
3.18 1
3.19 1
3.2 1
3.21 1
3.22 1
3.23 1
3.24 1
3.25 1
3.26 1
3.27 1
3.28 1
3.29 1
3.3 1
3.31 1
3.32 1
3.33 1
3.34 1
3.35 1
3.36 1
3.37 1
3.38 1
3.39 1
3.4 1
3.41 1
3.42 1
3.43 1
3.44 1
3.45 1
3.46 1
3.47 1
3.48 1
3.49 1
3.5 1
3.51 1
3.52 1
3.53 1
3.54 1
3.55 1
3.56 1
3.57 1
3.58 1
3.59 1
3.6 1
3.61 1
3.62 1
3.63 1
3.64 1
3.65 1
3.66 1
3.67 1
3.68 1
3.69 1
3.7 1
3.71 1
3.72 1
3.73 1
3.74 1
3.75 1
3.76 1
3.77 1
3.78 1
3.79 1
3.8 1
3.81 1
3.82 1
3.83 1
3.84 1
3.85 1
3.86 1
3.87 1
3.88 1
3.89 1
3.9 1
3.91 1
3.92 1
3.93 1
3.94 1
3.95 1
3.96 1
3.97 1
3.98 1
3.99 1
4 0
4.01 0
4.02 0
4.03 0
4.04 0
4.05 0
4.06 0
4.07 0
4.08 0
4.09 0
4.1 0
4.11 0
4.12 0
4.13 0
4.14 0
4.15 0
4.16 0
4.17 0
4.18 0
4.19 0
4.2 0
4.21 0
4.22 0
4.23 0
4.24 0
4.25 0
4.26 0
4.27 0
4.28 0
4.29 0
4.3 0
4.31 0
4.32 0
4.33 0
4.34 0
4.35 0
4.36 0
4.37 0
4.38 0
4.39 0
4.4 0
4.41 0
4.42 0
4.43 0
4.44 0
4.45 0
4.46 0
4.47 0
4.48 0
4.49 0
4.5 0
4.51 0
4.52 0
4.53 0
4.54 0
4.55 0
4.56 0
4.57 0
4.58 0
4.59 0
4.6 0
4.61 0
4.62 0
4.63 0
4.64 0
4.65 0
4.66 0
4.67 0
4.68 0
4.69 0
4.7 0
4.71 0
4.72 0
4.73 0
4.74 0
4.75 0
4.76 0
4.77 0
4.78 0
4.79 0
4.8 0
4.81 0
4.82 0
4.83 0
4.84 0
4.85 0
4.86 0
4.87 0
4.88 0
4.89 0
4.9 0
4.91 0
4.92 0
4.93 0
4.94 0
4.95 0
4.96 0
4.97 0
4.98 0
4.99 0
5 1
5.01 1
5.02 1
5.03 1
5.04 1
5.05 1
5.06 1
5.07 1
5.08 1
5.09 1
5.1 1
5.11 1
5.12 1
5.13 1
5.14 1
5.15 1
5.16 1
5.17 1
5.18 1
5.19 1
5.2 1
5.21 1
5.22 1
5.23 1
5.24 1
5.25 1
5.26 1
5.27 1
5.28 1
5.29 1
5.3 1
5.31 1
5.32 1
5.33 1
5.34 1
5.35 1
5.36 1
5.37 1
5.38 1
5.39 1
5.4 1
5.41 1
5.42 1
5.43 1
5.44 1
5.45 1
5.46 1
5.47 1
5.48 1
5.49 1
5.5 1
5.51 1
5.52 1
5.53 1
5.54 1
5.55 1
5.56 1
5.57 1
5.58 1
5.59 1
5.6 1
5.61 1
5.62 1
5.63 1
5.64 1
5.65 1
5.66 1
5.67 1
5.68 1
5.69 1
5.7 1
5.71 1
5.72 1
5.73 1
5.74 1
5.75 1
5.76 1
5.77 1
5.78 1
5.79 1
5.8 1
5.81 1
5.82 1
5.83 1
5.84 1
5.85 1
5.86 1
5.87 1
5.88 1
5.89 1
5.9 1
5.91 1
5.92 1
5.93 1
5.94 1
5.95 1
5.96 1
5.97 1
5.98 1
5.99 1
6 0


==> dataset/expDsquarewave/gaver_n16.txt <==
0.01 -3.13040041754369e-34
0.02 -3.52451753848414e-19
0.03 -3.66662219067011e-14
0.04 -1.18253704936854e-11
0.05 -3.7747167930599e-10
0.06 -3.71600747547243e-09
0.07 -1.72162149440782e-08
0.08 -3.76360311009636e-08
0.09 2.2105965136593e-08
0.1 4.66710183843196e-07
0.11 1.82013423898563e-06
0.12 4.28344824688296e-06
0.13 6.43829986105079e-06
0.14 3.86762492933433e-06
0.15 -1.063844460271e-05
0.16 -4.36905273826538e-05
0.17 -9.48690793863958e-05
0.18 -0.000149996250984581
0.19 -0.00017845680328771
0.2 -0.000138119914456962
0.21 1.16688291015914e-05
0.22 0.000292386395773634
0.23 0.000689926697203002
0.24 0.0011457339461782
0.25 0.00155955942181447
0.26 0.00180437774467209
0.27 0.00175044543262595
0.28 0.00129306665481137
0.29 0.000377897514715946
0.3 -0.000981501800197522
0.31 -0.00269717338534758
0.32 -0.00461221582902771
0.33 -0.00651683993793964
0.34 -0.00817204465135123
0.35 -0.00933708208516765
0.36 -0.00979679673329266
0.37 -0.00938544874380072
0.38 -0.0080045433239419
0.39 -0.00563326230844062
0.4 -0.00233114078431762
0.41 0.00176648150490601
0.42 0.00645905124133942
0.43 0.011495855416617
0.44 0.01659380125164
0.45 0.0214562276020537
0.46 0.0257912427397499
0.47 0.029328366244837
0.48 0.0318325802566803
0.49 0.0331152277231366
0.5 0.0330415030394876
0.51 0.0315345443476107
0.52 0.0285763465987451
0.53 0.0242058671347109
0.54 0.0185147935508234
0.55 0.0116414928614087
0.56 0.00376366941808718
0.57 -0.00490976426586192
0.58 -0.0141471462519045
0.59 -0.0237024575742878
0.6 -0.0333233221609054
0.61 -0.0427583605353614
0.62 -0.0517637135911314
0.63 -0.0601086181097329
0.64 -0.0675799730633796
0.65 -0.0739858854421478
0.66 -0.0791582240718969
0.67 -0.0829542415746001
0.68 -0.0852573473079105
0.69 -0.0859771297346268
0.7 -0.0850487351179385
0.71 -0.0824317129775868
0.72 -0.0781084367701937
0.73 -0.0720822044961635
0.74 -0.0643751152229133
0.75 -0.0550258084070877
0.76 -0.0440871439850144
0.77 -0.0316238881692179
0.78 -0.0177104600716219
0.79 -0.00242878459485887
0.8 0.014133715625344
0.81 0.0318859617648599
0.82 0.0507348788952888
0.83 0.0705868624855715
0.84 0.0913490505423564
0.85 0.112930399064387
0.86 0.135242570695172
0.87 0.158200641995427
0.88 0.1817236446985
0.89 0.205734951091929
0.9 0.230162521305366
0.91 0.254939024821503
0.92 0.280001856522594
0.93 0.305293058056654
0.94 0.330759160693501
0.95 0.356350968452003
0.96 0.382023286809274
0.97 0.407734618797834
0.98 0.433446831800825
0.99 0.459124809664473
1 0.484736097940321
1.01 0.510250550557797
1.02 0.535639985167623
1.03 0.560877849577638
1.04 0.585938909985141
1.05 0.610798959268623
1.06 0.635434549069377
1.07 0.659822752870255
1.08 0.683940954543108
1.09 0.707766666266394
1.1 0.731277376326576
1.11 0.754450429335797
1.12 0.777262927812039
1.13 0.799691667969911
1.14 0.821713097671437
1.15 0.843303302402477
1.16 0.8644380093505
1.17 0.885092614511422
1.18 0.905242230818643
1.19 0.924861750989202
1.2 0.943925922161337
1.21 0.96240944025441
1.22 0.98028704776877
1.23 0.997533642869599
1.24 1.0141244000114
1.25 1.03003488035401
1.26 1.04524116905879
1.27 1.05971998999317
1.28 1.07344883358005
1.29 1.0864060805699
1.3 1.09857111941175
1.31 1.1099244696002
1.32 1.12044788131069
1.33 1.13012445318637
1.34 1.13893871415731
1.35 1.14687673178347
1.36 1.15392617760288
1.37 1.16007641180572
1.38 1.16531854514802
1.39 1.16964548494903
1.4 1.17305199447807
1.41 1.17553471555227
1.42 1.17709220727372
1.43 1.17772495412972
1.44 1.1774353695532
1.45 1.1762278074968
1.46 1.17410854190925
1.47 1.17108574885371
1.48 1.1671694710424
1.49 1.16237160836343
1.5 1.15670583974164
1.51 1.15018760074723
1.52 1.14283401974651
1.53 1.13466384168295
1.54 1.12569737791634
1.55 1.11595642874348
1.56 1.10546420644922
1.57 1.09424523994954
1.58 1.08232531829603
1.59 1.06973138356567
1.6 1.0564914331934
1.61 1.04263445697674
1.62 1.02819031641036
1.63 1.01318966733832
1.64 0.997663854628826
1.65 0.981644820412564
1.66 0.965165026117169
1.67 0.948257331388076
1.68 0.930954914749041
1.69 0.913291191970675
1.7 0.895299720448961
1.71 0.877014093784752
1.72 0.858467886532285
1.73 0.839694553455089
1.74 0.820727355624084
1.75 0.801599280270498
1.76 0.782342970256361
1.77 0.762990661690819
1.78 0.743574097351085
1.79 0.724124488382657
1.8 0.704672431805496
1.81 0.685247862658487
1.82 0.665880007620597
1.83 0.646597337878428
1.84 0.627427517238373
1.85 0.608397361221078
1.86 0.589532793215493
1.87 0.570858838402983
1.88 0.552399556471891
1.89 0.53417805819947
1.9 0.516216431014503
1.91 0.498535763052332
1.92 0.481156127973274
1.93 0.464096521770816
1.94 0.447374931622876
1.95 0.431008246010513
1.96 0.415012321720534
1.97 0.399401954942954
1.98 0.384190846531478
1.99 0.369391692150764
2 0.355016114026512
2.01 0.34107470235549
2.02 0.327577025546087
2.03 0.314531645154365
2.04 0.301946121009464
2.05 0.289827024018628
2.06 0.278180003087717
2.07 0.26700974155139
2.08 0.256320015616369
2.09 0.246113714468626
2.1 0.236392853048095
2.11 0.227158616427776
2.12 0.218411365314648
2.13 0.210150683573964
2.14 0.202375388165411
2.15 0.195083582251289
2.16 0.188272648328738
2.17 0.181939303464565
2.18 0.176079640195143
2.19 0.170689120462253
2.2 0.165762637493158
2.21 0.161294512696563
2.22 0.157278590556523
2.23 0.153708183072192
2.24 0.150576142985821
2.25 0.147874928558142
2.26 0.145596549922211
2.27 0.143732669884298
2.28 0.142274607899532
2.29 0.14121336217776
2.3 0.140539618609498
2.31 0.140243835000874
2.32 0.140316221382693
2.33 0.140746735909363
2.34 0.141525211074622
2.35 0.142641287034457
2.36 0.144084447489704
2.37 0.145844109945234
2.38 0.14790953638349
2.39 0.150269961615861
2.4 0.152914525591162
2.41 0.15583239413394
2.42 0.159012646886255
2.43 0.162444433498957
2.44 0.166116873068128
2.45 0.170019145939756
2.46 0.174140484508589
2.47 0.178470183087292
2.48 0.18299762492285
2.49 0.187712268734138
2.5 0.19260371082346
2.51 0.197661642883338
2.52 0.202875913543274
2.53 0.208236475504121
2.54 0.213733458569306
2.55 0.219357154524986
2.56 0.225097988976586
2.57 0.230946603661688
2.58 0.236893826992975
2.59 0.242930620348685
2.6 0.249048196402817
2.61 0.255237944322456
2.62 0.261491467789231
2.63 0.267800558008742
2.64 0.274157257202508
2.65 0.280553780052424
2.66 0.286982582217473
2.67 0.293436329098931
2.68 0.299907917572305
2.69 0.306390479945346
2.7 0.312877314119962
2.71 0.319362014956941
2.72 0.325838353102667
2.73 0.332300347109085
2.74 0.338742220857143
2.75 0.345158423524646
2.76 0.351543640462678
2.77 0.357892738368584
2.78 0.36420085912959
2.79 0.370463302173722
2.8 0.376675606073279
2.81 0.382833512803603
2.82 0.388932986883034
2.83 0.394970165162887
2.84 0.4009414187339
2.85 0.406843301535813
2.86 0.412672534715254
2.87 0.418426082901517
2.88 0.424101039405084
2.89 0.429694731977597
2.9 0.435204664134854
2.91 0.440628458109694
2.92 0.445963953705808
2.93 0.451209164803066
2.94 0.456362258627865
2.95 0.461421506173546
2.96 0.466385398101773
2.97 0.471252574203599
2.98 0.476021791461405
2.99 0.480691947328724
3 0.485262105726482
3.01 0.489731429040701
3.02 0.494099228011848
3.03 0.498364931239482
3.04 0.502528059348007
3.05 0.506588318490149
3.06 0.510545456894214
3.07 0.51439935799365
3.08 0.5181499953418
3.09 0.521797480130972
3.1 0.525341955250159
3.11 0.528783709478229
3.12 0.532123115940172
3.13 0.535360561263861
3.14 0.538496601552507
3.15 0.54153181688254
3.16 0.54446684710145
3.17 0.54730249403378
3.18 0.550039487787663
3.19 0.552678730626748
3.2 0.555221109971171
3.21 0.557667592132748
3.22 0.560019230065139
3.23 0.562277079946232
3.24 0.564442237427337
3.25 0.566515913555542
3.26 0.568499271254387
3.27 0.570393555843206
3.28 0.572200025972717
3.29 0.57392002327161
3.3 0.575554782284819
3.31 0.577105783640753
3.32 0.578574317960484
3.33 0.579961834303397
3.34 0.581269751095163
3.35 0.582499482248451
3.36 0.583652498417429
3.37 0.584730257515765
3.38 0.585734239726372
3.39 0.586665969580318
3.4 0.58752687605139
3.41 0.588318512739499
3.42 0.589042367129069
3.43 0.589699972707387
3.44 0.590292770763437
3.45 0.590822340724855
3.46 0.591290159678528
3.47 0.591697707142874
3.48 0.592046558733858
3.49 0.592338120452072
3.5 0.592573956985559
3.51 0.592755468229251
3.52 0.592884179456054
3.53 0.592961527635383
3.54 0.592988980279599
3.55 0.592967974297492
3.56 0.592899879995273
3.57 0.592786185958629
3.58 0.592628254131778
3.59 0.592427475774832
3.6 0.592185207319239
3.61 0.591902790440845
3.62 0.591581584213595
3.63 0.591222887612448
3.64 0.590828002592329
3.65 0.590398254140905
3.66 0.589934830640346
3.67 0.58943906510934
3.68 0.58891207714307
3.69 0.588355193165103
3.7 0.587769489282289
3.71 0.587156190203673
3.72 0.586516469728292
3.73 0.585851375133438
3.74 0.585162091718857
3.75 0.58444962031208
3.76 0.583715107325375
3.77 0.582959560525483
3.78 0.582184052885086
3.79 0.581389481105318
3.8 0.580576951615512
3.81 0.579747316956745
3.82 0.578901606108457
3.83 0.578040646403717
3.84 0.577165439123443
3.85 0.576276808263516
3.86 0.575375588703659
3.87 0.574462699194894
3.88 0.573538853420838
3.89 0.572604945247902
3.9 0.571661665617751
3.91 0.570709860283415
3.92 0.569750179063852
3.93 0.568783443726827
3.94 0.567810256406428
3.95 0.56683133895615
3.96 0.565847342115394
3.97 0.564858921679201
3.98 0.563866733345227
3.99 0.562871329166593
4 0.561873315222329
4.01 0.56087324155397
4.02 0.559871740244209
4.03 0.558869275275997
4.04 0.557866364563032
4.05 0.556863559938875
4.06 0.555861286453104
4.07 0.554860051388392
4.08 0.553860344214127
4.09 0.552862509003497
4.1 0.551867059335431
4.11 0.550874355254772
4.12 0.549884770490518
4.13 0.548898791510964
4.14 0.547916647372992
4.15 0.546938795007271
4.16 0.54596549704841
4.17 0.544997113304574
4.18 0.544033941710323
4.19 0.543076303361877
4.2 0.542124469066039
4.21 0.541178660932928
4.22 0.54023923869333
4.23 0.539306382924961
4.24 0.538380340484129
4.25 0.53746135667076
4.26 0.536549612611943
4.27 0.535645346899912
4.28 0.534748750745327
4.29 0.533859991568351
4.3 0.532979244030579
4.31 0.532106657997595
4.32 0.531242443685187
4.33 0.530386676766649
4.34 0.529539531251321
4.35 0.528701150805914
4.36 0.527871613163253
4.37 0.527051069109873
4.38 0.526239565354623
4.39 0.525437250992194
4.4 0.524644165072294
4.41 0.523860418277871
4.42 0.523086105277383
4.43 0.522321279677846
4.44 0.521565970953193
4.45 0.520820206350364
4.46 0.520084140589461
4.47 0.51935767677823
4.48 0.518640951304405
4.49 0.517933955416083
4.5 0.517236692080688
4.51 0.51654920295839
4.52 0.51587150255486
4.53 0.515203599311272
4.54 0.514545463208142
4.55 0.513897106552926
4.56 0.51325853756249
4.57 0.512629738067332
4.58 0.512010685735541
4.59 0.511401365277781
4.6 0.510801742329141
4.61 0.510211832823389
4.62 0.509631512479986
4.63 0.509060835656881
4.64 0.508499720258285
4.65 0.50794815198989
4.66 0.507406047805184
4.67 0.506873373729945
4.68 0.506350108567609
4.69 0.505836174857102
4.7 0.505331498917509
4.71 0.504836072599527
4.72 0.504349788129961
4.73 0.503872616322865
4.74 0.503404450088048
4.75 0.502945294946824
4.76 0.502494996131844
4.77 0.502053541336326
4.78 0.501620856252066
4.79 0.501196838561484
4.8 0.500781423907029
4.81 0.500374531911651
4.82 0.499976140396724
4.83 0.499586050984822
4.84 0.499204296353158
4.85 0.498830752936912
4.86 0.498465316824293
4.87 0.49810795523647
4.88 0.497758541719942
4.89 0.497416986803884
4.9 0.497083254443596
4.91 0.496757202430831
4.92 0.496438755966132
4.93 0.496127853702761
4.94 0.495824395671396
4.95 0.495528271704009
4.96 0.495239457767081
4.97 0.494957765165184
4.98 0.494683209159617
4.99 0.494415615918581
5 0.494154928065836
5.01 0.493901065632537
5.02 0.49365390480804
5.03 0.493413454410481
5.04 0.493179478762036
5.05 0.492952012383185
5.06 0.492730897413235
5.07 0.492516049198601
5.08 0.492307378252323
5.09 0.492104837691049
5.1 0.4919083074977
5.11 0.491717683721822
5.12 0.491532896285207
5.13 0.491353881283941
5.14 0.491180483130412
5.15 0.491012691483987
5.16 0.49085039717629
5.17 0.490693460809467
5.18 0.490541877512709
5.19 0.49039549889628
5.2 0.490254267038276
5.21 0.490118073828647
5.22 0.489986919168155
5.23 0.489860639798795
5.24 0.489739153377769
5.25 0.489622435089023
5.26 0.489510312506455
5.27 0.489402826446015
5.28 0.489299745690501
5.29 0.489201162332609
5.3 0.489106850153854
5.31 0.489016800238391
5.32 0.488930965399132
5.33 0.488849197982637
5.34 0.488771445794582
5.35 0.488697653201139
5.36 0.488627749258903
5.37 0.488561646730138
5.38 0.488499282092396
5.39 0.488440561581728
5.4 0.488385417395168
5.41 0.488333788342333
5.42 0.488285638385098
5.43 0.488240847065633
5.44 0.488199398644022
5.45 0.488161191455336
5.46 0.488126115027419
5.47 0.488094168747528
5.48 0.488065265163263
5.49 0.488039347570464
5.5 0.488016369159926
5.51 0.487996204781554
5.52 0.487978877567187
5.53 0.487964269183037
5.54 0.487952328468623
5.55 0.487942997836046
5.56 0.487936270656064
5.57 0.487931997638992
5.58 0.487930170096804
5.59 0.487930708138309
5.6 0.487933625699952
5.61 0.48793882912659
5.62 0.487946175963508
5.63 0.487955755076072
5.64 0.487967419474392
5.65 0.48798112178106
5.66 0.487996917176834
5.67 0.488014613332414
5.68 0.488034244192253
5.69 0.488055743660077
5.7 0.488079072123295
5.71 0.48810419346811
5.72 0.488130978009032
5.73 0.488159448894986
5.74 0.488189596947257
5.75 0.488221331823455
5.76 0.488254555036999
5.77 0.488289341127155
5.78 0.488325552958479
5.79 0.488363229548993
5.8 0.4884022544941
5.81 0.48844258508544
5.82 0.488484292043072
5.83 0.488527189687815
5.84 0.488571337167467
5.85 0.488616697744936
5.86 0.488663173984711
5.87 0.488710749515188
5.88 0.488759458285193
5.89 0.488809164351007
5.9 0.48885991291727
5.91 0.488911583301077
5.92 0.488964243354653
5.93 0.489017805854144
5.94 0.489072187455616
5.95 0.489127460021933
5.96 0.489183562970251
5.97 0.489240419041596
5.98 0.489298040810412
5.99 0.489356419310994
6 0.489415455221509


==> dataset/expDsquarewave/metadata.txt <==
Doing the DE experiment
Square wave function $f(t)=$mod(floor(t),2)
chosen funct = 8. Square wave function

euler 33
gaver 16
talbot 20
cme 75
zakian 4
AAA 1, vert $N'=20$, $r$=80


==> dataset/expDsquarewave/talbot_n20.txt <==
0.01 0.0305247570135348
0.02 0.0305247570135348
0.03 0.0580912017846238
0.04 0.0305247570135348
0.05 0.0305247570135349
0.06 0.00295831224243888
0.07 0.100255093674044
0.08 0.0305247570255967
0.09 0.0171700714637849
0.1 0.0305247559500417
0.11 0.0202964719136209
0.12 0.058091180842992
0.13 -0.0114407036822723
0.14 0.010567976557703
0.15 0.00295789619538357
0.16 64816134692588
0.17 0.0450397712048138
0.18 0.0247289498109755
0.19 0.222596898397228
0.2 0.0305163066168974
0.21 0.242942839275109
0.22 0.0257546023897832
0.23 0.0531827213488336
0.24 0.00299617989442122
0.25 0.0302637173892358
0.26 0.0536814601409684
0.27 -0.0222180230569167
0.28 0.0227146866585865
0.29 0.035198931427587
0.3 0.0579411177155118
0.31 -0.0724893725649827
0.32 0.0156056689878765
0.33 0.0272812480195821
0.34 0.0351640455590036
0.35 0.0488082891731622
0.36 0.12047037809869
0.37 -0.0197876840228705
0.38 0.0161421496122016
0.39 0.0262273597225854
0.4 0.0309175767887866
0.41 0.0345618945803691
0.42 0.0408537912804211
0.43 0.0566908954723893
0.44 0.137992612479099
0.45 -0.0599813617260754
0.46 0.00308829455097674
0.47 0.0204398601960189
0.48 0.0294965861876456
0.49 0.0343812670836293
0.5 0.0362923846624458
0.51 0.0362011971808565
0.52 0.0354203878321102
0.53 0.0357060602338126
0.54 0.0394142030070127
0.55 0.0508206847225506
0.56 0.0858596556271157
0.57 0.595834354924204
0.58 -0.0744909795231689
0.59 -0.0160843331826314
0.6 0.00670172629632976
0.61 0.0216041759114652
0.62 0.0330893441599559
0.63 0.042256693140348
0.64 0.0493341975331043
0.65 0.0542744432038983
0.66 0.0569560539427107
0.67 0.0572767369062425
0.68 0.0552146248266116
0.69 0.0508809973563534
0.7 0.0445669687648735
0.71 0.0367764686136218
0.72 0.0282359129726044
0.73 0.0198800859994998
0.74 0.0128356430824068
0.75 0.00846206024746228
0.76 0.00859680561647348
0.77 0.0164728104149754
0.78 0.040564724341208
0.79 0.121621476907002
0.8 -51983949397558.7
0.81 -0.193511154665928
0.82 -0.103391427070149
0.83 -0.0643974025811002
0.84 -0.0361054456704928
0.85 -0.0105279076111196
0.86 0.0149107552083622
0.87 0.0412361778752669
0.88 0.0688899631843475
0.89 0.0980515336834857
0.9 0.128766665228899
0.91 0.161005701708818
0.92 0.194692481405854
0.93 0.229719790643601
0.94 0.265958167130192
0.95 0.303261274440001
0.96 0.34146947456367
0.97 0.380412451703148
0.98 0.419911336236402
0.99 0.459780557876122
1 0.499829538122007
1.01 0.539864272133376
1.02 0.579688825822467
1.03 0.619106771757629
1.04 0.657922599416798
1.05 0.69594315651299
1.06 0.732979204737701
1.07 0.76884720123651
1.08 0.80337144095895
1.09 0.836386707221739
1.1 0.867741568949252
1.11 0.897302422776484
1.12 0.924958297734609
1.13 0.950626316329175
1.14 0.974257545841223
1.15 0.995842800529951
1.16 1.01541780978232
1.17 1.03306710443088
1.18 1.04892605297753
1.19 1.06318074927985
1.2 1.07606593550309
1.21 1.0878618346408
1.22 1.09889166415495
1.23 1.10952278494284
1.24 1.12017622877298
1.25 1.13135265927057
1.26 1.14369007273158
1.27 1.15808635748936
1.28 1.17596834515139
1.29 1.19993920359915
1.3 1.23559290771969
1.31 1.29799044827319
1.32 1.44726416299148
1.33 2.46502457329532
1.34 0.443145389569571
1.35 0.852937424881117
1.36 0.958689290751003
1.37 1.00905536655966
1.38 1.03951925413942
1.39 1.06048587662094
1.4 1.07609168142387
1.41 1.08829436268356
1.42 1.09813151548429
1.43 1.10619817608911
1.44 1.11285577624813
1.45 1.11833361816436
1.46 1.12278224142104
1.47 1.12630330837812
1.48 1.12896720648272
1.49 1.13082384963174
1.5 1.13190953029
1.51 1.13225138359227
1.52 1.13187035674137
1.53 1.13078321520813
1.54 1.12900391330079
1.55 1.12654453749774
1.56 1.12341595887689
1.57 1.11962828592891
1.58 1.11519117995809
1.59 1.11011407593152
1.6 1.10440633844601
1.61 1.09807737332253
1.62 1.09113670891296
1.63 1.08359405668925
1.64 1.07545935752858
1.65 1.06674281792784
1.66 1.05745493889858
1.67 1.04760653930767
1.68 1.03720877478875
1.69 1.02627315294615
1.7 1.01481154532648
1.71 1.00283619648861
1.72 0.990359730421137
1.73 0.977395154512567
1.74 0.963955861256414
1.75 0.950055627861041
1.76 0.935708613926644
1.77 0.92092935734535
1.78 0.905732768574189
1.79 0.890134123423194
1.8 0.874149054492979
1.81 0.857793541387131
1.82 0.841083899815754
1.83 0.824036769697151
1.84 0.806669102355668
1.85 0.788998146905027
1.86 0.771041435898443
1.87 0.752816770319375
1.88 0.734342203979852
1.89 0.715636027387386
1.9 0.696716751135887
1.91 0.677603088871285
1.92 0.658313939878215
1.93 0.638868371330574
1.94 0.619285600245385
1.95 0.599584975176666
1.96 0.579785957683639
1.97 0.559908103605416
1.98 0.539971044172595
1.99 0.519994466984569
2 0.499998096880062
2.01 0.480001676727232
2.02 0.460024948158654
2.03 0.440087632275666
2.04 0.420209410345724
2.05 0.400409904515861
2.06 0.380708658564591
2.07 0.361125118714197
2.08 0.341678614524792
2.09 0.322388339891111
2.1 0.30327333416258
2.11 0.284352463406834
2.12 0.265644401836458
2.13 0.24716761341843
2.14 0.228940333685295
2.15 0.21098055176689
2.16 0.193305992661012
2.17 0.175934099761062
2.18 0.158882017658487
2.19 0.142166575237319
2.2 0.125804269077905
2.21 0.109811247186482
2.22 0.0942032930669294
2.23 0.0789958101505636
2.24 0.0642038065996187
2.25 0.0498418804994904
2.26 0.0359242054545223
2.27 0.0224645166016429
2.28 0.00947609705578445
2.29 -0.00302823519948495
2.3 -0.0150361399630229
2.31 -0.0265357669964004
2.32 -0.0375157677212107
2.33 -0.0479653064218249
2.34 -0.0578740709424226
2.35 -0.0672322828676016
2.36 -0.0760307071764646
2.37 -0.084260661360468
2.38 -0.0919140239958469
2.39 -0.0989832427620472
2.4 -0.105461341897983
2.41 -0.111341929088549
2.42 -0.116619201774303
2.43 -0.121287952877826
2.44 -0.125343575940702
2.45 -0.128782069665796
2.46 -0.131600041859762
2.47 -0.133794712771619
2.48 -0.13536391782348
2.49 -0.136306109730311
2.5 -0.136620360005999
2.51 -0.136306359853708
2.52 -0.135364420439031
2.53 -0.133795472545019
2.54 -0.131601065608816
2.55 -0.128783366140253
2.56 -0.125345155523237
2.57 -0.121289827201686
2.58 -0.116621383252108
2.59 -0.111344430345795
2.6 -0.105464175104276
2.61 -0.0989864188523017
2.62 -0.0919175517734368
2.63 -0.0842645464741569
2.64 -0.0760349509629578
2.65 -0.0672368810521303
2.66 -0.0578790121903018
2.67 -0.047970570735186
2.68 -0.0375213246765337
2.69 -0.0265415738205689
2.7 -0.0150421394478809
2.71 -0.00303435345815145
2.72 0.00946995298410029
2.73 0.022458461287363
2.74 0.0359183777378996
2.75 0.0498364462538443
2.76 0.0641989615694887
2.77 0.0789917828297457
2.78 0.0942003475732701
2.79 0.109809686081649
2.8 0.125804436070794
2.81 0.142168857699533
2.82 0.158886848869189
2.83 0.175941960786968
2.84 0.193317413764945
2.85 0.210996113225555
2.86 0.228960665883855
2.87 0.247193396076241
2.88 0.265676362204905
2.89 0.284391373267403
2.9 0.303320005440635
2.91 0.322443618689363
2.92 0.341743373370009
2.93 0.361200246801886
2.94 0.380795049779884
2.95 0.400508443004634
2.96 0.420320953409277
2.97 0.440212990365264
2.98 0.460164861753671
2.99 0.480156789893402
3 0.500168927323104
3.01 0.520181372439937
3.02 0.540174185005437
3.03 0.560127401536683
3.04 0.580021050609606
3.05 0.599835168111065
3.06 0.619549812486452
3.07 0.639145080041053
3.08 0.658601120365006
3.09 0.677898151964318
3.1 0.697016478193583
3.11 0.715936503599142
3.12 0.734638750795465
3.13 0.753103878010781
3.14 0.771312697451719
3.15 0.789246194649424
3.16 0.80688554896159
3.17 0.824212155415827
3.18 0.841207648088637
3.19 0.857853925221552
3.2 0.874133176280162
3.21 0.890027911163211
3.22 0.905520991766378
3.23 0.92059566609871
3.24 0.935235605138157
3.25 0.949424942595656
3.26 0.963148317734456
3.27 0.976390921361972
3.28 0.989138545075626
3.29 1.00137763380085
3.3 1.01309534160952
3.31 1.02427959074928
3.32 1.03491913375057
3.33 1.04500361840721
3.34 1.05452365535066
3.35 1.06347088785759
3.36 1.07183806344659
3.37 1.07961910673586
3.38 1.08680919294916
3.39 1.0934048213776
3.4 1.09940388802991
3.41 1.10480575663895
3.42 1.10961132713915
3.43 1.11382310069247
3.44 1.11744524032164
3.45 1.12048362621434
3.46 1.12294590479027
3.47 1.12484153068154
3.48 1.12618180086408
3.49 1.12697988029831
3.5 1.1272508185914
3.51 1.12701155738066
3.52 1.12628092836034
3.53 1.12507964212869
3.54 1.12343026832017
3.55 1.12135720780557
3.56 1.11888665809067
3.57 1.11604657342026
3.58 1.11286662149854
3.59 1.10937813917063
3.6 1.10561408987771
3.61 1.1016090262042
3.62 1.09739906139412
3.63 1.09302185433808
3.64 1.0885166132497
3.65 1.0839241240921
3.66 1.07928681083054
3.67 1.07464883583829
3.68 1.07005625036019
3.69 1.06555720695782
3.7 1.0612022484879
3.71 1.05704469162449
3.72 1.05314112753725
3.73 1.04955206851972
3.74 1.04634277774154
3.75 1.04358433076704
3.76 1.04135497333062
3.77 1.03974186199863
3.78 1.03884330563521
3.79 1.03877167038291
3.8 1.03965717591439
3.81 1.04165290666068
3.82 1.04494150573364
3.83 1.04974423959447
3.84 1.05633346586361
3.85 1.06505008767878
3.86 1.07632848328771
3.87 1.09073293161039
3.88 1.10901223560991
3.89 1.13218412005101
3.9 1.16167024222053
3.91 1.19952117814666
3.92 1.24881011022766
3.93 1.3143639155429
3.94 1.40422528743485
3.95 1.53286933612454
3.96 1.72924500678705
3.97 2.06089922397449
3.98 2.73047330851044
3.99 4.75117758478349
4 -259919746987792
4.01 -3.36542076284263
4.02 -1.34418628449692
4.03 -0.673729631040533
4.04 -0.340842138464305
4.05 -0.142884827496126
4.06 -0.0123138130078035
4.07 0.0798160918653591
4.08 0.147975495163707
4.09 0.200201815645482
4.1 0.241315851816913
4.11 0.274383869448922
4.12 0.301448653989068
4.13 0.323923161174833
4.14 0.342815465905089
4.15 0.358863736126971
4.16 0.372620595175699
4.17 0.384507712088433
4.18 0.394852197453249
4.19 0.403911507635746
4.2 0.411890879128938
4.21 0.418955782713709
4.22 0.425240981807543
4.23 0.430857228319148
4.24 0.435896284911176
4.25 0.440434742145531
4.26 0.444536954857946
4.27 0.448257326020659
4.28 0.451642101148931
4.29 0.454730791336634
4.3 0.457557311526254
4.31 0.460150898276098
4.32 0.462536855228202
4.33 0.464737162799427
4.34 0.466770980028557
4.35 0.468655060130786
4.36 0.470404096523856
4.37 0.47203101246722
4.38 0.473547204690307
4.39 0.474962749258346
4.4 0.47628657627527
4.41 0.477526618736071
4.42 0.478689939829226
4.43 0.479782842190543
4.44 0.480810961972791
4.45 0.481779350087605
4.46 0.482692542565749
4.47 0.483554621652053
4.48 0.484369268981811
4.49 0.485139811966691
4.5 0.485869264338501
4.51 0.486560361650813
4.52 0.487215592416992
4.53 0.487837225460996
4.54 0.488427333973471
4.55 0.488987816694742
4.56 0.489520416587052
4.57 0.490026737308735
4.58 0.490508257760587
4.59 0.490966344938992
4.6 0.491402265299953
4.61 0.491817194811994
4.62 0.492212227853869
4.63 0.492588385093234
4.64 0.4929466204665
4.65 0.493287827365201
4.66 0.493612844121857
4.67 0.493922458877453
4.68 0.494217413902924
4.69 0.494498409438924
4.7 0.494766107110298
4.71 0.495021132965805
4.72 0.495264080187132
4.73 0.495495511506912
4.74 0.495715961370206
4.75 0.495925937870385
4.76 0.496125924486627
4.77 0.496316381646912
4.78 0.496497748137762
4.79 0.496670442379429
4.8 0.496834863582842
4.81 0.496991392802771
4.82 0.497140393899949
4.83 0.497282214423064
4.84 0.497417186420429
4.85 0.497545627189671
4.86 0.497667839973056
4.87 0.497784114604437
4.88 0.49789472811369
4.89 0.497999945293499
4.9 0.498100019232294
4.91 0.498195191817288
4.92 0.498285694210617
4.93 0.49837174730108
4.94 0.498453562134029
4.95 0.498531340321099
4.96 0.49860527443179
4.97 0.498675548368016
4.98 0.498742337723156
4.99 0.498805810126438
5 0.498866125573745
5.01 0.498923436745614
5.02 0.498977889313003
5.03 0.499029622231614
5.04 0.499078768025159
5.05 0.499125453058063
5.06 0.499169797798109
5.07 0.499211917069339
5.08 0.49925192029543
5.09 0.499289911734114
5.1 0.499325990702835
5.11 0.499360251795686
5.12 0.499392785092321
5.13 0.499423676358622
5.14 0.499453007239856
5.15 0.499480855446001
5.16 0.499507294930016
5.17 0.499532396058721
5.18 0.499556225777132
5.19 0.499578847765818
5.2 0.499600322591948
5.21 0.499620707854051
5.22 0.499640058320693
5.23 0.499658426063342
5.24 0.499675860583464
5.25 0.49969240893427
5.26 0.49970811583713
5.27 0.499723023792923
5.28 0.499737173188366
5.29 0.49975060239777
5.3 0.499763347880178
5.31 0.499775444272083
5.32 0.499786924476
5.33 0.499797819744987
5.34 0.499808159763166
5.35 0.499817972722776
5.36 0.499827285397343
5.37 0.49983612321161
5.38 0.499844510308166
5.39 0.499852469610879
5.4 0.499860022885369
5.41 0.499867190796497
5.42 0.499873992963258
5.43 0.499880448010916
5.44 0.499886573620657
5.45 0.499892386576888
5.46 0.499897902812099
5.47 0.499903137449723
5.48 0.499908104844769
5.49 0.4999128186225
5.5 0.499917291715214
5.51 0.499921536397202
5.52 0.499925564318011
5.53 0.499929386533979
5.54 0.499933013538294
5.55 0.499936455289506
5.56 0.499939721238649
5.57 0.499942820354952
5.58 0.49994576115031
5.59 0.49994855170254
5.6 0.499951199677444
5.61 0.499953712349732
5.62 0.499956096622943
5.63 0.499958359048371
5.64 0.499960505842974
5.65 0.499962542906377
5.66 0.49996447583716
5.67 0.499966309948095
5.68 0.499968050280771
5.69 0.499969701619448
5.7 0.499971268504169
5.71 0.499972755243208
5.72 0.499974165924995
5.73 0.499975504429185
5.74 0.499976774437475
5.75 0.499977979443645
5.76 0.499979122763127
5.77 0.499980207542181
5.78 0.499981236766546
5.79 0.499982213269571
5.8 0.499983139740043
5.81 0.499984018729589
5.82 0.499984852659659
5.83 0.499985643828205
5.84 0.499986394415943
5.85 0.499987106492406
5.86 0.499987782021584
5.87 0.499988422867319
5.88 0.499989030798436
5.89 0.499989607493586
5.9 0.499990154545867
5.91 0.499990673467168
5.92 0.499991165692355
5.93 0.499991632583125
5.94 0.499992075431889
5.95 0.499992495465107
5.96 0.49999289384684
5.97 0.499993271681854
5.98 0.499993630018613
5.99 0.499993969852226
6 0.499994292127117


==> dataset/expDsquarewave/talbotcutoff_n20.txt <==
0.01 0.0305247570135348
0.02 0.0305247570135348
0.03 0.0580912017846238
0.04 0.0305247570135348
0.05 0.0305247570135349
0.06 0.00295831224243888
0.07 0.100255093674044
0.08 0.0305247570255967
0.09 0.0171700714637849
0.1 0.0305247559500417
0.11 0.0202964719136209
0.12 0.058091180842992
0.13 -0.0114407036822723
0.14 0.010567976557703
0.15 0.00295789619538357
0.16 10
0.17 0.0450397712048138
0.18 0.0247289498109755
0.19 0.222596898397228
0.2 0.0305163066168974
0.21 0.242942839275109
0.22 0.0257546023897832
0.23 0.0531827213488336
0.24 0.00299617989442122
0.25 0.0302637173892358
0.26 0.0536814601409684
0.27 -0.0222180230569167
0.28 0.0227146866585865
0.29 0.035198931427587
0.3 0.0579411177155118
0.31 -0.0724893725649827
0.32 0.0156056689878765
0.33 0.0272812480195821
0.34 0.0351640455590036
0.35 0.0488082891731622
0.36 0.12047037809869
0.37 -0.0197876840228705
0.38 0.0161421496122016
0.39 0.0262273597225854
0.4 0.0309175767887866
0.41 0.0345618945803691
0.42 0.0408537912804211
0.43 0.0566908954723893
0.44 0.137992612479099
0.45 -0.0599813617260754
0.46 0.00308829455097674
0.47 0.0204398601960189
0.48 0.0294965861876456
0.49 0.0343812670836293
0.5 0.0362923846624458
0.51 0.0362011971808565
0.52 0.0354203878321102
0.53 0.0357060602338126
0.54 0.0394142030070127
0.55 0.0508206847225506
0.56 0.0858596556271157
0.57 0.595834354924204
0.58 -0.0744909795231689
0.59 -0.0160843331826314
0.6 0.00670172629632976
0.61 0.0216041759114652
0.62 0.0330893441599559
0.63 0.042256693140348
0.64 0.0493341975331043
0.65 0.0542744432038983
0.66 0.0569560539427107
0.67 0.0572767369062425
0.68 0.0552146248266116
0.69 0.0508809973563534
0.7 0.0445669687648735
0.71 0.0367764686136218
0.72 0.0282359129726044
0.73 0.0198800859994998
0.74 0.0128356430824068
0.75 0.00846206024746228
0.76 0.00859680561647348
0.77 0.0164728104149754
0.78 0.040564724341208
0.79 0.121621476907002
0.8 -10
0.81 -0.193511154665928
0.82 -0.103391427070149
0.83 -0.0643974025811002
0.84 -0.0361054456704928
0.85 -0.0105279076111196
0.86 0.0149107552083622
0.87 0.0412361778752669
0.88 0.0688899631843475
0.89 0.0980515336834857
0.9 0.128766665228899
0.91 0.161005701708818
0.92 0.194692481405854
0.93 0.229719790643601
0.94 0.265958167130192
0.95 0.303261274440001
0.96 0.34146947456367
0.97 0.380412451703148
0.98 0.419911336236402
0.99 0.459780557876122
1 0.499829538122007
1.01 0.539864272133376
1.02 0.579688825822467
1.03 0.619106771757629
1.04 0.657922599416798
1.05 0.69594315651299
1.06 0.732979204737701
1.07 0.76884720123651
1.08 0.80337144095895
1.09 0.836386707221739
1.1 0.867741568949252
1.11 0.897302422776484
1.12 0.924958297734609
1.13 0.950626316329175
1.14 0.974257545841223
1.15 0.995842800529951
1.16 1.01541780978232
1.17 1.03306710443088
1.18 1.04892605297753
1.19 1.06318074927985
1.2 1.07606593550309
1.21 1.0878618346408
1.22 1.09889166415495
1.23 1.10952278494284
1.24 1.12017622877298
1.25 1.13135265927057
1.26 1.14369007273158
1.27 1.15808635748936
1.28 1.17596834515139
1.29 1.19993920359915
1.3 1.23559290771969
1.31 1.29799044827319
1.32 1.44726416299148
1.33 2.46502457329532
1.34 0.443145389569571
1.35 0.852937424881117
1.36 0.958689290751003
1.37 1.00905536655966
1.38 1.03951925413942
1.39 1.06048587662094
1.4 1.07609168142387
1.41 1.08829436268356
1.42 1.09813151548429
1.43 1.10619817608911
1.44 1.11285577624813
1.45 1.11833361816436
1.46 1.12278224142104
1.47 1.12630330837812
1.48 1.12896720648272
1.49 1.13082384963174
1.5 1.13190953029
1.51 1.13225138359227
1.52 1.13187035674137
1.53 1.13078321520813
1.54 1.12900391330079
1.55 1.12654453749774
1.56 1.12341595887689
1.57 1.11962828592891
1.58 1.11519117995809
1.59 1.11011407593152
1.6 1.10440633844601
1.61 1.09807737332253
1.62 1.09113670891296
1.63 1.08359405668925
1.64 1.07545935752858
1.65 1.06674281792784
1.66 1.05745493889858
1.67 1.04760653930767
1.68 1.03720877478875
1.69 1.02627315294615
1.7 1.01481154532648
1.71 1.00283619648861
1.72 0.990359730421137
1.73 0.977395154512567
1.74 0.963955861256414
1.75 0.950055627861041
1.76 0.935708613926644
1.77 0.92092935734535
1.78 0.905732768574189
1.79 0.890134123423194
1.8 0.874149054492979
1.81 0.857793541387131
1.82 0.841083899815754
1.83 0.824036769697151
1.84 0.806669102355668
1.85 0.788998146905027
1.86 0.771041435898443
1.87 0.752816770319375
1.88 0.734342203979852
1.89 0.715636027387386
1.9 0.696716751135887
1.91 0.677603088871285
1.92 0.658313939878215
1.93 0.638868371330574
1.94 0.619285600245385
1.95 0.599584975176666
1.96 0.579785957683639
1.97 0.559908103605416
1.98 0.539971044172595
1.99 0.519994466984569
2 0.499998096880062
2.01 0.480001676727232
2.02 0.460024948158654
2.03 0.440087632275666
2.04 0.420209410345724
2.05 0.400409904515861
2.06 0.380708658564591
2.07 0.361125118714197
2.08 0.341678614524792
2.09 0.322388339891111
2.1 0.30327333416258
2.11 0.284352463406834
2.12 0.265644401836458
2.13 0.24716761341843
2.14 0.228940333685295
2.15 0.21098055176689
2.16 0.193305992661012
2.17 0.175934099761062
2.18 0.158882017658487
2.19 0.142166575237319
2.2 0.125804269077905
2.21 0.109811247186482
2.22 0.0942032930669294
2.23 0.0789958101505636
2.24 0.0642038065996187
2.25 0.0498418804994904
2.26 0.0359242054545223
2.27 0.0224645166016429
2.28 0.00947609705578445
2.29 -0.00302823519948495
2.3 -0.0150361399630229
2.31 -0.0265357669964004
2.32 -0.0375157677212107
2.33 -0.0479653064218249
2.34 -0.0578740709424226
2.35 -0.0672322828676016
2.36 -0.0760307071764646
2.37 -0.084260661360468
2.38 -0.0919140239958469
2.39 -0.0989832427620472
2.4 -0.105461341897983
2.41 -0.111341929088549
2.42 -0.116619201774303
2.43 -0.121287952877826
2.44 -0.125343575940702
2.45 -0.128782069665796
2.46 -0.131600041859762
2.47 -0.133794712771619
2.48 -0.13536391782348
2.49 -0.136306109730311
2.5 -0.136620360005999
2.51 -0.136306359853708
2.52 -0.135364420439031
2.53 -0.133795472545019
2.54 -0.131601065608816
2.55 -0.128783366140253
2.56 -0.125345155523237
2.57 -0.121289827201686
2.58 -0.116621383252108
2.59 -0.111344430345795
2.6 -0.105464175104276
2.61 -0.0989864188523017
2.62 -0.0919175517734368
2.63 -0.0842645464741569
2.64 -0.0760349509629578
2.65 -0.0672368810521303
2.66 -0.0578790121903018
2.67 -0.047970570735186
2.68 -0.0375213246765337
2.69 -0.0265415738205689
2.7 -0.0150421394478809
2.71 -0.00303435345815145
2.72 0.00946995298410029
2.73 0.022458461287363
2.74 0.0359183777378996
2.75 0.0498364462538443
2.76 0.0641989615694887
2.77 0.0789917828297457
2.78 0.0942003475732701
2.79 0.109809686081649
2.8 0.125804436070794
2.81 0.142168857699533
2.82 0.158886848869189
2.83 0.175941960786968
2.84 0.193317413764945
2.85 0.210996113225555
2.86 0.228960665883855
2.87 0.247193396076241
2.88 0.265676362204905
2.89 0.284391373267403
2.9 0.303320005440635
2.91 0.322443618689363
2.92 0.341743373370009
2.93 0.361200246801886
2.94 0.380795049779884
2.95 0.400508443004634
2.96 0.420320953409277
2.97 0.440212990365264
2.98 0.460164861753671
2.99 0.480156789893402
3 0.500168927323104
3.01 0.520181372439937
3.02 0.540174185005437
3.03 0.560127401536683
3.04 0.580021050609606
3.05 0.599835168111065
3.06 0.619549812486452
3.07 0.639145080041053
3.08 0.658601120365006
3.09 0.677898151964318
3.1 0.697016478193583
3.11 0.715936503599142
3.12 0.734638750795465
3.13 0.753103878010781
3.14 0.771312697451719
3.15 0.789246194649424
3.16 0.80688554896159
3.17 0.824212155415827
3.18 0.841207648088637
3.19 0.857853925221552
3.2 0.874133176280162
3.21 0.890027911163211
3.22 0.905520991766378
3.23 0.92059566609871
3.24 0.935235605138157
3.25 0.949424942595656
3.26 0.963148317734456
3.27 0.976390921361972
3.28 0.989138545075626
3.29 1.00137763380085
3.3 1.01309534160952
3.31 1.02427959074928
3.32 1.03491913375057
3.33 1.04500361840721
3.34 1.05452365535066
3.35 1.06347088785759
3.36 1.07183806344659
3.37 1.07961910673586
3.38 1.08680919294916
3.39 1.0934048213776
3.4 1.09940388802991
3.41 1.10480575663895
3.42 1.10961132713915
3.43 1.11382310069247
3.44 1.11744524032164
3.45 1.12048362621434
3.46 1.12294590479027
3.47 1.12484153068154
3.48 1.12618180086408
3.49 1.12697988029831
3.5 1.1272508185914
3.51 1.12701155738066
3.52 1.12628092836034
3.53 1.12507964212869
3.54 1.12343026832017
3.55 1.12135720780557
3.56 1.11888665809067
3.57 1.11604657342026
3.58 1.11286662149854
3.59 1.10937813917063
3.6 1.10561408987771
3.61 1.1016090262042
3.62 1.09739906139412
3.63 1.09302185433808
3.64 1.0885166132497
3.65 1.0839241240921
3.66 1.07928681083054
3.67 1.07464883583829
3.68 1.07005625036019
3.69 1.06555720695782
3.7 1.0612022484879
3.71 1.05704469162449
3.72 1.05314112753725
3.73 1.04955206851972
3.74 1.04634277774154
3.75 1.04358433076704
3.76 1.04135497333062
3.77 1.03974186199863
3.78 1.03884330563521
3.79 1.03877167038291
3.8 1.03965717591439
3.81 1.04165290666068
3.82 1.04494150573364
3.83 1.04974423959447
3.84 1.05633346586361
3.85 1.06505008767878
3.86 1.07632848328771
3.87 1.09073293161039
3.88 1.10901223560991
3.89 1.13218412005101
3.9 1.16167024222053
3.91 1.19952117814666
3.92 1.24881011022766
3.93 1.3143639155429
3.94 1.40422528743485
3.95 1.53286933612454
3.96 1.72924500678705
3.97 2.06089922397449
3.98 2.73047330851044
3.99 4.75117758478349
4 -10
4.01 -3.36542076284263
4.02 -1.34418628449692
4.03 -0.673729631040533
4.04 -0.340842138464305
4.05 -0.142884827496126
4.06 -0.0123138130078035
4.07 0.0798160918653591
4.08 0.147975495163707
4.09 0.200201815645482
4.1 0.241315851816913
4.11 0.274383869448922
4.12 0.301448653989068
4.13 0.323923161174833
4.14 0.342815465905089
4.15 0.358863736126971
4.16 0.372620595175699
4.17 0.384507712088433
4.18 0.394852197453249
4.19 0.403911507635746
4.2 0.411890879128938
4.21 0.418955782713709
4.22 0.425240981807543
4.23 0.430857228319148
4.24 0.435896284911176
4.25 0.440434742145531
4.26 0.444536954857946
4.27 0.448257326020659
4.28 0.451642101148931
4.29 0.454730791336634
4.3 0.457557311526254
4.31 0.460150898276098
4.32 0.462536855228202
4.33 0.464737162799427
4.34 0.466770980028557
4.35 0.468655060130786
4.36 0.470404096523856
4.37 0.47203101246722
4.38 0.473547204690307
4.39 0.474962749258346
4.4 0.47628657627527
4.41 0.477526618736071
4.42 0.478689939829226
4.43 0.479782842190543
4.44 0.480810961972791
4.45 0.481779350087605
4.46 0.482692542565749
4.47 0.483554621652053
4.48 0.484369268981811
4.49 0.485139811966691
4.5 0.485869264338501
4.51 0.486560361650813
4.52 0.487215592416992
4.53 0.487837225460996
4.54 0.488427333973471
4.55 0.488987816694742
4.56 0.489520416587052
4.57 0.490026737308735
4.58 0.490508257760587
4.59 0.490966344938992
4.6 0.491402265299953
4.61 0.491817194811994
4.62 0.492212227853869
4.63 0.492588385093234
4.64 0.4929466204665
4.65 0.493287827365201
4.66 0.493612844121857
4.67 0.493922458877453
4.68 0.494217413902924
4.69 0.494498409438924
4.7 0.494766107110298
4.71 0.495021132965805
4.72 0.495264080187132
4.73 0.495495511506912
4.74 0.495715961370206
4.75 0.495925937870385
4.76 0.496125924486627
4.77 0.496316381646912
4.78 0.496497748137762
4.79 0.496670442379429
4.8 0.496834863582842
4.81 0.496991392802771
4.82 0.497140393899949
4.83 0.497282214423064
4.84 0.497417186420429
4.85 0.497545627189671
4.86 0.497667839973056
4.87 0.497784114604437
4.88 0.49789472811369
4.89 0.497999945293499
4.9 0.498100019232294
4.91 0.498195191817288
4.92 0.498285694210617
4.93 0.49837174730108
4.94 0.498453562134029
4.95 0.498531340321099
4.96 0.49860527443179
4.97 0.498675548368016
4.98 0.498742337723156
4.99 0.498805810126438
5 0.498866125573745
5.01 0.498923436745614
5.02 0.498977889313003
5.03 0.499029622231614
5.04 0.499078768025159
5.05 0.499125453058063
5.06 0.499169797798109
5.07 0.499211917069339
5.08 0.49925192029543
5.09 0.499289911734114
5.1 0.499325990702835
5.11 0.499360251795686
5.12 0.499392785092321
5.13 0.499423676358622
5.14 0.499453007239856
5.15 0.499480855446001
5.16 0.499507294930016
5.17 0.499532396058721
5.18 0.499556225777132
5.19 0.499578847765818
5.2 0.499600322591948
5.21 0.499620707854051
5.22 0.499640058320693
5.23 0.499658426063342
5.24 0.499675860583464
5.25 0.49969240893427
5.26 0.49970811583713
5.27 0.499723023792923
5.28 0.499737173188366
5.29 0.49975060239777
5.3 0.499763347880178
5.31 0.499775444272083
5.32 0.499786924476
5.33 0.499797819744987
5.34 0.499808159763166
5.35 0.499817972722776
5.36 0.499827285397343
5.37 0.49983612321161
5.38 0.499844510308166
5.39 0.499852469610879
5.4 0.499860022885369
5.41 0.499867190796497
5.42 0.499873992963258
5.43 0.499880448010916
5.44 0.499886573620657
5.45 0.499892386576888
5.46 0.499897902812099
5.47 0.499903137449723
5.48 0.499908104844769
5.49 0.4999128186225
5.5 0.499917291715214
5.51 0.499921536397202
5.52 0.499925564318011
5.53 0.499929386533979
5.54 0.499933013538294
5.55 0.499936455289506
5.56 0.499939721238649
5.57 0.499942820354952
5.58 0.49994576115031
5.59 0.49994855170254
5.6 0.499951199677444
5.61 0.499953712349732
5.62 0.499956096622943
5.63 0.499958359048371
5.64 0.499960505842974
5.65 0.499962542906377
5.66 0.49996447583716
5.67 0.499966309948095
5.68 0.499968050280771
5.69 0.499969701619448
5.7 0.499971268504169
5.71 0.499972755243208
5.72 0.499974165924995
5.73 0.499975504429185
5.74 0.499976774437475
5.75 0.499977979443645
5.76 0.499979122763127
5.77 0.499980207542181
5.78 0.499981236766546
5.79 0.499982213269571
5.8 0.499983139740043
5.81 0.499984018729589
5.82 0.499984852659659
5.83 0.499985643828205
5.84 0.499986394415943
5.85 0.499987106492406
5.86 0.499987782021584
5.87 0.499988422867319
5.88 0.499989030798436
5.89 0.499989607493586
5.9 0.499990154545867
5.91 0.499990673467168
5.92 0.499991165692355
5.93 0.499991632583125
5.94 0.499992075431889
5.95 0.499992495465107
5.96 0.49999289384684
5.97 0.499993271681854
5.98 0.499993630018613
5.99 0.499993969852226
6 0.499994292127117


==> dataset/expDsquarewave/tame1.txt <==
0.01 6.08059797005922e-291
0.02 7.48332689374418e-146
0.03 -6.23516640826205e-97
0.04 -2.92517433950898e-72
0.05 1.09264285619608e-57
0.06 3.30092554139073e-48
0.07 8.1311339933981e-42
0.08 -8.16273055546295e-36
0.09 9.09004953019346e-32
0.1 -8.84678828047037e-29
0.11 -7.06471829282492e-27
0.12 8.73235428621464e-24
0.13 -4.09817041110058e-22
0.14 -2.93389725655588e-20
0.15 -7.42847097186492e-19
0.16 -1.17060547480549e-17
0.17 1.54081035627038e-16
0.18 4.46883914905526e-16
0.19 7.60825463337661e-15
0.2 5.70456517404643e-14
0.21 -2.82467030719354e-13
0.22 -5.20115707412057e-13
0.23 -3.84000405598124e-12
0.24 -7.60525781898503e-13
0.25 -1.09098703154896e-11
0.26 1.30139016329095e-10
0.27 3.02803751270515e-10
0.28 8.18978994145461e-10
0.29 9.97360899229125e-10
0.3 -4.01253682372246e-09
0.31 6.31585468195051e-09
0.32 -1.34087140181776e-08
0.33 3.11853206650466e-08
0.34 -1.98453935205529e-08
0.35 -9.57761220339428e-08
0.36 -3.86245771769541e-08
0.37 1.18226037562755e-07
0.38 3.02815652748078e-07
0.39 4.55272954552957e-07
0.4 3.67936339972059e-07
0.41 -4.83540068856024e-07
0.42 -2.27443715356367e-06
0.43 -2.46657630834659e-06
0.44 2.91915214021238e-06
0.45 5.58106241588338e-06
0.46 -7.65597024904056e-06
0.47 -3.09571404674437e-06
0.48 1.66230423904968e-05
0.49 -2.17294385943935e-05
0.5 1.55329040392639e-05
0.51 -1.43878447122506e-06
0.52 -1.5911881303438e-05
0.53 3.32177229776669e-05
0.54 -4.82694691259385e-05
0.55 5.81545796149309e-05
0.56 -5.70027426530607e-05
0.57 3.44158159338569e-05
0.58 2.29056545098226e-05
0.59 -0.000122383073950725
0.6 0.000246919893730848
0.61 -0.000333817470436351
0.62 0.000278571666143288
0.63 -2.91246759237135e-06
0.64 -0.000412183487700339
0.65 0.000644727406113661
0.66 -0.000316756069699537
0.67 -0.000509499467437607
0.68 0.00102081639683631
0.69 -0.000324522143519142
0.7 -0.00110517422286206
0.71 0.00127331507471037
0.72 0.000664546935249909
0.73 -0.00203750203891847
0.74 -2.83726316928751e-05
0.75 0.00267644797138787
0.76 -0.000526281507679284
0.77 -0.00340976227505641
0.78 0.000751775676658003
0.79 0.00444392875270176
0.8 -0.000290549279847939
0.81 -0.00577205212611311
0.82 -0.00142763160375334
0.83 0.00685533358881467
0.84 0.00498490882816417
0.85 -0.00620498515636631
0.86 -0.0101309749239199
0.87 0.00137534366059292
0.88 0.0142448764538587
0.89 0.0093438587739011
0.9 -0.0111403154423148
0.91 -0.0226516022537642
0.92 -0.00638541397237534
0.93 0.0253722112831847
0.94 0.0366089661952463
0.95 0.00341376398587303
0.96 -0.0543824553815547
0.97 -0.0760576973104464
0.98 0.00212015479048243
0.99 0.202649868141731
1 0.487944575748624
1.01 0.778382729560224
1.02 0.994119575586236
1.03 1.0938160908663
1.04 1.08834749156186
1.05 1.02618275848615
1.06 0.963707113033514
1.07 0.938166392069274
1.08 0.955607545236699
1.09 0.996693488745985
1.1 1.03364783757417
1.11 1.04687002354359
1.12 1.03292370384498
1.13 1.00275178265037
1.14 0.973754170173987
1.15 0.96041661928189
1.16 0.967690198191785
1.17 0.989913418966852
1.18 1.01518513028175
1.19 1.0319805939155
1.2 1.03405939144051
1.21 1.02188251268418
1.22 1.00128112532324
1.23 0.980772022955705
1.24 0.96836026819242
1.25 0.968542323754894
1.26 0.980616309023689
1.27 0.999264125329355
1.28 1.01721320021472
1.29 1.02843180017901
1.3 1.03007644189816
1.31 1.02258744200052
1.32 1.00870132187717
1.33 0.992410051086556
1.34 0.978166752510457
1.35 0.970020453747506
1.36 0.970490179111231
1.37 0.979543228383765
1.38 0.994361374584891
1.39 1.01029764598471
1.4 1.02269544997139
1.41 1.02861011640022
1.42 1.02750117110709
1.43 1.02070130571576
1.44 1.01030282143019
1.45 0.998325411619707
1.46 0.98655068776786
1.47 0.976763839242557
1.48 0.970870966113955
1.49 0.970561949538896
1.5 0.976606924016814
1.51 0.988200265892323
1.52 1.00282269633683
1.53 1.01686098750086
1.54 1.02681726954459
1.55 1.0305680998799
1.56 1.02803683286269
1.57 1.02093459456057
1.58 1.01175425664916
1.59 1.0026151512679
1.6 0.994575416990039
1.61 0.98767951320937
1.62 0.981565721835729
1.63 0.976196322238572
1.64 0.972285275228731
1.65 0.971207017730435
1.66 0.974434870739457
1.67 0.982764041912104
1.68 0.995663315822503
1.69 1.01105964492505
1.7 1.02571020946247
1.71 1.03609878362325
1.72 1.03957228449754
1.73 1.03529430032972
1.74 1.02461497046347
1.75 1.01066431346142
1.76 0.997294593417385
1.77 0.987774417866966
1.78 0.983732434398469
1.79 0.984724694138613
1.8 0.988538407522911
1.81 0.99207843508019
1.82 0.99251245336501
1.83 0.98830928060683
1.84 0.979871044250064
1.85 0.969590170921491
1.86 0.961314034936237
1.87 0.959340587173276
1.88 0.967174273607049
1.89 0.986328103017343
1.9 1.01545731565166
1.91 1.05005260398125
1.92 1.08281370423358
1.93 1.10468304572965
1.94 1.10636870632402
1.95 1.08005956446533
1.96 1.02097024162553
1.97 0.928377397731366
1.98 0.805925244368172
1.99 0.661155161672145
2 0.504394242631135
2.01 0.347262546983049
2.02 0.201098560015226
2.03 0.0755644351391463
2.04 -0.0223897552049855
2.05 -0.0891141187520181
2.06 -0.124386728102372
2.07 -0.131123263330135
2.08 -0.114747759979932
2.09 -0.0823283390657847
2.1 -0.0415967131289739
2.11 2.48952837649705e-05
2.12 0.0362727177533185
2.13 0.062669273635173
2.14 0.0768644640069949
2.15 0.0786640922484254
2.16 0.0697629994168111
2.17 0.0532403242462492
2.18 0.0329062446667851
2.19 0.0126081691571239
2.2 -0.00439342651431368
2.21 -0.0158846024764319
2.22 -0.0209295048866904
2.23 -0.019853664325432
2.24 -0.0140065324722387
2.25 -0.00537281485420612
2.26 0.0038719945133374
2.27 0.0117644509332
2.28 0.01683972397422
2.29 0.0182673972607568
2.3 0.0158458010288287
2.31 0.00989705404531155
2.32 0.0011178787461698
2.33 -0.00956609930706491
2.34 -0.0211150640107121
2.35 -0.0324538078905384
2.36 -0.0425260297653243
2.37 -0.050341716346357
2.38 -0.0550319681595399
2.39 -0.0559167145778031
2.4 -0.0525805742222
2.41 -0.0449441736212019
2.42 -0.03331456781184
2.43 -0.0183994037588108
2.44 -0.00127441883388444
2.45 0.0166986168349615
2.46 0.03399801474247
2.47 0.0490991162781409
2.48 0.0606430916792505
2.49 0.0675957060224471
2.5 0.069374449813256
2.51 0.0659258664579766
2.52 0.0577409460856035
2.53 0.0458042837160167
2.54 0.0314812763478235
2.55 0.0163558681086266
2.56 0.00203824263494846
2.57 -0.010033494896729
2.58 -0.0187717938806172
2.59 -0.0235738432570568
2.6 -0.0243917139323847
2.61 -0.0217264187336924
2.62 -0.0165439978841619
2.63 -0.0101231762693064
2.64 -0.00385538940334635
2.65 0.000972980113975646
2.66 0.00338152079860462
2.67 0.00284627721959032
2.68 -0.000626200777593976
2.69 -0.00651412474984565
2.7 -0.0138816988436399
2.71 -0.0215472084091459
2.72 -0.028287143236507
2.73 -0.033040387197584
2.74 -0.0350786636530919
2.75 -0.0341176973713842
2.76 -0.0303554385843166
2.77 -0.0244363477660673
2.78 -0.0173516495656857
2.79 -0.0102931279454532
2.8 -0.00448199673776787
2.81 -0.000994901473013309
2.82 -0.000606986877284543
2.83 -0.00366810520827791
2.84 -0.0100234281918308
2.85 -0.018984650068393
2.86 -0.0293530608065507
2.87 -0.0394912946785972
2.88 -0.0474368066277554
2.89 -0.0510471366700728
2.9 -0.0481649357937249
2.91 -0.0367895395439553
2.92 -0.0152417120804335
2.93 0.0176911142564884
2.94 0.0626401850179313
2.95 0.119580083465465
2.96 0.18779851716405
2.97 0.26591374493158
2.98 0.35193869022484
2.99 0.443387434013719
3 0.537416745410625
3.01 0.630992810305313
3.02 0.721071560412238
3.03 0.804780076959425
3.04 0.879586527818304
3.05 0.943446979849571
3.06 0.994919147884524
3.07 1.03323556571497
3.08 1.05833158011059
3.09 1.07082684466453
3.1 1.07196226733148
3.11 1.06349755207815
3.12 1.04757723686173
3.13 1.02657530716797
3.14 1.00292997860211
3.15 0.978980847226257
3.16 0.956820346458529
3.17 0.938170287028889
3.18 0.924292185851734
3.19 0.915937337410011
3.2 0.913339138235054
3.21 0.916246518335557
3.22 0.923993622987839
3.23 0.93559755882766
3.24 0.94987355511831
3.25 0.965555484115886
3.26 0.981409785555002
3.27 0.996332301854316
3.28 1.00942031277806
3.29 1.02001565259099
3.3 1.02771874222131
3.31 1.03237685112642
3.32 1.03405265440996
3.33 1.03298051999572
3.34 1.02951816125666
3.35 1.02410021460184
3.36 1.01719854534535
3.37 1.00929191231212
3.38 1.00084558333665
3.39 0.992299745228335
3.4 0.9840645274413
3.41 0.976518906052865
3.42 0.970010862953745
3.43 0.964856601125877
3.44 0.96133741122503
3.45 0.959693520397071
3.46 0.960115078111219
3.47 0.962731079796219
3.48 0.96759750287287
3.49 0.974686082285248
3.5 0.983875383863275
3.51 0.994945538801687
3.52 1.00757782828036
3.53 1.02135990834484
3.54 1.03579701039112
3.55 1.05032900252809
3.56 1.06435276076079
3.57 1.07724882406191
3.58 1.08841105435416
3.59 1.09727767364476
3.6 1.10336197508898
3.61 1.10628085384958
3.62 1.10577949416886
3.63 1.10175057470761
3.64 1.09424670320415
3.65 1.0834850759032
3.66 1.06984379189176
3.67 1.05384961603046
3.68 1.03615754961853
3.69 1.01752285419904
3.7 0.998766783085157
3.71 0.980737429717909
3.72 0.964267540688839
3.73 0.950131316294346
3.74 0.93900224039913
3.75 0.931414123066073
3.76 0.927727355996314
3.77 0.928102129978799
3.78 0.932480174934902
3.79 0.94057619488971
3.8 0.95187957957922
3.81 0.965666745737199
3.82 0.98102373296301
3.83 0.996878346710678
3.84 1.01204061010781
3.85 1.02524983093043
3.86 1.0352264132265
3.87 1.04072607879507
3.88 1.04059419609304
3.89 1.03381773982385
3.9 1.01957257566831
3.91 0.99726387874773
3.92 0.966557792848236
3.93 0.927402789337509
3.94 0.880039704491996
3.95 0.824999757198262
3.96 0.76309059493561
3.97 0.695370728653656
3.98 0.623113416549799
3.99 0.547761357027758
4 0.470874165028641
4.01 0.394070744940468
4.02 0.318969057592997
4.03 0.247125890257633
4.04 0.179979204647565
4.05 0.118795689139421
4.06 0.0646257017819555
4.07 0.0182678260278983
4.08 -0.0197555771056107
4.09 -0.0492106030935379
4.1 -0.0701513221392368
4.11 -0.0829068627536571
4.12 -0.0880566696147437
4.13 -0.086395446314574
4.14 -0.078889806523883
4.15 -0.0666289419853855
4.16 -0.0507722294488298
4.17 -0.0324965897247394
4.18 -0.0129464932704155
4.19 0.00681080390116017
4.2 0.0258225938849389
4.21 0.043279127444137
4.22 0.0585321957755246
4.23 0.0711037114084377
4.24 0.0806849045712894
4.25 0.0871273226703643
4.26 0.0904271486172869
4.27 0.0907048016634638
4.28 0.0881817481219086
4.29 0.0831564188574869
4.3 0.0759808294941149
4.31 0.0670391950780858
4.32 0.0567294813661677
4.33 0.0454482700897228
4.34 0.0335792379481678
4.35 0.02148487265325
4.36 0.00950114930115466
4.37 -0.00206543611812576
4.38 -0.0129390543438685
4.39 -0.0228745742993999
4.4 -0.0316571022317062
4.41 -0.0391012004478366
4.42 -0.0450504641545915
4.43 -0.0493774241480739
4.44 -0.051983991469465
4.45 -0.0528023859951105
4.46 -0.0517964594461055
4.47 -0.0489633306311655
4.48 -0.0443349623522366
4.49 -0.0379796711037094
4.5 -0.0300031022349485
4.51 -0.0205487064333898
4.52 -0.00979731142676872
4.53 0.00203425751951171
4.54 0.0146955586877886
4.55 0.0279061301260541
4.56 0.0413600955266942
4.57 0.0547320237227712
4.58 0.067683546535237
4.59 0.0798710277320691
4.6 0.0909537660423841
4.61 0.100602702220654
4.62 0.108509324655985
4.63 0.114394617701363
4.64 0.118017588841292
4.65 0.119183427085629
4.66 0.117750734943786
4.67 0.113637804810703
4.68 0.106827637016016
4.69 0.0973715563780498
4.7 0.0853913607616777
4.71 0.071079636933089
4.72 0.054698492677182
4.73 0.0365765388991224
4.74 0.0171041586238914
4.75 -0.00327293087444054
4.76 -0.0240615273591244
4.77 -0.0447301753547459
4.78 -0.0647196433812712
4.79 -0.0834542021373802
4.8 -0.100353723481164
4.81 -0.114846057193067
4.82 -0.126379608978821
4.83 -0.134435705315341
4.84 -0.138540530372307
4.85 -0.138276198288887
4.86 -0.133290880920713
4.87 -0.123307673347555
4.88 -0.108131891261223
4.89 -0.0876566648831521
4.9 -0.0618667927420298
4.91 -0.0308405390420482
4.92 0.00525046632663783
4.93 0.0461434809212311
4.94 0.0914886908861793
4.95 0.140855412602372
4.96 0.19373981504095
4.97 0.249574460607867
4.98 0.307739081956989
4.99 0.36757263646844
5 0.42838623969141
5.01 0.489476617059141
5.02 0.550139975117714
5.03 0.609685780671403
5.04 0.667450261836707
5.05 0.722809263637619
5.06 0.775190172171619
5.07 0.824082709554754
5.08 0.869048251689609
5.09 0.909727592217406
5.1 0.945846795286949
5.11 0.977221225083232
5.12 1.00375764659519
5.13 1.02545403627459
5.14 1.0423977151379
5.15 1.05476126088489
5.16 1.06279675291772
5.17 1.06682821704939
5.18 1.06724266471773
5.19 1.06447980216923
5.2 1.0590207232251
5.21 1.05137594840459
5.22 1.04207284719672
5.23 1.0316430949963
5.24 1.02061022340585
5.25 1.00947755257759
5.26 0.99871696013011
5.27 0.98875863211541
5.28 0.979981985079271
5.29 0.972708063282611
5.3 0.967193680385276
5.31 0.963626969917728
5.32 0.962125150247535
5.33 0.962733832150106
5.34 0.965428316150531
5.35 0.970116636325061
5.36 0.976644340787669
5.37 0.98480072678347
5.38 0.994326541786984
5.39 1.00492281225285
5.4 1.01626045809583
5.41 1.02799084938817
5.42 1.03975634139371
5.43 1.05120132252022
5.44 1.06198273616029
5.45 1.07178026213093
5.46 1.08030573728435
5.47 1.08731165734221
5.48 1.0925982518835
5.49 1.09601942160465
5.5 1.0974870058133
5.51 1.09697324553192
5.52 1.09451182440343
5.53 1.09019685922449
5.54 1.08418026427687
5.55 1.0766674515697
5.56 1.06791145151712
5.57 1.05820559100362
5.58 1.04787493816944
5.59 1.03726676615022
5.6 1.02674020296532
5.61 1.01665547261737
5.62 1.0073628317247
5.63 0.999191579904716
5.64 0.992439591102376
5.65 0.98736345396315
5.66 0.984169387658469
5.67 0.98300577904697
5.68 0.983956761350027
5.69 0.987037629886341
5.7 0.992192133952949
5.71 0.99929156703095
5.72 1.00813582251118
5.73 1.01845661308438
5.74 1.02992240509132
5.75 1.04214540821843
5.76 1.05469010799003
5.77 1.06708323611792
5.78 1.07882517375159
5.79 1.08940186964716
5.8 1.09829768776681
5.81 1.10500812558753
5.82 1.10905264380769
5.83 1.10998660949808
5.84 1.10741262446146
5.85 1.10099036707356
5.86 1.09044514321771
5.87 1.07557431429179
5.88 1.05625222775511
5.89 1.03243268945226
5.9 1.00414970077167
5.91 0.971515892860079
5.92 0.934719263417706
5.93 0.8940180006896
5.94 0.849733927394184
5.95 0.802244516422211
5.96 0.751974160229145
5.97 0.699384597548864
5.98 0.644965044567742
5.99 0.589222312923879
6 0.532671081276507


==> dataset/expDsquarewave/zakian_n04.txt <==
0.01 -2.40284991807061e-190
0.02 -6.90943001345033e-95
0.03 -3.93897621242007e-63
0.04 2.93026374482142e-47
0.05 4.30186952399715e-38
0.06 -2.16155078670772e-31
0.07 -7.79512723395932e-27
0.08 -9.8717554293046e-24
0.09 -8.15589603277193e-21
0.1 -8.38754216182718e-19
0.11 3.61056256019561e-17
0.12 1.5823267411763e-15
0.13 2.25009617264734e-14
0.14 3.22951670258075e-13
0.15 3.18468929016981e-13
0.16 -1.51196666136431e-11
0.17 7.81623888205338e-11
0.18 -3.06746352125999e-10
0.19 1.17201912835699e-09
0.2 -3.75648042084713e-09
0.21 6.53767180476626e-09
0.22 8.19788182268082e-09
0.23 -6.60520433505829e-08
0.24 5.93724996432141e-08
0.25 2.62722057589704e-07
0.26 -3.0442789183686e-07
0.27 -1.02664224260249e-06
0.28 3.66754361320132e-07
0.29 3.39400143644713e-06
0.3 2.88615177837206e-06
0.31 -4.81687603963601e-06
0.32 -1.41177934707101e-05
0.33 -1.19534205559652e-05
0.34 9.77123408696369e-06
0.35 4.21551456058114e-05
0.36 5.97897763629171e-05
0.37 3.57756725593208e-05
0.38 -3.81157741815156e-05
0.39 -0.000139383877684479
0.4 -0.000218993721292763
0.41 -0.000220619583225414
0.42 -0.000106134512346732
0.43 0.00012381063656298
0.44 0.00042242903992948
0.45 0.00070528545151115
0.46 0.000871563193077483
0.47 0.000831337573260431
0.48 0.000531075205073298
0.49 -2.9072030524304e-05
0.5 -0.000789827344249382
0.51 -0.00163968690440927
0.52 -0.00243194781632434
0.53 -0.00300795290820132
0.54 -0.00322205574925166
0.55 -0.00296419143778308
0.56 -0.00217696104825777
0.57 -0.0008654375012314
0.58 0.000900825588153267
0.59 0.00299304997242245
0.6 0.0052344823738656
0.61 0.00741594258641924
0.62 0.00931382214821943
0.63 0.0107087400100589
0.64 0.0114032607809513
0.65 0.0112373727379788
0.66 0.0101007658277252
0.67 0.00794131210891265
0.68 0.00476950582739456
0.69 0.000658944575152095
0.7 -0.00425679274080539
0.71 -0.00979030597309171
0.72 -0.0157088708165375
0.73 -0.0217445109278105
0.74 -0.0276048912881178
0.75 -0.03298434437726
0.76 -0.0375744473574577
0.77 -0.0410736989646782
0.78 -0.0431959826734388
0.79 -0.0436776341657274
0.8 -0.0422830462117222
0.81 -0.0388088368469753
0.82 -0.0330866750193344
0.83 -0.0249849024625266
0.84 -0.0144091142627577
0.85 -0.00130186739171654
0.86 0.0143583192665037
0.87 0.0325585240006446
0.88 0.0532534099703066
0.89 0.076367531758517
0.9 0.101797871443792
0.91 0.129416533494155
0.92 0.159073543763736
0.93 0.190599710789775
0.94 0.223809517394784
0.95 0.258504017491753
0.96 0.294473717324588
0.97 0.331501422597108
0.98 0.369365033537592
0.99 0.407840269401773
1 0.446703302703258
1.01 0.485733282005007
1.02 0.524714720784437
1.03 0.563439729012008
1.04 0.601710063904008
1.05 0.639338976996851
1.06 0.67615283633929
1.07 0.711992505232168
1.08 0.746714462512874
1.09 0.780191653768552
1.1 0.812314067898199
1.11 0.842989038916236
1.12 0.872141278558499
1.13 0.899712650863633
1.14 0.92566170521159
1.15 0.94996298907904
1.16 0.972606165826139
1.17 0.993594966010708
1.18 1.0129460029365
1.19 1.03068748433698
1.2 1.04685785228317
1.21 1.06150438264013
1.22 1.07468177377813
1.23 1.08645075190102
1.24 1.0968767174357
1.25 1.10602845359293
1.26 1.11397691462404
1.27 1.12079410761262
1.28 1.12655207799573
1.29 1.13132200552291
1.3 1.13517341413148
1.31 1.1381734963137
1.32 1.14038655002508
1.33 1.14187352405804
1.34 1.14269166608914
1.35 1.1428942662898
1.36 1.1425304884472
1.37 1.14164527994096
1.38 1.14027935162282
1.39 1.13846921860787
1.4 1.13624729316329
1.41 1.13364202123097
1.42 1.13067805460324
1.43 1.12737645134922
1.44 1.12375489773041
1.45 1.11982794551957
1.46 1.11560725932343
1.47 1.11110186918761
1.48 1.10631842441678
1.49 1.10126144516306
1.5 1.09593356891291
1.51 1.09033578953275
1.52 1.08446768701213
1.53 1.07832764647188
1.54 1.07191306538142
1.55 1.06522054825838
1.56 1.05824608840584
1.57 1.05098523648241
1.58 1.04343325590051
1.59 1.03558526521333
1.6 1.02743636778383
1.61 1.01898176913443
1.62 1.01021688245657
1.63 1.0011374228187
1.64 0.99173949065261
1.65 0.982019645123834
1.66 0.971974968005264
1.67 0.9616031186755
1.68 0.950902380857685
1.69 0.939871701701664
1.7 0.928510723794455
1.71 0.91681981066161
1.72 0.904800066297312
1.73 0.892453349233751
1.74 0.879782281632217
1.75 0.866790253849342
1.76 0.853481424903035
1.77 0.839860719233919
1.78 0.825933820130098
1.79 0.811707160155973
1.8 0.797187908899832
1.81 0.782383958329984
1.82 0.767303906025879
1.83 0.75195703652833
1.84 0.736353301032238
1.85 0.720503295625841
1.86 0.704418238262355
1.87 0.688109944633217
1.88 0.671590803096647
1.89 0.654873748801003
1.9 0.637972237129314
1.91 0.620900216579409
1.92 0.603672101183112
1.93 0.58630274255792
1.94 0.568807401675688
1.95 0.551201720424335
1.96 0.533501693031373
1.97 0.515723637411249
1.98 0.49788416649221
1.99 0.480000159573352
2 0.462088733757173
2.01 0.444167215498772
2.02 0.426253112308909
2.03 0.408364084644537
2.04 0.390517918017286
2.05 0.37273249534768
2.06 0.355025769590395
2.07 0.337415736653526
2.08 0.319920408633198
2.09 0.302557787382813
2.1 0.285345838435061
2.11 0.268302465293383
2.12 0.251445484108334
2.13 0.234792598753616
2.14 0.218361376315367
2.15 0.202169223007745
2.16 0.186233360527297
2.17 0.170570802857887
2.18 0.15519833353754
2.19 0.140132483398391
2.2 0.125389508790374
2.21 0.110985370299032
2.22 0.0969357119679883
2.23 0.0832558410357927
2.24 0.0699607081975213
2.25 0.0570648884006113
2.26 0.0445825621850423
2.27 0.0325274975774097
2.28 0.0209130325486541
2.29 0.00975205804523246
2.3 -0.000942998396838351
2.31 -0.0111601884450825
2.32 -0.0208880581614356
2.33 -0.0301156625810175
2.34 -0.0388325796691799
2.35 -0.0470289236473167
2.36 -0.0546953576775728
2.37 -0.0618231058969296
2.38 -0.0684039647910979
2.39 -0.0744303138986595
2.4 -0.0798951258358386
2.41 -0.0847919756327342
2.42 -0.0891150493713846
2.43 -0.0928591521167729
2.44 -0.0960197151314674
2.45 -0.0985928023651423
2.46 -0.100575116210246
2.47 -0.101964002515282
2.48 -0.102757454847508
2.49 -0.102954117997253
2.5 -0.102553290715925
2.51 -0.101554927680802
2.52 -0.0999596406795682
2.53 -0.097768699008134
2.54 -0.0949840290760165
2.55 -0.0916082132137041
2.56 -0.0876444876772249
2.57 -0.0830967398458668
2.58 -0.0779695046092755
2.59 -0.0722679599413817
2.6 -0.0659979216590144
2.61 -0.0591658373639687
2.62 -0.0517787795683959
2.63 -0.0438444380040023
2.64 -0.0353711111166935
2.65 -0.0263676967494182
2.66 -0.0168436820169619
2.67 -0.00680913237758152
2.68 0.00372532009239839
2.69 0.0147484892134792
2.7 0.0262486479988717
2.71 0.0382135427210621
2.72 0.0506304077379041
2.73 0.0634859810649322
2.74 0.0767665206797723
2.75 0.0904578215426361
2.76 0.1045452333153
2.77 0.119013678759734
2.78 0.133847672795255
2.79 0.149031342192536
2.8 0.164548445879683
2.81 0.180382395835617
2.82 0.196516278542788
2.83 0.212932876970801
2.84 0.229614693060052
2.85 0.246543970673523
2.86 0.26370271898286
2.87 0.281072736253208
2.88 0.298635633990589
2.89 0.316372861412966
2.9 0.334265730205593
2.91 0.352295439519884
2.92 0.37044310117317
2.93 0.388689765006197
2.94 0.40701644435391
2.95 0.425404141583939
2.96 0.44383387365668
2.97 0.462286697659645
2.98 0.480743736268711
2.99 0.499186203087857
3 0.51759542781893
3.01 0.535952881212805
3.02 0.554240199752869
3.03 0.572439210022426
3.04 0.590531952707139
3.05 0.608500706184709
3.06 0.626328009654141
3.07 0.643996685757777
3.08 0.661489862650081
3.09 0.678790995468483
3.1 0.695883887162224
3.11 0.71275270863738
3.12 0.729382018176857
3.13 0.745756780096397
3.14 0.761862382599409
3.15 0.777684654795011
3.16 0.793209882846442
3.17 0.808424825218535
3.18 0.823316726995819
3.19 0.837873333245005
3.2 0.852082901398208
3.21 0.865934212636182
3.22 0.879416582252988
3.23 0.892519868986938
3.24 0.905234483305431
3.25 0.917551394633515
3.26 0.929462137519996
3.27 0.940958816737019
3.28 0.952034111312482
3.29 0.962681277497392
3.3 0.972894150673079
3.31 0.982667146206638
3.32 0.991995259264958
3.33 1.00087406360126
3.34 1.00929970933036
3.35 1.01726891971157
3.36 1.02477898696099
3.37 1.03182776711668
3.38 1.0384136739834
3.39 1.04453567218526
3.4 1.05019326935661
3.41 1.0553865075038
3.42 1.06011595357234
3.43 1.0643826892545
3.44 1.06818830007596
3.45 1.0715348637987
3.46 1.07442493818161
3.47 1.07686154813807
3.48 1.07884817233338
3.49 1.08038872926377
3.5 1.08148756285995
3.51 1.08214942765837
3.52 1.08237947358356
3.53 1.08218323038507
3.54 1.08156659177183
3.55 1.08053579928742
3.56 1.07909742596845
3.57 1.07725835982803
3.58 1.07502578720598
3.59 1.0724071760257
3.6 1.06941025899782
3.61 1.06604301680884
3.62 1.06231366133212
3.63 1.05823061889763
3.64 1.053802513655
3.65 1.04903815106372
3.66 1.04394650154202
3.67 1.03853668430551
3.68 1.03281795142387
3.69 1.02679967212361
3.7 1.02049131736228
3.71 1.01390244469792
3.72 1.00704268347679
3.73 0.999921720359733
3.74 0.992549285206014
3.75 0.984935137332303
3.76 0.977089052162489
3.77 0.969020808282158
3.78 0.960740174910476
3.79 0.95225689979966
3.8 0.943580697572355
3.81 0.934721238503462
3.82 0.925688137753893
3.83 0.91649094505997
3.84 0.907139134882834
3.85 0.897642097019388
3.86 0.888009127676088
3.87 0.878249421004846
3.88 0.868372061099985
3.89 0.858386014453028
3.9 0.848300122862391
3.91 0.838123096793049
3.92 0.827863509180466
3.93 0.817529789672759
3.94 0.807130219304181
3.95 0.796672925591167
3.96 0.786165878043499
3.97 0.775616884080924
3.98 0.765033585345703
3.99 0.754423454400599
4 0.743793791802581
4.01 0.733151723540355
4.02 0.722504198825269
4.03 0.711857988223341
4.04 0.701219682117507
4.05 0.690595689486925
4.06 0.679992236993046
4.07 0.669415368358384
4.08 0.658870944026986
4.09 0.648364641094435
4.1 0.637901953494258
4.11 0.627488192429383
4.12 0.617128487036747
4.13 0.606827785272026
4.14 0.59659085500399
4.15 0.58642228530592
4.16 0.576326487932973
4.17 0.566307698974227
4.18 0.556369980668391
4.19 0.546517223372167
4.2 0.536753147670967
4.21 0.527081306621758
4.22 0.517505088117483
4.23 0.508027717364331
4.24 0.498652259461108
4.25 0.489381622073126
4.26 0.480218558190265
4.27 0.471165668962019
4.28 0.462225406599999
4.29 0.453400077341601
4.3 0.444691844465648
4.31 0.436102731353864
4.32 0.427634624590724
4.33 0.419289277095169
4.34 0.411068311277994
4.35 0.402973222218348
4.36 0.395005380854368
4.37 0.387166037181874
4.38 0.379456323456432
4.39 0.37187725739336
4.4 0.364429745361647
4.41 0.357114585567095
4.42 0.3499324712208
4.43 0.342883993689171
4.44 0.335969645621334
4.45 0.329189824051818
4.46 0.322544833474024
4.47 0.316034888882884
4.48 0.309660118782769
4.49 0.303420568159388
4.5 0.297316201412858
4.51 0.291346905249632
4.52 0.285512491532129
4.53 0.279812700083669
4.54 0.274247201447666
4.55 0.268815599599587
4.56 0.263517434610322
4.57 0.258352185260119
4.58 0.253319271602006
4.59 0.248418057474209
4.6 0.243647852960248
4.61 0.239007916797277
4.62 0.234497458731003
4.63 0.230115641817713
4.64 0.225861584672958
4.65 0.22173436366678
4.66 0.217733015065314
4.67 0.213856537119075
4.68 0.210103892097675
4.69 0.20647400827198
4.7 0.20296578184271
4.71 0.19957807881713
4.72 0.196309736833187
4.73 0.193159566932534
4.74 0.190126355281745
4.75 0.187208864843595
4.76 0.184405836997606
4.77 0.181715993112058
4.78 0.179138036066313
4.79 0.176670651726103
4.8 0.17431251037061
4.81 0.172062268073627
4.82 0.169918568038634
4.83 0.167880041888858
4.84 0.165945310913347
4.85 0.164112987269405
4.86 0.162381675142842
4.87 0.160749971866048
4.88 0.159216468995839
4.89 0.157779753350664
4.9 0.15643840800937
4.91 0.155191013271131
4.92 0.154036147578432
4.93 0.152972388403371
4.94 0.151998313098333
4.95 0.151112499711921
4.96 0.150313527770911
4.97 0.149599979029273
4.98 0.148970438185072
4.99 0.148423493565494
5 0.147957737782071
5.01 0.14757176835575
5.02 0.14726418831322
5.03 0.147033606755032
5.04 0.146878639396659
5.05 0.146797909083046
5.06 0.146790046277302
5.07 0.14685368952444
5.08 0.146987485891023
5.09 0.147190091381465
5.1 0.147460171331299
5.11 0.147796400778739
5.12 0.148197464814431
5.13 0.148662058911385
5.14 0.149188889233956
5.15 0.149776672928303
5.16 0.150424138393864
5.17 0.151130025536744
5.18 0.151893086005753
5.19 0.15271208341169
5.2 0.153585793530233
5.21 0.15451300448953
5.22 0.155492516942198
5.23 0.156523144223069
5.24 0.157603712493112
5.25 0.158733060869291
5.26 0.159910041542145
5.27 0.161133519880308
5.28 0.162402374523234
5.29 0.163715497462508
5.3 0.165071794111923
5.31 0.166470183366767
5.32 0.167909597653355
5.33 0.169388982968355
5.34 0.17090729890869
5.35 0.172463518692915
5.36 0.174056629173541
5.37 0.175685630841229
5.38 0.177349537821236
5.39 0.179047377862159
5.4 0.180778192317731
5.41 0.182541036121402
5.42 0.184334977754726
5.43 0.186159099209419
5.44 0.188012495943274
5.45 0.189894276830696
5.46 0.191803564107854
5.47 0.193739493312525
5.48 0.19570121321936
5.49 0.197687885770367
5.5 0.199698686001211
5.51 0.201732801963342
5.52 0.203789434642173
5.53 0.20586779787198
5.54 0.207967118246681
5.55 0.210086635028082
5.56 0.212225600050667
5.57 0.214383277623847
5.58 0.216558944430997
5.59 0.218751889426728
5.6 0.220961413731462
5.61 0.223186830523685
5.62 0.225427464930512
5.63 0.227682653916467
5.64 0.22995174617023
5.65 0.232234101990163
5.66 0.234529093168027
5.67 0.236836102872131
5.68 0.239154525528281
5.69 0.241483766700513
5.7 0.243823242970929
5.71 0.24617238181798
5.72 0.248530621494386
5.73 0.250897410905144
5.74 0.253272209483848
5.75 0.255654487069342
5.76 0.258043723781866
5.77 0.260439409898819
5.78 0.262841045730652
5.79 0.265248141496182
5.8 0.267660217198578
5.81 0.270076802500596
5.82 0.272497436600645
5.83 0.274921668108652
5.84 0.277349054922205
5.85 0.279779164103041
5.86 0.282211571754004
5.87 0.284645862896353
5.88 0.287081631347206
5.89 0.289518479598066
5.9 0.291956018693597
5.91 0.294393868110767
5.92 0.296831655639338
5.93 0.299269017261881
5.94 0.301705597035849
5.95 0.304141046975259
5.96 0.306575026933955
5.97 0.309007204489067
5.98 0.311437254825631
5.99 0.313864860622223
6 0.316289711936893


==> dataset/expDtriangwave/cme_n20.txt <==
0.01 0.0100000000000002
0.02 0.0200000000000003
0.03 0.0300000000000003
0.04 0.0400000000000006
0.05 0.050000000000001
0.06 0.0599999999999999
0.07 0.0700000000000004
0.08 0.0800000000000013
0.09 0.0900000000000008
0.1 0.100000000000001
0.11 0.110000000000001
0.12 0.120000000000001
0.13 0.130000000000001
0.14 0.140000000000001
0.15 0.150000000000001
0.16 0.160000000000003
0.17 0.170000000000001
0.18 0.18
0.19 0.19
0.2 0.200000000000004
0.21 0.210000000000002
0.22 0.220000000000001
0.23 0.229999999999997
0.24 0.239999999999997
0.25 0.24999999999999
0.26 0.259999999999996
0.27 0.269999999999993
0.28 0.279999999999832
0.29 0.289999999980508
0.3 0.29999999994313
0.31 0.309999999905643
0.32 0.319999999868139
0.33 0.329999999830636
0.34 0.339999999793139
0.35 0.349999999755624
0.36 0.359999999718115
0.37 0.369999999680624
0.38 0.379999999643106
0.39 0.389999999605601
0.4 0.399999999568098
0.41 0.409999999508622
0.42 0.419999998548238
0.43 0.429999993793514
0.44 0.439999865360105
0.45 0.449999251780639
0.46 0.459998262869755
0.47 0.46999722325087
0.48 0.479996181692439
0.49 0.489995139677796
0.5 0.499994097439239
0.51 0.509993055099023
0.52 0.51999201271902
0.53 0.529990970301541
0.54 0.539989927865372
0.55 0.54998888541602
0.56 0.559987842954556
0.57 0.569986800495692
0.58 0.579985758050193
0.59 0.589984715608691
0.6 0.599983673161609
0.61 0.609982630712492
0.62 0.619981588259114
0.63 0.629980545804108
0.64 0.639979503346018
0.65 0.649978460886184
0.66 0.659977418424396
0.67 0.669976375960416
0.68 0.679975333495462
0.69 0.689974291028028
0.7 0.699973248559849
0.71 0.709972206089726
0.72 0.719971163618201
0.73 0.729970121145648
0.74 0.739969078671006
0.75 0.749968036195706
0.76 0.759966993718314
0.77 0.769965951239937
0.78 0.779964908759588
0.79 0.789963866277742
0.8 0.799962823789212
0.81 0.809961780453
0.82 0.819960720268095
0.83 0.829959523960415
0.84 0.83995768377573
0.85 0.849953770965244
0.86 0.859944991557057
0.87 0.869927663232442
0.88 0.879899272594601
0.89 0.889861252843219
0.9 0.899819194076342
0.91 0.909775507546158
0.92 0.919710656956788
0.93 0.929553978821656
0.94 0.939152268511886
0.95 0.948249653160149
0.96 0.956491918235625
0.97 0.963461481805926
0.98 0.968738285629705
0.99 0.971971764496673
1 0.972944214208343
1.01 0.971608274252481
1.02 0.968089582323678
1.03 0.962656321894354
1.04 0.955666307106713
1.05 0.947506657854144
1.06 0.938540365659204
1.07 0.92906941395056
1.08 0.919317883581219
1.09 0.909432886815211
1.1 0.899497671927921
1.11 0.889550217901496
1.12 0.879601624001047
1.13 0.86965067824629
1.14 0.859693232403494
1.15 0.849726761940545
1.16 0.839751463485002
1.17 0.829769477863286
1.18 0.819783553329837
1.19 0.809795962670459
1.2 0.799807991578162
1.21 0.789819959807543
1.22 0.779831560678007
1.23 0.769842280007989
1.24 0.759851722420484
1.25 0.749859770166311
1.26 0.739866583186137
1.27 0.729872497296023
1.28 0.719877888063309
1.29 0.709883053124101
1.3 0.699888142712892
1.31 0.689893148724978
1.32 0.679897947271277
1.33 0.669902374559402
1.34 0.659906303966065
1.35 0.64990969311273
1.36 0.639912587432646
1.37 0.629915090479718
1.38 0.619917324357788
1.39 0.609919399400408
1.4 0.599921398787468
1.41 0.589923373919008
1.42 0.579925345200058
1.43 0.56992730630097
1.44 0.559929231978064
1.45 0.549931088564716
1.46 0.539932844565734
1.47 0.529934478629998
1.48 0.519935983510219
1.49 0.50993736614019
1.5 0.499938644795695
1.51 0.489939844519254
1.52 0.479940991971105
1.53 0.469942110770677
1.54 0.459943218141415
1.55 0.449944323265085
1.56 0.439945427315448
1.57 0.429946524833262
1.58 0.419947605957382
1.59 0.409948658992349
1.6 0.399949672861504
1.61 0.389950639218885
1.62 0.379951554485207
1.63 0.369952422865114
1.64 0.359953262361978
1.65 0.349954116557407
1.66 0.339955074888266
1.67 0.329956302735075
1.68 0.319958079507438
1.69 0.309960838278388
1.7 0.299965195266816
1.71 0.289971953097913
1.72 0.279982060310155
1.73 0.269996513277963
1.74 0.260016197533638
1.75 0.250041684067399
1.76 0.240073020928371
1.77 0.230109586854213
1.78 0.220150095040064
1.79 0.210192844385991
1.8 0.200236307240651
1.81 0.190280114761597
1.82 0.180326455387037
1.83 0.170381843715313
1.84 0.160459153740982
1.85 0.150579750523709
1.86 0.14077550689923
1.87 0.131090464976359
1.88 0.121581902193767
1.89 0.112320591691589
1.9 0.10339010553761
1.91 0.0948850913736837
1.92 0.0869085490557594
1.93 0.0795682323824284
1.94 0.0729723902091387
1.95 0.0672251306697982
1.96 0.0624217341417654
1.97 0.0586442508237103
1.98 0.0559576969789018
1.99 0.0544071133169016
2 0.0540156758959651
2.01 0.0547839627045711
2.02 0.0566903870160232
2.03 0.0596927208533755
2.04 0.0637305563743691
2.05 0.0687284956603352
2.06 0.0745998238328012
2.07 0.0812504076869565
2.08 0.0885825708606691
2.09 0.0964987237958541
2.1 0.104904567892645
2.11 0.113711743140886
2.12 0.122839841854915
2.13 0.132217763138727
2.14 0.141784429359885
2.15 0.151488924278871
2.16 0.161290140729684
2.17 0.171156043159534
2.18 0.181062657204654
2.19 0.190992895950838
2.2 0.200935322427572
2.21 0.210882932420177
2.22 0.220832023186898
2.23 0.230781194277064
2.24 0.240730508105724
2.25 0.25068082148428
2.26 0.260633285657388
2.27 0.270589001862377
2.28 0.280548812032941
2.29 0.290513199836719
2.3 0.300482275507142
2.31 0.31045581850874
2.32 0.320433354513375
2.33 0.33041424691209
2.34 0.340397787566037
2.35 0.350383276150467
2.36 0.360370081796588
2.37 0.370357684445662
2.38 0.380345696226887
2.39 0.390333865192529
2.4 0.400322064971591
2.41 0.410310274434625
2.42 0.420298551453009
2.43 0.430287004423484
2.44 0.44027576454302
2.45 0.450264960987905
2.46 0.460254700283131
2.47 0.470245050344523
2.48 0.480236029018302
2.49 0.490227596503124
2.5 0.500219650834268
2.51 0.510212025661253
2.52 0.520204489811963
2.53 0.530196748547639
2.54 0.540188446893131
2.55 0.550179175858841
2.56 0.560168482663498
2.57 0.5701558861139
2.58 0.580140898058135
2.59 0.590123051250438
2.6 0.600101933089828
2.61 0.61007722355947
2.62 0.620048734387717
2.63 0.630016445080308
2.64 0.639980530156338
2.65 0.64994137078534
2.66 0.65989954320141
2.67 0.669855775906841
2.68 0.679810867886115
2.69 0.689765560947497
2.7 0.699720360955483
2.71 0.709675305112868
2.72 0.71962967553487
2.73 0.729581662971328
2.74 0.739527988458924
2.75 0.749463494637499
2.76 0.759380722150718
2.77 0.769269489645594
2.78 0.779116498145764
2.79 0.788904981766393
2.8 0.798614426742086
2.81 0.808220379489179
2.82 0.817694361954755
2.83 0.827003908913425
2.84 0.836112737333306
2.85 0.844981052665662
2.86 0.853565991192061
2.87 0.861822191671364
2.88 0.869702483784978
2.89 0.877158675565382
2.9 0.884142417399166
2.91 0.890606116545603
2.92 0.896503873591746
2.93 0.901792410989005
2.94 0.906431963839316
2.95 0.910387104386595
2.96 0.91362747415992
2.97 0.916128401232994
2.98 0.917871384450224
2.99 0.918844431475497
3 0.919042242911811
3.01 0.918466240248293
3.02 0.917124440786612
3.03 0.91503118772933
3.04 0.912206748095699
3.05 0.908676794898368
3.06 0.904471792956414
3.07 0.899626309767652
3.08 0.894178274007803
3.09 0.888168204478593
3.1 0.881638431761863
3.11 0.874632333542076
3.12 0.867193602635913
3.13 0.859365564353325
3.14 0.851190557023376
3.15 0.842709386488555
3.16 0.833960862238635
3.17 0.824981419720331
3.18 0.815804830360896
3.19 0.806461998058976
3.2 0.79698083842711
3.21 0.787386234964249
3.22 0.777700064660066
3.23 0.767941284281621
3.24 0.758126067791876
3.25 0.748267984963089
3.26 0.738378211250752
3.27 0.728465759320976
3.28 0.718537723243884
3.29 0.70859952718909
3.3 0.698655171440519
3.31 0.688707469627201
3.32 0.678758272187497
3.33 0.668808672196889
3.34 0.658859190770338
3.35 0.648909940241499
3.36 0.638960764233571
3.37 0.629011354522376
3.38 0.619061345259715
3.39 0.609110385671846
3.4 0.599158192769249
3.41 0.589204585909531
3.42 0.579249505269651
3.43 0.569293016405054
3.44 0.559335303135064
3.45 0.54937665100546
3.46 0.539417423558572
3.47 0.529458033608273
3.48 0.519498911669419
3.49 0.509540473651684
3.5 0.499583089872946
3.51 0.48962705740798
3.52 0.479672577710491
3.53 0.469719741378128
3.54 0.459768521803163
3.55 0.449818779311053
3.56 0.439870277183483
3.57 0.429922710721255
3.58 0.41997575020122
3.59 0.410029098236182
3.6 0.400082561656663
3.61 0.39013613760527
3.62 0.380190113079131
3.63 0.370245176689351
3.64 0.3603025409304
3.65 0.350364072791791
3.66 0.340432430110123
3.67 0.330511200661644
3.68 0.32060504066179
3.69 0.310719809065616
3.7 0.300862693885898
3.71 0.291042326660037
3.72 0.281268881218093
3.73 0.27155415304129
3.74 0.261911615755747
3.75 0.252356451663666
3.76 0.24290555369802
3.77 0.233577496748964
3.78 0.224392476970131
3.79 0.215372218385215
3.8 0.206539846881034
3.81 0.197919732456099
3.82 0.189537301372033
3.83 0.181418820614152
3.84 0.173591157775433
3.85 0.166081520112169
3.86 0.158917177078176
3.87 0.152125171079502
3.88 0.145732021535079
3.89 0.139763427519785
3.9 0.134243974350273
3.91 0.129196849410981
3.92 0.12464357233501
3.93 0.120603744349188
3.94 0.117094821176246
3.95 0.114131913376819
3.96 0.111727617421522
3.97 0.109891880129106
3.98 0.108631898412093
3.99 0.107952055543708
4 0.107853894437376
4.01 0.108336127708084
4.02 0.109394683601831
4.03 0.111022786225132
4.04 0.113211067924595
4.05 0.115947711136767
4.06 0.119218616578158
4.07 0.123007594284755
4.08 0.127296573720987
4.09 0.132065828992547
4.1 0.13729421509169
4.11 0.142959411088492
4.12 0.149038166254706
4.13 0.155506545249558
4.14 0.162340168722556
4.15 0.169514445968032
4.16 0.177004796603943
4.17 0.184786858628548
4.18 0.192836680618166
4.19 0.201130896259795
4.2 0.209646879855705
4.21 0.218362881867748
4.22 0.227258144000791
4.23 0.236312993721501
4.24 0.245508918486392
4.25 0.254828620284704
4.26 0.264256051402123
4.27 0.273776432554952
4.28 0.283376254753954
4.29 0.293043266405476
4.3 0.30276644726507
4.31 0.312535970924591
4.32 0.322343157520377
4.33 0.332180418337157
4.34 0.342041193913942
4.35 0.351919887173516
4.36 0.361811792971214
4.37 0.371713025328388
4.38 0.381620443450677
4.39 0.391531577474151
4.4 0.401444554700911
4.41 0.411358026924766
4.42 0.421271099273646
4.43 0.431183260840133
4.44 0.441094317234265
4.45 0.451004325058988
4.46 0.460913528215369
4.47 0.470822295853235
4.48 0.480731061738629
4.49 0.490640264766974
4.5 0.500550290359292
4.51 0.510461412487239
4.52 0.520373736124618
4.53 0.530287139977873
4.54 0.540201219434798
4.55 0.550115229758355
4.56 0.560028029659326
4.57 0.56993802548243
4.58 0.579843116355758
4.59 0.589740640750755
4.6 0.599627324998588
4.61 0.609499234396434
4.62 0.61935172760231
4.63 0.629179415076784
4.64 0.638976122359164
4.65 0.648734858984457
4.66 0.658447793837552
4.67 0.668106237712983
4.68 0.677700633799872
4.69 0.687220556739877
4.7 0.69665472081757
4.71 0.705990997734313
4.72 0.715216444295167
4.73 0.724317340203748
4.74 0.733279236012733
4.75 0.742087011125365
4.76 0.750724941586401
4.77 0.759176777244146
4.78 0.767425827709277
4.79 0.775455056384232
4.8 0.783247181701794
4.81 0.790784784579098
4.82 0.798050420978778
4.83 0.805026738378408
4.84 0.811696594865403
4.85 0.81804317952467
4.86 0.824050132744631
4.87 0.829701665065424
4.88 0.83498267319343
4.89 0.839878851845638
4.9 0.844376800139068
4.91 0.848464121314216
4.92 0.852129514669814
4.93 0.855362858700048
4.94 0.85815528453697
4.95 0.860499238942461
4.96 0.862388536225021
4.97 0.863818398609814
4.98 0.864785484737876
4.99 0.865287906119685
5 0.865325231521381
5.01 0.864898479401756
5.02 0.864010098666257
5.03 0.862663938128415
5.04 0.860865205200542
5.05 0.858620414439306
5.06 0.855937326683586
5.07 0.852824879598053
5.08 0.849293110521592
5.09 0.845353072571922
5.1 0.84101674500888
5.11 0.836296938887161
5.12 0.831207199050589
5.13 0.825761703521135
5.14 0.819975161329588
5.15 0.813862709811283
5.16 0.807439812362253
5.17 0.800722157604713
5.18 0.793725560863405
5.19 0.786465868795902
5.2 0.77895886795362
5.21 0.771220197982737
5.22 0.763265270099998
5.23 0.755109191402285
5.24 0.746766695492527
5.25 0.738252079825069
5.26 0.729579150096108
5.27 0.72076117192634
5.28 0.711810830011751
5.29 0.702740194839039
5.3 0.693560696997165
5.31 0.684283109046322
5.32 0.674917534839966
5.33 0.665473406140383
5.34 0.655959486306323
5.35 0.646383880781245
5.36 0.636754054063111
5.37 0.627076852791477
5.38 0.617358534550282
5.39 0.607604801945554
5.4 0.597820841492513
5.41 0.588011366815357
5.42 0.578180665642923
5.43 0.568332650067663
5.44 0.558470909516792
5.45 0.548598765880826
5.46 0.538719330235739
5.47 0.528835560592629
5.48 0.518950320112947
5.49 0.50906643523371
5.5 0.499186753151461
5.51 0.489314198132688
5.52 0.47945182612999
5.53 0.469602877204933
5.54 0.45977082528181
5.55 0.449959424778453
5.56 0.440172753697413
5.57 0.430415252783155
5.58 0.420691760393803
5.59 0.411007542768391
5.6 0.401368319415481
5.61 0.391780283385237
5.62 0.382250116236994
5.63 0.372784997558261
5.64 0.363392608934713
5.65 0.35408113232677
5.66 0.344859242848392
5.67 0.335736095999186
5.68 0.32672130944405
5.69 0.317824939488591
5.7 0.309057452437765
5.71 0.300429691077088
5.72 0.291952836553826
5.73 0.283638365978698
5.74 0.275498006106068
5.75 0.267543683482177
5.76 0.259787471488255
5.77 0.252241534724204
5.78 0.244918071207245
5.79 0.237829252875678
5.8 0.230987164903268
5.81 0.224403744334404
5.82 0.218090718561268
5.83 0.212059544155914
5.84 0.206321346568236
5.85 0.200886861189352
5.86 0.195766376266673
5.87 0.190969678128458
5.88 0.186505999165464
5.89 0.182383968974268
5.9 0.178611569044813
5.91 0.175196091338306
5.92 0.172144101054466
5.93 0.169461403864058
5.94 0.167153017819838
5.95 0.1652231501305
5.96 0.163675178931627
5.97 0.162511640139121
5.98 0.161734219430516
5.99 0.161343749350071
6 0.161340211491234


==> dataset/expDtriangwave/cme_n75.txt <==
0.01 0.0100000000000038
0.02 0.0200000000000075
0.03 0.0299999999999974
0.04 0.040000000000015
0.05 0.050000000000003
0.06 0.0599999999999685
0.07 0.0700000000000044
0.08 0.08000000000003
0.09 0.0899999999999993
0.1 0.100000000000036
0.11 0.110000000000035
0.12 0.119999999999989
0.13 0.130000000000033
0.14 0.139999999999937
0.15 0.150000000000132
0.16 0.16000000000006
0.17 0.170000000000077
0.18 0.180000000000141
0.19 0.190000000000008
0.2 0.200000000000012
0.21 0.210000000000018
0.22 0.22000000000007
0.23 0.230000000000048
0.24 0.239999999999874
0.25 0.25000000000002
0.26 0.260000000000065
0.27 0.270000000000007
0.28 0.279999999999873
0.29 0.289999999999789
0.3 0.300000000000205
0.31 0.310000000000054
0.32 0.32000000000012
0.33 0.32999999999987
0.34 0.339999999999994
0.35 0.349999999999806
0.36 0.360000000000214
0.37 0.369999999999608
0.38 0.380000000000151
0.39 0.389999999999917
0.4 0.399999999999401
0.41 0.410000000000122
0.42 0.419999999999613
0.43 0.429999999999745
0.44 0.439999999999385
0.45 0.449999999999423
0.46 0.459999999995814
0.47 0.469999998428285
0.48 0.479999969959931
0.49 0.489999938481418
0.5 0.499999906997366
0.51 0.509999875513008
0.52 0.51999984402839
0.53 0.529999812543359
0.54 0.539999781058224
0.55 0.549999749573861
0.56 0.559999718088984
0.57 0.5699996866044
0.58 0.579999655118534
0.59 0.589999623634159
0.6 0.599999592149811
0.61 0.609999560665134
0.62 0.619999529180278
0.63 0.629999497694637
0.64 0.639999466209815
0.65 0.6499994347249
0.66 0.659999403239886
0.67 0.669999371755177
0.68 0.679999340270382
0.69 0.689999308785337
0.7 0.699999277301066
0.71 0.70999924581519
0.72 0.719999214330895
0.73 0.729999182846662
0.74 0.739999151361059
0.75 0.74999911987515
0.76 0.759999088391162
0.77 0.769999056906057
0.78 0.779999025421407
0.79 0.789998993936417
0.8 0.799998962451692
0.81 0.80999893096685
0.82 0.819998899481867
0.83 0.829998867997303
0.84 0.83999883651263
0.85 0.849998805026891
0.86 0.859998773543062
0.87 0.869998742057946
0.88 0.879998710572382
0.89 0.889998679088083
0.9 0.899998647294186
0.91 0.90999857075527
0.92 0.919998004765163
0.93 0.929996876571694
0.94 0.939994638004895
0.95 0.949991002759577
0.96 0.959982401852683
0.97 0.96996400488794
0.98 0.979912866780136
0.99 0.989223663945153
1 0.993614545336685
1.01 0.9891852108359
1.02 0.979894462721969
1.03 0.969948079687348
1.04 0.959969780578045
1.05 0.949979792692221
1.06 0.939984718311863
1.07 0.929988178048732
1.08 0.919990191682883
1.09 0.909991770999491
1.1 0.899992840034603
1.11 0.88999370683602
1.12 0.8799943592713
1.13 0.869994901791084
1.14 0.859995337524916
1.15 0.84999571111533
1.16 0.839996022118464
1.17 0.829996298317161
1.18 0.819996532317064
1.19 0.809996747618847
1.2 0.799996931766981
1.21 0.78999710600176
1.22 0.779997257206234
1.23 0.769997401594416
1.24 0.759997530922471
1.25 0.749997652534568
1.26 0.739997766669395
1.27 0.729997871372964
1.28 0.719997973200147
1.29 0.709998066679383
1.3 0.699998157103522
1.31 0.6899982433761
1.32 0.679998324395595
1.33 0.669998404107802
1.34 0.659998479396656
1.35 0.649998552073546
1.36 0.639998623421553
1.37 0.629998691127927
1.38 0.619998757500692
1.39 0.609998822492879
1.4 0.59999888461319
1.41 0.589998941438584
1.42 0.579998978893252
1.43 0.569999005788095
1.44 0.559999031741671
1.45 0.549999056861628
1.46 0.539999080198442
1.47 0.529999102852283
1.48 0.519999125063153
1.49 0.509999145877096
1.5 0.499999165845051
1.51 0.489999185614882
1.52 0.479999204463108
1.53 0.469999222300802
1.54 0.459999239907029
1.55 0.449999257116327
1.56 0.439999273381125
1.57 0.429999289109866
1.58 0.419999304732859
1.59 0.409999319832164
1.6 0.39999933417045
1.61 0.389999348215875
1.62 0.379999362157338
1.63 0.369999375594657
1.64 0.359999388428927
1.65 0.349999401055001
1.66 0.339999413592136
1.67 0.329999425722901
1.68 0.31999943733894
1.69 0.309999448744892
1.7 0.299999460099262
1.71 0.289999471175367
1.72 0.279999481806393
1.73 0.269999492173397
1.74 0.25999950249328
1.75 0.249999512681488
1.76 0.239999522525557
1.77 0.22999953204068
1.78 0.219999541443031
1.79 0.209999550822399
1.8 0.199999560616197
1.81 0.189999579976484
1.82 0.179999668244807
1.83 0.169999998173277
1.84 0.160000754390714
1.85 0.150001820327892
1.86 0.140002964426315
1.87 0.130004631591906
1.88 0.12000740673835
1.89 0.110010698072216
1.9 0.100014731794422
1.91 0.090021999061192
1.92 0.0800320111413502
1.93 0.070043743562083
1.94 0.0600688823938157
1.95 0.0501145742357814
1.96 0.0401712356744449
1.97 0.0304000055496767
1.98 0.0215497177425598
1.99 0.0151238406354843
2 0.0127680311420354
2.01 0.0151870360147562
2.02 0.0216267760335473
2.03 0.0304546699344764
2.04 0.0402083475761714
2.05 0.0501488040337201
2.06 0.0601011887827464
2.07 0.0700716530990984
2.08 0.0800578619139017
2.09 0.090047097343986
2.1 0.100037912088345
2.11 0.110032182030087
2.12 0.120028135053339
2.13 0.130024318642242
2.14 0.140021289660156
2.15 0.150019182770996
2.16 0.160017336045996
2.17 0.170015604165952
2.18 0.180014250781805
2.19 0.190013191460466
2.2 0.200012186026066
2.21 0.210011262809732
2.22 0.220010525475785
2.23 0.230009900757987
2.24 0.24000929329026
2.25 0.250008738132826
2.26 0.260008280812426
2.27 0.270007877254918
2.28 0.28000748182658
2.29 0.290007116534716
2.3 0.300006806830495
2.31 0.310006529287737
2.32 0.320006256686794
2.33 0.330005999651208
2.34 0.340005775185496
2.35 0.350005568008848
2.36 0.36000535282214
2.37 0.370005134631351
2.38 0.380004933563316
2.39 0.390004750757981
2.4 0.400004573639691
2.41 0.410004398522282
2.42 0.420004233409691
2.43 0.430004082452159
2.44 0.440003939182853
2.45 0.450003797072386
2.46 0.460003658385523
2.47 0.470003528666048
2.48 0.480003407465538
2.49 0.490003289346996
2.5 0.50000317186642
2.51 0.510003058125889
2.52 0.520002951201547
2.53 0.53000284952271
2.54 0.540002749300907
2.55 0.550002649608962
2.56 0.560002552937418
2.57 0.570002461195929
2.58 0.580002373091965
2.59 0.590002285998016
2.6 0.600002199301163
2.61 0.610002114735715
2.62 0.620002033794207
2.63 0.630001955752361
2.64 0.640001878682844
2.65 0.650001801760605
2.66 0.66000172600213
2.67 0.670001652755836
2.68 0.680001582014611
2.69 0.690001512440296
2.7 0.70000144227346
2.71 0.710001367311651
2.72 0.720001270892411
2.73 0.73000110570741
2.74 0.740000782712098
2.75 0.750000198345181
2.76 0.759999312002598
2.77 0.769998211742223
2.78 0.77999705121954
2.79 0.789995838311031
2.8 0.799994289419933
2.81 0.80999202987863
2.82 0.81998904161638
2.83 0.82998575229238
2.84 0.83998235981282
2.85 0.849978060408056
2.86 0.859971485746762
2.87 0.869962376302932
2.88 0.879952188414894
2.89 0.889941395756503
2.9 0.899925601932351
2.91 0.90989693208531
2.92 0.919853241170828
2.93 0.92980333518951
2.94 0.939743457902334
2.95 0.949587793590154
2.96 0.959070215594725
2.97 0.967675792155864
2.98 0.97467177000644
2.99 0.979266478939777
3 0.980848384077832
3.01 0.979197185811192
3.02 0.974560815858017
3.03 0.967560329751166
3.04 0.958975381296222
3.05 0.949517655325308
3.06 0.939688038987648
3.07 0.929752026421006
3.08 0.91980254229399
3.09 0.909848845025383
3.1 0.899882069779716
3.11 0.889901554494409
3.12 0.87991390578656
3.13 0.869924746560975
3.14 0.859935194084798
3.15 0.849943902396075
3.16 0.839950139049521
3.17 0.829954661067341
3.18 0.819958640714113
3.19 0.809962549252015
3.2 0.7999661137844
3.21 0.789968984356425
3.22 0.779971207899552
3.23 0.7699731241881
3.24 0.759974990458251
3.25 0.749976795573803
3.26 0.739978387593039
3.27 0.729979695168673
3.28 0.719980799413656
3.29 0.709981830786492
3.3 0.699982843155314
3.31 0.689983794565908
3.32 0.679984623923004
3.33 0.669985325397697
3.34 0.659985951459698
3.35 0.649986558662498
3.36 0.639987159789634
3.37 0.629987726212454
3.38 0.61998822780353
3.39 0.609988665338956
3.4 0.599989067201486
3.41 0.589989461004736
3.42 0.579989851140698
3.43 0.569990221347902
3.44 0.559990555083984
3.45 0.549990852172957
3.46 0.539991127743777
3.47 0.529991397700241
3.48 0.519991665951922
3.49 0.509991924060247
3.5 0.499992161487298
3.51 0.489992375885474
3.52 0.479992574661713
3.53 0.469992768038297
3.54 0.459992960759613
3.55 0.44999314950815
3.56 0.439993327292414
3.57 0.429993490101857
3.58 0.419993640223798
3.59 0.409993784083103
3.6 0.399993927583
3.61 0.38999407395288
3.62 0.379994227553873
3.63 0.369994402971521
3.64 0.359994634362526
3.65 0.349994977447869
3.66 0.339995497311835
3.67 0.329996241313313
3.68 0.319997207952683
3.69 0.30999833422929
3.7 0.299999524020702
3.71 0.290000718656975
3.72 0.280001973223629
3.73 0.270003475153323
3.74 0.260005460472082
3.75 0.250008055851248
3.76 0.240011159778227
3.77 0.230014496492746
3.78 0.220017875703722
3.79 0.210021503989097
3.8 0.200026063204011
3.81 0.190032363174754
3.82 0.180040715970919
3.83 0.170050552790895
3.84 0.160060853386333
3.85 0.150071453178913
3.86 0.140084419120143
3.87 0.130104085651827
3.88 0.120134790388363
3.89 0.110177153614758
3.9 0.100226266628162
3.91 0.0902768558314302
3.92 0.080339677046848
3.93 0.0704693202012689
3.94 0.0607972957862532
3.95 0.0515584595285424
3.96 0.0430967952408169
3.97 0.0358404354202104
3.98 0.0302451153572626
3.99 0.0267168297809517
4 0.0255335661721475
4.01 0.0267885190085234
4.02 0.0303716389775448
4.03 0.0359946404843096
4.04 0.0432511792293224
4.05 0.0516939110803053
4.06 0.0609070272446181
4.07 0.0705571196564575
4.08 0.0804144400062068
4.09 0.0903467634298083
4.1 0.100295405109642
4.11 0.110245455793999
4.12 0.120200223640872
4.13 0.130165113226745
4.14 0.140141201001711
4.15 0.15012546370637
4.16 0.160113666102522
4.17 0.170102857396991
4.18 0.180092180942025
4.19 0.190082223999081
4.2 0.200073851382577
4.21 0.210067379273413
4.22 0.220062427138733
4.23 0.230058277967892
4.24 0.240054347658208
4.25 0.25005044038031
4.26 0.26004670034283
4.27 0.270043379598351
4.28 0.280040614839141
4.29 0.290038343885614
4.3 0.300036371626724
4.31 0.31003450370743
4.32 0.320032648827558
4.33 0.330030835618262
4.34 0.340029154952927
4.35 0.350027679839914
4.36 0.36002641571475
4.37 0.37002530365596
4.38 0.380024262372083
4.39 0.390023235699987
4.4 0.400022216079462
4.41 0.41002123528676
4.42 0.420020334305156
4.43 0.430019534060527
4.44 0.440018823655463
4.45 0.450018169587273
4.46 0.460017536615461
4.47 0.470016906232091
4.48 0.480016282580993
4.49 0.490015684672606
4.5 0.500015131282293
4.51 0.510014627896656
4.52 0.520014161782298
4.53 0.530013705572676
4.54 0.540013225042642
4.55 0.550012685691115
4.56 0.560012055530833
4.57 0.570011305513282
4.58 0.580010411636326
4.59 0.590009361331208
4.6 0.600008162457446
4.61 0.610006848247074
4.62 0.62000547016308
4.63 0.630004074959751
4.64 0.640002671929174
4.65 0.650001205947133
4.66 0.659999555875306
4.67 0.669997570051323
4.68 0.679995131656615
4.69 0.689992224536751
4.7 0.699988957807509
4.71 0.709985517856233
4.72 0.719982050512874
4.73 0.729978521241849
4.74 0.7399746333014
4.75 0.749969876783253
4.76 0.75996372654311
4.77 0.769955917184279
4.78 0.779946642531838
4.79 0.789936508606504
4.8 0.799926151870393
4.81 0.809915610796559
4.82 0.819903741093168
4.83 0.829888080470403
4.84 0.839865485201588
4.85 0.849833525212023
4.86 0.859792092767884
4.87 0.869744126350064
4.88 0.879694029258569
4.89 0.889642509625877
4.9 0.899577306108801
4.91 0.909460507582377
4.92 0.919214625248218
4.93 0.928710777338001
4.94 0.937762833284149
4.95 0.946130820049719
4.96 0.95353528856942
4.97 0.959681979470951
4.98 0.964293591105335
4.99 0.967143431390429
5 0.96808482326142
5.01 0.967070641728818
5.02 0.964159213689127
5.03 0.959505558629822
5.04 0.953339899077385
5.05 0.945937790379209
5.06 0.937587547935451
5.07 0.928560636572106
5.08 0.919089450546653
5.09 0.909354872113642
5.1 0.899483731940416
5.11 0.889554369137322
5.12 0.879607302278119
5.13 0.869657724407969
5.14 0.859707024405993
5.15 0.849751530570637
5.16 0.83978781526869
5.17 0.829814874287929
5.18 0.819834100900801
5.19 0.809848159489095
5.2 0.799859701031109
5.21 0.789870503184568
5.22 0.779881223644384
5.23 0.769891653242791
5.24 0.759901205338833
5.25 0.749909376313497
5.26 0.739916008824787
5.27 0.729921318061866
5.28 0.71992574488738
5.29 0.70992974807013
5.3 0.699933638630615
5.31 0.689937513723724
5.32 0.67994129163126
5.33 0.669944808685862
5.34 0.659947923879589
5.35 0.649950587184052
5.36 0.639952852756692
5.37 0.629954844610024
5.38 0.619956699613961
5.39 0.609958516101747
5.4 0.599960328114617
5.41 0.589962110521873
5.42 0.579963807243868
5.43 0.569965367062938
5.44 0.559966771681712
5.45 0.549968046602371
5.46 0.539969253767404
5.47 0.529970471739931
5.48 0.519971772464507
5.49 0.509973202998214
5.5 0.499974776830654
5.51 0.489976475421906
5.52 0.479978257434113
5.53 0.469980072049748
5.54 0.459981873210751
5.55 0.449983632851215
5.56 0.439985351665612
5.57 0.429987065692355
5.58 0.419988846230281
5.59 0.409990790356546
5.6 0.399993001207276
5.61 0.389995560468701
5.62 0.379998500487386
5.63 0.370001786864506
5.64 0.360005322720077
5.65 0.350008981152105
5.66 0.34001266222138
5.67 0.330016358809409
5.68 0.320020205824005
5.69 0.31002448579316
5.7 0.300029573849907
5.71 0.290035826952346
5.72 0.280043448757175
5.73 0.270052384209861
5.74 0.260062303947111
5.75 0.250072721144656
5.76 0.240083240657952
5.77 0.230093881811356
5.78 0.220105361001524
5.79 0.21011919194493
5.8 0.200137482572503
5.81 0.190162390391438
5.82 0.180195335504024
5.83 0.170236236218373
5.84 0.160283181218153
5.85 0.150333031463596
5.86 0.140383407967765
5.87 0.130436342372344
5.88 0.120503554409634
5.89 0.110612918625022
5.9 0.100815271981495
5.91 0.0911903894359154
5.92 0.0818508087952922
5.93 0.0729422847081688
5.94 0.0646400105776483
5.95 0.0571403304968171
5.96 0.0506483776500222
5.97 0.0453627932053971
5.98 0.0414592623342528
5.99 0.03907492936344
6 0.0382957496458488


==> dataset/expDtriangwave/err_cme_n20.txt <==
0.01 1.50920942409982e-16
0.02 3.01841884819964e-16
0.03 2.56739074444567e-16
0.04 6.03683769639929e-16
0.05 9.36750677027476e-16
0.06 -1.66533453693773e-16
0.07 5.96744875736022e-16
0.08 1.20736753927986e-15
0.09 9.71445146547012e-16
0.1 9.15933995315754e-16
0.11 9.15933995315754e-16
0.12 1.02695629777827e-15
0.13 7.7715611723761e-16
0.14 1.19348975147204e-15
0.15 1.02695629777827e-15
0.16 2.41473507855972e-15
0.17 1.47104550762833e-15
0.18 2.77555756156289e-16
0.19 5.27355936696949e-16
0.2 3.96904731303493e-15
0.21 2.19269047363468e-15
0.22 5.82867087928207e-16
0.23 -3.24740234702858e-15
0.24 -2.83106871279415e-15
0.25 -1.04916075827077e-14
0.26 -4.44089209850063e-15
0.27 -6.66133814775094e-15
0.28 -1.68032254777017e-13
0.29 -1.94921301321926e-11
0.3 -5.68704527914576e-11
0.31 -9.43571887290773e-11
0.32 -1.3186118863473e-10
0.33 -1.69363800761602e-10
0.34 -2.06860972795653e-10
0.35 -2.44375797375795e-10
0.36 -2.81885070840815e-10
0.37 -3.19376469715138e-10
0.38 -3.56894069852842e-10
0.39 -3.9439873589231e-10
0.4 -4.31901514552635e-10
0.41 -4.91378160383249e-10
0.42 -1.45176209942477e-09
0.43 -6.2064859362998e-09
0.44 -1.34639895177369e-07
0.45 -7.4821936124625e-07
0.46 -1.73713024520517e-06
0.47 -2.77674913040649e-06
0.48 -3.81830756090995e-06
0.49 -4.86032220425869e-06
0.5 -5.90256076121731e-06
0.51 -6.94490097652434e-06
0.52 -7.98728097961554e-06
0.53 -9.02969845928414e-06
0.54 -1.0072134628003e-05
0.55 -1.11145839797322e-05
0.56 -1.21570454442166e-05
0.57 -1.31995043077815e-05
0.58 -1.42419498071478e-05
0.59 -1.5284391309045e-05
0.6 -1.63268383910342e-05
0.61 -1.73692875073961e-05
0.62 -1.84117408864592e-05
0.63 -1.94541958922212e-05
0.64 -2.04966539817386e-05
0.65 -2.15391138158605e-05
0.66 -2.25815756040859e-05
0.67 -2.36240395842247e-05
0.68 -2.46665045384731e-05
0.69 -2.57089719720716e-05
0.7 -2.67514401515179e-05
0.71 -2.77939102738545e-05
0.72 -2.88363817991799e-05
0.73 -2.98788543523498e-05
0.74 -3.09213289939603e-05
0.75 -3.19638042937109e-05
0.76 -3.30062816855659e-05
0.77 -3.40487600634098e-05
0.78 -3.50912404120107e-05
0.79 -3.61337222579694e-05
0.8 -3.71762107879148e-05
0.81 -3.82195470000068e-05
0.82 -3.92797319048732e-05
0.83 -4.04760395849024e-05
0.84 -4.23162242702002e-05
0.85 -4.62290347561511e-05
0.86 -5.50084429431497e-05
0.87 -7.23367675583564e-05
0.88 -0.000100727405398682
0.89 -0.000138747156780639
0.9 -0.000180805923658212
0.91 -0.000224492453842373
0.92 -0.000289343043211487
0.93 -0.000446021178344469
0.94 -0.00084773148811379
0.95 -0.0017503468398512
0.96 -0.00350808176437478
0.97 -0.00653851819407414
0.98 -0.0112617143702951
0.99 -0.0180282355033272
1 -0.0270557857916573
1.01 -0.0183917257475187
1.02 -0.0119104176763219
1.03 -0.00734367810564618
1.04 -0.00433369289328722
1.05 -0.0024933421458555
1.06 -0.00145963434079577
1.07 -0.000930586049440407
1.08 -0.000682116418781353
1.09 -0.000567113184789303
1.1 -0.000502328072078839
1.11 -0.000449782098503659
1.12 -0.000398375998952871
1.13 -0.000349321753710052
1.14 -0.000306767596506163
1.15 -0.000273238059454783
1.16 -0.000248536514998343
1.17 -0.000230522136714373
1.18 -0.00021644667016274
1.19 -0.000204037329541329
1.2 -0.00019200842183853
1.21 -0.000180040192456987
1.22 -0.000168439321993175
1.23 -0.000157719992010752
1.24 -0.000148277579515632
1.25 -0.000140229833688776
1.26 -0.000133416813862697
1.27 -0.000127502703977211
1.28 -0.000122111936691427
1.29 -0.000116946875898583
1.3 -0.000111857287107608
1.31 -0.000106851275022302
1.32 -0.00010205272872299
1.33 -9.76254405979926e-05
1.34 -9.36960339346093e-05
1.35 -9.03068872696311e-05
1.36 -8.74125673543391e-05
1.37 -8.49095202816175e-05
1.38 -8.26756422114272e-05
1.39 -8.0600599592362e-05
1.4 -7.86012125320035e-05
1.41 -7.6626080992126e-05
1.42 -7.46547999421754e-05
1.43 -7.26936990297355e-05
1.44 -7.07680219357298e-05
1.45 -6.89114352839804e-05
1.46 -6.71554342658309e-05
1.47 -6.55213700018198e-05
1.48 -6.40164897813822e-05
1.49 -6.26338598096465e-05
1.5 -6.13552043051691e-05
1.51 -6.01554807461713e-05
1.52 -5.90080288946915e-05
1.53 -5.78892293231492e-05
1.54 -5.67818585848201e-05
1.55 -5.56767349154108e-05
1.56 -5.45726845515015e-05
1.57 -5.34751667375377e-05
1.58 -5.23940426181424e-05
1.59 -5.1341007650807e-05
1.6 -5.03271384961756e-05
1.61 -4.93607811152819e-05
1.62 -4.84455147932716e-05
1.63 -4.75771348857901e-05
1.64 -4.67376380214879e-05
1.65 -4.58834425930976e-05
1.66 -4.49251117338734e-05
1.67 -4.36972649250356e-05
1.68 -4.19204925615757e-05
1.69 -3.91617216125018e-05
1.7 -3.48047331840684e-05
1.71 -2.80469020869645e-05
1.72 -1.79396898448148e-05
1.73 -3.48672203703826e-06
1.74 1.61975336381293e-05
1.75 4.16840673987395e-05
1.76 7.30209283710814e-05
1.77 0.000109586854213362
1.78 0.000150095040064108
1.79 0.000192844385990626
1.8 0.000236307240650713
1.81 0.000280114761597089
1.82 0.000326455387036712
1.83 0.000381843715313274
1.84 0.000459153740982238
1.85 0.000579750523708816
1.86 0.0007755068992297
1.87 0.0010904649763589
1.88 0.00158190219376753
1.89 0.00232059169158873
1.9 0.00339010553761006
1.91 0.00488509137368386
1.92 0.00690854905575954
1.93 0.00956823238242832
1.94 0.0129723902091387
1.95 0.0172251306697981
1.96 0.0224217341417654
1.97 0.0286442508237103
1.98 0.0359576969789018
1.99 0.0444071133169016
2 0.0540156758959651
2.01 0.0447839627045713
2.02 0.0366903870160232
2.03 0.0296927208533757
2.04 0.023730556374369
2.05 0.0187284956603354
2.06 0.0145998238328015
2.07 0.0112504076869566
2.08 0.00858257086066951
2.09 0.00649872379585423
2.1 0.004904567892645
2.11 0.00371174314088625
2.12 0.00283984185491541
2.13 0.00221776313872746
2.14 0.00178442935988568
2.15 0.00148892427887121
2.16 0.00129014072968475
2.17 0.00115604315953435
2.18 0.0010626572046544
2.19 0.000992895950838069
2.2 0.000935322427571827
2.21 0.000882932420177424
2.22 0.000832023186898095
2.23 0.000781194277063996
2.24 0.000730508105724142
2.25 0.000680821484279504
2.26 0.000633285657388072
2.27 0.000589001862376759
2.28 0.000548812032941604
2.29 0.000513199836718881
2.3 0.000482275507142027
2.31 0.000455818508739936
2.32 0.000433354513375006
2.33 0.00041424691209041
2.34 0.0003977875660372
2.35 0.000383276150467238
2.36 0.000370081796587762
2.37 0.000357684445661866
2.38 0.000345696226886849
2.39 0.000333865192529592
2.4 0.000322064971590708
2.41 0.000310274434625391
2.42 0.000298551453008833
2.43 0.000287004423484782
2.44 0.000275764543020474
2.45 0.000264960987905349
2.46 0.000254700283130849
2.47 0.000245050344523268
2.48 0.000236029018301664
2.49 0.000227596503124206
2.5 0.000219650834268226
2.51 0.00021202566125289
2.52 0.000204489811962638
2.53 0.000196748547638959
2.54 0.0001884468931308
2.55 0.000179175858841307
2.56 0.000168482663498337
2.57 0.00015588611390005
2.58 0.000140898058134997
2.59 0.000123051250437989
2.6 0.000101933089827977
2.61 7.72235594703741e-05
2.62 4.87343877173529e-05
2.63 1.64450803084026e-05
2.64 -1.94698436620788e-05
2.65 -5.86292146599332e-05
2.66 -0.000100456798590165
2.67 -0.000144224093159284
2.68 -0.000189132113884716
2.69 -0.000234439052503421
2.7 -0.000279639044516777
2.71 -0.00032469488713216
2.72 -0.000370324465129523
2.73 -0.000418337028672
2.74 -0.00047201154107579
2.75 -0.000536505362500717
2.76 -0.000619277849281619
2.77 -0.0007305103544063
2.78 -0.000883501854236135
2.79 -0.0010950182336068
2.8 -0.00138557325791422
2.81 -0.00177962051082148
2.82 -0.00230563804524531
2.83 -0.00299609108657495
2.84 -0.00388726266669404
2.85 -0.0050189473343375
2.86 -0.0064340088079391
2.87 -0.00817780832863546
2.88 -0.0102975162150217
2.89 -0.0128413244346175
2.9 -0.0158575826008335
2.91 -0.0193938834543966
2.92 -0.023496126408254
2.93 -0.0282075890109946
2.94 -0.0335680361606838
2.95 -0.0396128956134046
2.96 -0.0463725258400798
2.97 -0.0538715987670062
2.98 -0.0621286155497764
2.99 -0.0711555685245031
3 -0.0809577570881889
3.01 -0.0715337597517072
3.02 -0.0628755592133876
3.03 -0.0549688122706702
3.04 -0.0477932519043008
3.05 -0.0413232051016321
3.06 -0.0355282070435855
3.07 -0.030373690232348
3.08 -0.0258217259921965
3.09 -0.0218317955214073
3.1 -0.0183615682381369
3.11 -0.0153676664579236
3.12 -0.0128063973640865
3.13 -0.010634435646675
3.14 -0.00880944297662389
3.15 -0.00729061351144511
3.16 -0.00603913776136444
3.17 -0.00501858027966917
3.18 -0.00419516963910405
3.19 -0.00353800194102427
3.2 -0.00301916157289006
3.21 -0.0026137650357515
3.22 -0.00229993533993378
3.23 -0.00205871571837857
3.24 -0.00187393220812471
3.25 -0.00173201503691145
3.26 -0.00162178874924868
3.27 -0.00153424067902419
3.28 -0.00146227675611577
3.29 -0.00140047281091005
3.3 -0.0013448285594807
3.31 -0.00129253037279875
3.32 -0.00124172781250276
3.33 -0.0011913278031106
3.34 -0.00114080922966198
3.35 -0.00109005975850129
3.36 -0.00103923576642961
3.37 -0.000988645477623673
3.38 -0.000938654740285538
3.39 -0.000889614328153487
3.4 -0.000841807230751224
3.41 -0.000795414090468682
3.42 -0.00075049473034916
3.43 -0.000706983594945587
3.44 -0.00066469686493642
3.45 -0.000623348994540529
3.46 -0.000582576441427674
3.47 -0.000541966391726767
3.48 -0.000501088330581267
3.49 -0.000459526348316142
3.5 -0.000416910127054415
3.51 -0.000372942592020364
3.52 -0.000327422289508494
3.53 -0.000280258621872642
3.54 -0.000231478196836832
3.55 -0.000181220688947159
3.56 -0.000129722816517408
3.57 -7.72892787455071e-05
3.58 -2.42497987797963e-05
3.59 2.90982361818015e-05
3.6 8.25616566633713e-05
3.61 0.000136137605269981
3.62 0.000190113079131415
3.63 0.000245176689351034
3.64 0.000302540930400053
3.65 0.000364072791791015
3.66 0.000432430110123005
3.67 0.00051120066164384
3.68 0.000605040661790623
3.69 0.000719809065616306
3.7 0.00086269388589777
3.71 0.00104232666003717
3.72 0.00126888121809238
3.73 0.00155415304129003
3.74 0.00191161575574711
3.75 0.00235645166366644
3.76 0.00290555369802004
3.77 0.00357749674896363
3.78 0.00439247697013098
3.79 0.00537221838521487
3.8 0.00653984688103432
3.81 0.00791973245609925
3.82 0.00953730137203301
3.83 0.0114188206141521
3.84 0.0135911577754333
3.85 0.0160815201121692
3.86 0.0189171770781754
3.87 0.0221251710795024
3.88 0.0257320215350788
3.89 0.0297634275197855
3.9 0.0342439743502733
3.91 0.0391968494109808
3.92 0.0446435723350095
3.93 0.0506037443491879
3.94 0.0570948211762455
3.95 0.0641319133768189
3.96 0.0717276174215222
3.97 0.079891880129106
3.98 0.0886318984120925
3.99 0.0979520555437076
4 0.107853894437376
4.01 0.0983361277080842
4.02 0.0893946836018316
4.03 0.0810227862251314
4.04 0.0732110679245953
4.05 0.0659477111367667
4.06 0.0592186165781573
4.07 0.0530075942847548
4.08 0.0472965737209872
4.09 0.0420658289925476
4.1 0.0372942150916901
4.11 0.032959411088493
4.12 0.0290381662547056
4.13 0.0255065452495583
4.14 0.0223401687225563
4.15 0.0195144459680319
4.16 0.0170047966039434
4.17 0.0147868586285478
4.18 0.012836680618166
4.19 0.0111308962597954
4.2 0.00964687985570481
4.21 0.0083628818677485
4.22 0.00725814400079117
4.23 0.00631299372150099
4.24 0.00550891848639165
4.25 0.00482862028470404
4.26 0.00425605140212287
4.27 0.00377643255495219
4.28 0.00337625475395337
4.29 0.00304326640547603
4.3 0.0027664472650698
4.31 0.00253597092459013
4.32 0.00234315752037634
4.33 0.0021804183371566
4.34 0.00204119391394186
4.35 0.00191988717351682
4.36 0.00181179297121431
4.37 0.00171302532838746
4.38 0.00162044345067736
4.39 0.00153157747415089
4.4 0.00144455470091059
4.41 0.00135802692476555
4.42 0.00127109927364644
4.43 0.00118326084013343
4.44 0.00109431723426551
4.45 0.00100432505898795
4.46 0.000913528215368831
4.47 0.000822295853235733
4.48 0.000731061738629024
4.49 0.000640264766973375
4.5 0.000550290359292216
4.51 0.000461412487239521
4.52 0.000373736124618107
4.53 0.00028713997787233
4.54 0.000201219434797673
4.55 0.000115229758355206
4.56 2.80296593256901e-05
4.57 -6.19745175706177e-05
4.58 -0.000156883644241934
4.59 -0.000259359249244917
4.6 -0.000372675001411693
4.61 -0.000500765603565712
4.62 -0.000648272397690164
4.63 -0.000820584923215573
4.64 -0.00102387764083534
4.65 -0.00126514101554287
4.66 -0.00155220616244778
4.67 -0.00189376228701676
4.68 -0.00229936620012783
4.69 -0.00277944326012269
4.7 -0.00334527918243044
4.71 -0.00400900226568734
4.72 -0.00478355570483247
4.73 -0.00568265979625271
4.74 -0.00672076398726751
4.75 -0.00791298887463532
4.76 -0.00927505841359832
4.77 -0.010823222755854
4.78 -0.0125741722907232
4.79 -0.0145449436157685
4.8 -0.0167528182982054
4.81 -0.0192152154209021
4.82 -0.021949579021222
4.83 -0.024973261621592
4.84 -0.0283034051345973
4.85 -0.0319568204753298
4.86 -0.0359498672553681
4.87 -0.0402983349345762
4.88 -0.0450173268065698
4.89 -0.0501211481543612
4.9 -0.0556231998609322
4.91 -0.0615358786857837
4.92 -0.0678704853301855
4.93 -0.0746371412999516
4.94 -0.0818447154630291
4.95 -0.0895007610575396
4.96 -0.0976114637749788
4.97 -0.106181601390186
4.98 -0.115214515262124
4.99 -0.124712093880316
5 -0.134674768478619
5.01 -0.125101520598244
5.02 -0.115989901333743
5.03 -0.107336061871585
5.04 -0.0991347947994576
5.05 -0.0913795855606946
5.06 -0.0840626733164141
5.07 -0.0771751204019467
5.08 -0.0707068894784084
5.09 -0.0646469274280782
5.1 -0.0589832549911204
5.11 -0.0537030611128391
5.12 -0.048792800949411
5.13 -0.0442382964788656
5.14 -0.0400248386704125
5.15 -0.0361372901887165
5.16 -0.0325601876377467
5.17 -0.0292778423952873
5.18 -0.0262744391365956
5.19 -0.0235341312040989
5.2 -0.0210411320463803
5.21 -0.0187798020172634
5.22 -0.0167347299000024
5.23 -0.0148908085977145
5.24 -0.013233304507473
5.25 -0.011747920174931
5.26 -0.0104208499038919
5.27 -0.00923882807366083
5.28 -0.00818916998824859
5.29 -0.00725980516096092
5.3 -0.00643930300283535
5.31 -0.00571689095367856
5.32 -0.00508246516003397
5.33 -0.00452659385961673
5.34 -0.00404051369367753
5.35 -0.00361611921875493
5.36 -0.00324594593688865
5.37 -0.00292314720852249
5.38 -0.00264146544971833
5.39 -0.00239519805444643
5.4 -0.0021791585074864
5.41 -0.00198863318464249
5.42 -0.00181933435707715
5.43 -0.00166734993233708
5.44 -0.00152909048320859
5.45 -0.00140123411917381
5.46 -0.00128066976426078
5.47 -0.0011644394073711
5.48 -0.00104967988705218
5.49 -0.000933564766290029
5.5 -0.000813246848538562
5.51 -0.000685801867312097
5.52 -0.000548173870010715
5.53 -0.000397122795066485
5.54 -0.000229174718189562
5.55 -4.05752215468791e-05
5.56 0.000172753697412875
5.57 0.000415252783155295
5.58 0.000691760393803142
5.59 0.00100754276839121
5.6 0.00136831941548043
5.61 0.00178028338523706
5.62 0.00225011623699362
5.63 0.00278499755826062
5.64 0.0033926089347131
5.65 0.00408113232677026
5.66 0.0048592428483924
5.67 0.0057360959991864
5.68 0.00672130944404925
5.69 0.00782493948859125
5.7 0.00905745243776562
5.71 0.0104296910770884
5.72 0.0119528365538258
5.73 0.0136383659786987
5.74 0.0154980061060679
5.75 0.0175436834821769
5.76 0.0197874714882549
5.77 0.022241534724204
5.78 0.0249180712072449
5.79 0.0278292528756779
5.8 0.0309871649032682
5.81 0.0344037443344035
5.82 0.0380907185612687
5.83 0.0420595441559137
5.84 0.0463213465682356
5.85 0.050886861189352
5.86 0.0557663762666737
5.87 0.060969678128458
5.88 0.0665059991654643
5.89 0.0723839689742672
5.9 0.0786115690448136
5.91 0.085196091338306
5.92 0.0921441010544663
5.93 0.0994614038640574
5.94 0.107153017819839
5.95 0.1152231501305
5.96 0.123675178931627
5.97 0.13251164013912
5.98 0.141734219430517
5.99 0.151343749350071
6 0.161340211491234


==> dataset/expDtriangwave/err_cme_n75.txt <==
0.01 3.74353326115795e-15
0.02 7.4870665223159e-15
0.03 -2.67494359995624e-15
0.04 1.49741330446318e-14
0.05 2.99760216648792e-15
0.06 -3.15511505810662e-14
0.07 4.6074255521944e-15
0.08 2.99482660892636e-14
0.09 -5.13478148889135e-16
0.1 3.57908147563535e-14
0.11 3.52634588196565e-14
0.12 -1.06997743998249e-14
0.13 3.27238236508265e-14
0.14 -6.36157793110215e-14
0.15 1.32505117989012e-13
0.16 5.98965321785272e-14
0.17 7.66886554259827e-14
0.18 1.40359945888235e-13
0.19 7.68829444552921e-15
0.2 1.22124532708767e-14
0.21 1.79578574233119e-14
0.22 7.0304873034388e-14
0.23 4.78506123613442e-14
0.24 -1.2598255771934e-13
0.25 1.99285032920216e-14
0.26 6.52256026967279e-14
0.27 6.82787160144471e-15
0.28 -1.27009514017118e-13
0.29 -2.11108908132474e-13
0.3 2.05391259555654e-13
0.31 5.41788836017076e-14
0.32 1.20015108961979e-13
0.33 -1.29840582729912e-13
0.34 -5.77315972805081e-15
0.35 -1.93844940099552e-13
0.36 2.13717932240343e-13
0.37 -3.91797705390218e-13
0.38 1.5093482019779e-13
0.39 -8.29891710907305e-14
0.4 -5.98909810634041e-13
0.41 1.21569421196455e-13
0.42 -3.87356813291717e-13
0.43 -2.54962717605167e-13
0.44 -6.1478599988618e-13
0.45 -5.76760861292769e-13
0.46 -4.18637347010531e-12
0.47 -1.57171520243082e-09
0.48 -3.0040068654813e-08
0.49 -6.15185817842701e-08
0.5 -9.30026340939527e-08
0.51 -1.24486992159056e-07
0.52 -1.55971609738792e-07
0.53 -1.87456640987627e-07
0.54 -2.18941776486403e-07
0.55 -2.50426139491999e-07
0.56 -2.81911016419834e-07
0.57 -3.13395600248789e-07
0.58 -3.44881465941249e-07
0.59 -3.76365841159298e-07
0.6 -4.07850189398928e-07
0.61 -4.39334865376395e-07
0.62 -4.7081972209817e-07
0.63 -5.02305362637401e-07
0.64 -5.33790185275329e-07
0.65 -5.65275099839724e-07
0.66 -5.96760114324191e-07
0.67 -6.28244823164259e-07
0.68 -6.59729617935589e-07
0.69 -6.91214663284256e-07
0.7 -7.22698934252364e-07
0.71 -7.5418481038092e-07
0.72 -7.85669105218822e-07
0.73 -8.17153337884235e-07
0.74 -8.48638941119972e-07
0.75 -8.80124849556019e-07
0.76 -9.11608837528277e-07
0.77 -9.43093943273077e-07
0.78 -9.74578592938258e-07
0.79 -1.00606358333089e-06
0.8 -1.03754830826919e-06
0.81 -1.06903315000295e-06
0.82 -1.10051813262402e-06
0.83 -1.132002696691e-06
0.84 -1.16348737011496e-06
0.85 -1.19497310935301e-06
0.86 -1.22645693811929e-06
0.87 -1.25794205441121e-06
0.88 -1.28942761812301e-06
0.89 -1.32091191673567e-06
0.9 -1.35270581380631e-06
0.91 -1.42924473001127e-06
0.92 -1.99523483679354e-06
0.93 -3.12342830655066e-06
0.94 -5.36199510459134e-06
0.95 -8.99724042313643e-06
0.96 -1.7598147317055e-05
0.97 -3.59951120597612e-05
0.98 -8.71332198635333e-05
0.99 -0.000776336054847171
1 -0.00638545466331519
1.01 -0.000814789164100382
1.02 -0.00010553727803142
1.03 -5.19203126524426e-05
1.04 -3.02194219550245e-05
1.05 -2.02073077791853e-05
1.06 -1.52816881371365e-05
1.07 -1.18219512674766e-05
1.08 -9.8083171171659e-06
1.09 -8.22900050878594e-06
1.1 -7.15996539712993e-06
1.11 -6.29316398015334e-06
1.12 -5.64072869990717e-06
1.13 -5.0982089160323e-06
1.14 -4.66247508434936e-06
1.15 -4.2888846701894e-06
1.16 -3.97788153605472e-06
1.17 -3.70168283914118e-06
1.18 -3.46768293646438e-06
1.19 -3.25238115328474e-06
1.2 -3.06823301876591e-06
1.21 -2.8939982396059e-06
1.22 -2.74279376566433e-06
1.23 -2.59840558425317e-06
1.24 -2.46907752921022e-06
1.25 -2.34746543215092e-06
1.26 -2.23333060511699e-06
1.27 -2.12862703607986e-06
1.28 -2.02679985272791e-06
1.29 -1.9333206173755e-06
1.3 -1.84289647775504e-06
1.31 -1.75662389945153e-06
1.32 -1.67560440489378e-06
1.33 -1.59589219750345e-06
1.34 -1.52060334379645e-06
1.35 -1.44792645440095e-06
1.36 -1.37657844678785e-06
1.37 -1.30887207305808e-06
1.38 -1.24249930766318e-06
1.39 -1.1775071204756e-06
1.4 -1.11538681013545e-06
1.41 -1.05856141618954e-06
1.42 -1.02110674826683e-06
1.43 -9.94211905247511e-07
1.44 -9.68258329292482e-07
1.45 -9.43138371622965e-07
1.46 -9.19801558030287e-07
1.47 -8.9714771711602e-07
1.48 -8.74936847083951e-07
1.49 -8.5412290373732e-07
1.5 -8.34154949336252e-07
1.51 -8.14385118286243e-07
1.52 -7.9553689230627e-07
1.53 -7.77699198151183e-07
1.54 -7.60092971341386e-07
1.55 -7.42883673410244e-07
1.56 -7.2661887451364e-07
1.57 -7.10890134369979e-07
1.58 -6.9526714085999e-07
1.59 -6.80167836109025e-07
1.6 -6.65829550217101e-07
1.61 -6.51784124727772e-07
1.62 -6.37842662354338e-07
1.63 -6.24405342486423e-07
1.64 -6.11571072839379e-07
1.65 -5.9894499931934e-07
1.66 -5.86407863933935e-07
1.67 -5.74277098375209e-07
1.68 -5.62661060077296e-07
1.69 -5.51255108394155e-07
1.7 -5.39900738394383e-07
1.71 -5.28824632861635e-07
1.72 -5.18193606968698e-07
1.73 -5.07826602824668e-07
1.74 -4.97506719876473e-07
1.75 -4.873185121268e-07
1.76 -4.77474443233428e-07
1.77 -4.67959319516709e-07
1.78 -4.58556969090695e-07
1.79 -4.49177600780892e-07
1.8 -4.39383803452209e-07
1.81 -4.20023515662615e-07
1.82 -3.31755193039296e-07
1.83 -1.82672296733521e-09
1.84 7.54390714174935e-07
1.85 1.8203278919493e-06
1.86 2.96442631461669e-06
1.87 4.63159190594586e-06
1.88 7.40673834970229e-06
1.89 1.06980722165279e-05
1.9 1.47317944218239e-05
1.91 2.19990611921017e-05
1.92 3.20111413503327e-05
1.93 4.37435620829485e-05
1.94 6.88823938156599e-05
1.95 0.000114574235781387
1.96 0.000171235674444832
1.97 0.000400005549676709
1.98 0.00154971774255977
1.99 0.00512384063548425
2 0.0127680311420354
2.01 0.00518703601475639
2.02 0.00162677603354733
2.03 0.000454669934476546
2.04 0.000208347576171365
2.05 0.000148804033720314
2.06 0.000101188782746751
2.07 7.16530990985259e-05
2.08 5.78619139020436e-05
2.09 4.70973439861411e-05
2.1 3.79120883454709e-05
2.11 3.21820300875769e-05
2.12 2.81350533396091e-05
2.13 2.43186422417274e-05
2.14 2.12896601559098e-05
2.15 1.91827709964398e-05
2.16 1.73360459964633e-05
2.17 1.5604165951616e-05
2.18 1.42507818049475e-05
2.19 1.31914604662997e-05
2.2 1.21860260667017e-05
2.21 1.1262809731849e-05
2.22 1.05254757849782e-05
2.23 9.90075798731893e-06
2.24 9.29329026053138e-06
2.25 8.73813282598057e-06
2.26 8.28081242648659e-06
2.27 7.877254917521e-06
2.28 7.48182658028007e-06
2.29 7.11653471580087e-06
2.3 6.80683049492092e-06
2.31 6.5292877372003e-06
2.32 6.25668679432589e-06
2.33 5.99965120801071e-06
2.34 5.77518549571554e-06
2.35 5.56800884859987e-06
2.36 5.35282214059185e-06
2.37 5.13463135110026e-06
2.38 4.93356331610073e-06
2.39 4.75075798161972e-06
2.4 4.57363969147417e-06
2.41 4.39852228245607e-06
2.42 4.23340969091246e-06
2.43 4.08245215954839e-06
2.44 3.93918285279682e-06
2.45 3.79707238618021e-06
2.46 3.65838552351949e-06
2.47 3.52866604813595e-06
2.48 3.40746553800786e-06
2.49 3.28934699578287e-06
2.5 3.17186641995981e-06
2.51 3.05812588907717e-06
2.52 2.95120154658601e-06
2.53 2.84952271056849e-06
2.54 2.74930090660153e-06
2.55 2.64960896234623e-06
2.56 2.55293741813212e-06
2.57 2.46119592905991e-06
2.58 2.37309196549074e-06
2.59 2.28599801632701e-06
2.6 2.19930116385214e-06
2.61 2.11473571498644e-06
2.62 2.03379420748995e-06
2.63 1.95575236150436e-06
2.64 1.8786828441808e-06
2.65 1.80176060549098e-06
2.66 1.72600213022012e-06
2.67 1.65275583596802e-06
2.68 1.58201461153418e-06
2.69 1.51244029555908e-06
2.7 1.44227346066117e-06
2.71 1.36731165112369e-06
2.72 1.27089241097611e-06
2.73 1.10570740996518e-06
2.74 7.82712098690297e-07
2.75 1.98345180613124e-07
2.76 -6.87997401827012e-07
2.77 -1.78825777730207e-06
2.78 -2.94878045992153e-06
2.79 -4.16168896866242e-06
2.8 -5.71058006704206e-06
2.81 -7.97012137010444e-06
2.82 -1.09583836203075e-05
2.83 -1.42477076195968e-05
2.84 -1.76401871797571e-05
2.85 -2.19395919439647e-05
2.86 -2.85142532377991e-05
2.87 -3.76236970679455e-05
2.88 -4.7811585106361e-05
2.89 -5.8604243496907e-05
2.9 -7.439806764864e-05
2.91 -0.000103067914689836
2.92 -0.0001467588291717
2.93 -0.000196664810489522
2.94 -0.000256542097665458
2.95 -0.000412206409845517
2.96 -0.000929784405275025
2.97 -0.00232420784413534
2.98 -0.00532822999356031
2.99 -0.0107335210602225
3 -0.0191516159221675
3.01 -0.0108028141888087
3.02 -0.00543918414198319
3.03 -0.00243967024883451
3.04 -0.00102461870377768
3.05 -0.000482344674691992
3.06 -0.000311961012351869
3.07 -0.000247973578994642
3.08 -0.000197457706009985
3.09 -0.000151154974617373
3.1 -0.000117930220283835
3.11 -9.84455055912381e-05
3.12 -8.60942134396359e-05
3.13 -7.52534390249249e-05
3.14 -6.48059152017488e-05
3.15 -5.60976039251093e-05
3.16 -4.98609504785419e-05
3.17 -4.53389326592335e-05
3.18 -4.13592858868883e-05
3.19 -3.74507479851127e-05
3.2 -3.38862156007425e-05
3.21 -3.10156435747722e-05
3.22 -2.87921004482605e-05
3.23 -2.68758119003065e-05
3.24 -2.50095417496654e-05
3.25 -2.32044261966324e-05
3.26 -2.16124069609691e-05
3.27 -2.03048313269782e-05
3.28 -1.92005863438593e-05
3.29 -1.81692135075018e-05
3.3 -1.71568446859505e-05
3.31 -1.62054340917539e-05
3.32 -1.53760769965317e-05
3.33 -1.46746023026445e-05
3.34 -1.40485403017365e-05
3.35 -1.34413375016962e-05
3.36 -1.28402103662939e-05
3.37 -1.22737875454249e-05
3.38 -1.17721964698614e-05
3.39 -1.13346610441933e-05
3.4 -1.09327985136076e-05
3.41 -1.05389952640422e-05
3.42 -1.01488593022836e-05
3.43 -9.77865209750295e-06
3.44 -9.44491601650999e-06
3.45 -9.14782704375394e-06
3.46 -8.87225622314691e-06
3.47 -8.60229975907512e-06
3.48 -8.33404807776272e-06
3.49 -8.07593975360454e-06
3.5 -7.8385127018632e-06
3.51 -7.62411452581713e-06
3.52 -7.4253382872369e-06
3.53 -7.23196170360207e-06
3.54 -7.03924038675252e-06
3.55 -6.85049184984132e-06
3.56 -6.67270758547556e-06
3.57 -6.50989814310332e-06
3.58 -6.35977620194739e-06
3.59 -6.21591689703438e-06
3.6 -6.07241699979166e-06
3.61 -5.92604711968647e-06
3.62 -5.7724461270392e-06
3.63 -5.59702847907628e-06
3.64 -5.36563747410845e-06
3.65 -5.02255213152836e-06
3.66 -4.5026881650978e-06
3.67 -3.75868668711643e-06
3.68 -2.79204731667981e-06
3.69 -1.66577071042395e-06
3.7 -4.75979298419915e-07
3.71 7.18656974485476e-07
3.72 1.9732236292147e-06
3.73 3.4751533226629e-06
3.74 5.46047208183076e-06
3.75 8.05585124780128e-06
3.76 1.11597782270212e-05
3.77 1.44964927458469e-05
3.78 1.78757037220811e-05
3.79 2.15039890975322e-05
3.8 2.60632040108288e-05
3.81 3.23631747542741e-05
3.82 4.07159709191196e-05
3.83 5.05527908949144e-05
3.84 6.08533863333538e-05
3.85 7.14531789127171e-05
3.86 8.44191201432865e-05
3.87 0.00010408565182668
3.88 0.000134790388362754
3.89 0.000177153614758424
3.9 0.000226266628162233
3.91 0.000276855831430306
3.92 0.000339677046847939
3.93 0.000469320201269108
3.94 0.000797295786253163
3.95 0.00155845952854256
3.96 0.00309679524081685
3.97 0.00584043542021015
3.98 0.0102451153572626
3.99 0.0167168297809514
4 0.0255335661721475
4.01 0.0167885190085237
4.02 0.0103716389775452
4.03 0.00599464048430935
4.04 0.00325117922932232
4.05 0.0016939110803055
4.06 0.000907027244617623
4.07 0.000557119656457258
4.08 0.000414440006206773
4.09 0.000346763429808439
4.1 0.000295405109642266
4.11 0.000245455793999677
4.12 0.000200223640871577
4.13 0.000165113226745006
4.14 0.000141201001711416
4.15 0.0001254637063694
4.16 0.000113666102521864
4.17 0.000102857396991285
4.18 9.21809420255104e-05
4.19 8.22239990818374e-05
4.2 7.38513825772058e-05
4.21 6.73792734133816e-05
4.22 6.24271387331121e-05
4.23 5.82779678914014e-05
4.24 5.43476582076374e-05
4.25 5.04403803101017e-05
4.26 4.67003428301638e-05
4.27 4.33795983518226e-05
4.28 4.06148391411953e-05
4.29 3.83438856136342e-05
4.3 3.63716267244851e-05
4.31 3.45037074295229e-05
4.32 3.26488275575465e-05
4.33 3.08356182617264e-05
4.34 2.91549529272683e-05
4.35 2.76798399138634e-05
4.36 2.64157147502053e-05
4.37 2.5303655959541e-05
4.38 2.42623720830837e-05
4.39 2.32356999869676e-05
4.4 2.22160794617343e-05
4.41 2.1235286760235e-05
4.42 2.03343051564109e-05
4.43 1.95340605272376e-05
4.44 1.88236554635735e-05
4.45 1.81695872723542e-05
4.46 1.75366154610557e-05
4.47 1.69062320910518e-05
4.48 1.62825809923439e-05
4.49 1.56846726056536e-05
4.5 1.51312822925798e-05
4.51 1.4627896656294e-05
4.52 1.41617822980722e-05
4.53 1.37055726759927e-05
4.54 1.32250426421177e-05
4.55 1.2685691115677e-05
4.56 1.20555308323889e-05
4.57 1.13055132822115e-05
4.58 1.04116363262019e-05
4.59 9.3613312085461e-06
4.6 8.16245744661437e-06
4.61 6.84824707408715e-06
4.62 5.47016307961279e-06
4.63 4.07495975118799e-06
4.64 2.67192917391412e-06
4.65 1.20594713270972e-06
4.66 -4.44124693688153e-07
4.67 -2.42994867671875e-06
4.68 -4.86834338497832e-06
4.69 -7.77546324881584e-06
4.7 -1.10421924910398e-05
4.71 -1.44821437669806e-05
4.72 -1.79494871260788e-05
4.73 -2.14787581517273e-05
4.74 -2.53666986005374e-05
4.75 -3.01232167467802e-05
4.76 -3.62734568896128e-05
4.77 -4.40828157208806e-05
4.78 -5.33574681622628e-05
4.79 -6.34913934960402e-05
4.8 -7.38481296073124e-05
4.81 -8.43892034412264e-05
4.82 -9.62589068326247e-05
4.83 -0.000111919529597215
4.84 -0.0001345147984122
4.85 -0.0001664747879766
4.86 -0.000207907232115057
4.87 -0.000255873649936289
4.88 -0.00030597074143135
4.89 -0.000357490374122804
4.9 -0.000422693891199533
4.91 -0.000539492417622855
4.92 -0.000785374751781642
4.93 -0.0012892226619986
4.94 -0.0022371667158505
4.95 -0.00386917995028135
4.96 -0.00646471143058003
4.97 -0.0103180205290483
4.98 -0.0157064088946656
4.99 -0.0228565686095716
5 -0.0319151767385802
5.01 -0.0229293582711826
5.02 -0.0158407863108734
5.03 -0.0104944413701781
5.04 -0.00666010092261515
5.05 -0.00406220962079074
5.06 -0.00241245206454976
5.07 -0.00143936342789397
5.08 -0.000910549453346676
5.09 -0.000645127886358177
5.1 -0.000516268059584268
5.11 -0.000445630862677793
5.12 -0.000392697721881108
5.13 -0.000342275592031038
5.14 -0.000292975594007649
5.15 -0.000248469429362741
5.16 -0.000212184731309906
5.17 -0.000185125712070966
5.18 -0.000165899099199507
5.19 -0.000151840510905776
5.2 -0.000140298968890784
5.21 -0.000129496815431729
5.22 -0.000118776355616523
5.23 -0.000108346757208388
5.24 -9.8794661166357e-05
5.25 -9.0623686503255e-05
5.26 -8.39911752131828e-05
5.27 -7.86819381347614e-05
5.28 -7.42551126198254e-05
5.29 -7.0251929870313e-05
5.3 -6.63613693848708e-05
5.31 -6.24862762764744e-05
5.32 -5.87083687397794e-05
5.33 -5.51913141374483e-05
5.34 -5.20761204108044e-05
5.35 -4.9412815948835e-05
5.36 -4.7147243308121e-05
5.37 -4.51553899754042e-05
5.38 -4.33003860388359e-05
5.39 -4.1483898253758e-05
5.4 -3.9671885383008e-05
5.41 -3.78894781265515e-05
5.42 -3.61927561324249e-05
5.43 -3.46329370624066e-05
5.44 -3.32283182883364e-05
5.45 -3.19533976286257e-05
5.46 -3.07462325955798e-05
5.47 -2.95282600688562e-05
5.48 -2.82275354923645e-05
5.49 -2.679700178565e-05
5.5 -2.52231693455007e-05
5.51 -2.35245780942361e-05
5.52 -2.17425658874948e-05
5.53 -1.99279502520744e-05
5.54 -1.81267892490622e-05
5.55 -1.63671487854455e-05
5.56 -1.46483343888004e-05
5.57 -1.29343076445965e-05
5.58 -1.11537697184416e-05
5.59 -9.20964345435538e-06
5.6 -6.9987927246995e-06
5.61 -4.4395312989165e-06
5.62 -1.49951261391168e-06
5.63 1.78686450541532e-06
5.64 5.32272007713885e-06
5.65 8.98115210556938e-06
5.66 1.26622213804106e-05
5.67 1.63588094089784e-05
5.68 2.02058240047487e-05
5.69 2.44857931601672e-05
5.7 2.95738499069831e-05
5.71 3.58269523456078e-05
5.72 4.34487571749909e-05
5.73 5.23842098617e-05
5.74 6.23039471112641e-05
5.75 7.27211446561737e-05
5.76 8.32406579515943e-05
5.77 9.38818113560558e-05
5.78 0.000105361001523779
5.79 0.000119191944929542
5.8 0.000137482572502373
5.81 0.000162390391437145
5.82 0.000195335504024147
5.83 0.000236236218372904
5.84 0.000283181218152961
5.85 0.00033303146359584
5.86 0.000383407967765481
5.87 0.000436342372343634
5.88 0.000503554409633872
5.89 0.000612918625021677
5.9 0.000815271981495433
5.91 0.0011903894359155
5.92 0.00185080879529213
5.93 0.00294228470816849
5.94 0.00464001057764865
5.95 0.00714033049681728
5.96 0.0106483776500221
5.97 0.0153627932053969
5.98 0.0214592623342533
5.99 0.0290749293634402
6 0.0382957496458488


==> dataset/expDtriangwave/err_euler_n33.txt <==
0.01 7.09496697504086e-13
0.02 1.41899339500817e-12
0.03 2.1188328869215e-12
0.04 2.83798679001634e-12
0.05 3.52091272803889e-12
0.06 4.2526052124181e-12
0.07 4.93474705542951e-12
0.08 5.67597358003269e-12
0.09 6.36043995250191e-12
0.1 7.06246172654801e-12
0.11 7.79262765426836e-12
0.12 8.47533154768598e-12
0.13 9.16036690945532e-12
0.14 9.91431936547826e-12
0.15 1.0591166832441e-11
0.16 1.13519471600654e-11
0.17 1.19875220860877e-11
0.18 1.27326482690648e-11
0.19 1.33844879623979e-11
0.2 1.40838729567605e-11
0.21 1.48034640101713e-11
0.22 1.55850332639318e-11
0.23 1.62502511447116e-11
0.24 1.70106428942773e-11
0.25 1.77157732927924e-11
0.26 1.83205117743057e-11
0.27 1.90657489795854e-11
0.28 1.98288607755615e-11
0.29 2.05819805643159e-11
0.3 2.1231072455663e-11
0.31 2.19408935464571e-11
0.32 2.27263208252282e-11
0.33 2.32505681374562e-11
0.34 2.30204744156026e-11
0.35 2.25240937012927e-11
0.36 2.19513296428886e-11
0.37 2.13633000178959e-11
0.38 2.06422656745531e-11
0.39 2.04022354566291e-11
0.4 1.96053728807044e-11
0.41 1.91897053802847e-11
0.42 1.82391324266007e-11
0.43 1.78032033559816e-11
0.44 1.72497016670548e-11
0.45 1.67762470582034e-11
0.46 1.61431978895621e-11
0.47 1.56173962650996e-11
0.48 1.51811341275732e-11
0.49 1.41577860546249e-11
0.5 1.37599931449017e-11
0.51 1.34308120181004e-11
0.52 1.24950050306438e-11
0.53 1.18244303237702e-11
0.54 1.16540110894903e-11
0.55 1.1037282199311e-11
0.56 1.03362873815627e-11
0.57 9.62852020336413e-12
0.58 9.37616650986683e-12
0.59 8.49553760673416e-12
0.6 7.78677122781346e-12
0.61 6.44351239031948e-12
0.62 1.25763843783488e-11
0.63 8.69559979577161e-12
0.64 -6.67670363441175e-11
0.65 9.40539868210521e-11
0.66 4.83813322738058e-10
0.67 -9.8347552324185e-10
0.68 -2.34023533884908e-09
0.69 5.84125470215469e-09
0.7 1.06442942238161e-08
0.71 -2.37288406701452e-08
0.72 -4.78257632385848e-08
0.73 6.61070425067578e-08
0.74 1.9509477588997e-07
0.75 -8.21172464471331e-08
0.76 -6.35868340204127e-07
0.77 -2.99469513742601e-07
0.78 1.41217293325724e-06
0.79 2.15486326426984e-06
0.8 -1.1451027833731e-06
0.81 -6.31312709020726e-06
0.82 -4.87607099108889e-06
0.83 7.74246883050722e-06
0.84 2.02865469951519e-05
0.85 1.10932675402298e-05
0.86 -2.5575164658509e-05
0.87 -5.82396641034544e-05
0.88 -3.55429439972132e-05
0.89 5.790971609132e-05
0.9 0.000156132128299569
0.91 0.000137317836027329
0.92 -7.00674718603356e-05
0.93 -0.000371608038119087
0.94 -0.000493821882388779
0.95 -0.000141540701443121
0.96 0.000717435357629581
0.97 0.00158868293885006
0.98 0.001380638609906
0.99 -0.00138189142239276
1 -0.00811269782806479
1.01 0.000335117709375221
1.02 0.00400753904775053
1.03 0.00387891288722131
1.04 0.00155802965117247
1.05 -0.00120912424594
1.06 -0.00304652687233542
1.07 -0.00328401378109944
1.08 -0.00202316589559171
1.09 5.56816343436628e-05
1.1 0.00204383228708371
1.11 0.00317073415796776
1.12 0.00306200262088308
1.13 0.00182137125668069
1.14 -6.12039303907741e-05
1.15 -0.00191675767253818
1.16 -0.00313459999198318
1.17 -0.00334998048838564
1.18 -0.00253182455773837
1.19 -0.000959316469334559
1.2 0.000889044073937417
1.21 0.00248911222801917
1.22 0.00341841501418205
1.23 0.00345823518828037
1.24 0.00263033610511254
1.25 0.00116862216847369
1.26 -0.000557597519366015
1.27 -0.00214305957318361
1.28 -0.00324202597329415
1.29 -0.003638630416953
1.3 -0.00328025993521408
1.31 -0.00227230924636634
1.32 -0.000841191434483912
1.33 0.000722102327782026
1.34 0.00212380004800028
1.35 0.00312180696556674
1.36 0.00356374863373898
1.37 0.00340417126285553
1.38 0.00270103168285385
1.39 0.00159524797420652
1.4 0.000279336663113749
1.41 -0.00103806529118688
1.42 -0.00216551626720707
1.43 -0.00295509183567366
1.44 -0.00331881536693279
1.45 -0.00323430981674477
1.46 -0.002740538277478
1.47 -0.00192578576900815
1.48 -0.00091075219118264
1.49 0.000170213557619703
1.5 0.00118701233381502
1.51 0.00202872234664681
1.52 0.00261422625336588
1.53 0.00289798470876329
1.54 0.00287106941068177
1.55 0.00255806555176868
1.56 0.0020107722523483
1.57 0.00129979506391759
1.58 0.00050517374921405
1.59 -0.000292850824658131
1.6 -0.00102194465902866
1.61 -0.0016238776005868
1.62 -0.00205830917797378
1.63 -0.00230401931457352
1.64 -0.00235782303323701
1.65 -0.00223174922663227
1.66 -0.0019492845179846
1.67 -0.00154152376096034
1.68 -0.00104390992344905
1.69 -0.000493924313204663
1.7 7.03092174541009e-05
1.71 0.000610898778147961
1.72 0.0010911339121828
1.73 0.00147708464986085
1.74 0.00174017028634893
1.75 0.00186059404422434
1.76 0.00183106658651988
1.77 0.00165986446237967
1.78 0.00137211948346719
1.79 0.00100839010639833
1.8 0.00062002773441755
1.81 0.000261539448190962
1.82 -1.90807763515155e-05
1.83 -0.000190405822417167
1.84 -0.000245957926535062
1.85 -0.00020883971522917
1.86 -0.000130939096111865
1.87 -8.5823425303222e-05
1.88 -0.000155487223173725
1.89 -0.00041224264725942
1.9 -0.00089803928296317
1.91 -0.001604184167838
1.92 -0.00245467115411351
1.93 -0.00329606413697521
1.94 -0.00389613958489207
1.95 -0.00395238702552089
1.96 -0.00311015696889309
1.97 -0.000988928949513277
1.98 0.00278595940131916
1.99 0.00854956811829045
2 0.016565377847341
2.01 0.00699871119722477
2.02 -0.000101423083507437
2.03 -0.00481000876781786
2.04 -0.00732236641723025
2.05 -0.00793957197261943
2.06 -0.00704453557193972
2.07 -0.0050712783985383
2.08 -0.00247057298774811
2.09 0.000324637739489514
2.1 0.00293075896503926
2.11 0.00503918886044957
2.12 0.00643401592278967
2.13 0.00700059689041443
2.14 0.00672480147145532
2.15 0.00568361909699913
2.16 0.00402859302388817
2.17 0.00196411199587471
2.18 -0.000277088910414502
2.19 -0.00245879812573221
2.2 -0.00436431505213741
2.21 -0.00581566559754018
2.22 -0.00668766206840521
2.23 -0.00691600947658777
2.24 -0.00649926281974944
2.25 -0.00549500158747687
2.26 -0.00401106124855372
2.27 -0.00219301298125879
2.28 -0.000209294285186623
2.29 0.00176453940632598
2.3 0.00356103811833469
2.31 0.00503433054363878
2.32 0.00607088504151554
2.33 0.00659691135624235
2.34 0.00658209007010579
2.35 0.00603963968971472
2.36 0.0050230176749822
2.37 0.00361978297512833
2.38 0.0019433121808286
2.39 0.000123154844109852
2.4 -0.00170516199629178
2.41 -0.00341010742609826
2.42 -0.00487321392888007
2.43 -0.00599667984900754
2.44 -0.00670909865112823
2.45 -0.00696906746766496
2.46 -0.00676658736025071
2.47 -0.00612231704208788
2.48 -0.00508487254139767
2.49 -0.00372647277630539
2.5 -0.00213731110746657
2.51 -0.000419084814931914
2.52 0.00132186257838862
2.53 0.00298133566950709
2.54 0.00446359787180839
2.55 0.00568683071987131
2.56 0.006587445650162
2.57 0.00712303801136049
2.58 0.00727386836863808
2.59 0.00704285502162572
2.6 0.00645415842579589
2.61 0.00555052658041
2.62 0.00438964530179609
2.63 0.00303979329892679
2.64 0.00157513596141301
2.65 7.10009895391606e-05
2.66 -0.00140053637507109
2.67 -0.0027744700788096
2.68 -0.00399585281645976
2.69 -0.00502180451513379
2.7 -0.00582247037799422
2.71 -0.00638094668582945
2.72 -0.00669227579326948
2.73 -0.00676168435294089
2.74 -0.00660229488111941
2.75 -0.00623257629150686
2.76 -0.00567381122807054
2.77 -0.00494784652935254
2.78 -0.00407535919060642
2.79 -0.00307481704125367
2.8 -0.00196224560449021
2.81 -0.000751836077206858
2.82 0.000542649479369994
2.83 0.00190579462365748
2.84 0.00331795038586213
2.85 0.00475239604614852
2.86 0.00617250343850229
2.87 0.00752917928461783
2.88 0.00875884857235731
2.89 0.0097822099020437
2.9 0.0105039438316726
2.91 0.0108134914727065
2.92 0.0105869475590191
2.93 0.00969003541497848
2.94 0.00798205607450497
2.95 0.00532063545502759
2.96 0.00156703642815947
2.97 -0.0034082393512338
2.98 -0.00971985958737798
2.99 -0.0174623850019661
3 -0.0267056012225181
3.01 -0.0174907212972487
3.02 -0.00982767561438691
3.03 -0.00369364862055166
3.04 0.000967044322598976
3.05 0.00424171654770356
3.06 0.00624675296860633
3.07 0.00712384930741428
3.08 0.00703521949573294
3.09 0.00615799158987107
3.1 0.00467804836334751
3.11 0.00278359057483979
3.12 0.000658708351329973
3.13 -0.0015227609675692
3.14 -0.00360283041181952
3.15 -0.00544419023982168
3.16 -0.00693407953074332
3.17 -0.00798706660100401
3.18 -0.00854665535058652
3.19 -0.00858568940537552
3.2 -0.00810557958735358
3.21 -0.0071344304888914
3.22 -0.00572418658133333
3.23 -0.00394695553679303
3.24 -0.00189069509676298
3.25 0.000345531171440649
3.26 0.00265651455018323
3.27 0.00493586427418724
3.28 0.00708076871198859
3.29 0.0089963684726011
3.3 0.0105995804453501
3.31 0.0118222426002577
3.32 0.0126134842500532
3.33 0.0129412635314257
3.34 0.0127930515901642
3.35 0.0121756794591885
3.36 0.0111143976556706
3.37 0.00965122846019906
3.38 0.00784271587978336
3.39 0.00575719745306735
3.4 0.00347173486210628
3.41 0.00106884657766559
3.42 -0.00136681439062025
3.43 -0.00375170083399923
3.44 -0.0060064047638706
3.45 -0.00805837511880036
3.46 -0.00984423112966626
3.47 -0.0113116050790166
3.48 -0.0124204722462387
3.49 -0.0131439498595931
3.5 -0.0134685702787819
3.51 -0.0133940549567924
3.52 -0.0129326345305774
3.53 -0.0121079757644075
3.54 -0.0109537875243066
3.55 -0.00951218539760168
3.56 -0.00783189787092997
3.57 -0.00596639610498462
3.58 -0.00397202491889476
3.59 -0.00190620499005789
3.6 0.000174234097166659
3.61 0.002214542379601
3.62 0.00416332549206605
3.63 0.0059735875268595
3.64 0.00760353382412621
3.65 0.00901713908493451
3.66 0.0101844971502013
3.67 0.0110819777825979
3.68 0.0116922224471672
3.69 0.0120040152684035
3.7 0.0120120670190185
3.71 0.0117167493552118
3.72 0.0111238134704946
3.73 0.0102441225909863
3.74 0.00909342145555941
3.75 0.00769215851740229
3.76 0.00606536877624017
3.77 0.00424261714693008
3.78 0.00225799467451762
3.79 0.000150153207763876
3.8 -0.00203764156229733
3.81 -0.00425746285739262
3.82 -0.0064567081394348
3.83 -0.00857814447646593
3.84 -0.0105600405839656
3.85 -0.0123364094293241
3.86 -0.0138373813440917
3.87 -0.0149897220109392
3.88 -0.0157175034888233
3.89 -0.0159429293279694
3.9 -0.0155873074582371
3.91 -0.0145721572597779
3.92 -0.0128204302337935
3.93 -0.0102578174114334
3.94 -0.00681411135803171
3.95 -0.00242458636411512
3.96 0.00296864215556412
3.97 0.0094153196934117
3.98 0.0169558562455038
3.99 0.0256202702548287
4 0.0354273084098016
4.01 0.0263837725653589
4.02 0.0184840795712695
4.03 0.0117100733485631
4.04 0.0060311015953487
4.05 0.00140436190954375
4.06 -0.00222448543471483
4.07 -0.00492044848276335
4.08 -0.00675809598123875
4.09 -0.00782023547110286
4.1 -0.00819640735394744
4.11 -0.00798123028076884
4.12 -0.00727263702866554
4.13 -0.00617004311373823
4.14 -0.0047724917734959
4.15 -0.0031768195310935
4.16 -0.00147588572354021
4.17 0.000243092654339472
4.18 0.00190006229165576
4.19 0.00342347671857884
4.2 0.00475143164900405
4.21 0.00583256833731668
4.22 0.00662672689476734
4.23 0.00710533778204608
4.24 0.00725154630607605
4.25 0.00706007145311804
4.26 0.0065368068771382
4.27 0.00569817785539634
4.28 0.00457027372749552
4.29 0.00318778038239043
4.3 0.00159274164834289
4.31 -0.000166817883608228
4.32 -0.00203837345030455
4.33 -0.00396644705649896
4.34 -0.00589418289076998
4.35 -0.00776491331928431
4.36 -0.00952367848636876
4.37 -0.0111186643876559
4.38 -0.0125025268528856
4.39 -0.0136335722618382
4.4 -0.0144767696676497
4.41 -0.0150045736494902
4.42 -0.0151975419922014
4.43 -0.0150447375937807
4.44 -0.0145439092680947
4.45 -0.0137014515908687
4.46 -0.0125321491624391
4.47 -0.0110587158135895
4.48 -0.00931114393111587
4.49 -0.00732588351108066
4.5 -0.00514487417577886
4.51 -0.00281445667126157
4.52 -0.000384192753663193
4.53 0.00209437585797845
4.54 0.00456899777929609
4.55 0.00698797963056041
4.56 0.0093014197389667
4.57 0.0114623777940824
4.58 0.0134279523624619
4.59 0.0151602407797589
4.6 0.0166271591565275
4.61 0.0178031037560801
4.62 0.018669439254088
4.63 0.0192148035280367
4.64 0.0194352232442851
4.65 0.0193340390851132
4.66 0.0189216439565917
4.67 0.0182150419137923
4.68 0.0172372397781098
4.69 0.0160164871429503
4.7 0.0145853838388007
4.71 0.012979876964627
4.72 0.0112381717497735
4.73 0.00939958241534566
4.74 0.00750335021631221
4.75 0.00558745636692526
4.76 0.00368745738858978
4.77 0.00183536958995678
4.78 5.86280657767224e-05
4.79 -0.00162085644644827
4.8 -0.00318752183604065
4.81 -0.0046328419563415
4.82 -0.00595586213660593
4.83 -0.00716357155557112
4.84 -0.00827110482868143
4.85 -0.00930176887877021
4.86 -0.0102868951728862
4.87 -0.0112655209916215
4.88 -0.0122839070305421
4.89 -0.0133949021003889
4.9 -0.0146571686042507
4.91 -0.016134285371016
4.92 -0.0178937465457949
4.93 -0.0200058772548177
4.94 -0.0225426879939457
4.95 -0.0255766907211441
4.96 -0.0291796998423282
4.97 -0.0334216413523043
4.98 -0.038369392619496
4.99 -0.0440856743730009
5 -0.0506280149150943
5.01 -0.038047804838375
5.02 -0.0263894582386779
5.03 -0.0156896941001324
5.04 -0.00597694887164102
5.05 0.00272907155268731
5.06 0.0104176950025126
5.07 0.0170874388958875
5.08 0.0227460189952549
5.09 0.0274102141121308
5.1 0.0311055923763448
5.11 0.033866106926417
5.12 0.0357335711355761
5.13 0.0367570252718331
5.14 0.0369920080868561
5.15 0.0364997479935076
5.16 0.0353462894048463
5.17 0.0336015704550052
5.18 0.0313384684431045
5.19 0.0286318293164688
5.2 0.025557497135467
5.21 0.0221913587557053
5.22 0.018608418098406
5.23 0.0148819132063495
5.24 0.0110824879965633
5.25 0.00727742912405771
5.26 0.00352997680699485
5.27 -0.000101283176712541
5.28 -0.00356294082779085
5.29 -0.00680719278410791
5.3 -0.00979218051282715
5.31 -0.0124822353606622
5.32 -0.01484803129404
5.33 -0.0168666477487838
5.34 -0.0185215462402224
5.35 -0.0198024653245094
5.36 -0.0207052397437476
5.37 -0.0212315501094573
5.38 -0.0213886103479232
5.39 -0.021188800310779
5.4 -0.0206492515739427
5.41 -0.0197913942768106
5.42 -0.0186404730714627
5.43 -0.0172250399946814
5.44 -0.0155764318823842
5.45 -0.0137282395220938
5.46 -0.0117157753855748
5.47 -0.00957554618145584
5.48 -0.00734473596334817
5.49 -0.00506070488363819
5.5 -0.00276050815258028
5.51 -0.00048043898395761
5.52 0.00174440117264002
5.53 0.00388050246095728
5.54 0.00589631443302413
5.55 0.00776258031446081
5.56 0.00945263667593516
5.57 0.0109426778397924
5.58 0.0122119848888191
5.59 0.0132431193406083
5.6 0.0140220819071719
5.61 0.0145384370329419
5.62 0.0147854040340217
5.63 0.0147599158559651
5.64 0.0144626465587477
5.65 0.0138980087915522
5.66 0.0130741224285605
5.67 0.0120027557752276
5.68 0.010699240555017
5.69 0.00918236205894069
5.7 0.00747422581582863
5.71 0.00560010200045025
5.72 0.00358824901835542
5.73 0.00146971752124569
5.74 -0.000721863770715869
5.75 -0.002950519065442
5.76 -0.00517817195590761
5.77 -0.00736490582717006
5.78 -0.00946923679197059
5.79 -0.0114483975426639
5.8 -0.0132586304996183
5.81 -0.0148554885925525
5.82 -0.0161941418259848
5.83 -0.0172296878247389
5.84 -0.0179174643763388
5.85 -0.0182133620194945
5.86 -0.0180741345054616
5.87 -0.0174577051446104
5.88 -0.0163234667127799
5.89 -0.0146325729037471
5.9 -0.0123482189299141
5.91 -0.00943590932016092
5.92 -0.00586371060690925
5.93 -0.00160248685685553
5.94 0.00337388387229653
5.95 0.00908831415539376
5.96 0.0155603345440398
5.97 0.0228059453785976
5.98 0.0308374943838114
5.99 0.0396635813291577
6 0.0492889908368557


==> dataset/expDtriangwave/err_gaver_n16.txt <==
0.01 -3.0733304789976e-10
0.02 -6.14666095799521e-10
0.03 -1.32724534834816e-09
0.04 -1.22933219159904e-09
0.05 -1.79743442352276e-09
0.06 -1.07613844224641e-09
0.07 1.17776462194019e-09
0.08 9.54666568020457e-09
0.09 1.66388459538203e-08
0.1 -2.21940354844241e-08
0.11 -2.29896196912716e-07
0.12 -7.88202020679529e-07
0.13 -1.76884766206475e-06
0.14 -2.80401380498008e-06
0.15 -2.73929472308088e-06
0.16 4.24364170470426e-07
0.17 8.89563004266569e-06
0.18 2.38410447085391e-05
0.19 4.38248987101875e-05
0.2 6.36591856164603e-05
0.21 7.44066843790803e-05
0.22 6.48587280408508e-05
0.23 2.43640132501499e-05
0.24 -5.36775886818552e-05
0.25 -0.000168692735314835
0.26 -0.000310956531175188
0.27 -0.000461464477465867
0.28 -0.000593837498329697
0.29 -0.000677792596658899
0.3 -0.000683697228669233
0.31 -0.000587321076177927
0.32 -0.000373994203819228
0.33 -4.1500962036034e-05
0.34 0.000398574542846475
0.35 0.000921148170267894
0.36 0.0014895620254779
0.37 0.002058776643039
0.38 0.00257917202779373
0.39 0.0030009096877302
0.4 0.00327792936295745
0.41 0.00337174014898184
0.42 0.00325411010270255
0.43 0.00290920187055876
0.44 0.00233442359572195
0.45 0.00154049340958917
0.46 0.000550652923816619
0.47 -0.000600881413928167
0.48 -0.00187099532541957
0.49 -0.00321004973950184
0.5 -0.00456439747358672
0.51 -0.00587898987445834
0.52 -0.00709980155679379
0.53 -0.00817596861706038
0.54 -0.00906174014589789
0.55 -0.00971793722657666
0.56 -0.0101130099316861
0.57 -0.0102239487451307
0.58 -0.0100364540761402
0.59 -0.00954506073794237
0.6 -0.00875293483259165
0.61 -0.00767121858360442
0.62 -0.00631844763163369
0.63 -0.00471969206521783
0.64 -0.0029054995153639
0.65 -0.000911060039204714
0.66 0.00122494520668881
0.67 0.00346125144820741
0.68 0.00575498292321897
0.69 0.00806248913822771
0.7 0.0103402370453943
0.71 0.0125453833726392
0.72 0.014636461351733
0.73 0.0165737963921379
0.74 0.0183199781554474
0.75 0.0198400211132442
0.76 0.0211017260935745
0.77 0.0220756340389708
0.78 0.0227351636720152
0.79 0.023056553472305
0.8 0.023018758528633
0.81 0.0226033609962366
0.82 0.0217943853135333
0.83 0.0205780594521593
0.84 0.0189426708654388
0.85 0.016878361420651
0.86 0.0143767801544977
0.87 0.0114310025083885
0.88 0.00803517008438426
0.89 0.00418441910699541
0.9 -0.000125324330292553
0.91 -0.00489768506718591
0.92 -0.01013578875127
0.93 -0.0158424863945795
0.94 -0.0220205184331342
0.95 -0.0286724722956456
0.96 -0.0358010300244981
0.97 -0.0434088018875012
0.98 -0.0514985750762897
0.99 -0.0600731388201485
1 -0.0691354608570691
1.01 -0.0586884912948059
1.02 -0.048735257606022
1.03 -0.0392787368564858
1.04 -0.0303218251068252
1.05 -0.0218672804290517
1.06 -0.0139176931729506
1.07 -0.0064752822432006
1.08 0.000458030412663457
1.09 0.00688083100277903
1.1 0.012792197195813
1.11 0.018191897906363
1.12 0.0230803632673009
1.13 0.0274587403658151
1.14 0.0313290876335579
1.15 0.0346943674649558
1.16 0.0375585635609379
1.17 0.0399265394248387
1.18 0.0418043511178565
1.19 0.0431991731348064
1.2 0.0441192090200881
1.21 0.0445739218437167
1.22 0.0445739391642302
1.23 0.0441310051238785
1.24 0.0432581221590179
1.25 0.0419693747069687
1.26 0.0402800988198243
1.27 0.0382066509778809
1.28 0.0357665936019476
1.29 0.0329783778940147
1.3 0.0298615497375767
1.31 0.0264366455759342
1.32 0.0227249893519293
1.33 0.0187488613776947
1.34 0.0145311476328452
1.35 0.0100955761192988
1.36 0.00546632321948626
1.37 0.00066827409465664
1.38 -0.00427334654725331
1.39 -0.00933291463878183
1.4 -0.0144844220967829
1.41 -0.0197018159900837
1.42 -0.0249587783556511
1.43 -0.0302289781873147
1.44 -0.0354861971968139
1.45 -0.0407042020450121
1.46 -0.0458570445869246
1.47 -0.0509190602490336
1.48 -0.0558648966381176
1.49 -0.0606696821809215
1.5 -0.0653089232121905
1.51 -0.0697587638036256
1.52 -0.0739959395879046
1.53 -0.077997939517125
1.54 -0.0817428816954133
1.55 -0.0852097614397925
1.56 -0.0883783186890948
1.57 -0.0912292674376042
1.58 -0.0937442011768116
1.59 -0.095905624397755
1.6 -0.0976970977266318
1.61 -0.0991031171994642
1.62 -0.10010928645937
1.63 -0.100702253712764
1.64 -0.100869640983164
1.65 -0.100600309026512
1.66 -0.0998841115243238
1.67 -0.0987119372261542
1.68 -0.0970758273656525
1.69 -0.0949689541004334
1.7 -0.092385467547266
1.71 -0.0893206882397291
1.72 -0.0857708785149031
1.73 -0.0817334124594496
1.74 -0.0772066743143074
1.75 -0.0721900916126157
1.76 -0.0666839407072191
1.77 -0.0606895564126093
1.78 -0.0542090723198953
1.79 -0.0472456933600651
1.8 -0.0398033012765356
1.81 -0.0318867162258997
1.82 -0.0235015925129486
1.83 -0.0146541679310586
1.84 -0.00535148940504643
1.85 0.00439866085511614
1.86 0.0145878489606925
1.87 0.0252072096551286
1.88 0.0362470198049152
1.89 0.0476972861710208
1.9 0.0595473773532401
1.91 0.0717862107914859
1.92 0.0844023538877568
1.93 0.0973839345738446
1.94 0.110718801217442
1.95 0.124394431165778
1.96 0.138398054962674
1.97 0.152716703269309
1.98 0.167337140651476
1.99 0.182246031795334
2 0.197429847728927
2.01 0.192875033794759
2.02 0.188567870587184
2.03 0.184494716059509
2.04 0.180641841217145
2.05 0.176995511116778
2.06 0.173542165963106
2.07 0.170268157952542
2.08 0.167160061049867
2.09 0.164204513340226
2.1 0.161388292780058
2.11 0.158698284971877
2.12 0.156121672655825
2.13 0.153645820681513
2.14 0.151258158601786
2.15 0.148946585592836
2.16 0.146699046093316
2.17 0.144503869316476
2.18 0.142349583452414
2.19 0.140225055288847
2.2 0.138119417534803
2.21 0.136022108949013
2.22 0.133922901742228
2.23 0.131811958625077
2.24 0.129679500727216
2.25 0.127516375026769
2.26 0.125313692803503
2.27 0.123062798995607
2.28 0.120755446191812
2.29 0.118383827924924
2.3 0.115940276833008
2.31 0.113417691326825
2.32 0.110809089347945
2.33 0.10810805277859
2.34 0.105308313410506
2.35 0.102404071557078
2.36 0.0993898437648887
2.37 0.0962603838369254
2.38 0.0930109132223709
2.39 0.0896369513691598
2.4 0.0861342017344821
2.41 0.08249885711989
2.42 0.078727187302641
2.43 0.0748161036231455
2.44 0.0707626098505848
2.45 0.0665638884871593
2.46 0.0622176036010005
2.47 0.0577215956563231
2.48 0.0530740745487293
2.49 0.048273324842105
2.5 0.0433181284926831
2.51 0.0382072375187897
2.52 0.03293991823592
2.53 0.0275154208589216
2.54 0.0219333958891257
2.55 0.0161936695048333
2.56 0.0102961227143532
2.57 0.00424105393993846
2.58 -0.00197110720498572
2.59 -0.0083398867709179
2.6 -0.0148645278675335
2.61 -0.0215440471104962
2.62 -0.0283774534679717
2.63 -0.035363453251129
2.64 -0.0425007174279762
2.65 -0.0497877760667282
2.66 -0.0572229530607675
2.67 -0.0648045330582542
2.68 -0.0725306460396175
2.69 -0.080399337791211
2.7 -0.0884085358499925
2.71 -0.0965560521148282
2.72 -0.104839704297894
2.73 -0.113257143711159
2.74 -0.121805941493107
2.75 -0.130483719943599
2.76 -0.139287828839775
2.77 -0.148215846528269
2.78 -0.157264952866642
2.79 -0.16643262993304
2.8 -0.175716190053416
2.81 -0.18511274493316
2.82 -0.194619620465772
2.83 -0.204233917810365
2.84 -0.213952945215549
2.85 -0.223773817185377
2.86 -0.23369365911032
2.87 -0.243709672221505
2.88 -0.253819015616189
2.89 -0.264018814882012
2.9 -0.274306095956728
2.91 -0.284678193133874
2.92 -0.295132221030071
2.93 -0.305665347320711
2.94 -0.316274659108294
2.95 -0.326957618110513
2.96 -0.337711309667526
2.97 -0.34853304855839
2.98 -0.359420003559965
2.99 -0.370369682213833
3 -0.38137930406568
3.01 -0.372446325025166
3.02 -0.363568082279248
3.03 -0.354742070499673
3.04 -0.345965820922712
3.05 -0.337236828839437
3.06 -0.328552612466798
3.07 -0.319910884353208
3.08 -0.311309241159492
3.09 -0.302745390076275
3.1 -0.294217134423314
3.11 -0.285722154995061
3.12 -0.277258251123369
3.13 -0.268823512402682
3.14 -0.260415679196691
3.15 -0.252032755167475
3.16 -0.243672867242388
3.17 -0.235333935356573
3.18 -0.227014152058546
3.19 -0.218711640596343
3.2 -0.210424763336778
3.21 -0.202151584778898
3.22 -0.193890528683522
3.23 -0.185639938999994
3.24 -0.177398170493313
3.25 -0.169163650045028
3.26 -0.160934973678843
3.27 -0.152710666301965
3.28 -0.144489305593164
3.29 -0.136269496856172
3.3 -0.128050007925115
3.31 -0.119829470571299
3.32 -0.111606716369784
3.33 -0.103380564221659
3.34 -0.0951498598600934
3.35 -0.0869134840680591
3.36 -0.0786703949809696
3.37 -0.0704196437967813
3.38 -0.06216024279374
3.39 -0.053891159448344
3.4 -0.0456116982516559
3.41 -0.0373207664137972
3.42 -0.029017829784568
3.43 -0.0207018154970323
3.44 -0.0123722709557259
3.45 -0.00402830623198269
3.46 0.00433071175643984
3.47 0.0127053140513919
3.48 0.0210962867893107
3.49 0.0295039986754981
3.5 0.0379290854824441
3.51 0.0463719991575448
3.52 0.0548332560970448
3.53 0.0633132606537922
3.54 0.0718124946943448
3.55 0.0803312803972773
3.56 0.0888698021165525
3.57 0.0974287953252801
3.58 0.106008229603856
3.59 0.114608432354203
3.6 0.123229726434996
3.61 0.131872308198104
3.62 0.140536434214089
3.63 0.14922215682457
3.64 0.157929736064276
3.65 0.166659324759082
3.66 0.175410916426835
3.67 0.184184849778297
3.68 0.192980868528678
3.69 0.2017993668065
3.7 0.210640217091989
3.71 0.21950342289742
3.72 0.22838899946401
3.73 0.237297025289356
3.74 0.246227469086687
3.75 0.255180172001322
3.76 0.264155168334577
3.77 0.273152405190966
3.78 0.282171865344126
3.79 0.291213355682849
3.8 0.300276781201951
3.81 0.309362135525998
3.82 0.318469145383432
3.83 0.327597703885277
3.84 0.336747795235327
3.85 0.34591925612034
3.86 0.355111738775562
3.87 0.364325246772601
3.88 0.373559555016151
3.89 0.382814473525303
3.9 0.392089737970859
3.91 0.401385309197142
3.92 0.410700792430957
3.93 0.420036235799961
3.94 0.429391187834672
3.95 0.438765551531805
3.96 0.448159007562155
3.97 0.457571346669713
3.98 0.467002461268824
3.99 0.476452056603847
4 0.485919726779684
4.01 0.475405363049591
4.02 0.464908746198673
4.03 0.454429715806734
4.04 0.443967730254488
4.05 0.43352275043726
4.06 0.42309450090537
4.07 0.412682620589358
4.08 0.402287014464793
4.09 0.391907229683838
4.1 0.381543148322622
4.11 0.371194520024742
4.12 0.360860910938998
4.13 0.350542282774575
4.14 0.340238276259335
4.15 0.329948613343827
4.16 0.319673009473257
4.17 0.309411282989797
4.18 0.299163102578354
4.19 0.288928194321284
4.2 0.278706406983768
4.21 0.268497422421948
4.22 0.258300933783512
4.23 0.2481166569332
4.24 0.237944509420579
4.25 0.227784147047821
4.26 0.217635319248507
4.27 0.207497683798751
4.28 0.197371227200726
4.29 0.187255440136908
4.3 0.177150286504523
4.31 0.167055346338281
4.32 0.156970569946354
4.33 0.146895482870847
4.34 0.136830091310262
4.35 0.126774087218547
4.36 0.116727173279185
4.37 0.106689237538614
4.38 0.0966598960478285
4.39 0.0866390634518214
4.4 0.0766264434014867
4.41 0.0666218372686108
4.42 0.0566251024794323
4.43 0.0466359617281918
4.44 0.0366542344933029
4.45 0.0266796569057393
4.46 0.0167121567553736
4.47 0.00675130640883737
4.48 -0.00320285602971693
4.49 -0.0131506261219561
4.5 -0.0230921596909563
4.51 -0.0330276670364739
4.52 -0.0429574490083063
4.53 -0.0528814846213095
4.54 -0.0628000464213249
4.55 -0.0727133335320502
4.56 -0.0826215301571713
4.57 -0.0925246971232628
4.58 -0.102423067671048
4.59 -0.112316802398571
4.6 -0.122206143516561
4.61 -0.132091135980638
4.62 -0.141972041061043
4.63 -0.151848822885533
4.64 -0.161721920584617
4.65 -0.171591245166717
4.66 -0.181456964417908
4.67 -0.19131934898728
4.68 -0.201178383037893
4.69 -0.211034340392043
4.7 -0.220887340359548
4.71 -0.230737434205482
4.72 -0.240584772996036
4.73 -0.25042944548183
4.74 -0.260271694491999
4.75 -0.270111469061751
4.76 -0.279949132271361
4.77 -0.289784502544493
4.78 -0.299617947512092
4.79 -0.309449466983311
4.8 -0.319279142453645
4.81 -0.329107113989253
4.82 -0.338933434897253
4.83 -0.348758359154991
4.84 -0.358581855010765
4.85 -0.368404055156351
4.86 -0.37822497793799
4.87 -0.388044774651956
4.88 -0.39786354210869
4.89 -0.407681377659911
4.9 -0.417498354674602
4.91 -0.427314614018695
4.92 -0.437130011851649
4.93 -0.446944950880977
4.94 -0.456759241595562
4.95 -0.466573097895492
4.96 -0.476386550573272
4.97 -0.486199725554502
4.98 -0.496012478829268
4.99 -0.50582521812352
5 -0.515637775696814
5.01 -0.50545014724641
5.02 -0.495262650385262
5.03 -0.485075147500036
5.04 -0.474887786825143
5.05 -0.464700519750909
5.06 -0.454513516158101
5.07 -0.444326807552364
5.08 -0.434140466807454
5.09 -0.423954387095799
5.1 -0.413768723198012
5.11 -0.403583599157821
5.12 -0.393398974886513
5.13 -0.38321490265095
5.14 -0.373031435760775
5.15 -0.362848535968551
5.16 -0.352666285167946
5.17 -0.342484873423436
5.18 -0.332304101700258
5.19 -0.322124225238845
5.2 -0.311945111175569
5.21 -0.301766860229383
5.22 -0.291589380016843
5.23 -0.281412875530938
5.24 -0.271237365357179
5.25 -0.261062773565451
5.26 -0.250889225940401
5.27 -0.24071657233322
5.28 -0.230545075772274
5.29 -0.22037462688067
5.3 -0.210205255399616
5.31 -0.200036959977586
5.32 -0.189869863041081
5.33 -0.179703773152481
5.34 -0.169539029801662
5.35 -0.159375419154346
5.36 -0.149212999681094
5.37 -0.139051737325262
5.38 -0.128891776065623
5.39 -0.11873295038745
5.4 -0.108575434555058
5.41 -0.0984193857066511
5.42 -0.0882643376216568
5.43 -0.0781107418565682
5.44 -0.0679583991729823
5.45 -0.0578074098180192
5.46 -0.047657731900285
5.47 -0.0375093284317412
5.48 -0.027362270782137
5.49 -0.0172166275959087
5.5 -0.00707224434749648
5.51 0.00307071848919499
5.52 0.0132122790943017
5.53 0.023352519850134
5.54 0.0334914643785476
5.55 0.0436289460071034
5.56 0.0537650865319068
5.57 0.0638998772918217
5.58 0.0740331454545687
5.59 0.0841651404357126
5.6 0.09429572885856
5.61 0.104424962735803
5.62 0.114552855098163
5.63 0.124679296802776
5.64 0.134804339324857
5.65 0.144928028665286
5.66 0.155050380059087
5.67 0.165171222369297
5.68 0.175290850177669
5.69 0.185409016024407
5.7 0.195525891974307
5.71 0.205641360682437
5.72 0.215755394034973
5.73 0.225868155742503
5.74 0.235979547636902
5.75 0.246089547386636
5.76 0.256198285448675
5.77 0.266305601810148
5.78 0.276411560567347
5.79 0.286516361613863
5.8 0.296619685617243
5.81 0.306721764298704
5.82 0.316822518786204
5.83 0.32692188336883
5.84 0.337020052726801
5.85 0.347116990005358
5.86 0.357212537497587
5.87 0.367306783697877
5.88 0.377399944476276
5.89 0.387491654255293
5.9 0.397582193022057
5.91 0.407671443489955
5.92 0.417759418480249
5.93 0.427846320918549
5.94 0.437931916492455
5.95 0.448016269861901
5.96 0.45809942728271
5.97 0.468181478068906
5.98 0.478262231073103
5.99 0.488341879059556
6 0.498420261001835


==> dataset/expDtriangwave/err_talbot_n20.txt <==
0.01 NaN
0.02 NaN
0.03 NaN
0.04 NaN
0.05 NaN
0.06 NaN
0.07 NaN
0.08 NaN
0.09 NaN
0.1 NaN
0.11 NaN
0.12 NaN
0.13 NaN
0.14 NaN
0.15 NaN
0.16 NaN
0.17 NaN
0.18 NaN
0.19 NaN
0.2 NaN
0.21 NaN
0.22 0.000704018093820646
0.23 -0.000827889397418013
0.24 0.00213185812390937
0.25 0.000509358827766704
0.26 -0.000958120202051771
0.27 0.004125567298501
0.28 0.00107847933451843
0.29 0.000206623304775111
0.3 -0.00141568725337465
0.31 0.00870021727875292
0.32 0.00187413854213714
0.33 0.000841004276425805
0.34 0.000136977122159931
0.35 -0.000962579025973687
0.36 -0.00725455129195574
0.37 0.00566255917361214
0.38 0.00239068765311246
0.39 0.00127698508648222
0.4 0.000551648885035061
0.41 -3.87547990637338e-05
0.42 -0.000740097778801185
0.43 -0.00227008841638143
0.44 -0.0109065744488979
0.45 0.0115289972860144
0.46 0.00486813021450311
0.47 0.00308943795391858
0.48 0.0019736926880542
0.49 0.00105784610045112
0.5 0.000266088378177098
0.51 -0.000396174678718331
0.52 -0.000933288924473974
0.53 -0.00141822424485993
0.54 -0.00206442592058054
0.55 -0.00344161314907587
0.56 -0.00786245194998103
0.57 -0.0798873494008808
0.58 0.0168341817520991
0.59 0.00946998814667621
0.6 0.00711073009474605
0.61 0.00570728326838743
0.62 0.00455199000124906
0.63 0.00343503659236144
0.64 0.00228777411746683
0.65 0.00109814413714904
0.66 -0.000116446324493258
0.67 -0.00131977730374866
0.68 -0.00246251257064711
0.69 -0.0034874996228319
0.7 -0.00433700847586527
0.71 -0.00496294352003745
0.72 -0.00533985686224014
0.73 -0.00547993416985904
0.74 -0.00545042524723793
0.75 -0.00539990567267246
0.76 -0.00561800325266548
0.77 -0.00672049496376492
0.78 -0.0104126479257299
0.79 -0.0248857370165104
0.8 10396789879511.7
0.81 0.0431939734215073
0.82 0.0283330469197188
0.83 0.0240159984666715
0.84 0.0220798407594278
0.85 0.0208507526726477
0.86 0.0197394237463783
0.87 0.0184684302274701
0.88 0.0168788182279941
0.89 0.0148655603932758
0.9 0.0123517851853625
0.91 0.00927716926226607
0.92 0.00559225715784373
0.93 0.00125551606461149
0.94 -0.00376825711505624
0.95 -0.00950882761150185
0.96 -0.0159910388875208
0.97 -0.023235122158567
0.98 -0.0312568896180195
0.99 -0.0400678603070542
1 -0.0496753450593047
1.01 -0.0400825040115903
1.02 -0.0312883822070845
1.03 -0.0232879237104784
1.04 -0.016071961649007
1.05 -0.00962718069103286
1.06 -0.00393605008215092
1.07 0.00102326993324464
1.08 0.00527703712664052
1.09 0.0088560283195751
1.1 0.0117955932894234
1.11 0.0141356045839701
1.12 0.015920229134791
1.13 0.0171974352555896
1.14 0.0180181463191392
1.15 0.0184349650963523
1.16 0.01850042313239
1.17 0.0182647554782144
1.18 0.0177732531436278
1.19 0.0170632858172657
1.2 0.0161610898080544
1.21 0.0150783484501458
1.22 0.0138084141793786
1.23 0.0123216724659769
1.24 0.0105589055157994
1.25 0.00842028285318119
1.26 0.00574501364023994
1.27 0.00227057747619885
1.28 -0.00245586830664113
1.29 -0.00929146893140531
1.3 -0.0201002603078642
1.31 -0.0399095354937331
1.32 -0.0887756766164539
1.33 -0.427251067686967
1.34 0.247355938935679
1.35 0.111257727860808
1.36 0.0763415198174819
1.37 0.0597074062053353
1.38 0.0495142997564771
1.39 0.0422828024923246
1.4 0.0366252220911287
1.41 0.031882309501
1.42 0.0277036170751607
1.43 0.023888187910272
1.44 0.020314755038116
1.45 0.0169077631618837
1.46 0.013619431997434
1.47 0.0104196575797217
1.48 0.00729002067467843
1.49 0.0042200746212645
1.5 0.00120496038603723
1.51 -0.00175617382227194
1.52 -0.00466124838858289
1.53 -0.00750600258268364
1.54 -0.0102845297197065
1.55 -0.0129896672320298
1.56 -0.0156132871214623
1.57 -0.0181465168578723
1.58 -0.0205799109008215
1.59 -0.0229035865473707
1.6 -0.0251073335169411
1.61 -0.0271807038112935
1.62 -0.0291130864535096
1.63 -0.0308937704039771
1.64 -0.0325119980630192
1.65 -0.0339570111614111
1.66 -0.035218090417727
1.67 -0.0362845900420475
1.68 -0.0371459679486333
1.69 -0.0377918123766992
1.7 -0.0382118654934653
1.71 -0.0383960444536415
1.72 -0.038334460308662
1.73 -0.0380174350919379
1.74 -0.0374355173510755
1.75 -0.0365794963505561
1.76 -0.0354404151296744
1.77 -0.0340095825670345
1.78 -0.0322785845754977
1.79 -0.0302392945283642
1.8 -0.0278838829981277
1.81 -0.0252048268737141
1.82 -0.0221949179084668
1.83 -0.0188472707410694
1.84 -0.0151553304219769
1.85 -0.0111128794717095
1.86 -0.00671404449097887
1.87 -0.00195330233799926
1.88 0.00317451411499221
1.89 0.00867421063738079
1.9 0.0145502267014185
1.91 0.0208066309445715
1.92 0.0274471170296007
1.93 0.0344749999002971
1.94 0.0418932124316734
1.95 0.0497043024735443
1.96 0.0579104302874738
1.97 0.0665133663768061
1.98 0.0755144897096477
1.99 0.0849147863352236
2 0.0947148483930551
2.01 0.0849148735154386
2.02 0.0755146646222557
2.03 0.0665136301082194
2.04 0.0579107844213445
2.05 0.0497047490318056
2.06 0.0418937537899393
2.07 0.0344756386714817
2.08 0.027447855908368
2.09 0.0208074725027012
2.1 0.0145511731211965
2.11 0.00867526336721168
2.12 0.00317567342712494
2.13 -0.00195203791285473
2.14 -0.00671267888320934
2.15 -0.0111114199853787
2.16 -0.0151537888886871
2.17 -0.0188456649745916
2.18 -0.0221932735340485
2.19 -0.0252031796235231
2.2 -0.0278822815856432
2.21 -0.0302378042410792
2.22 -0.0322772917580395
2.23 -0.0340086002069278
2.24 -0.0354398898067789
2.25 -0.0365796168718167
2.26 -0.0374365254653533
2.27 -0.0380196387699646
2.28 -0.0383382501816759
2.29 -0.0384019141374526
2.3 -0.0382204366848011
2.31 -0.037803865802539
2.32 -0.0371624814825969
2.33 -0.0363067855823851
2.34 -0.0352474914574142
2.35 -0.0339955133850011
2.36 -0.0325619557885181
2.37 -0.0309581022736952
2.38 -0.0291954044868791
2.39 -0.0272854708068227
2.4 -0.0252400548805599
2.41 -0.0230710440150613
2.42 -0.020790447435832
2.43 -0.0184103844239465
2.44 -0.0159430723433539
2.45 -0.0134008145701722
2.46 -0.0107959883359772
2.47 -0.00814103249688852
2.48 -0.00544843524088523
2.49 -0.00273072174543171
2.5 -4.41797704808788e-07
2.51 0.0027298426099267
2.52 0.00544756969706728
2.53 0.00814019031211111
2.54 0.0107951803362385
2.55 0.0134000530620751
2.56 0.0159423715337673
2.57 0.0184097608361492
2.58 0.0207899203197226
2.59 0.0230706357488257
2.6 0.0252397913598436
2.61 0.0272853818164652
2.62 0.0291955240492393
2.63 0.0309584689660289
2.64 0.0325626130207626
2.65 0.0339965096272404
2.66 0.0352488804051206
2.67 0.0363086262454028
2.68 0.0371648381823628
2.69 0.037806808059457
2.7 0.0382240389767003
2.71 0.0384062555072288
2.72 0.0383434136706974
2.73 0.0380257106522348
2.74 0.037443594255099
2.75 0.0365877720761781
2.76 0.0354492203936996
2.77 0.0340191927572226
2.78 0.0322892282705737
2.79 0.0302511595588487
2.8 0.0278971204119024
2.81 0.0252195530972945
2.82 0.0222112153370977
2.83 0.0188651869431852
2.84 0.0151748761086639
2.85 0.0111340253523328
2.86 0.00673671711678236
2.87 0.00197737902018624
2.88 -0.00314921123387213
2.89 -0.00864792128461189
2.9 -0.014523259872586
2.91 -0.0207793729197373
2.92 -0.0274200399188484
2.93 -0.0344486706190816
2.94 -0.0418683019904441
2.95 -0.0496815954489612
2.96 -0.0578908343201886
2.97 -0.0664979215177722
2.98 -0.075504377409678
2.99 -0.0849113378436834
3 -0.0947195523004773
3.01 -0.0849293821408864
3.02 -0.075540798912446
3.03 -0.0665533826782293
3.04 -0.0579663203303786
3.05 -0.0497784038501664
3.06 -0.0419880284762584
3.07 -0.0345931907439745
3.08 -0.0275914863594807
3.09 -0.020980107876183
3.1 -0.0147558421428767
3.11 -0.00891506749954585
3.12 -0.00345375070145348
3.13 0.00163255644001392
3.14 0.00634872070169279
3.15 0.0107000313708507
3.16 0.0146922044242972
3.17 0.01833138693077
3.18 0.0216241616258463
3.19 0.0245775515923006
3.2 0.0271990249583817
3.21 0.0294964995064693
3.22 0.0314783470608814
3.23 0.0331533975005464
3.24 0.0345309422163479
3.25 0.0356207368078402
3.26 0.0364330027870375
3.27 0.0369784280310511
3.28 0.0372681657000977
3.29 0.0373138313126461
3.3 0.0371274976480925
3.31 0.036721687126845
3.32 0.0361093613039366
3.33 0.0353039070993991
3.34 0.0343191193843674
3.35 0.0331691795423978
3.36 0.0318686296331334
3.37 0.0304323418022838
3.38 0.0288754826050128
3.39 0.0272134719445661
3.4 0.0254619363686183
3.41 0.0236366565184895
3.42 0.0217535085840334
3.43 0.0198283996854069
3.44 0.0178771971736742
3.45 0.0159156519211789
3.46 0.0139593157493803
3.47 0.0120234532211553
3.48 0.0101229480974143
3.49 0.00827220482385482
3.5 0.00648504546814854
3.51 0.00477460256459639
3.52 0.0031532083399653
3.53 0.00163228078568428
3.54 0.000222206998792718
3.55 -0.00106777586172419
3.56 -0.00222970177703763
3.57 -0.00325699917085054
3.58 -0.00414461647648895
3.59 -0.00488915041884197
3.6 -0.00548897781635505
3.61 -0.00594439214764236
3.62 -0.00625774665956336
3.63 -0.00643360644125046
3.64 -0.0064789126729502
3.65 -0.00640316321147438
3.66 -0.00621861484305097
3.67 -0.0059405139727976
3.68 -0.00558736431623685
3.69 -0.00518124242162432
3.7 -0.00474817473705863
3.71 -0.00431859366597032
3.72 -0.00392789492424866
3.73 -0.0036171249604327
3.74 -0.00343383583243162
3.75 -0.00343315663673932
3.76 -0.003679146647658
3.77 -0.00424651764699463
3.78 -0.00522284436947479
3.79 -0.00671142690760063
3.8 -0.00883503405723185
3.81 -0.011740852599039
3.82 -0.0156071115535893
3.83 -0.0206520707887759
3.84 -0.0271464076808346
3.85 -0.0354305864993309
3.86 -0.04593970040657
3.87 -0.0592398079324233
3.88 -0.0760824668034546
3.89 -0.0974890426471058
3.9 -0.124885631986613
3.91 -0.16032796279802
3.92 -0.206894999172278
3.93 -0.269419949882593
3.94 -0.355952313876124
3.95 -0.480974408787475
3.96 -0.673442721150659
3.97 -1.0009119873654
3.98 -1.66603155163872
3.99 -3.68201991886242
4 259919746987793
4.01 4.42476120058481
4.02 2.38897686543493
4.03 1.70419838289145
4.04 1.35720878443995
4.05 1.14536086469774
4.06 1.0011026163437
4.07 0.895480856377359
4.08 0.814017125663489
4.09 0.748666315447227
4.1 0.694600111685009
4.11 0.648744918418016
4.12 0.609050814000644
4.13 0.574097907091721
4.14 0.542871392555672
4.15 0.514626580712735
4.16 0.48880453668475
4.17 0.464977490489461
4.18 0.44281244048484
4.19 0.422046247472092
4.2 0.402468197851469
4.21 0.383907546271609
4.22 0.366224453513183
4.23 0.349303286395091
4.24 0.333047590898572
4.25 0.317376270120439
4.26 0.302220642787279
4.27 0.287522154138799
4.28 0.273230576186386
4.29 0.259302579312103
4.3 0.245700588648629
4.31 0.232391861014718
4.32 0.219347734234388
4.33 0.206543012342637
4.34 0.193955458765523
4.35 0.181565375938055
4.36 0.169355254606892
4.37 0.157309479683239
4.38 0.145414082273318
4.39 0.133656529638301
4.4 0.122025546482122
4.41 0.110510962250155
4.42 0.0991035801320019
4.43 0.0877950642597637
4.44 0.0765778422274968
4.45 0.0654450205677082
4.46 0.0543903112270679
4.47 0.0434079674162591
4.48 0.0324927274764708
4.49 0.021639765625039
4.5 0.0108446486227312
4.51 0.000103297553846415
4.52 -0.0105880459669486
4.53 -0.021232849744666
4.54 -0.031834317609077
4.55 -0.0423954131021602
4.56 -0.0529188806140795
4.57 -0.0634072642832298
4.58 -0.0738629249338641
4.59 -0.0842880552864155
4.6 -0.0946846936458954
4.61 -0.105054736246018
4.62 -0.115399948404318
4.63 -0.125721974623605
4.64 -0.136022347757643
4.65 -0.146302497345013
4.66 -0.156563757201589
4.67 -0.166807372351088
4.68 -0.177034505364259
4.69 -0.18724624216765
4.7 -0.197443597376441
4.71 -0.207627519199125
4.72 -0.217798893956395
4.73 -0.227958550251348
4.74 -0.238107262824052
4.75 -0.248245756119959
4.76 -0.258374707598005
4.77 -0.268494750801435
4.78 -0.278606478212113
4.79 -0.288710443906493
4.8 -0.298807166029898
4.81 -0.308897129103334
4.82 -0.318980786176487
4.83 -0.329058560838775
4.84 -0.339130849098657
4.85 -0.349198021141367
4.86 -0.359260422973841
4.87 -0.369318377964114
4.88 -0.379372188283811
4.89 -0.389422136258729
4.9 -0.399468485635
4.91 -0.409511482765726
4.92 -0.41955135772304
4.93 -0.429588325341228
4.94 -0.439622586194242
4.95 -0.449654327512699
4.96 -0.459683724043321
4.97 -0.469710938854814
4.98 -0.479736124093528
4.99 -0.489759421691652
5 -0.49978096403119
5.01 -0.48980087456604
5.02 -0.479819268405187
5.03 -0.469836252858939
5.04 -0.459851927950622
5.05 -0.44986638689589
5.06 -0.439879716551631
5.07 -0.429891997836169
5.08 -0.419903306122613
5.09 -0.409913711607082
5.1 -0.399923279653143
5.11 -0.389932071114219
5.12 -0.379940142634925
5.13 -0.369947546933138
5.14 -0.359954333063633
5.15 -0.349960546664311
5.16 -0.339966230186693
5.17 -0.329971423111326
5.18 -0.319976162148528
5.19 -0.309980481426614
5.2 -0.299984412667151
5.21 -0.289987985349094
5.22 -0.279991226861417
5.23 -0.269994162646359
5.24 -0.259996816332407
5.25 -0.249999209859209
5.26 -0.240001363593118
5.27 -0.230003296435977
5.28 -0.220005025926049
5.29 -0.210006568332258
5.3 -0.200007938742227
5.31 -0.190009151144136
5.32 -0.180010218503271
5.33 -0.17001115283334
5.34 -0.160011965262791
5.35 -0.150012666096856
5.36 -0.14001326487521
5.37 -0.130013770425807
5.38 -0.120014190914907
5.39 -0.110014533893897
5.4 -0.100014806342661
5.41 -0.0900150147101488
5.42 -0.080015164952113
5.43 -0.0700152625662654
5.44 -0.0600153126249396
5.45 -0.0500153198055532
5.46 -0.0400152884190834
5.47 -0.03001522243624
5.48 -0.0200151255123153
5.49 -0.0100150010097698
5.5 -1.48520197193469e-05
5.51 0.00998531861837126
5.52 0.0199855082982875
5.53 0.029985714629857
5.54 0.0399859354231287
5.55 0.0499861686734403
5.56 0.0599864125477507
5.57 0.0699866653717561
5.58 0.0799869256180483
5.59 0.0899871918950531
5.6 0.0999874629366577
5.61 0.109987737592741
5.62 0.119988014820363
5.63 0.129988293675431
5.64 0.139988573304999
5.65 0.149988852940318
5.66 0.159989131890171
5.67 0.169989409534747
5.68 0.179989685319872
5.69 0.189989958752032
5.7 0.199990229393112
5.71 0.209990496856165
5.72 0.219990760801105
5.73 0.229991020930776
5.74 0.239991276987506
5.75 0.249991528749451
5.76 0.259991776028005
5.77 0.269992018664449
5.78 0.279992256527597
5.79 0.28999248951126
5.8 0.299992717532033
5.81 0.309992940527123
5.82 0.319993158452515
5.83 0.329993371281187
5.84 0.339993579001339
5.85 0.349993781615011
5.86 0.359993979136649
5.87 0.369994171591862
5.88 0.379994359016149
5.89 0.389994541453837
5.9 0.399994718957158
5.91 0.409994891585231
5.92 0.419995059403301
5.93 0.429995222481799
5.94 0.439995380895988
5.95 0.449995534724846
5.96 0.45999568405082
5.97 0.46999582895916
5.98 0.479995969537453
5.99 0.489996105875176
6 0.499996238063163


==> dataset/expDtriangwave/err_talbotcutoff_n20.txt <==
0.01 -10
0.02 -10
0.03 -10
0.04 -10
0.05 -10
0.06 -10
0.07 -10
0.08 -10
0.09 -10
0.1 -10
0.11 -10
0.12 -10
0.13 -10
0.14 -10
0.15 -10
0.16 -10
0.17 -10
0.18 -10
0.19 -10
0.2 -10
0.21 -10
0.22 0.000704018093820646
0.23 -0.000827889397418013
0.24 0.00213185812390937
0.25 0.000509358827766704
0.26 -0.000958120202051771
0.27 0.004125567298501
0.28 0.00107847933451843
0.29 0.000206623304775111
0.3 -0.00141568725337465
0.31 0.00870021727875292
0.32 0.00187413854213714
0.33 0.000841004276425805
0.34 0.000136977122159931
0.35 -0.000962579025973687
0.36 -0.00725455129195574
0.37 0.00566255917361214
0.38 0.00239068765311246
0.39 0.00127698508648222
0.4 0.000551648885035061
0.41 -3.87547990637338e-05
0.42 -0.000740097778801185
0.43 -0.00227008841638143
0.44 -0.0109065744488979
0.45 0.0115289972860144
0.46 0.00486813021450311
0.47 0.00308943795391858
0.48 0.0019736926880542
0.49 0.00105784610045112
0.5 0.000266088378177098
0.51 -0.000396174678718331
0.52 -0.000933288924473974
0.53 -0.00141822424485993
0.54 -0.00206442592058054
0.55 -0.00344161314907587
0.56 -0.00786245194998103
0.57 -0.0798873494008808
0.58 0.0168341817520991
0.59 0.00946998814667621
0.6 0.00711073009474605
0.61 0.00570728326838743
0.62 0.00455199000124906
0.63 0.00343503659236144
0.64 0.00228777411746683
0.65 0.00109814413714904
0.66 -0.000116446324493258
0.67 -0.00131977730374866
0.68 -0.00246251257064711
0.69 -0.0034874996228319
0.7 -0.00433700847586527
0.71 -0.00496294352003745
0.72 -0.00533985686224014
0.73 -0.00547993416985904
0.74 -0.00545042524723793
0.75 -0.00539990567267246
0.76 -0.00561800325266548
0.77 -0.00672049496376492
0.78 -0.0104126479257299
0.79 -0.0248857370165104
0.8 10
0.81 0.0431939734215073
0.82 0.0283330469197188
0.83 0.0240159984666715
0.84 0.0220798407594278
0.85 0.0208507526726477
0.86 0.0197394237463783
0.87 0.0184684302274701
0.88 0.0168788182279941
0.89 0.0148655603932758
0.9 0.0123517851853625
0.91 0.00927716926226607
0.92 0.00559225715784373
0.93 0.00125551606461149
0.94 -0.00376825711505624
0.95 -0.00950882761150185
0.96 -0.0159910388875208
0.97 -0.023235122158567
0.98 -0.0312568896180195
0.99 -0.0400678603070542
1 -0.0496753450593047
1.01 -0.0400825040115903
1.02 -0.0312883822070845
1.03 -0.0232879237104784
1.04 -0.016071961649007
1.05 -0.00962718069103286
1.06 -0.00393605008215092
1.07 0.00102326993324464
1.08 0.00527703712664052
1.09 0.0088560283195751
1.1 0.0117955932894234
1.11 0.0141356045839701
1.12 0.015920229134791
1.13 0.0171974352555896
1.14 0.0180181463191392
1.15 0.0184349650963523
1.16 0.01850042313239
1.17 0.0182647554782144
1.18 0.0177732531436278
1.19 0.0170632858172657
1.2 0.0161610898080544
1.21 0.0150783484501458
1.22 0.0138084141793786
1.23 0.0123216724659769
1.24 0.0105589055157994
1.25 0.00842028285318119
1.26 0.00574501364023994
1.27 0.00227057747619885
1.28 -0.00245586830664113
1.29 -0.00929146893140531
1.3 -0.0201002603078642
1.31 -0.0399095354937331
1.32 -0.0887756766164539
1.33 -0.427251067686967
1.34 0.247355938935679
1.35 0.111257727860808
1.36 0.0763415198174819
1.37 0.0597074062053353
1.38 0.0495142997564771
1.39 0.0422828024923246
1.4 0.0366252220911287
1.41 0.031882309501
1.42 0.0277036170751607
1.43 0.023888187910272
1.44 0.020314755038116
1.45 0.0169077631618837
1.46 0.013619431997434
1.47 0.0104196575797217
1.48 0.00729002067467843
1.49 0.0042200746212645
1.5 0.00120496038603723
1.51 -0.00175617382227194
1.52 -0.00466124838858289
1.53 -0.00750600258268364
1.54 -0.0102845297197065
1.55 -0.0129896672320298
1.56 -0.0156132871214623
1.57 -0.0181465168578723
1.58 -0.0205799109008215
1.59 -0.0229035865473707
1.6 -0.0251073335169411
1.61 -0.0271807038112935
1.62 -0.0291130864535096
1.63 -0.0308937704039771
1.64 -0.0325119980630192
1.65 -0.0339570111614111
1.66 -0.035218090417727
1.67 -0.0362845900420475
1.68 -0.0371459679486333
1.69 -0.0377918123766992
1.7 -0.0382118654934653
1.71 -0.0383960444536415
1.72 -0.038334460308662
1.73 -0.0380174350919379
1.74 -0.0374355173510755
1.75 -0.0365794963505561
1.76 -0.0354404151296744
1.77 -0.0340095825670345
1.78 -0.0322785845754977
1.79 -0.0302392945283642
1.8 -0.0278838829981277
1.81 -0.0252048268737141
1.82 -0.0221949179084668
1.83 -0.0188472707410694
1.84 -0.0151553304219769
1.85 -0.0111128794717095
1.86 -0.00671404449097887
1.87 -0.00195330233799926
1.88 0.00317451411499221
1.89 0.00867421063738079
1.9 0.0145502267014185
1.91 0.0208066309445715
1.92 0.0274471170296007
1.93 0.0344749999002971
1.94 0.0418932124316734
1.95 0.0497043024735443
1.96 0.0579104302874738
1.97 0.0665133663768061
1.98 0.0755144897096477
1.99 0.0849147863352236
2 0.0947148483930551
2.01 0.0849148735154386
2.02 0.0755146646222557
2.03 0.0665136301082194
2.04 0.0579107844213445
2.05 0.0497047490318056
2.06 0.0418937537899393
2.07 0.0344756386714817
2.08 0.027447855908368
2.09 0.0208074725027012
2.1 0.0145511731211965
2.11 0.00867526336721168
2.12 0.00317567342712494
2.13 -0.00195203791285473
2.14 -0.00671267888320934
2.15 -0.0111114199853787
2.16 -0.0151537888886871
2.17 -0.0188456649745916
2.18 -0.0221932735340485
2.19 -0.0252031796235231
2.2 -0.0278822815856432
2.21 -0.0302378042410792
2.22 -0.0322772917580395
2.23 -0.0340086002069278
2.24 -0.0354398898067789
2.25 -0.0365796168718167
2.26 -0.0374365254653533
2.27 -0.0380196387699646
2.28 -0.0383382501816759
2.29 -0.0384019141374526
2.3 -0.0382204366848011
2.31 -0.037803865802539
2.32 -0.0371624814825969
2.33 -0.0363067855823851
2.34 -0.0352474914574142
2.35 -0.0339955133850011
2.36 -0.0325619557885181
2.37 -0.0309581022736952
2.38 -0.0291954044868791
2.39 -0.0272854708068227
2.4 -0.0252400548805599
2.41 -0.0230710440150613
2.42 -0.020790447435832
2.43 -0.0184103844239465
2.44 -0.0159430723433539
2.45 -0.0134008145701722
2.46 -0.0107959883359772
2.47 -0.00814103249688852
2.48 -0.00544843524088523
2.49 -0.00273072174543171
2.5 -4.41797704808788e-07
2.51 0.0027298426099267
2.52 0.00544756969706728
2.53 0.00814019031211111
2.54 0.0107951803362385
2.55 0.0134000530620751
2.56 0.0159423715337673
2.57 0.0184097608361492
2.58 0.0207899203197226
2.59 0.0230706357488257
2.6 0.0252397913598436
2.61 0.0272853818164652
2.62 0.0291955240492393
2.63 0.0309584689660289
2.64 0.0325626130207626
2.65 0.0339965096272404
2.66 0.0352488804051206
2.67 0.0363086262454028
2.68 0.0371648381823628
2.69 0.037806808059457
2.7 0.0382240389767003
2.71 0.0384062555072288
2.72 0.0383434136706974
2.73 0.0380257106522348
2.74 0.037443594255099
2.75 0.0365877720761781
2.76 0.0354492203936996
2.77 0.0340191927572226
2.78 0.0322892282705737
2.79 0.0302511595588487
2.8 0.0278971204119024
2.81 0.0252195530972945
2.82 0.0222112153370977
2.83 0.0188651869431852
2.84 0.0151748761086639
2.85 0.0111340253523328
2.86 0.00673671711678236
2.87 0.00197737902018624
2.88 -0.00314921123387213
2.89 -0.00864792128461189
2.9 -0.014523259872586
2.91 -0.0207793729197373
2.92 -0.0274200399188484
2.93 -0.0344486706190816
2.94 -0.0418683019904441
2.95 -0.0496815954489612
2.96 -0.0578908343201886
2.97 -0.0664979215177722
2.98 -0.075504377409678
2.99 -0.0849113378436834
3 -0.0947195523004773
3.01 -0.0849293821408864
3.02 -0.075540798912446
3.03 -0.0665533826782293
3.04 -0.0579663203303786
3.05 -0.0497784038501664
3.06 -0.0419880284762584
3.07 -0.0345931907439745
3.08 -0.0275914863594807
3.09 -0.020980107876183
3.1 -0.0147558421428767
3.11 -0.00891506749954585
3.12 -0.00345375070145348
3.13 0.00163255644001392
3.14 0.00634872070169279
3.15 0.0107000313708507
3.16 0.0146922044242972
3.17 0.01833138693077
3.18 0.0216241616258463
3.19 0.0245775515923006
3.2 0.0271990249583817
3.21 0.0294964995064693
3.22 0.0314783470608814
3.23 0.0331533975005464
3.24 0.0345309422163479
3.25 0.0356207368078402
3.26 0.0364330027870375
3.27 0.0369784280310511
3.28 0.0372681657000977
3.29 0.0373138313126461
3.3 0.0371274976480925
3.31 0.036721687126845
3.32 0.0361093613039366
3.33 0.0353039070993991
3.34 0.0343191193843674
3.35 0.0331691795423978
3.36 0.0318686296331334
3.37 0.0304323418022838
3.38 0.0288754826050128
3.39 0.0272134719445661
3.4 0.0254619363686183
3.41 0.0236366565184895
3.42 0.0217535085840334
3.43 0.0198283996854069
3.44 0.0178771971736742
3.45 0.0159156519211789
3.46 0.0139593157493803
3.47 0.0120234532211553
3.48 0.0101229480974143
3.49 0.00827220482385482
3.5 0.00648504546814854
3.51 0.00477460256459639
3.52 0.0031532083399653
3.53 0.00163228078568428
3.54 0.000222206998792718
3.55 -0.00106777586172419
3.56 -0.00222970177703763
3.57 -0.00325699917085054
3.58 -0.00414461647648895
3.59 -0.00488915041884197
3.6 -0.00548897781635505
3.61 -0.00594439214764236
3.62 -0.00625774665956336
3.63 -0.00643360644125046
3.64 -0.0064789126729502
3.65 -0.00640316321147438
3.66 -0.00621861484305097
3.67 -0.0059405139727976
3.68 -0.00558736431623685
3.69 -0.00518124242162432
3.7 -0.00474817473705863
3.71 -0.00431859366597032
3.72 -0.00392789492424866
3.73 -0.0036171249604327
3.74 -0.00343383583243162
3.75 -0.00343315663673932
3.76 -0.003679146647658
3.77 -0.00424651764699463
3.78 -0.00522284436947479
3.79 -0.00671142690760063
3.8 -0.00883503405723185
3.81 -0.011740852599039
3.82 -0.0156071115535893
3.83 -0.0206520707887759
3.84 -0.0271464076808346
3.85 -0.0354305864993309
3.86 -0.04593970040657
3.87 -0.0592398079324233
3.88 -0.0760824668034546
3.89 -0.0974890426471058
3.9 -0.124885631986613
3.91 -0.16032796279802
3.92 -0.206894999172278
3.93 -0.269419949882593
3.94 -0.355952313876124
3.95 -0.480974408787475
3.96 -0.673442721150659
3.97 -1.0009119873654
3.98 -1.66603155163872
3.99 -3.68201991886242
4 10
4.01 4.42476120058481
4.02 2.38897686543493
4.03 1.70419838289145
4.04 1.35720878443995
4.05 1.14536086469774
4.06 1.0011026163437
4.07 0.895480856377359
4.08 0.814017125663489
4.09 0.748666315447227
4.1 0.694600111685009
4.11 0.648744918418016
4.12 0.609050814000644
4.13 0.574097907091721
4.14 0.542871392555672
4.15 0.514626580712735
4.16 0.48880453668475
4.17 0.464977490489461
4.18 0.44281244048484
4.19 0.422046247472092
4.2 0.402468197851469
4.21 0.383907546271609
4.22 0.366224453513183
4.23 0.349303286395091
4.24 0.333047590898572
4.25 0.317376270120439
4.26 0.302220642787279
4.27 0.287522154138799
4.28 0.273230576186386
4.29 0.259302579312103
4.3 0.245700588648629
4.31 0.232391861014718
4.32 0.219347734234388
4.33 0.206543012342637
4.34 0.193955458765523
4.35 0.181565375938055
4.36 0.169355254606892
4.37 0.157309479683239
4.38 0.145414082273318
4.39 0.133656529638301
4.4 0.122025546482122
4.41 0.110510962250155
4.42 0.0991035801320019
4.43 0.0877950642597637
4.44 0.0765778422274968
4.45 0.0654450205677082
4.46 0.0543903112270679
4.47 0.0434079674162591
4.48 0.0324927274764708
4.49 0.021639765625039
4.5 0.0108446486227312
4.51 0.000103297553846415
4.52 -0.0105880459669486
4.53 -0.021232849744666
4.54 -0.031834317609077
4.55 -0.0423954131021602
4.56 -0.0529188806140795
4.57 -0.0634072642832298
4.58 -0.0738629249338641
4.59 -0.0842880552864155
4.6 -0.0946846936458954
4.61 -0.105054736246018
4.62 -0.115399948404318
4.63 -0.125721974623605
4.64 -0.136022347757643
4.65 -0.146302497345013
4.66 -0.156563757201589
4.67 -0.166807372351088
4.68 -0.177034505364259
4.69 -0.18724624216765
4.7 -0.197443597376441
4.71 -0.207627519199125
4.72 -0.217798893956395
4.73 -0.227958550251348
4.74 -0.238107262824052
4.75 -0.248245756119959
4.76 -0.258374707598005
4.77 -0.268494750801435
4.78 -0.278606478212113
4.79 -0.288710443906493
4.8 -0.298807166029898
4.81 -0.308897129103334
4.82 -0.318980786176487
4.83 -0.329058560838775
4.84 -0.339130849098657
4.85 -0.349198021141367
4.86 -0.359260422973841
4.87 -0.369318377964114
4.88 -0.379372188283811
4.89 -0.389422136258729
4.9 -0.399468485635
4.91 -0.409511482765726
4.92 -0.41955135772304
4.93 -0.429588325341228
4.94 -0.439622586194242
4.95 -0.449654327512699
4.96 -0.459683724043321
4.97 -0.469710938854814
4.98 -0.479736124093528
4.99 -0.489759421691652
5 -0.49978096403119
5.01 -0.48980087456604
5.02 -0.479819268405187
5.03 -0.469836252858939
5.04 -0.459851927950622
5.05 -0.44986638689589
5.06 -0.439879716551631
5.07 -0.429891997836169
5.08 -0.419903306122613
5.09 -0.409913711607082
5.1 -0.399923279653143
5.11 -0.389932071114219
5.12 -0.379940142634925
5.13 -0.369947546933138
5.14 -0.359954333063633
5.15 -0.349960546664311
5.16 -0.339966230186693
5.17 -0.329971423111326
5.18 -0.319976162148528
5.19 -0.309980481426614
5.2 -0.299984412667151
5.21 -0.289987985349094
5.22 -0.279991226861417
5.23 -0.269994162646359
5.24 -0.259996816332407
5.25 -0.249999209859209
5.26 -0.240001363593118
5.27 -0.230003296435977
5.28 -0.220005025926049
5.29 -0.210006568332258
5.3 -0.200007938742227
5.31 -0.190009151144136
5.32 -0.180010218503271
5.33 -0.17001115283334
5.34 -0.160011965262791
5.35 -0.150012666096856
5.36 -0.14001326487521
5.37 -0.130013770425807
5.38 -0.120014190914907
5.39 -0.110014533893897
5.4 -0.100014806342661
5.41 -0.0900150147101488
5.42 -0.080015164952113
5.43 -0.0700152625662654
5.44 -0.0600153126249396
5.45 -0.0500153198055532
5.46 -0.0400152884190834
5.47 -0.03001522243624
5.48 -0.0200151255123153
5.49 -0.0100150010097698
5.5 -1.48520197193469e-05
5.51 0.00998531861837126
5.52 0.0199855082982875
5.53 0.029985714629857
5.54 0.0399859354231287
5.55 0.0499861686734403
5.56 0.0599864125477507
5.57 0.0699866653717561
5.58 0.0799869256180483
5.59 0.0899871918950531
5.6 0.0999874629366577
5.61 0.109987737592741
5.62 0.119988014820363
5.63 0.129988293675431
5.64 0.139988573304999
5.65 0.149988852940318
5.66 0.159989131890171
5.67 0.169989409534747
5.68 0.179989685319872
5.69 0.189989958752032
5.7 0.199990229393112
5.71 0.209990496856165
5.72 0.219990760801105
5.73 0.229991020930776
5.74 0.239991276987506
5.75 0.249991528749451
5.76 0.259991776028005
5.77 0.269992018664449
5.78 0.279992256527597
5.79 0.28999248951126
5.8 0.299992717532033
5.81 0.309992940527123
5.82 0.319993158452515
5.83 0.329993371281187
5.84 0.339993579001339
5.85 0.349993781615011
5.86 0.359993979136649
5.87 0.369994171591862
5.88 0.379994359016149
5.89 0.389994541453837
5.9 0.399994718957158
5.91 0.409994891585231
5.92 0.419995059403301
5.93 0.429995222481799
5.94 0.439995380895988
5.95 0.449995534724846
5.96 0.45999568405082
5.97 0.46999582895916
5.98 0.479995969537453
5.99 0.489996105875176
6 0.499996238063163


==> dataset/expDtriangwave/err_tame1.txt <==
0.01 5.30201924e-11
0.02 1.0604038481e-10
0.03 3.3769920194e-10
0.04 2.1208076961e-10
0.05 -6.676525305e-11
0.06 6.0730841883e-10
0.07 1.05287395469e-09
0.08 4.2416153923e-10
0.09 1.85021306609e-09
0.1 1.281050821e-10
0.11 9.1079740971e-10
0.12 1.35079680774e-09
0.13 8.9857132846e-10
0.14 -1.06243019937e-09
0.15 -1.52032869627e-09
0.16 8.4832307845e-10
0.17 6.3569774444e-10
0.18 3.7097011574e-10
0.19 2.99709185247e-09
0.2 -2.6706079015e-10
0.21 3.33580665868e-09
0.22 1.8215998987e-09
0.23 2.65243479958e-09
0.24 2.42915526583e-09
0.25 4.6507764306e-10
0.26 1.79718900872e-09
0.27 2.20337859069e-09
0.28 -2.12598388893e-09
0.29 4.41067471435e-09
0.3 2.72610023444e-09
0.31 -1.95865795805e-09
0.32 1.769930702e-09
0.33 1.51695500605e-09
0.34 8.9346113841e-10
0.35 6.84872353274e-09
0.36 2.04245093061e-09
0.37 3.72469288745e-09
0.38 8.56114074077e-09
0.39 3.84621412497e-09
0.4 8.09777084276e-09
0.41 2.472074511761e-08
0.42 1.596798793191e-08
0.43 -1.696953588759e-08
0.44 -3.712829593772e-08
0.45 3.538845644302e-08
0.46 7.062328183371e-08
0.47 -1.3172126944738e-07
0.48 6.042247563398e-08
0.49 1.2546886157816e-07
0.5 -3.0146034807332e-07
0.51 4.5204931431453e-07
0.52 -5.3606711403198e-07
0.53 6.2617277007959e-07
0.54 -7.4083416490289e-07
0.55 9.689374813604e-07
0.56 -1.34060305034822e-06
0.57 1.85309124578481e-06
0.58 -2.39197680973469e-06
0.59 2.63871561068108e-06
0.6 -1.93863228747926e-06
0.61 -1.8513346522475e-07
0.62 3.54501668842211e-06
0.63 -6.3784020067903e-06
0.64 5.54976008892982e-06
0.65 8.8467438230655e-07
0.66 -9.49111414250137e-06
0.67 1.09661625347091e-05
0.68 9.9225733385389e-07
0.69 -1.65377510826792e-05
0.7 1.33581321272169e-05
0.71 1.26670585557376e-05
0.72 -2.65274917682357e-05
0.73 -3.05805853639818e-06
0.74 3.71698310522861e-05
0.75 -7.64605008862773e-06
0.76 -4.79604319203464e-05
0.77 1.58596101337283e-05
0.78 6.30681906997888e-05
0.79 -1.68263312882999e-05
0.8 -8.55327285610441e-05
0.81 2.34572647428433e-06
0.82 0.000112888080956775
0.83 4.04935257236616e-05
0.84 -0.000129698925442012
0.85 -0.000121452656659415
0.86 9.91540596789742e-05
0.87 0.000225791842020651
0.88 3.01319118135579e-05
0.89 -0.000279713350859079
0.9 -0.000273885667194884
0.91 0.000140095892604886
0.92 0.000512801127571239
0.93 0.000311736812948715
0.94 -0.00041975097756497
0.95 -0.000929321066503341
0.96 -0.000403314644691788
0.97 0.00107561454712291
0.98 0.00206061130261859
0.99 0.000193305202962124
1 -0.00668730501588799
1.01 0.000527087621365774
1.02 0.0026182391486882
1.03 0.00158985763391406
1.04 -0.000301112988828178
1.05 -0.00145146184192657
1.06 -0.00133368009576551
1.07 -0.000348179488813716
1.08 0.000699116546023393
1.09 0.00116172099322287
1.1 0.000869440632500051
1.11 0.000104219700916453
1.12 -0.000649236541107934
1.13 -0.000988039751704028
1.14 -0.000776433357303041
1.15 -0.000174427633006902
1.16 0.000479779947267556
1.17 0.000861943957321754
1.18 0.000818244971134363
1.19 0.000408208387599362
1.2 -0.000161050172255095
1.21 -0.00064379943453019
1.22 -0.000850782102134962
1.23 -0.000709602877197235
1.24 -0.000285942048286802
1.25 0.000244574233292716
1.26 0.000670509124363505
1.27 0.000835737425346927
1.28 0.000699499905496115
1.29 0.000334894033469202
1.3 -0.000121712856605005
1.31 -0.000529049475836985
1.32 -0.000777010672244893
1.33 -0.00080125550912169
1.34 -0.000591985184092314
1.35 -0.00020143609908041
1.36 0.000260116765791074
1.37 0.000653049217781865
1.38 0.000856567247292772
1.39 0.000815713793731243
1.4 0.000559559370797769
1.41 0.000179811589598788
1.42 -0.000214783300664267
1.43 -0.000539200744095858
1.44 -0.000745772073977746
1.45 -0.000814173824687847
1.46 -0.00073635869536004
1.47 -0.000513771148588194
1.48 -0.000168058882128008
1.49 0.000246007630730571
1.5 0.000640950635897752
1.51 0.00091645751605024
1.52 0.000993252267994571
1.53 0.000846164252908177
1.54 0.000517683373881694
1.55 0.000102601865129726
1.56 -0.000290529107957349
1.57 -0.000581010877096722
1.58 -0.000740046536996719
1.59 -0.000785191124167139
1.6 -0.000754347653038445
1.61 -0.000675177073125532
1.62 -0.000549724865760826
1.63 -0.000358724143191325
1.64 -8.21554167208527e-05
1.65 0.000276062620497175
1.66 0.000673045964364183
1.67 0.00102884857516461
1.68 0.0012471102152356
1.69 0.00124761171032733
1.7 0.000998770346531397
1.71 0.000537543951255881
1.72 -3.42372726430118e-05
1.73 -0.0005780780260361
1.74 -0.000963038892501711
1.75 -0.00111014312938837
1.76 -0.00101820075235751
1.77 -0.000761366645867095
1.78 -0.000458926492136136
1.79 -0.000230026980856196
1.8 -0.00015014901156829
1.81 -0.000223724333205888
1.82 -0.000382775077640035
1.83 -0.000508918601858338
1.84 -0.000473601879879187
1.85 -0.000183320377823565
1.86 0.000381588043417147
1.87 0.00114606778525367
1.88 0.00194420843489931
1.89 0.00254934393515391
1.9 0.00272604715162612
1.91 0.00229440568453815
1.92 0.0011943774366111
1.93 -0.000464934685629498
1.94 -0.00238313017432851
1.95 -0.00408088808800218
1.96 -0.00494818397975699
1.97 -0.00431938325433736
1.98 -0.00156200082241536
1.99 0.0038380344667629
2 0.0122101593763724
2.01 0.00366249881034147
2.02 -0.00192374327722344
2.03 -0.00486943664387656
2.04 -0.00565120944902715
2.05 -0.00484132057100584
2.06 -0.00304262328951276
2.07 -0.000826403577137008
2.08 0.0013197426319554
2.09 0.00303018227306989
2.1 0.00408155684985348
2.11 0.00439514932293771
2.12 0.00402156031281128
2.13 0.00311181807277192
2.14 0.00187908616565599
2.15 0.000556891846332536
2.16 -0.000639887478086382
2.17 -0.00154689979339229
2.18 -0.00206948045404462
2.19 -0.00218976414432551
2.2 -0.00195907424599767
2.21 -0.00148046390286552
2.22 -0.00088367762593311
2.23 -0.000299286510738933
2.24 0.000164460399246863
2.25 0.000437207977937726
2.26 0.000492211093923445
2.27 0.000343394996958346
2.28 3.56364111490648e-05
2.29 -0.000368418476509258
2.3 -0.000800587133898245
2.31 -0.00119695141133341
2.32 -0.00150387467507151
2.33 -0.00168016664147791
2.34 -0.0016982113052938
2.35 -0.00154350450727403
2.36 -0.00121512553286507
2.37 -0.000726432956442147
2.38 -0.000105623735962623
2.39 0.000604719397743203
2.4 0.0013489357704356
2.41 0.00206245625538143
2.42 0.00267737943585034
2.43 0.00312931386788262
2.44 0.00336557701556439
2.45 0.00335175508980773
2.46 0.00307720208480078
2.47 0.00255787925395601
2.48 0.00183578398360584
2.49 0.000975503712898174
2.5 5.71016883004205e-05
2.51 -0.000832740533160958
2.52 -0.00161053715418114
2.53 -0.00220624624171417
2.54 -0.00257146677120035
2.55 -0.00268556884098525
2.56 -0.00255801740401218
2.57 -0.00222664857516575
2.58 -0.00175288978049304
2.59 -0.00121287184557284
2.6 -0.000686960583759832
2.61 -0.000248084256890491
2.62 4.79432254293366e-05
2.63 0.000171090115573813
2.64 0.000120928921881425
2.65 -7.40604778329823e-05
2.66 -0.00036172211718144
2.67 -0.000675534570838687
2.68 -0.000946226288459751
2.69 -0.00111384081392152
2.7 -0.00113797340194655
2.71 -0.00100467789206427
2.72 -0.000728059529127467
2.73 -0.000347991141542159
2.74 7.7617442107325e-05
2.75 0.00048279139637164
2.76 0.000804594785002166
2.77 0.000993922483739085
2.78 0.00102373748894691
2.79 0.000894547242361821
2.8 0.00063516762527005
2.81 0.000300352609830301
2.82 -3.52116459466645e-05
2.83 -0.000286398924463693
2.84 -0.000368138688217501
2.85 -0.000206930381879356
2.86 0.000247605374311899
2.87 0.00101286491982888
2.88 0.00206558147095104
2.89 0.00333697348364181
2.9 0.00471119305683154
2.91 0.00602744228850594
2.92 0.00708528617111515
2.93 0.00765349822304917
2.94 0.00748127358427475
2.95 0.0063113228025814
2.96 0.00389358831325359
2.97 2.1634951419269e-07
2.98 -0.00556192467000571
2.99 -0.0129395908383684
3 -0.022224398935245
3.01 -0.0134469248696633
3.02 -0.00657482768959572
3.03 -0.00151452570208654
3.04 0.00188358457065474
3.05 0.00381725788468057
3.06 0.00452030017847549
3.07 0.00425069739813133
3.08 0.00327576375025762
3.09 0.00185819358919581
3.1 0.000243114426830893
3.11 -0.00135443922060341
3.12 -0.00275754023490749
3.13 -0.00383506471476336
3.14 -0.00450397610163455
3.15 -0.0047291108828178
3.16 -0.00451990188507301
3.17 -0.00392399331288051
3.18 -0.00301879258920934
3.19 -0.00190137536515322
3.2 -0.000678282888023074
3.21 0.000545300035927232
3.22 0.00167387012092268
3.23 0.00262906125718287
3.24 0.00335461510819035
3.25 0.00381829660511301
3.26 0.00401204886631901
3.27 0.00394899750921651
3.28 0.00365972120486757
3.29 0.0031869329405082
3.3 0.00258047173986387
3.31 0.0018923996212209
3.32 0.00117268248157198
3.33 0.000466719325955989
3.34 -0.000187086583485541
3.35 -0.000757389516125917
3.36 -0.00121992410162342
3.37 -0.00155705056221633
3.38 -0.00175706794314856
3.39 -0.0018134228280271
3.4 -0.00172378311348176
3.41 -0.00149051616372298
3.42 -0.00112042563209103
3.43 -0.000624694047137719
3.44 -1.94561944500959e-05
3.45 0.000673878288943164
3.46 0.00142919216479942
3.47 0.00221555067253876
3.48 0.00299800884377943
3.49 0.00373905767985394
3.5 0.00439982939722328
3.51 0.00494199990572231
3.52 0.00533002907618502
3.53 0.005533055448038
3.54 0.00552663228061767
3.55 0.00529540253846156
3.56 0.00483349530655602
3.57 0.00414650405615419
3.58 0.00325110344811735
3.59 0.00217495712713345
3.6 0.000956624494965419
3.61 -0.000356794839576569
3.62 -0.00171148276617872
3.63 -0.00304898759482247
3.64 -0.00430981407538872
3.65 -0.00543586631626913
3.66 -0.00637401385992453
3.67 -0.00707912277193573
3.68 -0.0075164618836549
3.69 -0.00766433815447076
3.7 -0.00751553378612307
3.71 -0.00707845842662896
3.72 -0.00637711643776639
3.73 -0.0054508104298821
3.74 -0.0043520906984762
3.75 -0.00314476589709045
3.76 -0.00190092864606295
3.77 -0.000697234168184152
3.78 0.000389838169200907
3.79 0.00128696809773829
3.8 0.00192981073263285
3.81 0.00226670530565995
3.82 0.00226227400073004
3.83 0.00190174765409318
3.84 0.00119308078746186
3.85 0.000168588282087156
3.86 -0.00111380576119061
3.87 -0.00257082459275007
3.88 -0.00409541115322178
3.89 -0.00555868538872487
3.9 -0.00681377204382623
3.91 -0.00769987077567188
3.92 -0.00804660613131943
3.93 -0.00768077120464391
3.94 -0.0064308075500106
3.95 -0.00413325474020709
3.96 -0.000638799696515861
3.97 0.00418296722692529
3.98 0.0104389054663392
3.99 0.0182078063014859
4 0.0275379569726223
4.01 0.0184457154763277
4.02 0.0109143112054946
4.03 0.00489429140804967
4.04 0.000306567644362793
4.05 -0.00295621925083565
4.06 -0.00502421531873121
4.07 -0.00604690775635307
4.08 -0.00618639783950484
4.09 -0.00561311202623169
4.1 -0.00449813024261753
4.11 -0.00300898337334223
4.12 -0.00130323901791003
4.13 0.000475801836001877
4.14 0.00220273905270682
4.15 0.0037735256492448
4.16 0.00510708338750543
4.17 0.0061451062637872
4.18 0.00685282419115765
4.19 0.00721675336492653
4.2 0.00724255156279099
4.21 0.00695211227181547
4.22 0.00638024527937997
4.23 0.00557107223831185
4.24 0.00457483144125076
4.25 0.00344445165629825
4.26 0.00223272272713548
4.27 0.000990068353790008
4.28 -0.000236707368224287
4.29 -0.00140676206531987
4.3 -0.00248466011650939
4.31 -0.00344128924222514
4.32 -0.00425396175285425
4.33 -0.00490563066298105
4.34 -0.00538447641394724
4.35 -0.00568415147019813
4.36 -0.00580173709237031
4.37 -0.00573912245723807
4.38 -0.00550149015316453
4.39 -0.00509709368585815
4.4 -0.00453739014070925
4.41 -0.00383675887541518
4.42 -0.00301222312631755
4.43 -0.00208368339364573
4.44 -0.0010731954972521
4.45 -5.34188325146401e-06
4.46 0.00109352711842692
4.47 0.0021952869595469
4.48 0.00327070053508693
4.49 0.00429005099854585
4.5 0.00522396394687752
4.51 0.00604329117720515
4.52 0.00672099747474297
4.53 0.00723201982096722
4.54 0.00755501746897169
4.55 0.00767221175424993
4.56 0.00757046511436488
4.57 0.00724236241699316
4.58 0.00668575161066787
4.59 0.00590488550040791
4.6 0.00491032721584561
4.61 0.0037191790994533
4.62 0.00235432082548481
4.63 0.00084513246903628
4.64 -0.0007744404215142
4.65 -0.0024651569119043
4.66 -0.00418428749835154
4.67 -0.00588661617931907
4.68 -0.00752517169409483
4.69 -0.00905284058273415
4.7 -0.0104233834897902
4.71 -0.0115932840173165
4.72 -0.0125227027323324
4.73 -0.0131773189436837
4.74 -0.0135288307488762
4.75 -0.013556725375762
4.76 -0.0132493416749859
4.77 -0.0126045807522379
4.78 -0.0116303841287118
4.79 -0.0103455595194955
4.8 -0.00878001705356923
4.81 -0.00697449297033237
4.82 -0.00498057954384457
4.83 -0.0028599713270071
4.84 -0.000684164684968569
4.85 0.00146699964237729
4.86 0.00350632227582204
4.87 0.00534027538697146
4.88 0.00687156795527621
4.89 0.00799921675741955
4.9 0.00862171780542431
4.91 0.00863799171969049
4.92 0.00794989263105483
4.93 0.00646342683847001
4.94 0.00409059494896202
4.95 0.000751672402833137
4.96 -0.00362433153992126
4.97 -0.0090970198314726
4.98 -0.0157150577450731
4.99 -0.0235137671582923
5 -0.0325152345036239
5.01 -0.0227280601193788
5.02 -0.0141463847107058
5.03 -0.00675109532212126
5.04 -0.000509498657716545
5.05 0.00462410359822574
5.06 0.00870654708012375
5.07 0.0118058560645268
5.08 0.0139992064893093
5.09 0.0153711791122382
5.1 0.0160129306944962
5.11 0.0160197448721463
5.12 0.0154894593463835
5.13 0.0145209380253604
5.14 0.0132116254019594
5.15 0.0116558684701529
5.16 0.00994464265434958
5.17 0.00816170430968566
5.18 0.00638411499328595
5.19 0.00468033591672246
5.2 0.00310970146872147
5.21 0.00172099492338884
5.22 0.000552538793007207
5.23 -0.000368000221833365
5.24 -0.00102364243350495
5.25 -0.00140794734260774
5.26 -0.00152443002255698
5.27 -0.0013856681233555
5.28 -0.00101248894831696
5.29 -0.000432797258433038
5.3 0.000319569602028391
5.31 0.00120625031727961
5.32 0.00218553437255486
5.33 0.00321434266215503
5.34 0.00424919260885914
5.35 0.00524741342123491
5.36 0.00616949043079962
5.37 0.00697861847069703
5.38 0.00764337620382427
5.39 0.00813742961102171
5.4 0.00844102510443878
5.41 0.00854106873504579
5.42 0.00843148808157768
5.43 0.00811361456505277
5.44 0.00759531281976911
5.45 0.0068915664460214
5.46 0.00602319444474619
5.47 0.00501634919808291
5.48 0.00390203404856826
5.49 0.00271429684308899
5.5 0.00148986472485701
5.51 0.00026649564651926
5.52 -0.000917921988871917
5.53 -0.00202705755850746
5.54 -0.00302635265340206
5.55 -0.00388594140217041
5.56 -0.00457964447726555
5.57 -0.00508683321105058
5.58 -0.00539318416512519
5.59 -0.0054914905115836
5.6 -0.00538111153524279
5.61 -0.00506903799639719
5.62 -0.0045689909106954
5.63 -0.00390148272131424
5.64 -0.00309377176642184
5.65 -0.00217867006196659
5.66 -0.00119295995470853
5.67 -0.000177562709705592
5.68 0.000824393133813328
5.69 0.00176913750628593
5.7 0.00261351964170797
5.71 0.00331598524416821
5.72 0.0038388513965909
5.73 0.00414915545533712
5.74 0.00422052950086338
5.75 0.00403404911006355
5.76 0.00357899331551498
5.77 0.00285478948407028
5.78 0.00187078825534823
5.79 0.000646578948223231
5.8 -0.000787239187535538
5.81 -0.00238993032163359
5.82 -0.00411017152164259
5.83 -0.00588779669857722
5.84 -0.00765417107889532
5.85 -0.00933305940928342
5.86 -0.0108428770052529
5.87 -0.0120976018414269
5.88 -0.0130081989833338
5.89 -0.0134846641196487
5.9 -0.0134383807509321
5.91 -0.0127823510700859
5.92 -0.011433772336218
5.93 -0.00931527258588949
5.94 -0.00635633294079619
5.95 -0.0024940660499727
5.96 0.00232567887103306
5.97 0.00814745847328564
5.98 0.0150059546993333
5.99 0.0229257614521879
6 0.0319212660049759


==> dataset/expDtriangwave/err_zakian_n04.txt <==
0.01 1.92554305833426e-16
0.02 3.85108611666851e-16
0.03 -1.38777878078145e-17
0.04 7.70217223333702e-16
0.05 5.62050406216485e-16
0.06 1.66533453693773e-16
0.07 1.0547118733939e-15
0.08 1.5404344466674e-15
0.09 9.43689570931383e-16
0.1 5.96744875736022e-16
0.11 4.57966997657877e-16
0.12 -9.71445146547012e-17
0.13 1.85962356624714e-15
0.14 -7.7715611723761e-16
0.15 6.47815134868779e-14
0.16 2.83661982791727e-14
0.17 -1.49810719385357e-12
0.18 8.11484213159019e-12
0.19 -2.56910603901872e-11
0.2 2.75733325061367e-11
0.21 2.05193695368422e-10
0.22 -1.10933379149358e-09
0.23 1.44766404419627e-09
0.24 4.35898092621123e-09
0.25 -1.11995362983563e-08
0.26 -1.6656373502677e-08
0.27 3.97844598376551e-08
0.28 8.38795889968047e-08
0.29 -4.83436407572313e-08
0.3 -3.04295300734836e-07
0.31 -2.88677961202133e-07
0.32 3.33425615062222e-07
0.33 1.25202614770226e-06
0.34 1.45765211595483e-06
0.35 -1.71383440217276e-08
0.36 -3.06757311757666e-06
0.37 -6.04871929898998e-06
0.38 -6.36741248838391e-06
0.39 -1.9152593140892e-06
0.4 7.42434569817041e-06
0.41 1.90273031311916e-05
0.42 2.79881993115461e-05
0.43 2.86755314700682e-05
0.44 1.68165269194831e-05
0.45 -8.63152641250586e-06
0.46 -4.44544010810843e-05
0.47 -8.33257929316322e-05
0.48 -0.000115091244852761
0.49 -0.000128858608372473
0.5 -0.000115391893559358
0.51 -6.92812362325101e-05
0.52 9.53991871222026e-06
0.53 0.000115186374219256
0.54 0.000236183426601699
0.55 0.000356691175990465
0.56 0.000458362441193461
0.57 0.000522545574897171
0.58 0.000532537192752591
0.59 0.000475623707394179
0.6 0.000344708637166291
0.61 0.000139390929091987
0.62 -0.000133572224397138
0.63 -0.000460422758405521
0.64 -0.000821131977087997
0.65 -0.00119061576130619
0.66 -0.00154031829472023
0.67 -0.00184003144729372
0.68 -0.00205981232048791
0.69 -0.0021718677189797
0.7 -0.00215228991694372
0.71 -0.00198255082206678
0.72 -0.00165068878390451
0.73 -0.00115215092171861
0.74 -0.00049028118648764
0.75 0.0003235318604079
0.76 0.00127001492553347
0.77 0.00232243212383543
0.78 0.0034472170622819
0.79 0.00460476083852424
0.8 0.00575030439210844
0.81 0.00683488907551344
0.82 0.00780632649643831
0.83 0.00861015656194664
0.84 0.0091905703925792
0.85 0.00949128178556646
0.86 0.00945633683723601
0.87 0.00903085604316312
0.88 0.00816170668027771
0.89 0.00679810564733441
0.9 0.00489215436912815
0.91 0.00239930805050381
0.92 -0.000721218301844573
0.93 -0.00450610490609404
0.94 -0.00898764153112341
0.95 -0.0141934998801134
0.96 -0.0201465632577937
0.97 -0.0268648131030768
0.98 -0.0343612721534976
0.99 -0.042644003994688
1 -0.051716168522692
1.01 -0.0415761324170594
1.02 -0.0322176331093251
1.03 -0.0236299939651795
1.04 -0.0157983875286493
1.05 -0.00870414274476383
1.06 -0.00232509114639845
1.07 0.0033640538896309
1.08 0.00839129148852424
1.09 0.012786908517474
1.1 0.0165830434439869
1.11 0.0198132467481119
1.12 0.0225120457967477
1.13 0.0247145218249831
1.14 0.0264559061737156
1.15 0.0277712022283952
1.16 0.0286948386275008
1.17 0.0292603582911309
1.18 0.0295001467172529
1.19 0.0294452018423891
1.2 0.029124946618413
1.21 0.0285670843582899
1.22 0.0277974958867305
1.23 0.0268401766340661
1.24 0.025717211044891
1.25 0.0244487810637691
1.26 0.0230532050025408
1.27 0.021547002794326
1.28 0.0199449834858558
1.29 0.0182603507996993
1.3 0.0165048226951471
1.31 0.0146887610510121
1.32 0.0128213078650372
1.33 0.0109105246947651
1.34 0.00896353242963033
1.35 0.00698664887344114
1.36 0.00498552200823099
1.37 0.00296525719610152
1.38 0.000930536943997251
1.39 -0.00111426780134483
1.4 -0.00316499554915073
1.41 -0.00521760179398778
1.42 -0.0072680763793832
1.43 -0.00931237069124047
1.44 -0.0113463345028164
1.45 -0.0133656621562792
1.46 -0.0153658476564494
1.47 -0.0173421481703849
1.48 -0.0192895553701953
1.49 -0.02120277402009
1.5 -0.0230762071889878
1.51 -0.0249039474671903
1.52 -0.0266797735732704
1.53 -0.0283971517559987
1.54 -0.0300492414183661
1.55 -0.0316289044248796
1.56 -0.0331287175840355
1.57 -0.0345409878348911
1.58 -0.0358577697055294
1.59 -0.0370708846459539
1.6 -0.0381719418772531
1.61 -0.0391523604326875
1.62 -0.0400033921016841
1.63 -0.0407161450193912
1.64 -0.0412816076746845
1.65 -0.0416906731370935
1.66 -0.0419341633296697
1.67 -0.042002853197096
1.68 -0.041887494640074
1.69 -0.0415788401071743
1.7 -0.0410676657499586
1.71 -0.040344794065673
1.72 -0.0394011159628019
1.73 -0.0382276121973131
1.74 -0.036815374138985
1.75 -0.0351556238348896
1.76 -0.0332397333457283
1.77 -0.0310592433371768
1.78 -0.028605880914381
1.79 -0.0258715766927433
1.8 -0.0228484811019847
1.81 -0.0195289799242609
1.82 -0.0159057090698728
1.83 -0.0119715685963767
1.84 -0.00771973597874187
1.85 -0.00314367864036058
1.86 0.00176283424519977
1.87 0.00700572067023003
1.88 0.0125905754140239
1.89 0.0185226603578262
1.9 0.0248068954798775
1.91 0.0314478505180715
1.92 0.0384497372875942
1.93 0.0458164026404956
1.94 0.0535513220542422
1.95 0.0616575938380324
1.96 0.0701379339426698
1.97 0.0789946713649594
1.98 0.0882297441322412
1.99 0.0978446958570486
2 0.107840672852351
2.01 0.0982184217937749
2.02 0.0889782879212842
2.03 0.0801202137688943
2.04 0.0716437384136868
2.05 0.0635479972333284
2.06 0.0558317221647451
2.07 0.0484932424542115
2.08 0.041530485889649
2.09 0.0349409805080243
2.1 0.0287218567687866
2.11 0.0228698501852377
2.12 0.0173813044062286
2.13 0.0122521747404535
2.14 0.0074780321156199
2.15 0.00305406746398526
2.16 -0.00102490347127343
2.17 -0.00476443491838521
2.18 -0.00817044545428372
2.19 -0.0112492119843353
2.2 -0.0140073633326279
2.21 -0.016451873449566
2.22 -0.0185900542442772
2.23 -0.0204295480500871
2.24 -0.021978319729507
2.25 -0.0232446484276427
2.26 -0.0242371189806044
2.27 -0.0249646129877098
2.28 -0.0254362995552009
2.29 -0.0256616257193319
2.3 -0.0256503065569209
2.31 -0.0254123149931669
2.32 -0.0249578713135991
2.33 -0.0242974323897413
2.34 -0.0234416806281185
2.35 -0.022401512650239
2.36 -0.0211880277148378
2.37 -0.0198125158908344
2.38 -0.0182864459908966
2.39 -0.0166214532770412
2.4 -0.0148293269469351
2.41 -0.0129219974132418
2.42 -0.0109115233866308
2.43 -0.00881007877273005
2.44 -0.00662993939621442
2.45 -0.00438346956355595
2.46 -0.00208310847639276
2.47 0.000258643491651001
2.48 0.00262923864136833
2.49 0.0050160959039402
2.5 0.00740661489410288
2.51 0.00978819004385778
2.52 0.012148224804536
2.53 0.014474145901803
2.54 0.0167534176264375
2.55 0.0189735561472685
2.56 0.0211221438303679
2.57 0.0231868435449998
2.58 0.0251554129439403
2.59 0.0270157186964428
2.6 0.0287557506599105
2.61 0.0303636359695957
2.62 0.0318276530298517
2.63 0.0331362453871373
2.64 0.0342780354667696
2.65 0.0352418381531246
2.66 0.036016674194341
2.67 0.0365917834122876
2.68 0.0369566376967652
2.69 0.0371009537645038
2.7 0.0370147056621479
2.71 0.0366881369937656
2.72 0.0361117728508652
2.73 0.0352764314258529
2.74 0.034173235287823
2.75 0.0327936222997303
2.76 0.031129356157923
2.77 0.0291725365326336
2.78 0.0269156087896743
2.79 0.0243513732750015
2.8 0.0214729941409301
2.81 0.0182740076965916
2.82 0.0147483302635557
2.83 0.0108902655191777
2.84 0.00669451130950804
2.85 0.00215616591676893
2.86 -0.00272926623560921
2.87 -0.00796586945538036
2.88 -0.0135573122447767
2.89 -0.0195068433681304
2.9 -0.0258172885363819
2.91 -0.0324910477181573
2.92 -0.0395300930892365
2.93 -0.0469359676275937
2.94 -0.0547097843613956
2.95 -0.0628522262772269
2.96 -0.0713635468914132
2.97 -0.0802435714889224
2.98 -0.0894916990311465
2.99 -0.0991069047324669
3 -0.10908774330463
3.01 -0.0994323528650638
3.02 -0.09013845950593
3.03 -0.0812033825157771
3.04 -0.0726240402474796
3.05 -0.0643969566220028
3.06 -0.0565182682565785
3.07 -0.0489837322044372
3.08 -0.0417887342930752
3.09 -0.0349282980408899
3.1 -0.0283970941395377
3.11 -0.022189450478762
3.12 -0.0162993626937556
3.13 -0.0107205052142982
3.14 -0.00544624279035166
3.15 -0.000469642468878817
3.16 0.0042165140024254
3.17 0.00861971737473388
3.18 0.0127477177264399
3.19 0.0166085109529442
3.2 0.0202103249459323
3.21 0.0235616054942166
3.22 0.0266710019391898
3.23 0.0295473526145498
3.24 0.0321996701073427
3.25 0.0346371263696247
3.26 0.0368690377171472
3.27 0.0389048497476855
3.28 0.0407541222130017
3.29 0.0424265138778552
3.3 0.0439317673996407
3.31 0.0452796942623879
3.32 0.0464801597954849
3.33 0.0475430683130608
3.34 0.0484783484007337
3.35 0.0492959383840937
3.36 0.0500057720069328
3.37 0.0506177643480237
3.38 0.0511417980040472
3.39 0.0515877095659044
3.4 0.0519652764131651
3.41 0.0522842038500206
3.42 0.0525541126066305
3.43 0.0527845267258601
3.44 0.0529848618567902
3.45 0.0531644139703595
3.46 0.0533323485172773
3.47 0.0534976900395594
3.48 0.0536693122535047
3.49 0.0538559286109912
3.5 0.0540660833539063
3.51 0.0543081430672367
3.52 0.0545902887391936
3.53 0.054920508333709
3.54 0.055306589877977
3.55 0.0557561150701555
3.56 0.056276453404112
3.57 0.056874756813519
3.58 0.0575579548330311
3.59 0.0583327502704138
3.6 0.0592056153882911
3.61 0.0601827885873404
3.62 0.0612702715842526
3.63 0.0624738270755214
3.64 0.0637989768785184
3.65 0.0652510005390501
3.66 0.0668349343930919
3.67 0.06855557107249
3.68 0.070417459438456
3.69 0.0724249049326718
3.7 0.074581970328449
3.71 0.0768924768693238
3.72 0.0793600057778145
3.73 0.0819879001197902
3.74 0.0847792670077044
3.75 0.0877369801255857
3.76 0.0908636825593659
3.77 0.0941617899175918
3.78 0.0976334937212623
3.79 0.101280765049863
3.8 0.105105358424494
3.81 0.109108815911632
3.82 0.113292471430746
3.83 0.117657455248909
3.84 0.122204698646391
3.85 0.126934938737342
3.86 0.13184872342768
3.87 0.136946416498532
3.88 0.142228202796349
3.89 0.147694093516111
3.9 0.15334393156582
3.91 0.159177396993466
3.92 0.165194012468176
3.93 0.171393148799252
3.94 0.177774030482289
3.95 0.184335741259759
3.96 0.191077229685084
3.97 0.19799731467956
3.98 0.205094691071774
3.99 0.212367935108536
4 0.219815509930134
4.01 0.207435771000164
4.02 0.195226971481803
4.03 0.18318726755282
4.04 0.171314723652369
4.05 0.159607317653694
4.06 0.148062945955158
4.07 0.136679428485848
4.08 0.125454513618226
4.09 0.114385882986327
4.1 0.103471156202487
4.11 0.0927078954701522
4.12 0.0820936100899928
4.13 0.0716257608547984
4.14 0.0613017643319252
4.15 0.0511189970310805
4.16 0.0410747994553712
4.17 0.031166480033407
4.18 0.0213913189332554
4.19 0.0117465717555127
4.2 0.00222947310653929
4.21 -0.00716275994931367
4.22 -0.0164329245589736
4.23 -0.0255838288684588
4.24 -0.0346182889323323
4.25 -0.0435391257411816
4.26 -0.0523491623679511
4.27 -0.0610512212298087
4.28 -0.0696481214685317
4.29 -0.078142676441972
4.3 -0.0865376913299054
4.31 -0.0948359608504159
4.32 -0.103040267085187
4.33 -0.111153377411578
4.34 -0.119178042540049
4.35 -0.127116994654019
4.36 -0.13497294565016
4.37 -0.142748585477075
4.38 -0.150446580570516
4.39 -0.15806957237994
4.4 -0.165620175988817
4.41 -0.173100978821326
4.42 -0.18051453943616
4.43 -0.18786338640317
4.44 -0.195150017261363
4.45 -0.202376897555537
4.46 -0.209546459948377
4.47 -0.21666110340546
4.48 -0.22372319245306
4.49 -0.230735056501794
4.5 -0.237698989237978
4.51 -0.244617248077832
4.52 -0.251492053682772
4.53 -0.258325589533343
4.54 -0.265120001559756
4.55 -0.271877397825717
4.56 -0.278599848265569
4.57 -0.285289384468487
4.58 -0.291947999512424
4.59 -0.298577647842465
4.6 -0.305180245191343
4.61 -0.311757668542461
4.62 -0.31831175613103
4.63 -0.32484430748309
4.64 -0.331357083489606
4.65 -0.337851806512805
4.66 -0.344330160526649
4.67 -0.350793791284967
4.68 -0.357244306518684
4.69 -0.363683276159874
4.7 -0.370112232590749
4.71 -0.376532670915386
4.72 -0.382946049255072
4.73 -0.389353789062427
4.74 -0.395757275456416
4.75 -0.402157857573644
4.76 -0.408556848938168
4.77 -0.414955527844844
4.78 -0.421355137757898
4.79 -0.427756887723006
4.8 -0.434161952789732
4.81 -0.440571474446993
4.82 -0.446986561066519
4.83 -0.45340828835679
4.84 -0.459837699824082
4.85 -0.466275807241079
4.86 -0.472723591121658
4.87 -0.479182001201439
4.88 -0.485651956922687
4.89 -0.492134347923649
4.9 -0.498630034531023
4.91 -0.505139848255183
4.92 -0.511664592286927
4.93 -0.518205041996989
4.94 -0.524761945434523
4.95 -0.531336023827767
4.96 -0.537927972083428
4.97 -0.544538459285693
4.98 -0.551168129194134
4.99 -0.55781760074026
5 -0.564487468521826
5.01 -0.551178303295359
5.02 -0.537890652465348
5.03 -0.524625040571006
5.04 -0.511381969769083
5.05 -0.49816192031419
5.06 -0.484965351033738
5.07 -0.47179269980048
5.08 -0.458644383999227
5.09 -0.445520800989956
5.1 -0.432422328565446
5.11 -0.419349325404491
5.12 -0.406302131520332
5.13 -0.393281068702461
5.14 -0.380286440954192
5.15 -0.36731853492487
5.16 -0.354377620335922
5.17 -0.341463950400261
5.18 -0.328577762237846
5.19 -0.315719277283839
5.2 -0.302888701691663
5.21 -0.290086226728737
5.22 -0.277312029167708
5.23 -0.264566271671227
5.24 -0.2518491031682
5.25 -0.239160659228678
5.26 -0.226501062427015
5.27 -0.213870422703343
5.28 -0.201268837715596
5.29 -0.188696393188244
5.3 -0.176153163251506
5.31 -0.163639210777617
5.32 -0.151154587708515
5.33 -0.13869933537882
5.34 -0.126273484832026
5.35 -0.113877057131105
5.36 -0.101510063662088
5.37 -0.089172506433068
5.38 -0.0768643783660946
5.39 -0.0645856635837739
5.4 -0.0523363376895043
5.41 -0.0401163680429718
5.42 -0.027925714028079
5.43 -0.0157643273176046
5.44 -0.00363215212939916
5.45 0.00847087451974138
5.46 0.02054482256895
5.47 0.0325897686708847
5.48 0.0446057959567301
5.49 0.0565929938049246
5.5 0.0685514576157247
5.51 0.0804812885918494
5.52 0.0923825935218709
5.53 0.104255484571508
5.54 0.116100079077353
5.55 0.127916499346708
5.56 0.139704872462048
5.57 0.151465330090395
5.58 0.16319800829612
5.59 0.174903047359745
5.6 0.186580591601291
5.61 0.198230789205934
5.62 0.209853792056492
5.63 0.221449755568863
5.64 0.233018838531701
5.65 0.244561202950666
5.66 0.256077013896025
5.67 0.267566439354568
5.68 0.279029650086086
5.69 0.290466819481913
5.7 0.301878123429092
5.71 0.313263740177131
5.72 0.324623850207973
5.73 0.335958636111358
5.74 0.347268282460745
5.75 0.358552975696056
5.76 0.369812904006229
5.77 0.381048257217312
5.78 0.392259226683632
5.79 0.403446005180544
5.8 0.414608786802268
5.81 0.425747766860781
5.82 0.436863141789007
5.83 0.447955109046121
5.84 0.459023867025761
5.85 0.470069614967526
5.86 0.48109255287061
5.87 0.492092881409443
5.88 0.503070801853599
5.89 0.514026515988478
5.9 0.524960226039618
5.91 0.535872134598083
5.92 0.546762444549973
5.93 0.557631359006798
5.94 0.56847908123852
5.95 0.579305814608477
5.96 0.590111762511256
5.97 0.600897128311797
5.98 0.611662115286854
5.99 0.622406926568121
6 0.633131765087938


==> dataset/expDtriangwave/euler_n33.txt <==
0.01 0.0100000000007095
0.02 0.020000000001419
0.03 0.0300000000021189
0.04 0.040000000002838
0.05 0.050000000003521
0.06 0.0600000000042527
0.07 0.0700000000049346
0.08 0.080000000005676
0.09 0.0900000000063603
0.1 0.100000000007063
0.11 0.110000000007793
0.12 0.120000000008475
0.13 0.13000000000916
0.14 0.140000000009914
0.15 0.150000000010591
0.16 0.160000000011352
0.17 0.170000000011987
0.18 0.180000000012733
0.19 0.190000000013384
0.2 0.200000000014084
0.21 0.210000000014803
0.22 0.220000000015585
0.23 0.23000000001625
0.24 0.240000000017011
0.25 0.250000000017716
0.26 0.260000000018321
0.27 0.270000000019066
0.28 0.280000000019829
0.29 0.290000000020582
0.3 0.300000000021231
0.31 0.310000000021941
0.32 0.320000000022726
0.33 0.330000000023251
0.34 0.340000000023021
0.35 0.350000000022524
0.36 0.360000000021951
0.37 0.370000000021363
0.38 0.380000000020642
0.39 0.390000000020402
0.4 0.400000000019605
0.41 0.41000000001919
0.42 0.420000000018239
0.43 0.430000000017803
0.44 0.44000000001725
0.45 0.450000000016776
0.46 0.460000000016143
0.47 0.470000000015617
0.48 0.480000000015181
0.49 0.490000000014158
0.5 0.50000000001376
0.51 0.510000000013431
0.52 0.520000000012495
0.53 0.530000000011824
0.54 0.540000000011654
0.55 0.550000000011037
0.56 0.560000000010336
0.57 0.570000000009629
0.58 0.580000000009376
0.59 0.590000000008495
0.6 0.600000000007787
0.61 0.610000000006443
0.62 0.620000000012576
0.63 0.630000000008695
0.64 0.639999999933233
0.65 0.650000000094054
0.66 0.660000000483813
0.67 0.669999999016524
0.68 0.679999997659765
0.69 0.690000005841255
0.7 0.700000010644294
0.71 0.709999976271159
0.72 0.719999952174237
0.73 0.730000066107042
0.74 0.740000195094776
0.75 0.749999917882754
0.76 0.75999936413166
0.77 0.769999700530486
0.78 0.780001412172933
0.79 0.790002154863264
0.8 0.799998854897217
0.81 0.80999368687291
0.82 0.819995123929009
0.83 0.830007742468831
0.84 0.840020286546995
0.85 0.85001109326754
0.86 0.859974424835341
0.87 0.869941760335897
0.88 0.879964457056003
0.89 0.890057909716091
0.9 0.900156132128299
0.91 0.910137317836027
0.92 0.91992993252814
0.93 0.929628391961881
0.94 0.939506178117611
0.95 0.949858459298557
0.96 0.96071743535763
0.97 0.97158868293885
0.98 0.981380638609906
0.99 0.988618108577607
1 0.991887302171935
1.01 0.990335117709375
1.02 0.984007539047751
1.03 0.973878912887221
1.04 0.961558029651172
1.05 0.94879087575406
1.06 0.936953473127665
1.07 0.926715986218901
1.08 0.917976834104408
1.09 0.910055681634344
1.1 0.902043832287084
1.11 0.893170734157968
1.12 0.883062002620883
1.13 0.871821371256681
1.14 0.859938796069609
1.15 0.848083242327462
1.16 0.836865400008017
1.17 0.826650019511614
1.18 0.817468175442262
1.19 0.809040683530665
1.2 0.800889044073937
1.21 0.792489112228019
1.22 0.783418415014182
1.23 0.77345823518828
1.24 0.762630336105113
1.25 0.751168622168474
1.26 0.739442402480634
1.27 0.727856940426816
1.28 0.716757974026706
1.29 0.706361369583047
1.3 0.696719740064786
1.31 0.687727690753634
1.32 0.679158808565516
1.33 0.670722102327782
1.34 0.662123800048
1.35 0.653121806965567
1.36 0.643563748633739
1.37 0.633404171262855
1.38 0.622701031682854
1.39 0.611595247974206
1.4 0.600279336663114
1.41 0.588961934708813
1.42 0.577834483732793
1.43 0.567044908164326
1.44 0.556681184633067
1.45 0.546765690183255
1.46 0.537259461722522
1.47 0.528074214230992
1.48 0.519089247808817
1.49 0.51017021355762
1.5 0.501187012333815
1.51 0.492028722346647
1.52 0.482614226253366
1.53 0.472897984708763
1.54 0.462871069410682
1.55 0.452558065551769
1.56 0.442010772252348
1.57 0.431299795063918
1.58 0.420505173749214
1.59 0.409707149175342
1.6 0.398978055340971
1.61 0.388376122399413
1.62 0.377941690822026
1.63 0.367695980685426
1.64 0.357642176966763
1.65 0.347768250773368
1.66 0.338050715482015
1.67 0.32845847623904
1.68 0.318956090076551
1.69 0.309506075686795
1.7 0.300070309217454
1.71 0.290610898778148
1.72 0.281091133912183
1.73 0.271477084649861
1.74 0.261740170286349
1.75 0.251860594044224
1.76 0.24183106658652
1.77 0.23165986446238
1.78 0.221372119483467
1.79 0.211008390106398
1.8 0.200620027734418
1.81 0.190261539448191
1.82 0.179980919223648
1.83 0.169809594177583
1.84 0.159754042073465
1.85 0.149791160284771
1.86 0.139869060903888
1.87 0.129914176574697
1.88 0.119844512776826
1.89 0.10958775735274
1.9 0.0991019607170367
1.91 0.0883958158321619
1.92 0.0775453288458863
1.93 0.0667039358630249
1.94 0.056103860415108
1.95 0.0460476129744792
1.96 0.0368898430311069
1.97 0.0290110710504867
1.98 0.0227859594013192
1.99 0.0185495681182905
2 0.016565377847341
2.01 0.0169987111972246
2.02 0.0198985769164926
2.03 0.0251899912321819
2.04 0.0326776335827698
2.05 0.0420604280273804
2.06 0.0529554644280599
2.07 0.0649287216014615
2.08 0.0775294270122515
2.09 0.0903246377394894
2.1 0.102930758965039
2.11 0.115039188860449
2.12 0.126434015922789
2.13 0.137000596890414
2.14 0.146724801471455
2.15 0.155683619096999
2.16 0.164028593023888
2.17 0.171964111995875
2.18 0.179722911089585
2.19 0.187541201874268
2.2 0.195635684947862
2.21 0.20418433440246
2.22 0.213312337931595
2.23 0.223083990523412
2.24 0.23350073718025
2.25 0.244504998412523
2.26 0.255988938751446
2.27 0.267806987018741
2.28 0.279790705714813
2.29 0.291764539406326
2.3 0.303561038118335
2.31 0.315034330543639
2.32 0.326070885041515
2.33 0.336596911356242
2.34 0.346582090070106
2.35 0.356039639689714
2.36 0.365023017674982
2.37 0.373619782975128
2.38 0.381943312180828
2.39 0.39012315484411
2.4 0.398294838003708
2.41 0.406589892573901
2.42 0.41512678607112
2.43 0.424003320150992
2.44 0.433290901348872
2.45 0.443030932532335
2.46 0.453233412639749
2.47 0.463877682957912
2.48 0.474915127458602
2.49 0.486273527223694
2.5 0.497862688892533
2.51 0.509580915185068
2.52 0.521321862578389
2.53 0.532981335669507
2.54 0.544463597871808
2.55 0.555686830719871
2.56 0.566587445650162
2.57 0.57712303801136
2.58 0.587273868368638
2.59 0.597042855021626
2.6 0.606454158425796
2.61 0.61555052658041
2.62 0.624389645301796
2.63 0.633039793298927
2.64 0.641575135961413
2.65 0.650071000989539
2.66 0.658599463624929
2.67 0.66722552992119
2.68 0.67600414718354
2.69 0.684978195484866
2.7 0.694177529622006
2.71 0.703619053314171
2.72 0.71330772420673
2.73 0.723238315647059
2.74 0.73339770511888
2.75 0.743767423708493
2.76 0.754326188771929
2.77 0.765052153470647
2.78 0.775924640809393
2.79 0.786925182958746
2.8 0.79803775439551
2.81 0.809248163922793
2.82 0.82054264947937
2.83 0.831905794623657
2.84 0.843317950385862
2.85 0.854752396046148
2.86 0.866172503438502
2.87 0.877529179284617
2.88 0.888758848572357
2.89 0.899782209902043
2.9 0.910503943831673
2.91 0.920813491472706
2.92 0.930586947559019
2.93 0.939690035414978
2.94 0.947982056074505
2.95 0.955320635455027
2.96 0.961567036428159
2.97 0.966591760648766
2.98 0.970280140412622
2.99 0.972537614998034
3 0.973294398777482
3.01 0.972509278702752
3.02 0.970172324385613
3.03 0.966306351379449
3.04 0.960967044322599
3.05 0.954241716547704
3.06 0.946246752968606
3.07 0.937123849307414
3.08 0.927035219495733
3.09 0.916157991589871
3.1 0.904678048363347
3.11 0.89278359057484
3.12 0.88065870835133
3.13 0.868477239032431
3.14 0.85639716958818
3.15 0.844555809760178
3.16 0.833065920469257
3.17 0.822012933398996
3.18 0.811453344649413
3.19 0.801414310594625
3.2 0.791894420412647
3.21 0.782865569511109
3.22 0.774275813418667
3.23 0.766053044463207
3.24 0.758109304903237
3.25 0.750345531171441
3.26 0.742656514550183
3.27 0.734935864274187
3.28 0.727080768711989
3.29 0.718996368472601
3.3 0.71059958044535
3.31 0.701822242600258
3.32 0.692613484250053
3.33 0.682941263531426
3.34 0.672793051590164
3.35 0.662175679459188
3.36 0.651114397655671
3.37 0.639651228460199
3.38 0.627842715879783
3.39 0.615757197453067
3.4 0.603471734862106
3.41 0.591068846577665
3.42 0.57863318560938
3.43 0.566248299166001
3.44 0.553993595236129
3.45 0.5419416248812
3.46 0.530155768870334
3.47 0.518688394920984
3.48 0.507579527753761
3.49 0.496856050140407
3.5 0.486531429721218
3.51 0.476605945043208
3.52 0.467067365469423
3.53 0.457892024235593
3.54 0.449046212475693
3.55 0.440487814602398
3.56 0.43216810212907
3.57 0.424033603895016
3.58 0.416027975081105
3.59 0.408093795009942
3.6 0.400174234097167
3.61 0.392214542379601
3.62 0.384163325492066
3.63 0.37597358752686
3.64 0.367603533824126
3.65 0.359017139084935
3.66 0.350184497150201
3.67 0.341081977782598
3.68 0.331692222447167
3.69 0.322004015268404
3.7 0.312012067019019
3.71 0.301716749355212
3.72 0.291123813470495
3.73 0.280244122590986
3.74 0.26909342145556
3.75 0.257692158517402
3.76 0.24606536877624
3.77 0.23424261714693
3.78 0.222257994674518
3.79 0.210150153207764
3.8 0.197962358437703
3.81 0.185742537142607
3.82 0.173543291860565
3.83 0.161421855523534
3.84 0.149439959416035
3.85 0.137663590570676
3.86 0.126162618655908
3.87 0.115010277989061
3.88 0.104282496511177
3.89 0.0940570706720305
3.9 0.084412692541763
3.91 0.075427842740222
3.92 0.0671795697662065
3.93 0.0597421825885664
3.94 0.0531858886419683
3.95 0.0475754136358847
3.96 0.0429686421555642
3.97 0.039415319693412
3.98 0.0369558562455038
3.99 0.0356202702548289
4 0.0354273084098016
4.01 0.0363837725653586
4.02 0.0384840795712691
4.03 0.0417100733485633
4.04 0.0460311015953487
4.05 0.0514043619095436
4.06 0.0577755145652857
4.07 0.0650795515172369
4.08 0.0732419040187613
4.09 0.082179764528897
4.1 0.0918035926460522
4.11 0.102018769719231
4.12 0.112727362971335
4.13 0.123829956886262
4.14 0.135227508226504
4.15 0.146823180468907
4.16 0.15852411427646
4.17 0.170243092654339
4.18 0.181900062291655
4.19 0.193423476718578
4.2 0.204751431649004
4.21 0.215832568337317
4.22 0.226626726894767
4.23 0.237105337782047
4.24 0.247251546306076
4.25 0.257060071453118
4.26 0.266536806877138
4.27 0.275698177855396
4.28 0.284570273727496
4.29 0.29318778038239
4.3 0.301592741648343
4.31 0.309833182116392
4.32 0.317961626549696
4.33 0.326033552943501
4.34 0.33410581710923
4.35 0.342235086680715
4.36 0.350476321513631
4.37 0.358881335612344
4.38 0.367497473147114
4.39 0.376366427738161
4.4 0.385523230332351
4.41 0.39499542635051
4.42 0.404802458007799
4.43 0.414955262406219
4.44 0.425456090731905
4.45 0.436298548409131
4.46 0.447467850837561
4.47 0.45894128418641
4.48 0.470688856068885
4.49 0.48267411648892
4.5 0.494855125824221
4.51 0.507185543328738
4.52 0.519615807246336
4.53 0.532094375857979
4.54 0.544568997779296
4.55 0.55698797963056
4.56 0.569301419738967
4.57 0.581462377794083
4.58 0.593427952362462
4.59 0.605160240779759
4.6 0.616627159156527
4.61 0.62780310375608
4.62 0.638669439254088
4.63 0.649214803528037
4.64 0.659435223244285
4.65 0.669334039085114
4.66 0.678921643956592
4.67 0.688215041913792
4.68 0.697237239778109
4.69 0.70601648714295
4.7 0.714585383838801
4.71 0.722979876964627
4.72 0.731238171749773
4.73 0.739399582415346
4.74 0.747503350216312
4.75 0.755587456366925
4.76 0.76368745738859
4.77 0.771835369589956
4.78 0.780058628065777
4.79 0.788379143553552
4.8 0.796812478163959
4.81 0.805367158043659
4.82 0.814044137863394
4.83 0.822836428444429
4.84 0.831728895171318
4.85 0.840698231121229
4.86 0.849713104827113
4.87 0.858734479008379
4.88 0.867716092969458
4.89 0.876605097899611
4.9 0.88534283139575
4.91 0.893865714628984
4.92 0.902106253454205
4.93 0.909994122745182
4.94 0.917457312006054
4.95 0.924423309278856
4.96 0.930820300157672
4.97 0.936578358647695
4.98 0.941630607380504
4.99 0.945914325626999
5 0.949371985084906
5.01 0.951952195161625
5.02 0.953610541761323
5.03 0.954310305899867
5.04 0.954023051128359
5.05 0.952729071552687
5.06 0.950417695002513
5.07 0.947087438895887
5.08 0.942746018995255
5.09 0.937410214112131
5.1 0.931105592376345
5.11 0.923866106926417
5.12 0.915733571135576
5.13 0.906757025271833
5.14 0.896992008086856
5.15 0.886499747993507
5.16 0.875346289404846
5.17 0.863601570455005
5.18 0.851338468443105
5.19 0.838631829316469
5.2 0.825557497135467
5.21 0.812191358755705
5.22 0.798608418098406
5.23 0.784881913206349
5.24 0.771082487996563
5.25 0.757277429124058
5.26 0.743529976806995
5.27 0.729898716823288
5.28 0.716437059172209
5.29 0.703192807215892
5.3 0.690207819487173
5.31 0.677517764639338
5.32 0.66515196870596
5.33 0.653133352251216
5.34 0.641478453759778
5.35 0.630197534675491
5.36 0.619294760256252
5.37 0.608768449890543
5.38 0.598611389652077
5.39 0.588811199689221
5.4 0.579350748426057
5.41 0.570208605723189
5.42 0.561359526928537
5.43 0.552774960005319
5.44 0.544423568117616
5.45 0.536271760477906
5.46 0.528284224614425
5.47 0.520424453818544
5.48 0.512655264036651
5.49 0.504939295116362
5.5 0.49723949184742
5.51 0.489519561016043
5.52 0.48174440117264
5.53 0.473880502460957
5.54 0.465896314433024
5.55 0.457762580314461
5.56 0.449452636675936
5.57 0.440942677839792
5.58 0.432211984888819
5.59 0.423243119340608
5.6 0.414022081907172
5.61 0.404538437032942
5.62 0.394785404034022
5.63 0.384759915855965
5.64 0.374462646558748
5.65 0.363898008791552
5.66 0.35307412242856
5.67 0.342002755775228
5.68 0.330699240555017
5.69 0.31918236205894
5.7 0.307474225815828
5.71 0.29560010200045
5.72 0.283588249018356
5.73 0.271469717521245
5.74 0.259278136229284
5.75 0.247049480934558
5.76 0.234821828044093
5.77 0.22263509417283
5.78 0.210530763208029
5.79 0.198551602457336
5.8 0.186741369500382
5.81 0.175144511407448
5.82 0.163805858174015
5.83 0.152770312175261
5.84 0.142082535623661
5.85 0.131786637980506
5.86 0.121925865494538
5.87 0.112542294855389
5.88 0.10367653328722
5.89 0.0953674270962533
5.9 0.0876517810700855
5.91 0.0805640906798389
5.92 0.0741362893930908
5.93 0.0683975131431448
5.94 0.0633738838722961
5.95 0.0590883141553936
5.96 0.0555603345440398
5.97 0.0528059453785979
5.98 0.050837494383811
5.99 0.0496635813291575
6 0.0492889908368557


==> dataset/expDtriangwave/function_values.txt <==
0.01 0.01
0.02 0.02
0.03 0.03
0.04 0.04
0.05 0.05
0.06 0.0600000000000001
0.07 0.0699999999999998
0.08 0.0800000000000001
0.09 0.0899999999999999
0.1 0.1
0.11 0.11
0.12 0.12
0.13 0.13
0.14 0.14
0.15 0.15
0.16 0.16
0.17 0.17
0.18 0.18
0.19 0.19
0.2 0.2
0.21 0.21
0.22 0.22
0.23 0.23
0.24 0.24
0.25 0.25
0.26 0.26
0.27 0.27
0.28 0.28
0.29 0.29
0.3 0.3
0.31 0.31
0.32 0.32
0.33 0.33
0.34 0.34
0.35 0.35
0.36 0.36
0.37 0.37
0.38 0.38
0.39 0.39
0.4 0.4
0.41 0.41
0.42 0.42
0.43 0.43
0.44 0.44
0.45 0.45
0.46 0.46
0.47 0.47
0.48 0.48
0.49 0.49
0.5 0.5
0.51 0.51
0.52 0.52
0.53 0.53
0.54 0.54
0.55 0.55
0.56 0.56
0.57 0.57
0.58 0.58
0.59 0.59
0.6 0.6
0.61 0.61
0.62 0.62
0.63 0.63
0.64 0.64
0.65 0.65
0.66 0.66
0.67 0.67
0.68 0.68
0.69 0.69
0.7 0.7
0.71 0.71
0.72 0.72
0.73 0.73
0.74 0.74
0.75 0.75
0.76 0.76
0.77 0.77
0.78 0.78
0.79 0.79
0.8 0.8
0.81 0.81
0.82 0.82
0.83 0.83
0.84 0.84
0.85 0.85
0.86 0.86
0.87 0.87
0.88 0.88
0.89 0.89
0.9 0.9
0.91 0.91
0.92 0.92
0.93 0.93
0.94 0.94
0.95 0.95
0.96 0.96
0.97 0.97
0.98 0.98
0.99 0.99
1 1
1.01 0.99
1.02 0.98
1.03 0.97
1.04 0.96
1.05 0.95
1.06 0.94
1.07 0.93
1.08 0.92
1.09 0.91
1.1 0.9
1.11 0.89
1.12 0.88
1.13 0.87
1.14 0.86
1.15 0.85
1.16 0.84
1.17 0.83
1.18 0.82
1.19 0.81
1.2 0.8
1.21 0.79
1.22 0.78
1.23 0.77
1.24 0.76
1.25 0.75
1.26 0.74
1.27 0.73
1.28 0.72
1.29 0.71
1.3 0.7
1.31 0.69
1.32 0.68
1.33 0.67
1.34 0.66
1.35 0.65
1.36 0.64
1.37 0.63
1.38 0.62
1.39 0.61
1.4 0.6
1.41 0.59
1.42 0.58
1.43 0.57
1.44 0.56
1.45 0.55
1.46 0.54
1.47 0.53
1.48 0.52
1.49 0.51
1.5 0.5
1.51 0.49
1.52 0.48
1.53 0.47
1.54 0.46
1.55 0.45
1.56 0.44
1.57 0.43
1.58 0.42
1.59 0.41
1.6 0.4
1.61 0.39
1.62 0.38
1.63 0.37
1.64 0.36
1.65 0.35
1.66 0.34
1.67 0.33
1.68 0.32
1.69 0.31
1.7 0.3
1.71 0.29
1.72 0.28
1.73 0.27
1.74 0.26
1.75 0.25
1.76 0.24
1.77 0.23
1.78 0.22
1.79 0.21
1.8 0.2
1.81 0.19
1.82 0.18
1.83 0.17
1.84 0.16
1.85 0.15
1.86 0.14
1.87 0.13
1.88 0.12
1.89 0.11
1.9 0.0999999999999999
1.91 0.0899999999999999
1.92 0.0799999999999998
1.93 0.0700000000000001
1.94 0.0600000000000001
1.95 0.05
1.96 0.04
1.97 0.03
1.98 0.02
1.99 0.01
2 0
2.01 0.00999999999999979
2.02 0.02
2.03 0.0299999999999998
2.04 0.04
2.05 0.0499999999999998
2.06 0.0599999999999996
2.07 0.0699999999999998
2.08 0.0799999999999996
2.09 0.0899999999999999
2.1 0.0999999999999996
2.11 0.11
2.12 0.12
2.13 0.13
2.14 0.14
2.15 0.15
2.16 0.16
2.17 0.17
2.18 0.18
2.19 0.19
2.2 0.2
2.21 0.21
2.22 0.22
2.23 0.23
2.24 0.24
2.25 0.25
2.26 0.26
2.27 0.27
2.28 0.28
2.29 0.29
2.3 0.3
2.31 0.31
2.32 0.32
2.33 0.33
2.34 0.34
2.35 0.35
2.36 0.36
2.37 0.37
2.38 0.38
2.39 0.39
2.4 0.4
2.41 0.41
2.42 0.42
2.43 0.43
2.44 0.44
2.45 0.45
2.46 0.46
2.47 0.47
2.48 0.48
2.49 0.49
2.5 0.5
2.51 0.51
2.52 0.52
2.53 0.53
2.54 0.54
2.55 0.55
2.56 0.56
2.57 0.57
2.58 0.58
2.59 0.59
2.6 0.6
2.61 0.61
2.62 0.62
2.63 0.63
2.64 0.64
2.65 0.65
2.66 0.66
2.67 0.67
2.68 0.68
2.69 0.69
2.7 0.7
2.71 0.71
2.72 0.72
2.73 0.73
2.74 0.74
2.75 0.75
2.76 0.76
2.77 0.77
2.78 0.78
2.79 0.79
2.8 0.8
2.81 0.81
2.82 0.82
2.83 0.83
2.84 0.84
2.85 0.85
2.86 0.86
2.87 0.87
2.88 0.88
2.89 0.89
2.9 0.9
2.91 0.91
2.92 0.92
2.93 0.93
2.94 0.94
2.95 0.95
2.96 0.96
2.97 0.97
2.98 0.98
2.99 0.99
3 1
3.01 0.99
3.02 0.98
3.03 0.97
3.04 0.96
3.05 0.95
3.06 0.94
3.07 0.93
3.08 0.92
3.09 0.91
3.1 0.9
3.11 0.89
3.12 0.88
3.13 0.87
3.14 0.86
3.15 0.85
3.16 0.84
3.17 0.83
3.18 0.82
3.19 0.81
3.2 0.8
3.21 0.79
3.22 0.78
3.23 0.77
3.24 0.76
3.25 0.75
3.26 0.74
3.27 0.73
3.28 0.72
3.29 0.71
3.3 0.7
3.31 0.69
3.32 0.68
3.33 0.67
3.34 0.66
3.35 0.65
3.36 0.64
3.37 0.63
3.38 0.62
3.39 0.61
3.4 0.6
3.41 0.59
3.42 0.58
3.43 0.57
3.44 0.56
3.45 0.55
3.46 0.54
3.47 0.53
3.48 0.52
3.49 0.51
3.5 0.5
3.51 0.49
3.52 0.48
3.53 0.47
3.54 0.46
3.55 0.45
3.56 0.44
3.57 0.43
3.58 0.42
3.59 0.41
3.6 0.4
3.61 0.39
3.62 0.38
3.63 0.37
3.64 0.36
3.65 0.35
3.66 0.34
3.67 0.33
3.68 0.32
3.69 0.31
3.7 0.3
3.71 0.29
3.72 0.28
3.73 0.27
3.74 0.26
3.75 0.25
3.76 0.24
3.77 0.23
3.78 0.22
3.79 0.21
3.8 0.2
3.81 0.19
3.82 0.18
3.83 0.17
3.84 0.16
3.85 0.15
3.86 0.14
3.87 0.13
3.88 0.12
3.89 0.11
3.9 0.1
3.91 0.0899999999999999
3.92 0.0800000000000001
3.93 0.0699999999999998
3.94 0.0600000000000001
3.95 0.0499999999999998
3.96 0.04
3.97 0.0300000000000002
3.98 0.02
3.99 0.0100000000000002
4 0
4.01 0.00999999999999979
4.02 0.0199999999999996
4.03 0.0300000000000002
4.04 0.04
4.05 0.0499999999999998
4.06 0.0600000000000005
4.07 0.0700000000000003
4.08 0.0800000000000001
4.09 0.0899999999999999
4.1 0.0999999999999996
4.11 0.109999999999999
4.12 0.12
4.13 0.13
4.14 0.14
4.15 0.15
4.16 0.16
4.17 0.17
4.18 0.18
4.19 0.19
4.2 0.2
4.21 0.21
4.22 0.22
4.23 0.23
4.24 0.24
4.25 0.25
4.26 0.26
4.27 0.27
4.28 0.28
4.29 0.29
4.3 0.3
4.31 0.31
4.32 0.32
4.33 0.33
4.34 0.34
4.35 0.35
4.36 0.359999999999999
4.37 0.37
4.38 0.38
4.39 0.39
4.4 0.4
4.41 0.41
4.42 0.42
4.43 0.43
4.44 0.44
4.45 0.45
4.46 0.46
4.47 0.47
4.48 0.48
4.49 0.49
4.5 0.5
4.51 0.51
4.52 0.52
4.53 0.53
4.54 0.54
4.55 0.55
4.56 0.56
4.57 0.57
4.58 0.58
4.59 0.59
4.6 0.6
4.61 0.609999999999999
4.62 0.62
4.63 0.63
4.64 0.64
4.65 0.65
4.66 0.66
4.67 0.67
4.68 0.68
4.69 0.69
4.7 0.7
4.71 0.71
4.72 0.72
4.73 0.73
4.74 0.74
4.75 0.75
4.76 0.76
4.77 0.77
4.78 0.78
4.79 0.79
4.8 0.8
4.81 0.81
4.82 0.82
4.83 0.83
4.84 0.84
4.85 0.85
4.86 0.859999999999999
4.87 0.87
4.88 0.88
4.89 0.89
4.9 0.9
4.91 0.91
4.92 0.92
4.93 0.93
4.94 0.94
4.95 0.95
4.96 0.96
4.97 0.97
4.98 0.98
4.99 0.99
5 1
5.01 0.99
5.02 0.98
5.03 0.97
5.04 0.96
5.05 0.95
5.06 0.94
5.07 0.93
5.08 0.92
5.09 0.91
5.1 0.9
5.11 0.89
5.12 0.88
5.13 0.87
5.14 0.86
5.15 0.85
5.16 0.84
5.17 0.83
5.18 0.82
5.19 0.81
5.2 0.8
5.21 0.79
5.22 0.78
5.23 0.77
5.24 0.76
5.25 0.75
5.26 0.74
5.27 0.73
5.28 0.72
5.29 0.71
5.3 0.7
5.31 0.69
5.32 0.68
5.33 0.67
5.34 0.66
5.35 0.65
5.36 0.64
5.37 0.63
5.38 0.62
5.39 0.61
5.4 0.6
5.41 0.59
5.42 0.58
5.43 0.57
5.44 0.56
5.45 0.55
5.46 0.54
5.47 0.53
5.48 0.52
5.49 0.51
5.5 0.5
5.51 0.49
5.52 0.48
5.53 0.47
5.54 0.46
5.55 0.45
5.56 0.44
5.57 0.43
5.58 0.42
5.59 0.41
5.6 0.4
5.61 0.39
5.62 0.38
5.63 0.37
5.64 0.36
5.65 0.35
5.66 0.34
5.67 0.33
5.68 0.32
5.69 0.31
5.7 0.3
5.71 0.29
5.72 0.28
5.73 0.27
5.74 0.26
5.75 0.25
5.76 0.24
5.77 0.23
5.78 0.22
5.79 0.21
5.8 0.2
5.81 0.19
5.82 0.18
5.83 0.17
5.84 0.16
5.85 0.15
5.86 0.14
5.87 0.13
5.88 0.12
5.89 0.11
5.9 0.0999999999999996
5.91 0.0899999999999999
5.92 0.0800000000000001
5.93 0.0700000000000003
5.94 0.0599999999999996
5.95 0.0499999999999998
5.96 0.04
5.97 0.0300000000000002
5.98 0.0199999999999996
5.99 0.00999999999999979
6 0


==> dataset/expDtriangwave/gaver_n16.txt <==
0.01 0.00999999969266696
0.02 0.0199999993853339
0.03 0.0299999986727547
0.04 0.0399999987706678
0.05 0.0499999982025656
0.06 0.0599999989238616
0.07 0.0700000011777645
0.08 0.0800000095466658
0.09 0.0900000166388458
0.1 0.0999999778059646
0.11 0.109999770103803
0.12 0.119999211797979
0.13 0.129998231152338
0.14 0.139997195986195
0.15 0.149997260705277
0.16 0.160000424364171
0.17 0.170008895630043
0.18 0.180023841044709
0.19 0.19004382489871
0.2 0.200063659185616
0.21 0.210074406684379
0.22 0.220064858728041
0.23 0.23002436401325
0.24 0.239946322411318
0.25 0.249831307264685
0.26 0.259689043468825
0.27 0.269538535522534
0.28 0.27940616250167
0.29 0.289322207403341
0.3 0.299316302771331
0.31 0.309412678923822
0.32 0.319626005796181
0.33 0.329958499037964
0.34 0.340398574542847
0.35 0.350921148170268
0.36 0.361489562025478
0.37 0.372058776643039
0.38 0.382579172027794
0.39 0.39300090968773
0.4 0.403277929362957
0.41 0.413371740148982
0.42 0.423254110102702
0.43 0.432909201870559
0.44 0.442334423595722
0.45 0.451540493409589
0.46 0.460550652923817
0.47 0.469399118586072
0.48 0.47812900467458
0.49 0.486789950260498
0.5 0.495435602526413
0.51 0.504121010125542
0.52 0.512900198443206
0.53 0.52182403138294
0.54 0.530938259854102
0.55 0.540282062773423
0.56 0.549886990068314
0.57 0.559776051254869
0.58 0.56996354592386
0.59 0.580454939262057
0.6 0.591247065167408
0.61 0.602328781416395
0.62 0.613681552368366
0.63 0.625280307934782
0.64 0.637094500484636
0.65 0.649088939960795
0.66 0.661224945206689
0.67 0.673461251448207
0.68 0.685754982923219
0.69 0.698062489138228
0.7 0.710340237045395
0.71 0.722545383372639
0.72 0.734636461351733
0.73 0.746573796392138
0.74 0.758319978155447
0.75 0.769840021113244
0.76 0.781101726093575
0.77 0.792075634038971
0.78 0.802735163672015
0.79 0.813056553472305
0.8 0.823018758528633
0.81 0.832603360996237
0.82 0.841794385313533
0.83 0.850578059452159
0.84 0.858942670865439
0.85 0.866878361420651
0.86 0.874376780154498
0.87 0.881431002508389
0.88 0.888035170084384
0.89 0.894184419106996
0.9 0.899874675669707
0.91 0.905102314932814
0.92 0.90986421124873
0.93 0.914157513605421
0.94 0.917979481566866
0.95 0.921327527704355
0.96 0.924198969975502
0.97 0.926591198112499
0.98 0.92850142492371
0.99 0.929926861179851
1 0.930864539142931
1.01 0.931311508705194
1.02 0.931264742393978
1.03 0.930721263143514
1.04 0.929678174893175
1.05 0.928132719570948
1.06 0.926082306827049
1.07 0.923524717756799
1.08 0.920458030412663
1.09 0.916880831002779
1.1 0.912792197195813
1.11 0.908191897906363
1.12 0.903080363267301
1.13 0.897458740365815
1.14 0.891329087633558
1.15 0.884694367464956
1.16 0.877558563560938
1.17 0.869926539424839
1.18 0.861804351117857
1.19 0.853199173134806
1.2 0.844119209020088
1.21 0.834573921843717
1.22 0.82457393916423
1.23 0.814131005123878
1.24 0.803258122159018
1.25 0.791969374706969
1.26 0.780280098819824
1.27 0.768206650977881
1.28 0.755766593601948
1.29 0.742978377894015
1.3 0.729861549737577
1.31 0.716436645575934
1.32 0.702724989351929
1.33 0.688748861377695
1.34 0.674531147632845
1.35 0.660095576119299
1.36 0.645466323219486
1.37 0.630668274094657
1.38 0.615726653452747
1.39 0.600667085361218
1.4 0.585515577903217
1.41 0.570298184009916
1.42 0.555041221644349
1.43 0.539771021812685
1.44 0.524513802803186
1.45 0.509295797954988
1.46 0.494142955413075
1.47 0.479080939750966
1.48 0.464135103361882
1.49 0.449330317819079
1.5 0.43469107678781
1.51 0.420241236196374
1.52 0.406004060412095
1.53 0.392002060482875
1.54 0.378257118304587
1.55 0.364790238560207
1.56 0.351621681310905
1.57 0.338770732562396
1.58 0.326255798823188
1.59 0.314094375602245
1.6 0.302302902273368
1.61 0.290896882800536
1.62 0.27989071354063
1.63 0.269297746287236
1.64 0.259130359016836
1.65 0.249399690973488
1.66 0.240115888475676
1.67 0.231288062773846
1.68 0.222924172634348
1.69 0.215031045899567
1.7 0.207614532452734
1.71 0.200679311760271
1.72 0.194229121485097
1.73 0.18826658754055
1.74 0.182793325685693
1.75 0.177809908387384
1.76 0.173316059292781
1.77 0.169310443587391
1.78 0.165790927680105
1.79 0.162754306639935
1.8 0.160196698723464
1.81 0.1581132837741
1.82 0.156498407487051
1.83 0.155345832068941
1.84 0.154648510594953
1.85 0.154398660855116
1.86 0.154587848960692
1.87 0.155207209655129
1.88 0.156247019804915
1.89 0.157697286171021
1.9 0.15954737735324
1.91 0.161786210791486
1.92 0.164402353887757
1.93 0.167383934573845
1.94 0.170718801217442
1.95 0.174394431165778
1.96 0.178398054962674
1.97 0.182716703269309
1.98 0.187337140651476
1.99 0.192246031795334
2 0.197429847728927
2.01 0.202875033794759
2.02 0.208567870587184
2.03 0.214494716059508
2.04 0.220641841217145
2.05 0.226995511116778
2.06 0.233542165963106
2.07 0.240268157952542
2.08 0.247160061049866
2.09 0.254204513340226
2.1 0.261388292780057
2.11 0.268698284971876
2.12 0.276121672655825
2.13 0.283645820681513
2.14 0.291258158601786
2.15 0.298946585592835
2.16 0.306699046093315
2.17 0.314503869316476
2.18 0.322349583452414
2.19 0.330225055288847
2.2 0.338119417534803
2.21 0.346022108949013
2.22 0.353922901742227
2.23 0.361811958625077
2.24 0.369679500727216
2.25 0.377516375026769
2.26 0.385313692803503
2.27 0.393062798995607
2.28 0.400755446191812
2.29 0.408383827924924
2.3 0.415940276833008
2.31 0.423417691326825
2.32 0.430809089347945
2.33 0.438108052778589
2.34 0.445308313410506
2.35 0.452404071557078
2.36 0.459389843764889
2.37 0.466260383836925
2.38 0.473010913222371
2.39 0.479636951369159
2.4 0.486134201734482
2.41 0.49249885711989
2.42 0.498727187302641
2.43 0.504816103623145
2.44 0.510762609850585
2.45 0.516563888487159
2.46 0.522217603601
2.47 0.527721595656323
2.48 0.533074074548729
2.49 0.538273324842105
2.5 0.543318128492683
2.51 0.54820723751879
2.52 0.55293991823592
2.53 0.557515420858921
2.54 0.561933395889126
2.55 0.566193669504833
2.56 0.570296122714353
2.57 0.574241053939938
2.58 0.578028892795014
2.59 0.581660113229082
2.6 0.585135472132466
2.61 0.588455952889504
2.62 0.591622546532028
2.63 0.594636546748871
2.64 0.597499282572023
2.65 0.600212223933272
2.66 0.602777046939232
2.67 0.605195466941746
2.68 0.607469353960382
2.69 0.609600662208789
2.7 0.611591464150007
2.71 0.613443947885172
2.72 0.615160295702106
2.73 0.616742856288841
2.74 0.618194058506892
2.75 0.619516280056401
2.76 0.620712171160225
2.77 0.621784153471731
2.78 0.622735047133358
2.79 0.62356737006696
2.8 0.624283809946584
2.81 0.62488725506684
2.82 0.625380379534227
2.83 0.625766082189635
2.84 0.626047054784451
2.85 0.626226182814622
2.86 0.62630634088968
2.87 0.626290327778495
2.88 0.626180984383811
2.89 0.625981185117988
2.9 0.625693904043272
2.91 0.625321806866125
2.92 0.624867778969929
2.93 0.624334652679289
2.94 0.623725340891706
2.95 0.623042381889487
2.96 0.622288690332474
2.97 0.621466951441609
2.98 0.620579996440035
2.99 0.619630317786167
3 0.61862069593432
3.01 0.617553674974835
3.02 0.616431917720752
3.03 0.615257929500328
3.04 0.614034179077288
3.05 0.612763171160563
3.06 0.611447387533201
3.07 0.610089115646792
3.08 0.608690758840507
3.09 0.607254609923725
3.1 0.605782865576686
3.11 0.604277845004939
3.12 0.602741748876631
3.13 0.601176487597319
3.14 0.599584320803309
3.15 0.597967244832525
3.16 0.596327132757612
3.17 0.594666064643427
3.18 0.592985847941453
3.19 0.591288359403657
3.2 0.589575236663222
3.21 0.587848415221102
3.22 0.586109471316478
3.23 0.584360061000006
3.24 0.582601829506687
3.25 0.580836349954972
3.26 0.579065026321157
3.27 0.577289333698035
3.28 0.575510694406836
3.29 0.573730503143828
3.3 0.571949992074885
3.31 0.570170529428701
3.32 0.568393283630216
3.33 0.566619435778341
3.34 0.564850140139907
3.35 0.563086515931941
3.36 0.561329605019031
3.37 0.559580356203219
3.38 0.55783975720626
3.39 0.556108840551656
3.4 0.554388301748344
3.41 0.552679233586203
3.42 0.550982170215432
3.43 0.549298184502968
3.44 0.547627729044274
3.45 0.545971693768018
3.46 0.54433071175644
3.47 0.542705314051392
3.48 0.541096286789311
3.49 0.539503998675498
3.5 0.537929085482444
3.51 0.536371999157545
3.52 0.534833256097045
3.53 0.533313260653792
3.54 0.531812494694345
3.55 0.530331280397278
3.56 0.528869802116552
3.57 0.52742879532528
3.58 0.526008229603856
3.59 0.524608432354203
3.6 0.523229726434996
3.61 0.521872308198105
3.62 0.520536434214089
3.63 0.51922215682457
3.64 0.517929736064276
3.65 0.516659324759082
3.66 0.515410916426835
3.67 0.514184849778297
3.68 0.512980868528678
3.69 0.5117993668065
3.7 0.510640217091989
3.71 0.50950342289742
3.72 0.50838899946401
3.73 0.507297025289356
3.74 0.506227469086687
3.75 0.505180172001322
3.76 0.504155168334577
3.77 0.503152405190966
3.78 0.502171865344126
3.79 0.501213355682849
3.8 0.500276781201951
3.81 0.499362135525998
3.82 0.498469145383432
3.83 0.497597703885277
3.84 0.496747795235327
3.85 0.49591925612034
3.86 0.495111738775562
3.87 0.494325246772601
3.88 0.493559555016151
3.89 0.492814473525303
3.9 0.49208973797086
3.91 0.491385309197142
3.92 0.490700792430957
3.93 0.490036235799961
3.94 0.489391187834672
3.95 0.488765551531805
3.96 0.488159007562155
3.97 0.487571346669714
3.98 0.487002461268824
3.99 0.486452056603847
4 0.485919726779684
4.01 0.48540536304959
4.02 0.484908746198672
4.03 0.484429715806734
4.04 0.483967730254488
4.05 0.48352275043726
4.06 0.483094500905371
4.07 0.482682620589358
4.08 0.482287014464793
4.09 0.481907229683838
4.1 0.481543148322622
4.11 0.481194520024741
4.12 0.480860910938998
4.13 0.480542282774575
4.14 0.480238276259335
4.15 0.479948613343828
4.16 0.479673009473257
4.17 0.479411282989797
4.18 0.479163102578354
4.19 0.478928194321283
4.2 0.478706406983769
4.21 0.478497422421948
4.22 0.478300933783512
4.23 0.4781166569332
4.24 0.477944509420579
4.25 0.477784147047821
4.26 0.477635319248506
4.27 0.47749768379875
4.28 0.477371227200726
4.29 0.477255440136908
4.3 0.477150286504522
4.31 0.477055346338281
4.32 0.476970569946355
4.33 0.476895482870847
4.34 0.476830091310262
4.35 0.476774087218546
4.36 0.476727173279185
4.37 0.476689237538614
4.38 0.476659896047828
4.39 0.476639063451821
4.4 0.476626443401487
4.41 0.476621837268611
4.42 0.476625102479432
4.43 0.476635961728192
4.44 0.476654234493302
4.45 0.476679656905739
4.46 0.476712156755374
4.47 0.476751306408837
4.48 0.476797143970283
4.49 0.476849373878044
4.5 0.476907840309044
4.51 0.476972332963526
4.52 0.477042550991693
4.53 0.477118515378691
4.54 0.477199953578675
4.55 0.47728666646795
4.56 0.477378469842829
4.57 0.477475302876737
4.58 0.477576932328952
4.59 0.477683197601428
4.6 0.477793856483439
4.61 0.477908864019362
4.62 0.478027958938957
4.63 0.478151177114467
4.64 0.478278079415383
4.65 0.478408754833283
4.66 0.478543035582092
4.67 0.47868065101272
4.68 0.478821616962106
4.69 0.478965659607956
4.7 0.479112659640452
4.71 0.479262565794518
4.72 0.479415227003964
4.73 0.47957055451817
4.74 0.479728305508001
4.75 0.479888530938249
4.76 0.480050867728639
4.77 0.480215497455507
4.78 0.480382052487908
4.79 0.480550533016689
4.8 0.480720857546354
4.81 0.480892886010748
4.82 0.481066565102747
4.83 0.481241640845009
4.84 0.481418144989235
4.85 0.481595944843649
4.86 0.481775022062009
4.87 0.481955225348044
4.88 0.48213645789131
4.89 0.482318622340088
4.9 0.482501645325398
4.91 0.482685385981305
4.92 0.482869988148351
4.93 0.483055049119022
4.94 0.483240758404437
4.95 0.483426902104508
4.96 0.483613449426728
4.97 0.483800274445497
4.98 0.483987521170732
4.99 0.48417478187648
5 0.484362224303186
5.01 0.48454985275359
5.02 0.484737349614739
5.03 0.484924852499964
5.04 0.485112213174857
5.05 0.485299480249091
5.06 0.485486483841899
5.07 0.485673192447636
5.08 0.485859533192546
5.09 0.486045612904201
5.1 0.486231276801988
5.11 0.486416400842179
5.12 0.486601025113487
5.13 0.48678509734905
5.14 0.486968564239226
5.15 0.487151464031449
5.16 0.487333714832054
5.17 0.487515126576564
5.18 0.487695898299742
5.19 0.487875774761156
5.2 0.488054888824431
5.21 0.488233139770617
5.22 0.488410619983157
5.23 0.488587124469061
5.24 0.48876263464282
5.25 0.488937226434549
5.26 0.489110774059599
5.27 0.489283427666781
5.28 0.489454924227726
5.29 0.48962537311933
5.3 0.489794744600384
5.31 0.489963040022415
5.32 0.490130136958919
5.33 0.490296226847518
5.34 0.490460970198338
5.35 0.490624580845655
5.36 0.490787000318906
5.37 0.490948262674737
5.38 0.491108223934377
5.39 0.49126704961255
5.4 0.491424565444942
5.41 0.491580614293349
5.42 0.491735662378343
5.43 0.491889258143432
5.44 0.492041600827018
5.45 0.492192590181981
5.46 0.492342268099715
5.47 0.492490671568259
5.48 0.492637729217863
5.49 0.492783372404091
5.5 0.492927755652504
5.51 0.493070718489195
5.52 0.493212279094302
5.53 0.493352519850134
5.54 0.493491464378548
5.55 0.493628946007104
5.56 0.493765086531907
5.57 0.493899877291821
5.58 0.494033145454569
5.59 0.494165140435713
5.6 0.49429572885856
5.61 0.494424962735803
5.62 0.494552855098163
5.63 0.494679296802776
5.64 0.494804339324857
5.65 0.494928028665285
5.66 0.495050380059087
5.67 0.495171222369297
5.68 0.49529085017767
5.69 0.495409016024406
5.7 0.495525891974307
5.71 0.495641360682437
5.72 0.495755394034973
5.73 0.495868155742503
5.74 0.495979547636901
5.75 0.496089547386636
5.76 0.496198285448675
5.77 0.496305601810149
5.78 0.496411560567347
5.79 0.496516361613862
5.8 0.496619685617243
5.81 0.496721764298704
5.82 0.496822518786204
5.83 0.49692188336883
5.84 0.497020052726802
5.85 0.497116990005359
5.86 0.497212537497587
5.87 0.497306783697877
5.88 0.497399944476276
5.89 0.497491654255293
5.9 0.497582193022057
5.91 0.497671443489955
5.92 0.497759418480249
5.93 0.497846320918549
5.94 0.497931916492455
5.95 0.498016269861901
5.96 0.49809942728271
5.97 0.498181478068907
5.98 0.498262231073102
5.99 0.498341879059556
6 0.498420261001835


==> dataset/expDtriangwave/metadata.txt <==
Doing the DE experiment
Saw function $f(t)=$abs(mod$(t-1,2)-1$)
chosen funct = 9. Saw function

euler 33
gaver 16
talbot 20
cme 20
zakian 4
AAA 1, vert $N'=20$, $r$=80


==> dataset/expDtriangwave/talbot_n20.txt <==
0.01 NaN
0.02 NaN
0.03 NaN
0.04 NaN
0.05 NaN
0.06 NaN
0.07 NaN
0.08 NaN
0.09 NaN
0.1 NaN
0.11 NaN
0.12 NaN
0.13 NaN
0.14 NaN
0.15 NaN
0.16 NaN
0.17 NaN
0.18 NaN
0.19 NaN
0.2 NaN
0.21 NaN
0.22 0.220704018093821
0.23 0.229172110602582
0.24 0.242131858123909
0.25 0.250509358827767
0.26 0.259041879797948
0.27 0.274125567298501
0.28 0.281078479334518
0.29 0.290206623304775
0.3 0.298584312746625
0.31 0.318700217278753
0.32 0.321874138542137
0.33 0.330841004276426
0.34 0.34013697712216
0.35 0.349037420974026
0.36 0.352745448708044
0.37 0.375662559173612
0.38 0.382390687653112
0.39 0.391276985086482
0.4 0.400551648885035
0.41 0.409961245200936
0.42 0.419259902221199
0.43 0.427729911583619
0.44 0.429093425551102
0.45 0.461528997286014
0.46 0.464868130214503
0.47 0.473089437953919
0.48 0.481973692688054
0.49 0.491057846100451
0.5 0.500266088378177
0.51 0.509603825321282
0.52 0.519066711075526
0.53 0.52858177575514
0.54 0.537935574079419
0.55 0.546558386850924
0.56 0.552137548050019
0.57 0.490112650599119
0.58 0.596834181752099
0.59 0.599469988146676
0.6 0.607110730094746
0.61 0.615707283268387
0.62 0.624551990001249
0.63 0.633435036592361
0.64 0.642287774117467
0.65 0.651098144137149
0.66 0.659883553675507
0.67 0.668680222696251
0.68 0.677537487429353
0.69 0.686512500377168
0.7 0.695662991524135
0.71 0.705037056479963
0.72 0.71466014313776
0.73 0.724520065830141
0.74 0.734549574752762
0.75 0.744600094327328
0.76 0.754381996747335
0.77 0.763279505036235
0.78 0.76958735207427
0.79 0.76511426298349
0.8 10396789879512.5
0.81 0.853193973421507
0.82 0.848333046919719
0.83 0.854015998466672
0.84 0.862079840759428
0.85 0.870850752672648
0.86 0.879739423746378
0.87 0.88846843022747
0.88 0.896878818227994
0.89 0.904865560393276
0.9 0.912351785185362
0.91 0.919277169262266
0.92 0.925592257157844
0.93 0.931255516064612
0.94 0.936231742884944
0.95 0.940491172388498
0.96 0.944008961112479
0.97 0.946764877841433
0.98 0.94874311038198
0.99 0.949932139692946
1 0.950324654940695
1.01 0.94991749598841
1.02 0.948711617792915
1.03 0.946712076289522
1.04 0.943928038350993
1.05 0.940372819308967
1.06 0.936063949917849
1.07 0.931023269933245
1.08 0.92527703712664
1.09 0.918856028319575
1.1 0.911795593289423
1.11 0.90413560458397
1.12 0.895920229134791
1.13 0.887197435255589
1.14 0.878018146319139
1.15 0.868434965096352
1.16 0.85850042313239
1.17 0.848264755478214
1.18 0.837773253143628
1.19 0.827063285817266
1.2 0.816161089808054
1.21 0.805078348450146
1.22 0.793808414179379
1.23 0.782321672465977
1.24 0.770558905515799
1.25 0.758420282853181
1.26 0.74574501364024
1.27 0.732270577476199
1.28 0.717544131693359
1.29 0.700708531068595
1.3 0.679899739692136
1.31 0.650090464506267
1.32 0.591224323383546
1.33 0.242748932313033
1.34 0.907355938935678
1.35 0.761257727860808
1.36 0.716341519817482
1.37 0.689707406205335
1.38 0.669514299756477
1.39 0.652282802492325
1.4 0.636625222091129
1.41 0.621882309501
1.42 0.607703617075161
1.43 0.593888187910272
1.44 0.580314755038116
1.45 0.566907763161884
1.46 0.553619431997434
1.47 0.540419657579722
1.48 0.527290020674678
1.49 0.514220074621265
1.5 0.501204960386037
1.51 0.488243826177728
1.52 0.475338751611417
1.53 0.462493997417316
1.54 0.449715470280293
1.55 0.43701033276797
1.56 0.424386712878538
1.57 0.411853483142128
1.58 0.399420089099178
1.59 0.387096413452629
1.6 0.374892666483059
1.61 0.362819296188706
1.62 0.35088691354649
1.63 0.339106229596023
1.64 0.327488001936981
1.65 0.316042988838589
1.66 0.304781909582273
1.67 0.293715409957952
1.68 0.282854032051367
1.69 0.272208187623301
1.7 0.261788134506535
1.71 0.251603955546359
1.72 0.241665539691338
1.73 0.231982564908062
1.74 0.222564482648925
1.75 0.213420503649444
1.76 0.204559584870326
1.77 0.195990417432966
1.78 0.187721415424502
1.79 0.179760705471636
1.8 0.172116117001872
1.81 0.164795173126286
1.82 0.157805082091533
1.83 0.151152729258931
1.84 0.144844669578023
1.85 0.13888712052829
1.86 0.133285955509021
1.87 0.128046697662001
1.88 0.123174514114992
1.89 0.118674210637381
1.9 0.114550226701418
1.91 0.110806630944571
1.92 0.107447117029601
1.93 0.104474999900297
1.94 0.101893212431673
1.95 0.0997043024735444
1.96 0.0979104302874738
1.97 0.0965133663768061
1.98 0.0955144897096477
1.99 0.0949147863352236
2 0.0947148483930551
2.01 0.0949148735154384
2.02 0.0955146646222557
2.03 0.0965136301082192
2.04 0.0979107844213445
2.05 0.0997047490318054
2.06 0.101893753789939
2.07 0.104475638671482
2.08 0.107447855908368
2.09 0.110807472502701
2.1 0.114551173121196
2.11 0.118675263367212
2.12 0.123175673427125
2.13 0.128047962087145
2.14 0.13328732111679
2.15 0.138888580014621
2.16 0.144846211111313
2.17 0.151154335025408
2.18 0.157806726465951
2.19 0.164796820376477
2.2 0.172117718414357
2.21 0.179762195758921
2.22 0.18772270824196
2.23 0.195991399793072
2.24 0.204560110193221
2.25 0.213420383128183
2.26 0.222563474534647
2.27 0.231980361230035
2.28 0.241661749818324
2.29 0.251598085862547
2.3 0.261779563315199
2.31 0.272196134197461
2.32 0.282837518517403
2.33 0.293693214417614
2.34 0.304752508542586
2.35 0.316004486614999
2.36 0.327438044211482
2.37 0.339041897726304
2.38 0.350804595513121
2.39 0.362714529193177
2.4 0.37475994511944
2.41 0.386928955984938
2.42 0.399209552564168
2.43 0.411589615576053
2.44 0.424056927656646
2.45 0.436599185429828
2.46 0.449204011664023
2.47 0.461858967503111
2.48 0.474551564759115
2.49 0.487269278254568
2.5 0.499999558202295
2.51 0.512729842609926
2.52 0.525447569697067
2.53 0.538140190312111
2.54 0.550795180336239
2.55 0.563400053062075
2.56 0.575942371533767
2.57 0.588409760836149
2.58 0.600789920319722
2.59 0.613070635748826
2.6 0.625239791359843
2.61 0.637285381816465
2.62 0.649195524049239
2.63 0.660958468966029
2.64 0.672562613020762
2.65 0.68399650962724
2.66 0.69524888040512
2.67 0.706308626245403
2.68 0.717164838182363
2.69 0.727806808059457
2.7 0.7382240389767
2.71 0.748406255507229
2.72 0.758343413670697
2.73 0.768025710652235
2.74 0.777443594255099
2.75 0.786587772076178
2.76 0.795449220393699
2.77 0.804019192757223
2.78 0.812289228270573
2.79 0.820251159558849
2.8 0.827897120411902
2.81 0.835219553097295
2.82 0.842211215337098
2.83 0.848865186943185
2.84 0.855174876108664
2.85 0.861134025352332
2.86 0.866736717116782
2.87 0.871977379020186
2.88 0.876850788766128
2.89 0.881352078715388
2.9 0.885476740127414
2.91 0.889220627080262
2.92 0.892579960081151
2.93 0.895551329380918
2.94 0.898131698009556
2.95 0.900318404551039
2.96 0.902109165679811
2.97 0.903502078482228
2.98 0.904495622590322
2.99 0.905088662156316
3 0.905280447699523
3.01 0.905070617859114
3.02 0.904459201087554
3.03 0.903446617321771
3.04 0.902033679669621
3.05 0.900221596149834
3.06 0.898011971523742
3.07 0.895406809256026
3.08 0.892408513640519
3.09 0.889019892123817
3.1 0.885244157857123
3.11 0.881084932500454
3.12 0.876546249298546
3.13 0.871632556440014
3.14 0.866348720701693
3.15 0.860700031370851
3.16 0.854692204424297
3.17 0.84833138693077
3.18 0.841624161625846
3.19 0.834577551592301
3.2 0.827199024958382
3.21 0.819496499506469
3.22 0.811478347060882
3.23 0.803153397500546
3.24 0.794530942216348
3.25 0.78562073680784
3.26 0.776433002787038
3.27 0.766978428031051
3.28 0.757268165700098
3.29 0.747313831312646
3.3 0.737127497648093
3.31 0.726721687126845
3.32 0.716109361303937
3.33 0.705303907099399
3.34 0.694319119384368
3.35 0.683169179542398
3.36 0.671868629633134
3.37 0.660432341802284
3.38 0.648875482605013
3.39 0.637213471944566
3.4 0.625461936368618
3.41 0.613636656518489
3.42 0.601753508584033
3.43 0.589828399685407
3.44 0.577877197173674
3.45 0.565915651921179
3.46 0.55395931574938
3.47 0.542023453221156
3.48 0.530122948097414
3.49 0.518272204823855
3.5 0.506485045468149
3.51 0.494774602564597
3.52 0.483153208339965
3.53 0.471632280785684
3.54 0.460222206998793
3.55 0.448932224138276
3.56 0.437770298222962
3.57 0.42674300082915
3.58 0.415855383523511
3.59 0.405110849581158
3.6 0.394511022183645
3.61 0.384055607852358
3.62 0.373742253340437
3.63 0.36356639355875
3.64 0.35352108732705
3.65 0.343596836788526
3.66 0.333781385156949
3.67 0.324059486027202
3.68 0.314412635683763
3.69 0.304818757578376
3.7 0.295251825262942
3.71 0.28568140633403
3.72 0.276072105075752
3.73 0.266382875039567
3.74 0.256566164167569
3.75 0.246566843363261
3.76 0.236320853352342
3.77 0.225753482353005
3.78 0.214777155630525
3.79 0.203288573092399
3.8 0.191164965942768
3.81 0.178259147400961
3.82 0.164392888446411
3.83 0.149347929211224
3.84 0.132853592319166
3.85 0.114569413500669
3.86 0.0940602995934301
3.87 0.0707601920675766
3.88 0.0439175331965455
3.89 0.012510957352894
3.9 -0.0248856319866128
3.91 -0.0703279627980204
3.92 -0.126894999172278
3.93 -0.199419949882593
3.94 -0.295952313876124
3.95 -0.430974408787475
3.96 -0.633442721150659
3.97 -0.970911987365402
3.98 -1.64603155163872
3.99 -3.67201991886242
4 259919746987793
4.01 4.43476120058481
4.02 2.40897686543492
4.03 1.73419838289145
4.04 1.39720878443995
4.05 1.19536086469774
4.06 1.0611026163437
4.07 0.965480856377359
4.08 0.89401712566349
4.09 0.838666315447227
4.1 0.794600111685009
4.11 0.758744918418015
4.12 0.729050814000644
4.13 0.704097907091721
4.14 0.682871392555671
4.15 0.664626580712735
4.16 0.64880453668475
4.17 0.634977490489461
4.18 0.62281244048484
4.19 0.612046247472091
4.2 0.602468197851469
4.21 0.593907546271609
4.22 0.586224453513183
4.23 0.579303286395091
4.24 0.573047590898572
4.25 0.567376270120439
4.26 0.562220642787279
4.27 0.557522154138798
4.28 0.553230576186386
4.29 0.549302579312103
4.3 0.545700588648629
4.31 0.542391861014718
4.32 0.539347734234388
4.33 0.536543012342637
4.34 0.533955458765522
4.35 0.531565375938055
4.36 0.529355254606892
4.37 0.527309479683239
4.38 0.525414082273318
4.39 0.523656529638301
4.4 0.522025546482123
4.41 0.520510962250155
4.42 0.519103580132002
4.43 0.517795064259763
4.44 0.516577842227496
4.45 0.515445020567708
4.46 0.514390311227068
4.47 0.513407967416259
4.48 0.512492727476471
4.49 0.511639765625039
4.5 0.510844648622731
4.51 0.510103297553846
4.52 0.509411954033051
4.53 0.508767150255334
4.54 0.508165682390923
4.55 0.50760458689784
4.56 0.507081119385921
4.57 0.50659273571677
4.58 0.506137075066136
4.59 0.505711944713584
4.6 0.505315306354104
4.61 0.504945263753981
4.62 0.504600051595682
4.63 0.504278025376395
4.64 0.503977652242357
4.65 0.503697502654987
4.66 0.503436242798411
4.67 0.503192627648911
4.68 0.502965494635741
4.69 0.502753757832349
4.7 0.50255640262356
4.71 0.502372480800875
4.72 0.502201106043605
4.73 0.502041449748652
4.74 0.501892737175949
4.75 0.501754243880041
4.76 0.501625292401995
4.77 0.501505249198565
4.78 0.501393521787887
4.79 0.501289556093507
4.8 0.501192833970102
4.81 0.501102870896667
4.82 0.501019213823513
4.83 0.500941439161225
4.84 0.500869150901343
4.85 0.500801978858633
4.86 0.500739577026158
4.87 0.500681622035886
4.88 0.500627811716189
4.89 0.50057786374127
4.9 0.500531514365
4.91 0.500488517234274
4.92 0.50044864227696
4.93 0.500411674658771
4.94 0.500377413805758
4.95 0.500345672487301
4.96 0.500316275956679
4.97 0.500289061145186
4.98 0.500263875906472
4.99 0.500240578308348
5 0.50021903596881
5.01 0.500199125433961
5.02 0.500180731594814
5.03 0.50016374714106
5.04 0.500148072049378
5.05 0.500133613104111
5.06 0.500120283448369
5.07 0.500108002163831
5.08 0.500096693877387
5.09 0.500086288392918
5.1 0.500076720346858
5.11 0.50006792888578
5.12 0.500059857365075
5.13 0.500052453066862
5.14 0.500045666936368
5.15 0.500039453335688
5.16 0.500033769813307
5.17 0.500028576888674
5.18 0.500023837851473
5.19 0.500019518573387
5.2 0.500015587332848
5.21 0.500012014650906
5.22 0.500008773138583
5.23 0.50000583735364
5.24 0.500003183667593
5.25 0.500000790140791
5.26 0.499998636406882
5.27 0.499996703564023
5.28 0.499994974073951
5.29 0.499993431667742
5.3 0.499992061257773
5.31 0.499990848855864
5.32 0.499989781496728
5.33 0.49998884716666
5.34 0.499988034737209
5.35 0.499987333903145
5.36 0.499986735124789
5.37 0.499986229574193
5.38 0.499985809085093
5.39 0.499985466106103
5.4 0.499985193657338
5.41 0.499984985289851
5.42 0.499984835047887
5.43 0.499984737433735
5.44 0.499984687375061
5.45 0.499984680194447
5.46 0.499984711580917
5.47 0.49998477756376
5.48 0.499984874487684
5.49 0.49998499899023
5.5 0.499985147980281
5.51 0.499985318618371
5.52 0.499985508298288
5.53 0.499985714629857
5.54 0.499985935423129
5.55 0.49998616867344
5.56 0.499986412547751
5.57 0.499986665371756
5.58 0.499986925618048
5.59 0.499987191895053
5.6 0.499987462936658
5.61 0.499987737592741
5.62 0.499988014820363
5.63 0.499988293675431
5.64 0.499988573304999
5.65 0.499988852940317
5.66 0.499989131890171
5.67 0.499989409534747
5.68 0.499989685319873
5.69 0.499989958752031
5.7 0.499990229393111
5.71 0.499990496856165
5.72 0.499990760801105
5.73 0.499991020930775
5.74 0.499991276987505
5.75 0.499991528749451
5.76 0.499991776028005
5.77 0.499992018664449
5.78 0.499992256527597
5.79 0.49999248951126
5.8 0.499992717532033
5.81 0.499992940527123
5.82 0.499993158452515
5.83 0.499993371281187
5.84 0.499993579001339
5.85 0.499993781615011
5.86 0.499993979136649
5.87 0.499994171591862
5.88 0.499994359016149
5.89 0.499994541453837
5.9 0.499994718957158
5.91 0.499994891585231
5.92 0.499995059403301
5.93 0.499995222481799
5.94 0.499995380895988
5.95 0.499995534724846
5.96 0.49999568405082
5.97 0.49999582895916
5.98 0.499995969537452
5.99 0.499996105875176
6 0.499996238063163


==> dataset/expDtriangwave/talbotcutoff_n20.txt <==
0.01 -10
0.02 -10
0.03 -10
0.04 -10
0.05 -10
0.06 -10
0.07 -10
0.08 -10
0.09 -10
0.1 -10
0.11 -10
0.12 -10
0.13 -10
0.14 -10
0.15 -10
0.16 -10
0.17 -10
0.18 -10
0.19 -10
0.2 -10
0.21 -10
0.22 0.220704018093821
0.23 0.229172110602582
0.24 0.242131858123909
0.25 0.250509358827767
0.26 0.259041879797948
0.27 0.274125567298501
0.28 0.281078479334518
0.29 0.290206623304775
0.3 0.298584312746625
0.31 0.318700217278753
0.32 0.321874138542137
0.33 0.330841004276426
0.34 0.34013697712216
0.35 0.349037420974026
0.36 0.352745448708044
0.37 0.375662559173612
0.38 0.382390687653112
0.39 0.391276985086482
0.4 0.400551648885035
0.41 0.409961245200936
0.42 0.419259902221199
0.43 0.427729911583619
0.44 0.429093425551102
0.45 0.461528997286014
0.46 0.464868130214503
0.47 0.473089437953919
0.48 0.481973692688054
0.49 0.491057846100451
0.5 0.500266088378177
0.51 0.509603825321282
0.52 0.519066711075526
0.53 0.52858177575514
0.54 0.537935574079419
0.55 0.546558386850924
0.56 0.552137548050019
0.57 0.490112650599119
0.58 0.596834181752099
0.59 0.599469988146676
0.6 0.607110730094746
0.61 0.615707283268387
0.62 0.624551990001249
0.63 0.633435036592361
0.64 0.642287774117467
0.65 0.651098144137149
0.66 0.659883553675507
0.67 0.668680222696251
0.68 0.677537487429353
0.69 0.686512500377168
0.7 0.695662991524135
0.71 0.705037056479963
0.72 0.71466014313776
0.73 0.724520065830141
0.74 0.734549574752762
0.75 0.744600094327328
0.76 0.754381996747335
0.77 0.763279505036235
0.78 0.76958735207427
0.79 0.76511426298349
0.8 10
0.81 0.853193973421507
0.82 0.848333046919719
0.83 0.854015998466672
0.84 0.862079840759428
0.85 0.870850752672648
0.86 0.879739423746378
0.87 0.88846843022747
0.88 0.896878818227994
0.89 0.904865560393276
0.9 0.912351785185362
0.91 0.919277169262266
0.92 0.925592257157844
0.93 0.931255516064612
0.94 0.936231742884944
0.95 0.940491172388498
0.96 0.944008961112479
0.97 0.946764877841433
0.98 0.94874311038198
0.99 0.949932139692946
1 0.950324654940695
1.01 0.94991749598841
1.02 0.948711617792915
1.03 0.946712076289522
1.04 0.943928038350993
1.05 0.940372819308967
1.06 0.936063949917849
1.07 0.931023269933245
1.08 0.92527703712664
1.09 0.918856028319575
1.1 0.911795593289423
1.11 0.90413560458397
1.12 0.895920229134791
1.13 0.887197435255589
1.14 0.878018146319139
1.15 0.868434965096352
1.16 0.85850042313239
1.17 0.848264755478214
1.18 0.837773253143628
1.19 0.827063285817266
1.2 0.816161089808054
1.21 0.805078348450146
1.22 0.793808414179379
1.23 0.782321672465977
1.24 0.770558905515799
1.25 0.758420282853181
1.26 0.74574501364024
1.27 0.732270577476199
1.28 0.717544131693359
1.29 0.700708531068595
1.3 0.679899739692136
1.31 0.650090464506267
1.32 0.591224323383546
1.33 0.242748932313033
1.34 0.907355938935678
1.35 0.761257727860808
1.36 0.716341519817482
1.37 0.689707406205335
1.38 0.669514299756477
1.39 0.652282802492325
1.4 0.636625222091129
1.41 0.621882309501
1.42 0.607703617075161
1.43 0.593888187910272
1.44 0.580314755038116
1.45 0.566907763161884
1.46 0.553619431997434
1.47 0.540419657579722
1.48 0.527290020674678
1.49 0.514220074621265
1.5 0.501204960386037
1.51 0.488243826177728
1.52 0.475338751611417
1.53 0.462493997417316
1.54 0.449715470280293
1.55 0.43701033276797
1.56 0.424386712878538
1.57 0.411853483142128
1.58 0.399420089099178
1.59 0.387096413452629
1.6 0.374892666483059
1.61 0.362819296188706
1.62 0.35088691354649
1.63 0.339106229596023
1.64 0.327488001936981
1.65 0.316042988838589
1.66 0.304781909582273
1.67 0.293715409957952
1.68 0.282854032051367
1.69 0.272208187623301
1.7 0.261788134506535
1.71 0.251603955546359
1.72 0.241665539691338
1.73 0.231982564908062
1.74 0.222564482648925
1.75 0.213420503649444
1.76 0.204559584870326
1.77 0.195990417432966
1.78 0.187721415424502
1.79 0.179760705471636
1.8 0.172116117001872
1.81 0.164795173126286
1.82 0.157805082091533
1.83 0.151152729258931
1.84 0.144844669578023
1.85 0.13888712052829
1.86 0.133285955509021
1.87 0.128046697662001
1.88 0.123174514114992
1.89 0.118674210637381
1.9 0.114550226701418
1.91 0.110806630944571
1.92 0.107447117029601
1.93 0.104474999900297
1.94 0.101893212431673
1.95 0.0997043024735444
1.96 0.0979104302874738
1.97 0.0965133663768061
1.98 0.0955144897096477
1.99 0.0949147863352236
2 0.0947148483930551
2.01 0.0949148735154384
2.02 0.0955146646222557
2.03 0.0965136301082192
2.04 0.0979107844213445
2.05 0.0997047490318054
2.06 0.101893753789939
2.07 0.104475638671482
2.08 0.107447855908368
2.09 0.110807472502701
2.1 0.114551173121196
2.11 0.118675263367212
2.12 0.123175673427125
2.13 0.128047962087145
2.14 0.13328732111679
2.15 0.138888580014621
2.16 0.144846211111313
2.17 0.151154335025408
2.18 0.157806726465951
2.19 0.164796820376477
2.2 0.172117718414357
2.21 0.179762195758921
2.22 0.18772270824196
2.23 0.195991399793072
2.24 0.204560110193221
2.25 0.213420383128183
2.26 0.222563474534647
2.27 0.231980361230035
2.28 0.241661749818324
2.29 0.251598085862547
2.3 0.261779563315199
2.31 0.272196134197461
2.32 0.282837518517403
2.33 0.293693214417614
2.34 0.304752508542586
2.35 0.316004486614999
2.36 0.327438044211482
2.37 0.339041897726304
2.38 0.350804595513121
2.39 0.362714529193177
2.4 0.37475994511944
2.41 0.386928955984938
2.42 0.399209552564168
2.43 0.411589615576053
2.44 0.424056927656646
2.45 0.436599185429828
2.46 0.449204011664023
2.47 0.461858967503111
2.48 0.474551564759115
2.49 0.487269278254568
2.5 0.499999558202295
2.51 0.512729842609926
2.52 0.525447569697067
2.53 0.538140190312111
2.54 0.550795180336239
2.55 0.563400053062075
2.56 0.575942371533767
2.57 0.588409760836149
2.58 0.600789920319722
2.59 0.613070635748826
2.6 0.625239791359843
2.61 0.637285381816465
2.62 0.649195524049239
2.63 0.660958468966029
2.64 0.672562613020762
2.65 0.68399650962724
2.66 0.69524888040512
2.67 0.706308626245403
2.68 0.717164838182363
2.69 0.727806808059457
2.7 0.7382240389767
2.71 0.748406255507229
2.72 0.758343413670697
2.73 0.768025710652235
2.74 0.777443594255099
2.75 0.786587772076178
2.76 0.795449220393699
2.77 0.804019192757223
2.78 0.812289228270573
2.79 0.820251159558849
2.8 0.827897120411902
2.81 0.835219553097295
2.82 0.842211215337098
2.83 0.848865186943185
2.84 0.855174876108664
2.85 0.861134025352332
2.86 0.866736717116782
2.87 0.871977379020186
2.88 0.876850788766128
2.89 0.881352078715388
2.9 0.885476740127414
2.91 0.889220627080262
2.92 0.892579960081151
2.93 0.895551329380918
2.94 0.898131698009556
2.95 0.900318404551039
2.96 0.902109165679811
2.97 0.903502078482228
2.98 0.904495622590322
2.99 0.905088662156316
3 0.905280447699523
3.01 0.905070617859114
3.02 0.904459201087554
3.03 0.903446617321771
3.04 0.902033679669621
3.05 0.900221596149834
3.06 0.898011971523742
3.07 0.895406809256026
3.08 0.892408513640519
3.09 0.889019892123817
3.1 0.885244157857123
3.11 0.881084932500454
3.12 0.876546249298546
3.13 0.871632556440014
3.14 0.866348720701693
3.15 0.860700031370851
3.16 0.854692204424297
3.17 0.84833138693077
3.18 0.841624161625846
3.19 0.834577551592301
3.2 0.827199024958382
3.21 0.819496499506469
3.22 0.811478347060882
3.23 0.803153397500546
3.24 0.794530942216348
3.25 0.78562073680784
3.26 0.776433002787038
3.27 0.766978428031051
3.28 0.757268165700098
3.29 0.747313831312646
3.3 0.737127497648093
3.31 0.726721687126845
3.32 0.716109361303937
3.33 0.705303907099399
3.34 0.694319119384368
3.35 0.683169179542398
3.36 0.671868629633134
3.37 0.660432341802284
3.38 0.648875482605013
3.39 0.637213471944566
3.4 0.625461936368618
3.41 0.613636656518489
3.42 0.601753508584033
3.43 0.589828399685407
3.44 0.577877197173674
3.45 0.565915651921179
3.46 0.55395931574938
3.47 0.542023453221156
3.48 0.530122948097414
3.49 0.518272204823855
3.5 0.506485045468149
3.51 0.494774602564597
3.52 0.483153208339965
3.53 0.471632280785684
3.54 0.460222206998793
3.55 0.448932224138276
3.56 0.437770298222962
3.57 0.42674300082915
3.58 0.415855383523511
3.59 0.405110849581158
3.6 0.394511022183645
3.61 0.384055607852358
3.62 0.373742253340437
3.63 0.36356639355875
3.64 0.35352108732705
3.65 0.343596836788526
3.66 0.333781385156949
3.67 0.324059486027202
3.68 0.314412635683763
3.69 0.304818757578376
3.7 0.295251825262942
3.71 0.28568140633403
3.72 0.276072105075752
3.73 0.266382875039567
3.74 0.256566164167569
3.75 0.246566843363261
3.76 0.236320853352342
3.77 0.225753482353005
3.78 0.214777155630525
3.79 0.203288573092399
3.8 0.191164965942768
3.81 0.178259147400961
3.82 0.164392888446411
3.83 0.149347929211224
3.84 0.132853592319166
3.85 0.114569413500669
3.86 0.0940602995934301
3.87 0.0707601920675766
3.88 0.0439175331965455
3.89 0.012510957352894
3.9 -0.0248856319866128
3.91 -0.0703279627980204
3.92 -0.126894999172278
3.93 -0.199419949882593
3.94 -0.295952313876124
3.95 -0.430974408787475
3.96 -0.633442721150659
3.97 -0.970911987365402
3.98 -1.64603155163872
3.99 -3.67201991886242
4 10
4.01 4.43476120058481
4.02 2.40897686543492
4.03 1.73419838289145
4.04 1.39720878443995
4.05 1.19536086469774
4.06 1.0611026163437
4.07 0.965480856377359
4.08 0.89401712566349
4.09 0.838666315447227
4.1 0.794600111685009
4.11 0.758744918418015
4.12 0.729050814000644
4.13 0.704097907091721
4.14 0.682871392555671
4.15 0.664626580712735
4.16 0.64880453668475
4.17 0.634977490489461
4.18 0.62281244048484
4.19 0.612046247472091
4.2 0.602468197851469
4.21 0.593907546271609
4.22 0.586224453513183
4.23 0.579303286395091
4.24 0.573047590898572
4.25 0.567376270120439
4.26 0.562220642787279
4.27 0.557522154138798
4.28 0.553230576186386
4.29 0.549302579312103
4.3 0.545700588648629
4.31 0.542391861014718
4.32 0.539347734234388
4.33 0.536543012342637
4.34 0.533955458765522
4.35 0.531565375938055
4.36 0.529355254606892
4.37 0.527309479683239
4.38 0.525414082273318
4.39 0.523656529638301
4.4 0.522025546482123
4.41 0.520510962250155
4.42 0.519103580132002
4.43 0.517795064259763
4.44 0.516577842227496
4.45 0.515445020567708
4.46 0.514390311227068
4.47 0.513407967416259
4.48 0.512492727476471
4.49 0.511639765625039
4.5 0.510844648622731
4.51 0.510103297553846
4.52 0.509411954033051
4.53 0.508767150255334
4.54 0.508165682390923
4.55 0.50760458689784
4.56 0.507081119385921
4.57 0.50659273571677
4.58 0.506137075066136
4.59 0.505711944713584
4.6 0.505315306354104
4.61 0.504945263753981
4.62 0.504600051595682
4.63 0.504278025376395
4.64 0.503977652242357
4.65 0.503697502654987
4.66 0.503436242798411
4.67 0.503192627648911
4.68 0.502965494635741
4.69 0.502753757832349
4.7 0.50255640262356
4.71 0.502372480800875
4.72 0.502201106043605
4.73 0.502041449748652
4.74 0.501892737175949
4.75 0.501754243880041
4.76 0.501625292401995
4.77 0.501505249198565
4.78 0.501393521787887
4.79 0.501289556093507
4.8 0.501192833970102
4.81 0.501102870896667
4.82 0.501019213823513
4.83 0.500941439161225
4.84 0.500869150901343
4.85 0.500801978858633
4.86 0.500739577026158
4.87 0.500681622035886
4.88 0.500627811716189
4.89 0.50057786374127
4.9 0.500531514365
4.91 0.500488517234274
4.92 0.50044864227696
4.93 0.500411674658771
4.94 0.500377413805758
4.95 0.500345672487301
4.96 0.500316275956679
4.97 0.500289061145186
4.98 0.500263875906472
4.99 0.500240578308348
5 0.50021903596881
5.01 0.500199125433961
5.02 0.500180731594814
5.03 0.50016374714106
5.04 0.500148072049378
5.05 0.500133613104111
5.06 0.500120283448369
5.07 0.500108002163831
5.08 0.500096693877387
5.09 0.500086288392918
5.1 0.500076720346858
5.11 0.50006792888578
5.12 0.500059857365075
5.13 0.500052453066862
5.14 0.500045666936368
5.15 0.500039453335688
5.16 0.500033769813307
5.17 0.500028576888674
5.18 0.500023837851473
5.19 0.500019518573387
5.2 0.500015587332848
5.21 0.500012014650906
5.22 0.500008773138583
5.23 0.50000583735364
5.24 0.500003183667593
5.25 0.500000790140791
5.26 0.499998636406882
5.27 0.499996703564023
5.28 0.499994974073951
5.29 0.499993431667742
5.3 0.499992061257773
5.31 0.499990848855864
5.32 0.499989781496728
5.33 0.49998884716666
5.34 0.499988034737209
5.35 0.499987333903145
5.36 0.499986735124789
5.37 0.499986229574193
5.38 0.499985809085093
5.39 0.499985466106103
5.4 0.499985193657338
5.41 0.499984985289851
5.42 0.499984835047887
5.43 0.499984737433735
5.44 0.499984687375061
5.45 0.499984680194447
5.46 0.499984711580917
5.47 0.49998477756376
5.48 0.499984874487684
5.49 0.49998499899023
5.5 0.499985147980281
5.51 0.499985318618371
5.52 0.499985508298288
5.53 0.499985714629857
5.54 0.499985935423129
5.55 0.49998616867344
5.56 0.499986412547751
5.57 0.499986665371756
5.58 0.499986925618048
5.59 0.499987191895053
5.6 0.499987462936658
5.61 0.499987737592741
5.62 0.499988014820363
5.63 0.499988293675431
5.64 0.499988573304999
5.65 0.499988852940317
5.66 0.499989131890171
5.67 0.499989409534747
5.68 0.499989685319873
5.69 0.499989958752031
5.7 0.499990229393111
5.71 0.499990496856165
5.72 0.499990760801105
5.73 0.499991020930775
5.74 0.499991276987505
5.75 0.499991528749451
5.76 0.499991776028005
5.77 0.499992018664449
5.78 0.499992256527597
5.79 0.49999248951126
5.8 0.499992717532033
5.81 0.499992940527123
5.82 0.499993158452515
5.83 0.499993371281187
5.84 0.499993579001339
5.85 0.499993781615011
5.86 0.499993979136649
5.87 0.499994171591862
5.88 0.499994359016149
5.89 0.499994541453837
5.9 0.499994718957158
5.91 0.499994891585231
5.92 0.499995059403301
5.93 0.499995222481799
5.94 0.499995380895988
5.95 0.499995534724846
5.96 0.49999568405082
5.97 0.49999582895916
5.98 0.499995969537452
5.99 0.499996105875176
6 0.499996238063163


==> dataset/expDtriangwave/tame1.txt <==
0.01 0.0100000000530202
0.02 0.0200000001060404
0.03 0.0300000003376992
0.04 0.0400000002120808
0.05 0.0499999999332348
0.06 0.0600000006073085
0.07 0.0700000010528738
0.08 0.0800000004241616
0.09 0.0900000018502129
0.1 0.100000000128105
0.11 0.110000000910797
0.12 0.120000001350797
0.13 0.130000000898571
0.14 0.13999999893757
0.15 0.149999998479671
0.16 0.160000000848323
0.17 0.170000000635698
0.18 0.18000000037097
0.19 0.190000002997092
0.2 0.199999999732939
0.21 0.210000003335807
0.22 0.2200000018216
0.23 0.230000002652435
0.24 0.240000002429155
0.25 0.250000000465078
0.26 0.260000001797189
0.27 0.270000002203379
0.28 0.279999997874016
0.29 0.290000004410675
0.3 0.3000000027261
0.31 0.309999998041342
0.32 0.320000001769931
0.33 0.330000001516955
0.34 0.340000000893461
0.35 0.350000006848724
0.36 0.360000002042451
0.37 0.370000003724693
0.38 0.380000008561141
0.39 0.390000003846214
0.4 0.400000008097771
0.41 0.410000024720745
0.42 0.420000015967988
0.43 0.429999983030464
0.44 0.439999962871704
0.45 0.450000035388456
0.46 0.460000070623282
0.47 0.469999868278731
0.48 0.480000060422476
0.49 0.490000125468862
0.5 0.499999698539652
0.51 0.510000452049314
0.52 0.519999463932886
0.53 0.53000062617277
0.54 0.539999259165835
0.55 0.550000968937481
0.56 0.55999865939695
0.57 0.570001853091246
0.58 0.57999760802319
0.59 0.590002638715611
0.6 0.599998061367713
0.61 0.609999814866535
0.62 0.620003545016689
0.63 0.629993621597993
0.64 0.640005549760089
0.65 0.650000884674382
0.66 0.659990508885858
0.67 0.670010966162535
0.68 0.680000992257334
0.69 0.689983462248917
0.7 0.700013358132127
0.71 0.710012667058556
0.72 0.719973472508232
0.73 0.729996941941464
0.74 0.740037169831052
0.75 0.749992353949911
0.76 0.75995203956808
0.77 0.770015859610134
0.78 0.7800630681907
0.79 0.789983173668712
0.8 0.799914467271439
0.81 0.810002345726474
0.82 0.820112888080957
0.83 0.830040493525724
0.84 0.839870301074558
0.85 0.849878547343341
0.86 0.860099154059679
0.87 0.870225791842021
0.88 0.880030131911813
0.89 0.889720286649141
0.9 0.899726114332805
0.91 0.910140095892605
0.92 0.920512801127571
0.93 0.930311736812949
0.94 0.939580249022435
0.95 0.949070678933497
0.96 0.959596685355308
0.97 0.971075614547123
0.98 0.982060611302619
0.99 0.990193305202962
1 0.993312694984112
1.01 0.990527087621366
1.02 0.982618239148688
1.03 0.971589857633914
1.04 0.959698887011172
1.05 0.948548538158073
1.06 0.938666319904234
1.07 0.929651820511186
1.08 0.920699116546023
1.09 0.911161720993223
1.1 0.9008694406325
1.11 0.890104219700916
1.12 0.879350763458892
1.13 0.869011960248296
1.14 0.859223566642697
1.15 0.849825572366993
1.16 0.840479779947267
1.17 0.830861943957322
1.18 0.820818244971134
1.19 0.810408208387599
1.2 0.799838949827745
1.21 0.78935620056547
1.22 0.779149217897865
1.23 0.769290397122803
1.24 0.759714057951713
1.25 0.750244574233293
1.26 0.740670509124363
1.27 0.730835737425347
1.28 0.720699499905496
1.29 0.710334894033469
1.3 0.699878287143395
1.31 0.689470950524163
1.32 0.679222989327755
1.33 0.669198744490878
1.34 0.659408014815908
1.35 0.64979856390092
1.36 0.640260116765791
1.37 0.630653049217782
1.38 0.620856567247293
1.39 0.610815713793731
1.4 0.600559559370798
1.41 0.590179811589599
1.42 0.579785216699336
1.43 0.569460799255904
1.44 0.559254227926022
1.45 0.549185826175312
1.46 0.53926364130464
1.47 0.529486228851412
1.48 0.519831941117872
1.49 0.510246007630731
1.5 0.500640950635898
1.51 0.49091645751605
1.52 0.480993252267995
1.53 0.470846164252908
1.54 0.460517683373882
1.55 0.45010260186513
1.56 0.439709470892043
1.57 0.429418989122903
1.58 0.419259953463003
1.59 0.409214808875833
1.6 0.399245652346961
1.61 0.389324822926874
1.62 0.379450275134239
1.63 0.369641275856809
1.64 0.359917844583279
1.65 0.350276062620497
1.66 0.340673045964364
1.67 0.331028848575164
1.68 0.321247110215236
1.69 0.311247611710327
1.7 0.300998770346531
1.71 0.290537543951256
1.72 0.279965762727357
1.73 0.269421921973964
1.74 0.259036961107498
1.75 0.248889856870612
1.76 0.238981799247642
1.77 0.229238633354133
1.78 0.219541073507864
1.79 0.209769973019144
1.8 0.199849850988432
1.81 0.189776275666794
1.82 0.17961722492236
1.83 0.169491081398142
1.84 0.159526398120121
1.85 0.149816679622176
1.86 0.140381588043417
1.87 0.131146067785254
1.88 0.121944208434899
1.89 0.112549343935154
1.9 0.102726047151626
1.91 0.092294405684538
1.92 0.081194377436611
1.93 0.0695350653143706
1.94 0.0576168698256715
1.95 0.0459191119119979
1.96 0.035051816020243
1.97 0.0256806167456627
1.98 0.0184379991775847
1.99 0.0138380344667629
2 0.0122101593763724
2.01 0.0136624988103413
2.02 0.0180762567227766
2.03 0.0251305633561232
2.04 0.0343487905509729
2.05 0.045158679428994
2.06 0.0569573767104869
2.07 0.0691735964228628
2.08 0.081319742631955
2.09 0.0930301822730698
2.1 0.104081556849853
2.11 0.114395149322938
2.12 0.124021560312811
2.13 0.133111818072772
2.14 0.141879086165656
2.15 0.150556891846332
2.16 0.159360112521913
2.17 0.168453100206608
2.18 0.177930519545955
2.19 0.187810235855674
2.2 0.198040925754002
2.21 0.208519536097134
2.22 0.219116322374067
2.23 0.229700713489261
2.24 0.240164460399247
2.25 0.250437207977938
2.26 0.260492211093923
2.27 0.270343394996958
2.28 0.280035636411149
2.29 0.289631581523491
2.3 0.299199412866102
2.31 0.308803048588667
2.32 0.318496125324928
2.33 0.328319833358522
2.34 0.338301788694706
2.35 0.348456495492726
2.36 0.358784874467135
2.37 0.369273567043558
2.38 0.379894376264037
2.39 0.390604719397743
2.4 0.401348935770436
2.41 0.412062456255381
2.42 0.42267737943585
2.43 0.433129313867882
2.44 0.443365577015564
2.45 0.453351755089807
2.46 0.463077202084801
2.47 0.472557879253956
2.48 0.481835783983606
2.49 0.490975503712898
2.5 0.5000571016883
2.51 0.509167259466839
2.52 0.518389462845819
2.53 0.527793753758286
2.54 0.5374285332288
2.55 0.547314431159015
2.56 0.557441982595988
2.57 0.567773351424834
2.58 0.578247110219507
2.59 0.588787128154427
2.6 0.59931303941624
2.61 0.609751915743109
2.62 0.620047943225429
2.63 0.630171090115574
2.64 0.640120928921881
2.65 0.649925939522167
2.66 0.659638277882818
2.67 0.669324465429161
2.68 0.67905377371154
2.69 0.688886159186078
2.7 0.698862026598053
2.71 0.708995322107936
2.72 0.719271940470872
2.73 0.729652008858458
2.74 0.740077617442107
2.75 0.750482791396372
2.76 0.760804594785002
2.77 0.770993922483739
2.78 0.781023737488947
2.79 0.790894547242362
2.8 0.80063516762527
2.81 0.81030035260983
2.82 0.819964788354053
2.83 0.829713601075536
2.84 0.839631861311782
2.85 0.84979306961812
2.86 0.860247605374312
2.87 0.871012864919829
2.88 0.882065581470951
2.89 0.893336973483641
2.9 0.904711193056831
2.91 0.916027442288506
2.92 0.927085286171115
2.93 0.937653498223049
2.94 0.947481273584275
2.95 0.956311322802581
2.96 0.963893588313254
2.97 0.970000216349514
2.98 0.974438075329994
2.99 0.977060409161631
3 0.977775601064755
3.01 0.976553075130337
3.02 0.973425172310404
3.03 0.968485474297914
3.04 0.961883584570655
3.05 0.953817257884681
3.06 0.944520300178475
3.07 0.934250697398131
3.08 0.923275763750258
3.09 0.911858193589196
3.1 0.900243114426831
3.11 0.888645560779397
3.12 0.877242459765092
3.13 0.866164935285237
3.14 0.855496023898365
3.15 0.845270889117182
3.16 0.835480098114927
3.17 0.82607600668712
3.18 0.81698120741079
3.19 0.808098624634847
3.2 0.799321717111977
3.21 0.790545300035927
3.22 0.781673870120923
3.23 0.772629061257183
3.24 0.763354615108191
3.25 0.753818296605113
3.26 0.744012048866319
3.27 0.733948997509216
3.28 0.723659721204868
3.29 0.713186932940508
3.3 0.702580471739864
3.31 0.691892399621221
3.32 0.681172682481572
3.33 0.670466719325956
3.34 0.659812913416515
3.35 0.649242610483874
3.36 0.638780075898377
3.37 0.628442949437784
3.38 0.618242932056852
3.39 0.608186577171973
3.4 0.598276216886518
3.41 0.588509483836277
3.42 0.578879574367909
3.43 0.569375305952862
3.44 0.55998054380555
3.45 0.550673878288943
3.46 0.541429192164799
3.47 0.532215550672539
3.48 0.522998008843779
3.49 0.513739057679854
3.5 0.504399829397223
3.51 0.494941999905723
3.52 0.485330029076185
3.53 0.475533055448038
3.54 0.465526632280618
3.55 0.455295402538462
3.56 0.444833495306556
3.57 0.434146504056154
3.58 0.423251103448117
3.59 0.412174957127134
3.6 0.400956624494965
3.61 0.389643205160424
3.62 0.378288517233821
3.63 0.366951012405178
3.64 0.355690185924611
3.65 0.344564133683731
3.66 0.333625986140075
3.67 0.322920877228064
3.68 0.312483538116345
3.69 0.302335661845529
3.7 0.292484466213877
3.71 0.282921541573371
3.72 0.273622883562234
3.73 0.264549189570118
3.74 0.255647909301524
3.75 0.24685523410291
3.76 0.238099071353937
3.77 0.229302765831816
3.78 0.220389838169201
3.79 0.211286968097738
3.8 0.201929810732633
3.81 0.19226670530566
3.82 0.18226227400073
3.83 0.171901747654093
3.84 0.161193080787462
3.85 0.150168588282087
3.86 0.13888619423881
3.87 0.12742917540725
3.88 0.115904588846778
3.89 0.104441314611275
3.9 0.0931862279561739
3.91 0.082300129224328
3.92 0.0719533938686806
3.93 0.0623192287953559
3.94 0.0535691924499895
3.95 0.0458667452597927
3.96 0.0393612003034842
3.97 0.0341829672269255
3.98 0.0304389054663392
3.99 0.0282078063014862
4 0.0275379569726223
4.01 0.0284457154763275
4.02 0.0309143112054942
4.03 0.0348942914080499
4.04 0.0403065676443628
4.05 0.0470437807491642
4.06 0.0549757846812693
4.07 0.0639530922436472
4.08 0.0738136021604952
4.09 0.0843868879737682
4.1 0.0955018697573821
4.11 0.106991016626657
4.12 0.11869676098209
4.13 0.130475801836002
4.14 0.142202739052707
4.15 0.153773525649245
4.16 0.165107083387506
4.17 0.176145106263787
4.18 0.186852824191157
4.19 0.197216753364926
4.2 0.207242551562791
4.21 0.216952112271815
4.22 0.22638024527938
4.23 0.235571072238312
4.24 0.244574831441251
4.25 0.253444451656298
4.26 0.262232722727135
4.27 0.27099006835379
4.28 0.279763292631776
4.29 0.28859323793468
4.3 0.29751533988349
4.31 0.306558710757775
4.32 0.315746038247146
4.33 0.325094369337019
4.34 0.334615523586053
4.35 0.344315848529802
4.36 0.354198262907629
4.37 0.364260877542762
4.38 0.374498509846835
4.39 0.384902906314142
4.4 0.395462609859291
4.41 0.406163241124585
4.42 0.416987776873682
4.43 0.427916316606354
4.44 0.438926804502747
4.45 0.449994658116749
4.46 0.461093527118427
4.47 0.472195286959547
4.48 0.483270700535087
4.49 0.494290050998546
4.5 0.505223963946878
4.51 0.516043291177205
4.52 0.526720997474743
4.53 0.537232019820967
4.54 0.547555017468972
4.55 0.55767221175425
4.56 0.567570465114365
4.57 0.577242362416993
4.58 0.586685751610668
4.59 0.595904885500408
4.6 0.604910327215845
4.61 0.613719179099453
4.62 0.622354320825485
4.63 0.630845132469036
4.64 0.639225559578485
4.65 0.647534843088096
4.66 0.655815712501649
4.67 0.664113383820681
4.68 0.672474828305905
4.69 0.680947159417265
4.7 0.68957661651021
4.71 0.698406715982683
4.72 0.707477297267667
4.73 0.716822681056317
4.74 0.726471169251124
4.75 0.736443274624238
4.76 0.746750658325014
4.77 0.757395419247762
4.78 0.768369615871288
4.79 0.779654440480505
4.8 0.791219982946431
4.81 0.803025507029668
4.82 0.815019420456156
4.83 0.827140028672993
4.84 0.839315835315031
4.85 0.851466999642377
4.86 0.863506322275821
4.87 0.875340275386972
4.88 0.886871567955276
4.89 0.897999216757419
4.9 0.908621717805425
4.91 0.918637991719691
4.92 0.927949892631055
4.93 0.93646342683847
4.94 0.944090594948962
4.95 0.950751672402833
4.96 0.956375668460079
4.97 0.960902980168527
4.98 0.964284942254927
4.99 0.966486232841708
5 0.967484765496376
5.01 0.967271939880621
5.02 0.965853615289295
5.03 0.963248904677878
5.04 0.959490501342283
5.05 0.954624103598226
5.06 0.948706547080124
5.07 0.941805856064526
5.08 0.933999206489309
5.09 0.925371179112238
5.1 0.916012930694497
5.11 0.906019744872146
5.12 0.895489459346383
5.13 0.88452093802536
5.14 0.87321162540196
5.15 0.861655868470153
5.16 0.849944642654349
5.17 0.838161704309686
5.18 0.826384114993286
5.19 0.814680335916723
5.2 0.803109701468721
5.21 0.791720994923389
5.22 0.780552538793007
5.23 0.769631999778166
5.24 0.758976357566495
5.25 0.748592052657392
5.26 0.738475569977443
5.27 0.728614331876645
5.28 0.718987511051683
5.29 0.709567202741567
5.3 0.700319569602029
5.31 0.69120625031728
5.32 0.682185534372555
5.33 0.673214342662155
5.34 0.664249192608859
5.35 0.655247413421235
5.36 0.646169490430799
5.37 0.636978618470697
5.38 0.627643376203824
5.39 0.618137429611022
5.4 0.608441025104438
5.41 0.598541068735046
5.42 0.588431488081578
5.43 0.578113614565053
5.44 0.56759531281977
5.45 0.556891566446021
5.46 0.546023194444746
5.47 0.535016349198083
5.48 0.523902034048568
5.49 0.512714296843089
5.5 0.501489864724857
5.51 0.490266495646519
5.52 0.479082078011129
5.53 0.467972942441492
5.54 0.456973647346598
5.55 0.44611405859783
5.56 0.435420355522735
5.57 0.424913166788949
5.58 0.414606815834875
5.59 0.404508509488417
5.6 0.394618888464758
5.61 0.384930962003602
5.62 0.375431009089304
5.63 0.366098517278686
5.64 0.356906228233578
5.65 0.347821329938033
5.66 0.338807040045291
5.67 0.329822437290294
5.68 0.320824393133814
5.69 0.311769137506286
5.7 0.302613519641708
5.71 0.293315985244168
5.72 0.283838851396591
5.73 0.274149155455337
5.74 0.264220529500863
5.75 0.254034049110064
5.76 0.243578993315515
5.77 0.232854789484071
5.78 0.221870788255348
5.79 0.210646578948223
5.8 0.199212760812465
5.81 0.187610069678367
5.82 0.175889828478357
5.83 0.164112203301423
5.84 0.152345828921105
5.85 0.140666940590717
5.86 0.129157122994747
5.87 0.117902398158573
5.88 0.106991801016666
5.89 0.0965153358803517
5.9 0.0865616192490676
5.91 0.077217648929914
5.92 0.0685662276637821
5.93 0.0606847274141108
5.94 0.0536436670592034
5.95 0.0475059339500271
5.96 0.0423256788710331
5.97 0.0381474584732859
5.98 0.0350059546993329
5.99 0.0329257614521877
6 0.0319212660049759


==> dataset/expDtriangwave/zakian_n04.txt <==
0.01 0.0100000000000002
0.02 0.0200000000000004
0.03 0.03
0.04 0.0400000000000008
0.05 0.0500000000000006
0.06 0.0600000000000002
0.07 0.0700000000000009
0.08 0.0800000000000016
0.09 0.0900000000000008
0.1 0.100000000000001
0.11 0.11
0.12 0.12
0.13 0.130000000000002
0.14 0.139999999999999
0.15 0.150000000000065
0.16 0.160000000000029
0.17 0.169999999998502
0.18 0.180000000008115
0.19 0.189999999974309
0.2 0.200000000027573
0.21 0.210000000205194
0.22 0.219999998890666
0.23 0.230000001447664
0.24 0.240000004358981
0.25 0.249999988800464
0.26 0.259999983343627
0.27 0.27000003978446
0.28 0.280000083879589
0.29 0.289999951656359
0.3 0.299999695704699
0.31 0.309999711322039
0.32 0.320000333425615
0.33 0.330001252026148
0.34 0.340001457652116
0.35 0.349999982861656
0.36 0.359996932426883
0.37 0.369993951280701
0.38 0.379993632587512
0.39 0.389998084740686
0.4 0.400007424345698
0.41 0.410019027303131
0.42 0.420027988199311
0.43 0.43002867553147
0.44 0.440016816526919
0.45 0.449991368473587
0.46 0.459955545598919
0.47 0.469916674207068
0.48 0.479884908755147
0.49 0.489871141391628
0.5 0.499884608106441
0.51 0.509930718763767
0.52 0.520009539918712
0.53 0.530115186374219
0.54 0.540236183426602
0.55 0.550356691175991
0.56 0.560458362441194
0.57 0.570522545574897
0.58 0.580532537192753
0.59 0.590475623707394
0.6 0.600344708637166
0.61 0.610139390929092
0.62 0.619866427775603
0.63 0.629539577241594
0.64 0.639178868022912
0.65 0.648809384238694
0.66 0.65845968170528
0.67 0.668159968552706
0.68 0.677940187679512
0.69 0.68782813228102
0.7 0.697847710083056
0.71 0.708017449177933
0.72 0.718349311216095
0.73 0.728847849078281
0.74 0.739509718813512
0.75 0.750323531860408
0.76 0.761270014925533
0.77 0.772322432123835
0.78 0.783447217062282
0.79 0.794604760838524
0.8 0.805750304392108
0.81 0.816834889075513
0.82 0.827806326496438
0.83 0.838610156561947
0.84 0.849190570392579
0.85 0.859491281785567
0.86 0.869456336837236
0.87 0.879030856043163
0.88 0.888161706680278
0.89 0.896798105647335
0.9 0.904892154369128
0.91 0.912399308050504
0.92 0.919278781698155
0.93 0.925493895093906
0.94 0.931012358468877
0.95 0.935806500119887
0.96 0.939853436742206
0.97 0.943135186896923
0.98 0.945638727846502
0.99 0.947355996005312
1 0.948283831477308
1.01 0.948423867582941
1.02 0.947782366890675
1.03 0.94637000603482
1.04 0.944201612471351
1.05 0.941295857255236
1.06 0.937674908853601
1.07 0.933364053889631
1.08 0.928391291488524
1.09 0.922786908517474
1.1 0.916583043443987
1.11 0.909813246748112
1.12 0.902512045796748
1.13 0.894714521824983
1.14 0.886455906173716
1.15 0.877771202228395
1.16 0.868694838627501
1.17 0.859260358291131
1.18 0.849500146717253
1.19 0.839445201842389
1.2 0.829124946618413
1.21 0.81856708435829
1.22 0.807797495886731
1.23 0.796840176634066
1.24 0.785717211044891
1.25 0.774448781063769
1.26 0.763053205002541
1.27 0.751547002794326
1.28 0.739944983485856
1.29 0.728260350799699
1.3 0.716504822695147
1.31 0.704688761051012
1.32 0.692821307865037
1.33 0.680910524694765
1.34 0.66896353242963
1.35 0.656986648873441
1.36 0.644985522008231
1.37 0.632965257196101
1.38 0.620930536943997
1.39 0.608885732198655
1.4 0.596835004450849
1.41 0.584782398206012
1.42 0.572731923620617
1.43 0.56068762930876
1.44 0.548653665497184
1.45 0.536634337843721
1.46 0.524634152343551
1.47 0.512657851829615
1.48 0.500710444629805
1.49 0.48879722597991
1.5 0.476923792811012
1.51 0.46509605253281
1.52 0.45332022642673
1.53 0.441602848244001
1.54 0.429950758581634
1.55 0.41837109557512
1.56 0.406871282415964
1.57 0.395459012165109
1.58 0.384142230294471
1.59 0.372929115354046
1.6 0.361828058122747
1.61 0.350847639567312
1.62 0.339996607898316
1.63 0.329283854980609
1.64 0.318718392325315
1.65 0.308309326862906
1.66 0.29806583667033
1.67 0.287997146802904
1.68 0.278112505359926
1.69 0.268421159892826
1.7 0.258932334250041
1.71 0.249655205934327
1.72 0.240598884037198
1.73 0.231772387802687
1.74 0.223184625861015
1.75 0.21484437616511
1.76 0.206760266654272
1.77 0.198940756662823
1.78 0.191394119085619
1.79 0.184128423307257
1.8 0.177151518898015
1.81 0.170471020075739
1.82 0.164094290930127
1.83 0.158028431403623
1.84 0.152280264021258
1.85 0.146856321359639
1.86 0.1417628342452
1.87 0.13700572067023
1.88 0.132590575414024
1.89 0.128522660357826
1.9 0.124806895479877
1.91 0.121447850518071
1.92 0.118449737287594
1.93 0.115816402640496
1.94 0.113551322054242
1.95 0.111657593838032
1.96 0.11013793394267
1.97 0.108994671364959
1.98 0.108229744132241
1.99 0.107844695857049
2 0.107840672852351
2.01 0.108218421793775
2.02 0.108978287921284
2.03 0.110120213768894
2.04 0.111643738413687
2.05 0.113547997233328
2.06 0.115831722164745
2.07 0.118493242454211
2.08 0.121530485889649
2.09 0.124940980508024
2.1 0.128721856768786
2.11 0.132869850185238
2.12 0.137381304406228
2.13 0.142252174740453
2.14 0.14747803211562
2.15 0.153054067463985
2.16 0.158975096528726
2.17 0.165235565081615
2.18 0.171829554545716
2.19 0.178750788015665
2.2 0.185992636667372
2.21 0.193548126550434
2.22 0.201409945755723
2.23 0.209570451949913
2.24 0.218021680270493
2.25 0.226755351572357
2.26 0.235762881019395
2.27 0.24503538701229
2.28 0.254563700444799
2.29 0.264338374280668
2.3 0.274349693443079
2.31 0.284587685006833
2.32 0.295042128686401
2.33 0.305702567610258
2.34 0.316558319371881
2.35 0.327598487349761
2.36 0.338811972285162
2.37 0.350187484109165
2.38 0.361713554009103
2.39 0.373378546722958
2.4 0.385170673053065
2.41 0.397078002586758
2.42 0.409088476613369
2.43 0.42118992122727
2.44 0.433370060603786
2.45 0.445616530436444
2.46 0.457916891523607
2.47 0.470258643491651
2.48 0.482629238641368
2.49 0.49501609590394
2.5 0.507406614894103
2.51 0.519788190043858
2.52 0.532148224804536
2.53 0.544474145901803
2.54 0.556753417626437
2.55 0.568973556147268
2.56 0.581122143830368
2.57 0.593186843545
2.58 0.60515541294394
2.59 0.617015718696443
2.6 0.62875575065991
2.61 0.640363635969596
2.62 0.651827653029851
2.63 0.663136245387137
2.64 0.674278035466769
2.65 0.685241838153125
2.66 0.696016674194341
2.67 0.706591783412288
2.68 0.716956637696765
2.69 0.727100953764504
2.7 0.737014705662148
2.71 0.746688136993766
2.72 0.756111772850865
2.73 0.765276431425853
2.74 0.774173235287823
2.75 0.78279362229973
2.76 0.791129356157923
2.77 0.799172536532634
2.78 0.806915608789674
2.79 0.814351373275002
2.8 0.82147299414093
2.81 0.828274007696592
2.82 0.834748330263556
2.83 0.840890265519177
2.84 0.846694511309508
2.85 0.852156165916769
2.86 0.857270733764391
2.87 0.862034130544619
2.88 0.866442687755223
2.89 0.870493156631869
2.9 0.874182711463618
2.91 0.877508952281842
2.92 0.880469906910763
2.93 0.883064032372406
2.94 0.885290215638604
2.95 0.887147773722773
2.96 0.888636453108587
2.97 0.889756428511077
2.98 0.890508300968853
2.99 0.890893095267533
3 0.89091225669537
3.01 0.890567647134936
3.02 0.88986154049407
3.03 0.888796617484223
3.04 0.88737595975252
3.05 0.885603043377997
3.06 0.883481731743421
3.07 0.881016267795563
3.08 0.878211265706925
3.09 0.87507170195911
3.1 0.871602905860462
3.11 0.867810549521238
3.12 0.863700637306244
3.13 0.859279494785702
3.14 0.854553757209648
3.15 0.849530357531121
3.16 0.844216514002425
3.17 0.838619717374734
3.18 0.83274771772644
3.19 0.826608510952944
3.2 0.820210324945933
3.21 0.813561605494217
3.22 0.80667100193919
3.23 0.79954735261455
3.24 0.792199670107343
3.25 0.784637126369625
3.26 0.776869037717147
3.27 0.768904849747685
3.28 0.760754122213002
3.29 0.752426513877855
3.3 0.743931767399641
3.31 0.735279694262388
3.32 0.726480159795485
3.33 0.717543068313061
3.34 0.708478348400734
3.35 0.699295938384094
3.36 0.690005772006933
3.37 0.680617764348024
3.38 0.671141798004047
3.39 0.661587709565904
3.4 0.651965276413165
3.41 0.64228420385002
3.42 0.632554112606631
3.43 0.62278452672586
3.44 0.61298486185679
3.45 0.60316441397036
3.46 0.593332348517277
3.47 0.58349769003956
3.48 0.573669312253505
3.49 0.563855928610991
3.5 0.554066083353906
3.51 0.544308143067237
3.52 0.534590288739194
3.53 0.524920508333709
3.54 0.515306589877977
3.55 0.505756115070156
3.56 0.496276453404112
3.57 0.486874756813519
3.58 0.477557954833031
3.59 0.468332750270414
3.6 0.459205615388291
3.61 0.450182788587341
3.62 0.441270271584252
3.63 0.432473827075522
3.64 0.423798976878518
3.65 0.41525100053905
3.66 0.406834934393092
3.67 0.39855557107249
3.68 0.390417459438456
3.69 0.382424904932672
3.7 0.374581970328449
3.71 0.366892476869324
3.72 0.359360005777815
3.73 0.35198790011979
3.74 0.344779267007705
3.75 0.337736980125586
3.76 0.330863682559366
3.77 0.324161789917592
3.78 0.317633493721263
3.79 0.311280765049863
3.8 0.305105358424494
3.81 0.299108815911632
3.82 0.293292471430746
3.83 0.287657455248909
3.84 0.282204698646391
3.85 0.276934938737342
3.86 0.27184872342768
3.87 0.266946416498532
3.88 0.262228202796349
3.89 0.257694093516111
3.9 0.25334393156582
3.91 0.249177396993466
3.92 0.245194012468176
3.93 0.241393148799252
3.94 0.237774030482289
3.95 0.234335741259758
3.96 0.231077229685084
3.97 0.227997314679561
3.98 0.225094691071774
3.99 0.222367935108536
4 0.219815509930134
4.01 0.217435771000164
4.02 0.215226971481803
4.03 0.21318726755282
4.04 0.211314723652369
4.05 0.209607317653694
4.06 0.208062945955159
4.07 0.206679428485848
4.08 0.205454513618227
4.09 0.204385882986327
4.1 0.203471156202486
4.11 0.202707895470152
4.12 0.202093610089993
4.13 0.201625760854798
4.14 0.201301764331925
4.15 0.201118997031081
4.16 0.201074799455371
4.17 0.201166480033407
4.18 0.201391318933255
4.19 0.201746571755512
4.2 0.202229473106539
4.21 0.202837240050686
4.22 0.203567075441026
4.23 0.204416171131542
4.24 0.205381711067668
4.25 0.206460874258818
4.26 0.207650837632049
4.27 0.208948778770191
4.28 0.210351878531469
4.29 0.211857323558028
4.3 0.213462308670094
4.31 0.215164039149585
4.32 0.216959732914813
4.33 0.218846622588422
4.34 0.22082195745995
4.35 0.222883005345981
4.36 0.225027054349839
4.37 0.227251414522925
4.38 0.229553419429483
4.39 0.23193042762006
4.4 0.234379824011183
4.41 0.236899021178674
4.42 0.23948546056384
4.43 0.24213661359683
4.44 0.244849982738636
4.45 0.247623102444463
4.46 0.250453540051623
4.47 0.25333889659454
4.48 0.25627680754694
4.49 0.259264943498207
4.5 0.262301010762022
4.51 0.265382751922168
4.52 0.268507946317228
4.53 0.271674410466658
4.54 0.274879998440244
4.55 0.278122602174283
4.56 0.281400151734431
4.57 0.284710615531513
4.58 0.288052000487576
4.59 0.291422352157535
4.6 0.294819754808656
4.61 0.298242331457538
4.62 0.30168824386897
4.63 0.30515569251691
4.64 0.308642916510394
4.65 0.312148193487196
4.66 0.315669839473351
4.67 0.319206208715033
4.68 0.322755693481316
4.69 0.326316723840126
4.7 0.329887767409251
4.71 0.333467329084614
4.72 0.337053950744928
4.73 0.340646210937573
4.74 0.344242724543584
4.75 0.347842142426356
4.76 0.351443151061832
4.77 0.355044472155155
4.78 0.358644862242102
4.79 0.362243112276994
4.8 0.365838047210268
4.81 0.369428525553008
4.82 0.373013438933482
4.83 0.37659171164321
4.84 0.380162300175918
4.85 0.38372419275892
4.86 0.387276408878342
4.87 0.390817998798561
4.88 0.394348043077313
4.89 0.397865652076351
4.9 0.401369965468977
4.91 0.404860151744818
4.92 0.408335407713073
4.93 0.41179495800301
4.94 0.415238054565476
4.95 0.418663976172233
4.96 0.422072027916571
4.97 0.425461540714307
4.98 0.428831870805866
4.99 0.43218239925974
5 0.435512531478174
5.01 0.438821696704641
5.02 0.442109347534653
5.03 0.445374959428993
5.04 0.448618030230917
5.05 0.45183807968581
5.06 0.455034648966262
5.07 0.45820730019952
5.08 0.461355616000773
5.09 0.464479199010044
5.1 0.467577671434554
5.11 0.470650674595509
5.12 0.473697868479668
5.13 0.476718931297539
5.14 0.479713559045808
5.15 0.482681465075129
5.16 0.485622379664078
5.17 0.488536049599739
5.18 0.491422237762154
5.19 0.494280722716162
5.2 0.497111298308337
5.21 0.499913773271263
5.22 0.502687970832292
5.23 0.505433728328772
5.24 0.5081508968318
5.25 0.510839340771322
5.26 0.513498937572985
5.27 0.516129577296657
5.28 0.518731162284403
5.29 0.521303606811755
5.3 0.523846836748494
5.31 0.526360789222383
5.32 0.528845412291485
5.33 0.53130066462118
5.34 0.533726515167974
5.35 0.536122942868895
5.36 0.538489936337911
5.37 0.540827493566932
5.38 0.543135621633905
5.39 0.545414336416226
5.4 0.547663662310495
5.41 0.549883631957028
5.42 0.552074285971921
5.43 0.554235672682396
5.44 0.556367847870601
5.45 0.558470874519741
5.46 0.56054482256895
5.47 0.562589768670885
5.48 0.56460579595673
5.49 0.566592993804924
5.5 0.568551457615725
5.51 0.57048128859185
5.52 0.572382593521871
5.53 0.574255484571508
5.54 0.576100079077353
5.55 0.577916499346708
5.56 0.579704872462049
5.57 0.581465330090395
5.58 0.58319800829612
5.59 0.584903047359745
5.6 0.586580591601292
5.61 0.588230789205934
5.62 0.589853792056492
5.63 0.591449755568863
5.64 0.593018838531701
5.65 0.594561202950666
5.66 0.596077013896025
5.67 0.597566439354569
5.68 0.599029650086086
5.69 0.600466819481912
5.7 0.601878123429091
5.71 0.603263740177131
5.72 0.604623850207973
5.73 0.605958636111358
5.74 0.607268282460745
5.75 0.608552975696056
5.76 0.609812904006229
5.77 0.611048257217313
5.78 0.612259226683632
5.79 0.613446005180544
5.8 0.614608786802269
5.81 0.615747766860782
5.82 0.616863141789006
5.83 0.61795510904612
5.84 0.619023867025762
5.85 0.620069614967526
5.86 0.62109255287061
5.87 0.622092881409443
5.88 0.623070801853599
5.89 0.624026515988478
5.9 0.624960226039618
5.91 0.625872134598083
5.92 0.626762444549973
5.93 0.627631359006799
5.94 0.62847908123852
5.95 0.629305814608477
5.96 0.630111762511256
5.97 0.630897128311797
5.98 0.631662115286854
5.99 0.632406926568121
6 0.633131765087938


==> dataset/expE/err_cme_n75.txt <==
0.1 1.25064408495022e-12
0.2 5.21668575770245e-09
0.3 2.26349376917893e-07
0.4 1.53230036957865e-06
0.5 4.76324017658226e-06
0.6 1.00274829597409e-05
0.7 1.69154827643937e-05
0.8 2.48708515972959e-05
0.9 3.338960165436e-05
1 4.20822357875827e-05
1.1 5.06727147705499e-05
1.2 5.89769910458449e-05
1.3 6.68792309491684e-05
1.4 7.43117514027669e-05
1.5 8.12397764656803e-05
1.6 8.76504396701838e-05
1.7 9.35450837363794e-05
1.8 9.89339610997231e-05
1.9 0.000103832647257773
2 0.000108259633569308
2.1 0.000112234742856376
2.2 0.000115778099765151
2.3 0.00011890948149329
2.4 0.000121647923382762
2.5 0.000124011496267507
2.6 0.000126017200316131
2.7 0.000127680927478835
2.8 0.000129017474539417
2.9 0.000130040588883773
3 0.000130763018840518
3.1 0.000131196591609761
3.2 0.000131352272373153
3.3 0.000131240242973174
3.4 0.000130869969448888
3.5 0.000130250264056997
3.6 0.000129389342426123
3.7 0.000128294893473324
3.8 0.000126974103402233
3.9 0.000125433727328428
4 0.000123680118143454
4.1 0.00012171927625193
4.2 0.000119556864244252
4.3 0.00011719825762313
4.4 0.000114648554022878
4.5 0.000111912623792065
4.6 0.000108995108789145
4.7 0.00010590043574954
4.8 0.000102632867676533
4.9 9.91965129690797e-05
5 9.55952682595296e-05
5.1 9.18329815018382e-05
5.2 8.79132783371261e-05
5.3 8.3839739922098e-05
5.4 7.96157946503229e-05
5.5 7.52447924270427e-05
5.6 7.0729983125517e-05
5.7 6.60745508742622e-05
5.8 6.12815737692785e-05
5.9 5.6354047698548e-05
6 5.12949328097534e-05
6.1 4.61071161037552e-05
6.2 4.07934059669657e-05
6.3 3.53565805717437e-05
6.4 2.97993326903168e-05
6.5 2.41243310590278e-05
6.6 1.83341805577442e-05
6.7 1.24314604459386e-05
6.8 6.41868468065354e-06
6.9 2.98332375692212e-07
7 -5.92717971059642e-06
7.1 -1.2255394615579e-05
7.2 -1.86839794338312e-05
7.3 -2.52106121916285e-05
7.4 -3.1832986190139e-05
7.5 -3.85488160841163e-05
7.6 -4.53558893642736e-05
7.7 -5.22520173493746e-05
7.8 -5.92349954313676e-05
7.9 -6.63027251448511e-05
8 -7.34530364390196e-05
8.1 -8.06838961224798e-05
8.2 -8.7993241589146e-05
8.3 -9.53790108653152e-05
8.4 -0.000102839209681349
8.5 -0.000110371905154949
8.6 -0.00011797507975686
8.7 -0.000125646815618552
8.8 -0.00013338525130635
8.9 -0.000141188508891332
9 -0.000149054698148632
9.1 -0.000156981952056157
9.2 -0.000164968559662526
9.3 -0.000173012669684169
9.4 -0.000181112566352226
9.5 -0.000189266477626404
9.6 -0.000197472670716792
9.7 -0.0002057294987452
9.8 -0.000214035237661392
9.9 -0.00022238827846266
10 -0.000230787007051703
10.1 -0.00023922979020341
10.2 -0.000247715016982397
10.3 -0.000256241135659252
10.4 -0.000264806655675187
10.5 -0.000273409960836801
10.6 -0.000282049590836664
10.7 -0.000290724124219821
10.8 -0.000299431969647657
10.9 -0.00030817183440135
11 -0.000316942152231547
11.1 -0.000325741607230867
11.2 -0.000334568767495824
11.3 -0.00034342231719009
11.4 -0.000352300875448464
11.5 -0.000361203147548395
11.6 -0.0003701277337953
11.7 -0.000379073438811162
11.8 -0.000388038946177005
11.9 -0.000397023113812622
12 -0.000406024492615842
12.1 -0.000415041976506103
12.2 -0.000424074451000678
12.3 -0.00043312060886791
12.4 -0.000442179312159396
12.5 -0.000451249480384774
12.6 -0.00046032990424294
12.7 -0.000469419527309611
12.8 -0.000478517218482466
12.9 -0.000487621860909115
13 -0.000496732509486009
13.1 -0.000505847940832638
13.2 -0.000514967338478556
13.3 -0.00052408953391847
13.4 -0.000533213647699426
13.5 -0.000542338502778961
13.6 -0.000551463307559175
13.7 -0.000560587046280148
13.8 -0.000569708822428794
13.9 -0.000578827634910795
14 -0.000587942681892883
14.1 -0.000597053003712489
14.2 -0.000606157688121556
14.3 -0.000615255947707283
14.4 -0.000624346938863596
14.5 -0.000633429769642646
14.6 -0.00064250367118035
14.7 -0.000651567730429292
14.8 -0.00066062137955214
14.9 -0.000669663604767834
15 -0.000678693769593508
15.1 -0.000687711085269882
15.2 -0.000696714842312929
15.3 -0.000705704261584117
15.4 -0.000714678657011802
15.5 -0.000723637355818596
15.6 -0.000732579673737632
15.7 -0.000741504880906518
15.8 -0.000750412378657472
15.9 -0.000759301413317814
16 -0.000768171459931466
16.1 -0.00077702190745299
16.2 -0.000785852032450407
16.3 -0.000794661298797905
16.4 -0.000803449135155176
16.5 -0.000812214884696516
16.6 -0.000820958068729283
16.7 -0.000829678080975782
16.8 -0.000838374371404882
16.9 -0.000847046322540734
17 -0.000855693625631204
17.1 -0.000864315565777929
17.2 -0.000872911777662466
17.3 -0.000881481720341526
17.4 -0.00089002479030853
17.5 -0.000898540708867301
17.6 -0.000907028920416053
17.7 -0.00091548894104676
17.8 -0.000923920304138903
17.9 -0.000932322687283715
18 -0.000940695679766179
18.1 -0.00094903870183316
18.2 -0.000957351430493247
18.3 -0.000965633352791428
18.4 -0.0009738844676761
18.5 -0.000982103993962369
18.6 -0.000990291623516271
18.7 -0.000998447164718641
18.8 -0.00100657029405227
18.9 -0.00101466032385389
19 -0.00102271719378422
19.1 -0.00103074059247632
19.2 -0.00103872996137966
19.3 -0.00104668523533746
19.4 -0.00105460605495011
19.5 -0.00106249197017405
19.6 -0.00107034283107765
19.7 -0.00107815846634907
19.8 -0.00108593837487803
19.9 -0.00109368227996498
20 -0.00110139021010269
20.1 -0.00110906155406809
20.2 -0.00111669616889998
20.3 -0.00112429408842019
20.4 -0.00113185470872423
20.5 -0.00113937813486586
20.6 -0.00114686378526585
20.7 -0.00115431174700831
20.8 -0.00116172169364859
20.9 -0.00116909329027948
21 -0.00117642652818972
21.1 -0.00118372122488353
21.2 -0.00119097719566241
21.3 -0.00119819412298483
21.4 -0.00120537203429194
21.5 -0.00121251052696181
21.6 -0.00121960975992863
21.7 -0.00122666917655323
21.8 -0.00123368892391795
21.9 -0.00124066887088503
22 -0.00124760858048489
22.1 -0.00125450843491848
22.2 -0.00126136777610242
22.3 -0.00126818680632823
22.4 -0.00127496525787762
22.5 -0.001281703113726
22.6 -0.0012884002070237
22.7 -0.00129505667771213
22.8 -0.00130167190834385
22.9 -0.00130824623889225
23 -0.00131477933748414
23.1 -0.00132127137215576
23.2 -0.00132772203382814
23.3 -0.00133413153588435
23.4 -0.00134049945460646
23.5 -0.00134682586656965
23.6 -0.00135311077433897
23.7 -0.00135935416350463
23.8 -0.00136555583245723
23.9 -0.00137171576446349
24 -0.00137783392062829
24.1 -0.00138391032979257
24.2 -0.0013899450614403
24.3 -0.00139593775734426
24.4 -0.00140188859297297
24.5 -0.00140779730296003
24.6 -0.00141366440102786
24.7 -0.00141948943268488
24.8 -0.00142527246894275
24.9 -0.00143101355180164
25 -0.00143671270618029
25.1 -0.00144236969921963
25.2 -0.00144798468692642
25.3 -0.00145355776265887
25.4 -0.0014590888329522
25.5 -0.00146457799554867
25.6 -0.00147002497165261
25.7 -0.0014754301298936
25.8 -0.00148079322757155
25.9 -0.0014861144699978
26 -0.00149139377549545
26.1 -0.00149663120811283
26.2 -0.00150182676095056
26.3 -0.00150698048662434
26.4 -0.00151209233553828
26.5 -0.00151716260919699
26.6 -0.00152219105065399
26.7 -0.00152717767863919
26.8 -0.00153212294457461
26.9 -0.00153702639217101
27 -0.00154188830994428
27.1 -0.00154670880343843
27.2 -0.00155148777548675
27.3 -0.00155622556709289
27.4 -0.00156092173589428
27.5 -0.00156557663968471
27.6 -0.00157019061857255
27.7 -0.00157476307322213
27.8 -0.00157929473505902
27.9 -0.00158378519407165
28 -0.00158823474107095
28.1 -0.00159264344527799
28.2 -0.00159701114391453
28.3 -0.00160133832158493
28.4 -0.00160562463862135
28.5 -0.00160987069214968
28.6 -0.00161407605052233
28.7 -0.00161824078774231
28.8 -0.00162236548484884
28.9 -0.00162644979157989
29 -0.00163049387505509
29.1 -0.00163449791207881
29.2 -0.001638462094391
29.3 -0.00164238626214086
29.4 -0.00164627063176681
29.5 -0.00165011533310633
29.6 -0.00165392027357569
29.7 -0.00165768597296534
29.8 -0.00166141180633872
29.9 -0.00166509871930032
30 -0.00166874635380765
30.1 -0.00167235487997175
30.2 -0.00167592422239693
30.3 -0.00167945457528873
30.4 -0.00168294614133657
30.5 -0.00168639929191983
30.6 -0.00168981360815224
30.7 -0.00169318935823526
30.8 -0.00169652694387423
30.9 -0.0016998263024135
31 -0.001703087160557
31.1 -0.00170631050423253
31.2 -0.00170949551889521
31.3 -0.00171264281919292
31.4 -0.00171575260505108
31.5 -0.00171882464682227
31.6 -0.0017218592975965
31.7 -0.00172485648793241
31.8 -0.00172781666044131
31.9 -0.00173073953435221
32 -0.00173362532102317
32.1 -0.00173647448613679
32.2 -0.00173928696183623
32.3 -0.00174206256304643
32.4 -0.00174480191183335
32.5 -0.00174750492949016
32.6 -0.00175017164392699
32.7 -0.00175280232048181
32.8 -0.00175539695874249
32.9 -0.00175795579173155
33 -0.00176047897481624
33.1 -0.0017629662870533
33.2 -0.00176541849273093
33.3 -0.00176783521505541
33.4 -0.00177021666375055
33.5 -0.00177256314353968
33.6 -0.00177487443410485
33.7 -0.00177715128013034
33.8 -0.00177939321578435
33.9 -0.00178160087125434
34 -0.00178377387292983
34.1 -0.00178591249922988
34.2 -0.00178801729537525
34.3 -0.00179008818061277
34.4 -0.00179212474334633
34.5 -0.00179412771797161
34.6 -0.00179609748714427
34.7 -0.00179803360088471
34.8 -0.00179993620034935
34.9 -0.00180180565824628
35 -0.00180364220462081
35.1 -0.00180544585722942
35.2 -0.00180721651468474
35.3 -0.00180895499790523
35.4 -0.00181066056495638
35.5 -0.00181233401055891
35.6 -0.00181397539974171
35.7 -0.00181558425181549
35.8 -0.00181716161204548
35.9 -0.00181870709364773
36 -0.00182022058643838
36.1 -0.00182170262264947
36.2 -0.00182315374235031
36.3 -0.00182457325448837
36.4 -0.00182596178944294
36.5 -0.00182731915950285
36.6 -0.00182864606250632
36.7 -0.0018299419995742
36.8 -0.0018312074493565
36.9 -0.00183244297524254
37 -0.00183364752093951
37.1 -0.0018348224937057
37.2 -0.00183596734005675
37.3 -0.00183708260438209
37.4 -0.00183816764571532
37.5 -0.0018392237552689
37.6 -0.00184025009494349
37.7 -0.00184124730587598
37.8 -0.00184221505456605
37.9 -0.00184315402547952
38 -0.00184406448927632
38.1 -0.00184494628575749
38.2 -0.00184579906863291
38.3 -0.00184662375785649
38.4 -0.00184741980896774
38.5 -0.00184818813353615
38.6 -0.00184892827148531
38.7 -0.00184964060645143
38.8 -0.00185032558648857
38.9 -0.00185098233853864
39 -0.00185161225594754
39.1 -0.00185221481507369
39.2 -0.00185278985091486
39.3 -0.00185333815723254
39.4 -0.00185385979764874
39.5 -0.00185435413240498
39.6 -0.00185482253799307
39.7 -0.00185526405918779
39.8 -0.00185567941318254
39.9 -0.00185606854815035
40 -0.00185643195996477
40.1 -0.0018567693298337
40.2 -0.00185708079557401
40.3 -0.00185736673407177
40.4 -0.00185762723312166
40.5 -0.00185786263125465
40.6 -0.00185807269274108
40.7 -0.00185825755426094
40.8 -0.00185841750767679
40.9 -0.00185855268580326
41 -0.001858663462599
41.1 -0.00185874977962897
41.2 -0.00185881154851586
41.3 -0.00185884907320144
41.4 -0.00185886261303381
41.5 -0.00185885217968007
41.6 -0.00185881780998898
41.7 -0.00185875981422612
41.8 -0.00185867851152466
41.9 -0.00185857350771812
42 -0.0018584456257571
42.1 -0.00185829437062068
42.2 -0.00185811994219875
42.3 -0.00185792272937135
42.4 -0.00185770282179476
42.5 -0.00185746031732492
42.6 -0.00185719565590148
42.7 -0.0018569082465234
42.8 -0.00185659896381196
42.9 -0.00185626748347545
43 -0.00185591375181104
43.1 -0.00185553865394184
43.2 -0.00185514150093979
43.3 -0.0018547233397328
43.4 -0.00185428359922923
43.5 -0.00185382259549272
43.6 -0.00185334017979244
43.7 -0.00185283688583127
43.8 -0.00185231258905105
43.9 -0.00185176759073613
44 -0.0018512023637669
44.1 -0.00185061638401862
44.2 -0.00185000992914297
44.3 -0.00184938343750218
44.4 -0.00184873647151562
44.5 -0.00184806990186814
44.6 -0.00184738343743618
44.7 -0.00184667714889031
44.8 -0.00184595143073807
44.9 -0.0018452059985492
45 -0.00184444131542705
45.1 -0.00184365750860138
45.2 -0.00184285453599387
45.3 -0.00184203251541248
45.4 -0.00184119187650822
45.5 -0.00184033218036461
45.6 -0.00183945420116061
45.7 -0.00183855734522353
45.8 -0.00183764271925213
45.9 -0.00183670952908699
46 -0.00183575829724703
46.1 -0.00183478901679734
46.2 -0.00183380207447215
46.3 -0.0018327970989418
46.4 -0.00183177470981377
46.5 -0.00183073482473617
46.6 -0.001829677455504
46.7 -0.00182860294160037
46.8 -0.00182751126124003
46.9 -0.0018264026368513
47 -0.00182527710347813
47.1 -0.0018241346404011
47.2 -0.00182297542936283
47.3 -0.00182179979016439
47.4 -0.00182060793969185
47.5 -0.00181939937156983
47.6 -0.00181817510649296
47.7 -0.00181693443390429
47.8 -0.00181567777273983
47.9 -0.00181440548107048
48 -0.0018131172947875
48.1 -0.00181181358108518
48.2 -0.00181049430960911
48.3 -0.00180915955461103
48.4 -0.00180780969748184
48.5 -0.00180644461465818
48.6 -0.00180506468473141
48.7 -0.00180366948711708
48.8 -0.00180225983879723
48.9 -0.00180083490815264
49 -0.00179939573487786
49.1 -0.00179794195543082
49.2 -0.00179647395590621
49.3 -0.00179499144789474
49.4 -0.00179349517559046
49.5 -0.00179198462026875
49.6 -0.00179046036636521
49.7 -0.00178892148861109
49.8 -0.00178736985607486
49.9 -0.00178580395868266
50 -0.00178422499321584


==> dataset/expE/err_euler_n33.txt <==
0.1 1.50030650612218e-15
0.2 2.97203784075464e-13
0.3 2.09355169105644e-12
0.4 6.14625624700826e-12
0.5 1.24851838936846e-11
0.6 2.08617585012449e-11
0.7 3.09725335656541e-11
0.8 4.24924956332617e-11
0.9 5.51213658050997e-11
1 6.86780909919804e-11
1.1 8.30866209167169e-11
1.2 9.83372827612072e-11
1.3 1.14317222354998e-10
1.4 1.30960964295213e-10
1.5 1.48059009497103e-10
1.6 1.65564562060183e-10
1.7 1.83284498689318e-10
1.8 2.01084149331621e-10
1.9 2.18773443805276e-10
2 2.36494601679738e-10
2.1 2.53925103166353e-10
2.2 2.71253242090097e-10
2.3 2.88563617445448e-10
2.4 3.05477421136402e-10
2.5 3.21630277966278e-10
2.6 3.3835867441212e-10
2.7 3.53717499734785e-10
2.8 3.70548480788102e-10
2.9 3.85921516965482e-10
3 4.02474054084223e-10
3.1 4.17504697480808e-10
3.2 4.32386126902884e-10
3.3 4.46357173444767e-10
3.4 4.63084681712189e-10
3.5 4.77546002741747e-10
3.6 4.90809171083129e-10
3.7 5.07482056377739e-10
3.8 5.2282356222122e-10
3.9 5.35313127159043e-10
4 5.49738921051812e-10
4.1 5.65231417226641e-10
4.2 5.78075365353925e-10
4.3 5.95008486925508e-10
4.4 6.05811401044321e-10
4.5 6.23623819251407e-10
4.6 6.34888586148463e-10
4.7 6.49925446793986e-10
4.8 6.66402932836263e-10
4.9 6.77023770379037e-10
5 6.91969148647331e-10
5.1 7.09256653408374e-10
5.2 7.15507653126224e-10
5.3 7.31507299178702e-10
5.4 7.42138794862512e-10
5.5 7.56966045400986e-10
5.6 7.66132046692292e-10
5.7 7.79857955990337e-10
5.8 7.96930521573813e-10
5.9 8.06759103966215e-10
6 8.15711942436792e-10
6.1 8.34823765671899e-10
6.2 8.3692341945607e-10
6.3 8.55905568641901e-10
6.4 8.68713101453977e-10
6.5 8.80206130204897e-10
6.6 8.97932395105272e-10
6.7 9.04329056083952e-10
6.8 9.16251963190007e-10
6.9 9.269953693547e-10
7 9.39456512583092e-10
7.1 9.60369561653351e-10
7.2 9.67636637483338e-10
7.3 9.80476144718523e-10
7.4 9.84810455406659e-10
7.5 9.95543203430316e-10
7.6 1.01107211492035e-09
7.7 1.02703978654972e-09
7.8 1.03704067555555e-09
7.9 1.03759845160312e-09
8 1.04012443102874e-09
8.1 1.06107478359263e-09
8.2 1.06868114357894e-09
8.3 1.07752740063916e-09
8.4 1.08363806816669e-09
8.5 1.09110231960585e-09
8.6 1.1151755074934e-09
8.7 1.12212461544914e-09
8.8 1.12976294985856e-09
8.9 1.14179243837498e-09
9 1.1428618051923e-09
9.1 1.15101173037147e-09
9.2 1.18886589461908e-09
9.3 1.16652643100679e-09
9.4 1.17475806860057e-09
9.5 1.20836318728834e-09
9.6 1.21303855848964e-09
9.7 1.19920073871072e-09
9.8 1.22836141258631e-09
9.9 1.23855414813079e-09
10 1.24315846505851e-09
10.1 1.24410348689707e-09
10.2 1.2268372984181e-09
10.3 1.28382282582606e-09
10.4 1.26367893926727e-09
10.5 1.27024435414569e-09
10.6 1.3045813318513e-09
10.7 1.30109967244607e-09
10.8 1.30263799746899e-09
10.9 1.31451116658354e-09
11 1.30669519649018e-09
11.1 1.33327304752129e-09
11.2 1.35478117613275e-09
11.3 1.33321975681611e-09
11.4 1.35121780431291e-09
11.5 1.37735867156152e-09
11.6 1.33654864953314e-09
11.7 1.36208910817004e-09
11.8 1.38054900844509e-09
11.9 1.42571821015736e-09
12 1.38967592988593e-09
12.1 1.40843425810999e-09
12.2 1.42324196872323e-09
12.3 1.43343470426771e-09
12.4 1.37571731784192e-09
12.5 1.47237955161472e-09
12.6 1.45683642926997e-09
12.7 1.43051792633742e-09
12.8 1.42601663810638e-09
12.9 1.45283962638132e-09
13 1.49206869082263e-09
13.1 1.45967504749933e-09
13.2 1.48004630773357e-09
13.3 1.49509560287697e-09
13.4 1.47765888414142e-09
13.5 1.46915724030805e-09
13.6 1.52555301724533e-09
13.7 1.52733647951209e-09
13.8 1.47412038131733e-09
13.9 1.54865631429857e-09
14 1.50932422116057e-09
14.1 1.54781787387037e-09
14.2 1.56098423076401e-09
14.3 1.5492034322051e-09
14.4 1.52206780512643e-09
14.5 1.53536916513985e-09
14.6 1.54738444280156e-09
14.7 1.50946277699404e-09
14.8 1.55019819203517e-09
14.9 1.60160595896741e-09
15 1.57771751219116e-09
15.1 1.59321444925808e-09
15.2 1.5912178241706e-09
15.3 1.5765380112498e-09
15.4 1.5768222283441e-09
15.5 1.6201937569349e-09
15.6 1.61588786795619e-09
15.7 1.60901691970139e-09
15.8 1.5944863207551e-09
15.9 1.64668989555139e-09
16 1.60324020725966e-09
16.1 1.59450763703717e-09
16.2 1.69379177350493e-09
16.3 1.61819713184741e-09
16.4 1.65871227864045e-09
16.5 1.67662506100896e-09
16.6 1.68998326444125e-09
16.7 1.67420921570738e-09
16.8 1.67777614024089e-09
16.9 1.70189906611995e-09
17 1.64045843575877e-09
17.1 1.73247372003971e-09
17.2 1.69680447470455e-09
17.3 1.69922032000613e-09
17.4 1.72553171751133e-09
17.5 1.72653358276875e-09
17.6 1.65988467415445e-09
17.7 1.66105706966846e-09
17.8 1.7169057286992e-09
17.9 1.70275882283022e-09
18 1.70053482406729e-09
18.1 1.7129337948063e-09
18.2 1.74757985860197e-09
18.3 1.76063252865788e-09
18.4 1.74262027030636e-09
18.5 1.79394277211031e-09
18.6 1.77588077576729e-09
18.7 1.78194881073068e-09
18.8 1.7785097838896e-09
18.9 1.76321890421605e-09
19 1.78943082573824e-09
19.1 1.77638526110968e-09
19.2 1.79424830548669e-09
19.3 1.7519141692901e-09
19.4 1.79868209215783e-09
19.5 1.78735604094982e-09
19.6 1.82418347094426e-09
19.7 1.79851156190125e-09
19.8 1.80035186758687e-09
19.9 1.75204206698254e-09
20 1.81728410098003e-09
20.1 1.83714377044453e-09
20.2 1.83952408860932e-09
20.3 1.84526527391426e-09
20.4 1.78143011453358e-09
20.5 1.85485049541967e-09
20.6 1.78623338342732e-09
20.7 1.84162018967982e-09
20.8 1.85205806246813e-09
20.9 1.88324378314064e-09
21 1.85241333383601e-09
21.1 1.83990067625928e-09
21.2 1.85160331511725e-09
21.3 1.92269311583004e-09
21.4 1.84586923523966e-09
21.5 1.87930737638453e-09
21.6 1.83882775672828e-09
21.7 1.88202164963513e-09
21.8 1.89987048315743e-09
21.9 1.81860571046855e-09
22 1.94766158756465e-09
22.1 1.85664106311378e-09
22.2 1.9161134900969e-09
22.3 1.88347826224344e-09
22.4 1.86126669632358e-09
22.5 1.89749727041999e-09
22.6 1.88492776942439e-09
22.7 1.88092030839471e-09
22.8 1.97577776361868e-09
22.9 1.90168236713362e-09
23 2.01438865587988e-09
23.1 1.89918125670374e-09
23.2 1.92540028365329e-09
23.3 1.87984738886371e-09
23.4 1.94413729559528e-09
23.5 1.92967775092256e-09
23.6 1.89396587302326e-09
23.7 1.84925141866188e-09
23.8 2.0245423115739e-09
23.9 2.00702743313741e-09
24 1.99912619791576e-09
24.1 1.98326688405359e-09
24.2 2.02956584871572e-09
24.3 1.96796179352532e-09
24.4 1.98511429516657e-09
24.5 1.96921945416761e-09
24.6 2.05640304784538e-09
24.7 1.99462135697104e-09
24.8 2.05063344083101e-09
24.9 1.93506366485963e-09
25 2.01929850618399e-09
25.1 2.01325178750267e-09
25.2 2.09263362194179e-09
25.3 1.93308835605421e-09
25.4 2.13454143249692e-09
25.5 2.05915995366013e-09
25.6 2.11613127021337e-09
25.7 1.98409821905443e-09
25.8 1.95903737676417e-09
25.9 2.02872030286017e-09
26 2.03634442641487e-09
26.1 2.07074890568038e-09
26.2 2.05383088314193e-09
26.3 1.92986959746122e-09
26.4 1.95024085769546e-09
26.5 2.02997796350246e-09
26.6 1.97399430135192e-09
26.7 2.01324468207531e-09
26.8 2.03956318500786e-09
26.9 2.13576356600242e-09
27 2.00461869326318e-09
27.1 2.13755413369654e-09
27.2 2.02513206204458e-09
27.3 2.04283878701972e-09
27.4 2.04001082693139e-09
27.5 2.11198170063653e-09
27.6 2.05257322249963e-09
27.7 2.04056505026529e-09
27.8 2.04168060236043e-09
27.9 1.99550953539074e-09
28 2.14287609878738e-09
28.1 2.19021245584372e-09
28.2 2.13917417113407e-09
28.3 2.21432117086806e-09
28.4 2.09880113288818e-09
28.5 2.06443218075947e-09
28.6 2.03592520620077e-09
28.7 2.0431940583876e-09
28.8 2.08238049026477e-09
28.9 2.11974082731103e-09
29 2.13254480740943e-09
29.1 2.12679651667713e-09
29.2 2.17604423369266e-09
29.3 2.23605667315496e-09
29.4 2.10693684721264e-09
29.5 2.1517223558476e-09
29.6 2.07980832556132e-09
29.7 2.09865191891367e-09
29.8 2.06060235541372e-09
29.9 2.08888195629697e-09
30 2.17970352878183e-09
30.1 2.05241690309776e-09
30.2 2.20990870047899e-09
30.3 2.26704344186146e-09
30.4 2.20298801423269e-09
30.5 2.04325090180646e-09
30.6 2.30629382258485e-09
30.7 2.2058017634663e-09
30.8 2.14030393408393e-09
30.9 2.27667840135837e-09
31 2.25153939936718e-09
31.1 2.1440627051561e-09
31.2 2.23774065943871e-09
31.3 2.14875228721212e-09
31.4 2.14857465152818e-09
31.5 2.28525465217899e-09
31.6 2.27495178251047e-09
31.7 2.19751683516733e-09
31.8 2.13124451420299e-09
31.9 2.31042207587961e-09
32 2.20948948026489e-09
32.1 2.25443130830172e-09
32.2 2.25438157031022e-09
32.3 2.1449508835758e-09
32.4 2.19190354755483e-09
32.5 2.24034835127895e-09
32.6 2.0195471961415e-09
32.7 2.30412666724078e-09
32.8 2.23543850097485e-09
32.9 2.17951168224317e-09
33 2.22698304241931e-09
33.1 2.28228458354351e-09
33.2 2.11196038435446e-09
33.3 2.24920881919388e-09
33.4 2.26732765895576e-09
33.5 2.22327400933864e-09
33.6 2.21457696625293e-09
33.7 2.377390728725e-09
33.8 2.28234853238973e-09
33.9 2.34437180779423e-09
34 2.22871676669456e-09
34.1 2.25196572500863e-09
34.2 2.31285213203591e-09
34.3 2.21469775851801e-09
34.4 2.22217977352557e-09
34.5 2.28459384743473e-09
34.6 2.36473596260112e-09
34.7 2.2417978584599e-09
34.8 2.38270558838849e-09
34.9 2.31323582511322e-09
35 2.31254659865954e-09
35.1 2.23000284904629e-09
35.2 2.37535857650073e-09
35.3 2.22054552523332e-09
35.4 2.26543050985129e-09
35.5 2.21652385334892e-09
35.6 2.37344011111418e-09
35.7 2.36826025457049e-09
35.8 2.31388241900277e-09
35.9 2.39238318044954e-09
36 2.35926478353576e-09
36.1 2.44808973093313e-09
36.2 2.34993535741523e-09
36.3 2.46615883270351e-09
36.4 2.38708963706813e-09
36.5 2.33988117770423e-09
36.6 2.42985009890617e-09
36.7 2.38190978052444e-09
36.8 2.3499069357058e-09
36.9 2.3871109533502e-09
37 2.32314789627708e-09
37.1 2.28749286179664e-09
37.2 2.48515164003038e-09
37.3 2.36680364196218e-09
37.4 2.35941399751027e-09
37.5 2.44570230734098e-09
37.6 2.29321983624686e-09
37.7 2.38631514548615e-09
37.8 2.43781528297404e-09
37.9 2.34966535117564e-09
38 2.44834552631801e-09
38.1 2.27102248118172e-09
38.2 2.52529730460083e-09
38.3 2.32165575653198e-09
38.4 2.38971153976308e-09
38.5 2.43636577579309e-09
38.6 2.40444819610275e-09
38.7 2.52539678058383e-09
38.8 2.4449775537505e-09
38.9 2.40844144627772e-09
39 2.55960230788332e-09
39.1 2.47784726070677e-09
39.2 2.40761721670424e-09
39.3 2.43164777202765e-09
39.4 2.35124275604903e-09
39.5 2.37331221342174e-09
39.6 2.35371544476948e-09
39.7 2.28691021675331e-09
39.8 2.56018495292665e-09
39.9 2.46269848958036e-09
40 2.60932608853182e-09
40.1 2.43059616877872e-09
40.2 2.43379361108964e-09
40.3 2.40454767208576e-09
40.4 2.46711806539679e-09
40.5 2.60196486578934e-09
40.6 2.55447218933114e-09
40.7 2.54502197094553e-09
40.8 2.64250843429181e-09
40.9 2.52343568263314e-09
41 2.55185739206354e-09
41.1 2.46704701112321e-09
41.2 2.4894717398638e-09
41.3 2.45231035478355e-09
41.4 2.42960140894866e-09
41.5 2.45934472786757e-09
41.6 2.39981545746559e-09
41.7 2.60844501553947e-09
41.8 2.52066456596367e-09
41.9 2.50967957526882e-09
42 2.54098608820641e-09
42.1 2.49116283157491e-09
42.2 2.67425548372557e-09
42.3 2.66207678123465e-09
42.4 2.52919107879279e-09
42.5 2.48475373609836e-09
42.6 2.6442705802765e-09
42.7 2.54324561410613e-09
42.8 2.54105714247999e-09
42.9 2.66291522166284e-09
43 2.64834909557976e-09
43.1 2.7265372182228e-09
43.2 2.48203946284775e-09
43.3 2.53128007443593e-09
43.4 2.60692445408495e-09
43.5 2.60506283211726e-09
43.6 2.42037856423849e-09
43.7 2.71221267666988e-09
43.8 2.6706317157732e-09
43.9 2.69548650067009e-09
44 2.68407518433378e-09
44.1 2.75282729944593e-09
44.2 2.6338966563344e-09
44.3 2.53528753546561e-09
44.4 2.62031107922667e-09
44.5 2.62710386778053e-09
44.6 2.55860754805326e-09
44.7 2.59346677466965e-09
44.8 2.61742627571948e-09
44.9 2.61134402990137e-09
45 2.68327937646973e-09
45.1 2.66123834080645e-09
45.2 2.65669086729758e-09
45.3 2.68215671894723e-09
45.4 2.59535681834677e-09
45.5 2.65532662524492e-09
45.6 2.58866350577591e-09
45.7 2.66709321294911e-09
45.8 2.74658873422595e-09
45.9 2.79359824162384e-09
46 2.69642441708129e-09
46.1 2.72528666300786e-09
46.2 2.71505484761292e-09
46.3 2.45078979332902e-09
46.4 2.55394638770667e-09
46.5 2.7686013481798e-09
46.6 2.49332288149162e-09
46.7 2.80915912753699e-09
46.8 2.60374122262874e-09
46.9 2.74144440481905e-09
47 2.76334333193518e-09
47.1 2.7641107180898e-09
47.2 2.67935718056833e-09
47.3 2.68528310698457e-09
47.4 2.78147638255177e-09
47.5 2.69922395546018e-09
47.6 2.70632938281778e-09
47.7 2.68491362476198e-09
47.8 2.69857025614328e-09
47.9 2.65460187165445e-09
48 2.82875589618925e-09
48.1 2.7288677983961e-09
48.2 2.84479995116271e-09
48.3 2.67561972577823e-09
48.4 2.92571655791107e-09
48.5 2.70716782324598e-09
48.6 2.70549094238959e-09
48.7 2.68583733031846e-09
48.8 2.82767587123089e-09
48.9 2.85550072476326e-09
49 2.70080136033357e-09
49.1 2.69601230229455e-09
49.2 2.84238410586113e-09
49.3 2.78446066204197e-09
49.4 2.67915822860232e-09
49.5 2.63953836565634e-09
49.6 2.74120282028889e-09
49.7 2.68472888365068e-09
49.8 2.81271184121579e-09
49.9 2.75264255833463e-09
50 2.69859867785271e-09


==> dataset/expE/err_gaver_n16.txt <==
0.1 8.50181497543617e-08
0.2 -1.13748686106164e-06
0.3 3.14770008440183e-06
0.4 2.68705410592929e-06
0.5 -5.27369069866501e-06
0.6 -1.04491441497521e-05
0.7 -9.16554331726813e-06
0.8 -3.46412535612295e-06
0.9 3.50003449658964e-06
1 9.51480245481306e-06
1.1 1.35589339461117e-05
1.2 1.54471502774034e-05
1.3 1.54623065551363e-05
1.4 1.40417727372832e-05
1.5 1.16424697408357e-05
1.6 8.70478727676982e-06
1.7 5.52178403834258e-06
1.8 2.35989777330747e-06
1.9 -6.5859100195631e-07
2 -3.37623782087348e-06
2.1 -5.74561334887314e-06
2.2 -7.768789365592e-06
2.3 -9.49538664674066e-06
2.4 -1.08214628740111e-05
2.5 -1.18388176884032e-05
2.6 -1.25353068622935e-05
2.7 -1.30425654951694e-05
2.8 -1.31960178042512e-05
2.9 -1.32912126962204e-05
3 -1.31691820879354e-05
3.1 -1.30113712395463e-05
3.2 -1.26026750812969e-05
3.3 -1.22310059795794e-05
3.4 -1.16043216147332e-05
3.5 -1.09410043211966e-05
3.6 -1.04446840731853e-05
3.7 -9.86534002311856e-06
3.8 -9.04845743843197e-06
3.9 -8.53217531293637e-06
4 -7.79953828100588e-06
4.1 -7.13452876688336e-06
4.2 -6.4418807115274e-06
4.3 -5.77337015350565e-06
4.4 -5.11405674608056e-06
4.5 -4.54796433047022e-06
4.6 -3.92804913840195e-06
4.7 -3.45128070122769e-06
4.8 -2.72122564837218e-06
4.9 -2.13109924374066e-06
5 -1.74479320236287e-06
5.1 -1.38201631116885e-06
5.2 -8.64911198661389e-07
5.3 -4.58649960677349e-07
5.4 -1.22271737623691e-07
5.5 1.51871269338244e-07
5.6 5.73486596877615e-07
5.7 1.01189066370466e-06
5.8 1.26121907406684e-06
5.9 1.57270811662613e-06
6 2.1379620331885e-06
6.1 2.44649581837564e-06
6.2 2.73724188559754e-06
6.3 2.92299858806189e-06
6.4 2.71495720483017e-06
6.5 2.76437055468648e-06
6.6 3.22852065082202e-06
6.7 3.79874959222093e-06
6.8 3.65013441872009e-06
6.9 4.12859078124939e-06
7 4.00374458564556e-06
7.1 4.54053845899693e-06
7.2 4.46264132136776e-06
7.3 4.76470565047293e-06
7.4 5.22213064790833e-06
7.5 5.03279608388141e-06
7.6 5.41166917500391e-06
7.7 5.87866424339722e-06
7.8 5.69486177148804e-06
7.9 6.41885890573235e-06
8 5.95111160350825e-06
8.1 6.11105145154056e-06
8.2 6.54929592158737e-06
8.3 6.84662558825266e-06
8.4 6.33047234543938e-06
8.5 6.91616137871165e-06
8.6 7.13289274756335e-06
8.7 7.07019200518744e-06
8.8 6.82863741019446e-06
8.9 7.2382964226847e-06
9 8.36192628383969e-06
9.1 7.58865557060062e-06
9.2 7.66722115486118e-06
9.3 8.04944479071423e-06
9.4 9.1949939537983e-06
9.5 8.0643636444222e-06
9.6 9.01106182737976e-06
9.7 7.83372502155544e-06
9.8 8.74061715805396e-06
9.9 8.79839617340394e-06
10 9.85715789880715e-06
10.1 1.00434313239361e-05
10.2 9.78635120318927e-06
10.3 1.0105056901466e-05
10.4 1.06179712489052e-05
10.5 1.00713790693874e-05
10.6 1.08036477364237e-05
10.7 1.18781698539294e-05
10.8 1.20969952490668e-05
10.9 1.22294908635467e-05
11 1.16993331076287e-05
11.1 1.24522972768659e-05
11.2 1.26698286138094e-05
11.3 1.24267859611393e-05
11.4 1.26970071754329e-05
11.5 1.25518275702063e-05
11.6 1.2745434979422e-05
11.7 1.30506428313026e-05
11.8 1.38157707638698e-05
11.9 1.35819981821328e-05
12 1.27832286302976e-05
12.1 1.42432714191898e-05
12.2 1.34383318055598e-05
12.3 1.37321757094355e-05
12.4 1.37468848535605e-05
12.5 1.38632464583566e-05
12.6 1.42663147499889e-05
12.7 1.36025893624492e-05
12.8 1.39170909818631e-05
12.9 1.52162553668234e-05
13 1.41340841217641e-05
13.1 1.39743899438827e-05
13.2 1.55798846144251e-05
13.3 1.46193750616419e-05
13.4 1.5049435305059e-05
13.5 1.57882248856822e-05
13.6 1.3856609339058e-05
13.7 1.38844410066952e-05
13.8 1.40333511318147e-05
13.9 1.60394530119845e-05
14 1.55832381949494e-05
14.1 1.47890755748392e-05
14.2 1.46236179325854e-05
14.3 1.51961198113781e-05
14.4 1.39678825092915e-05
14.5 1.41896879881642e-05
14.6 1.24034092436887e-05
14.7 1.47355918329595e-05
14.8 1.4143417352841e-05
14.9 1.3630981683832e-05
15 1.24587601604276e-05
15.1 1.34360564061353e-05
15.2 1.32637704695071e-05
15.3 1.21180539807142e-05
15.4 1.28216717598661e-05
15.5 1.21815763591826e-05
15.6 1.10640447701371e-05
15.7 1.18022596709011e-05
15.8 1.15045710913364e-05
15.9 1.22971020672935e-05
16 1.02764148834922e-05
16.1 9.95736682085635e-06
16.2 1.02788566493928e-05
16.3 1.02882492072354e-05
16.4 9.99667442158625e-06
16.5 7.95298283406964e-06
16.6 7.72716293795384e-06
16.7 8.69798287794765e-06
16.8 7.65103084887642e-06
16.9 6.65126515286829e-06
17 7.74383691037883e-06
17.1 4.68765448147224e-06
17.2 2.73117112925547e-06
17.3 3.03343318819316e-06
17.4 3.18078487993034e-06
17.5 2.75694715412556e-06
17.6 1.17865904769587e-06
17.7 2.62802741701762e-06
17.8 4.21617343704384e-07
17.9 -2.37617598486395e-06
18 3.89470329764663e-07
18.1 8.53139496825861e-08
18.2 -1.36403876638269e-07
18.3 -3.55907690874346e-06
18.4 -1.83877724424519e-06
18.5 -5.35098392617783e-06
18.6 -3.98259286527036e-06
18.7 -6.0504072436629e-06
18.8 -5.26043521631436e-06
18.9 -7.0174770741005e-06
19 -8.58630910727243e-06
19.1 -8.15550999533343e-06
19.2 -1.08279499784203e-05
19.3 -1.05376312546923e-05
19.4 -1.12933947633564e-05
19.5 -1.15599122665344e-05
19.6 -1.26013409769143e-05
19.7 -1.50750224818808e-05
19.8 -1.623714577903e-05
19.9 -1.49183619342352e-05
20 -1.66325040424908e-05
20.1 -1.6702973766769e-05
20.2 -1.69244251253531e-05
20.3 -1.8943481549627e-05
20.4 -1.96880144898159e-05
20.5 -1.92814420074683e-05
20.6 -2.18647431253771e-05
20.7 -2.26682985058346e-05
20.8 -2.37767428430402e-05
20.9 -2.4172003293188e-05
21 -2.63392748607316e-05
21.1 -2.66264963286744e-05
21.2 -2.80681536395377e-05
21.3 -2.72206486542359e-05
21.4 -2.91100842062519e-05
21.5 -3.12834412667939e-05
21.6 -3.18190176216149e-05
21.7 -3.19329330054074e-05
21.8 -3.27919851557112e-05
21.9 -3.40509104290732e-05
22 -3.50724601290153e-05
22.1 -3.68742437260039e-05
22.2 -3.71442554438772e-05
22.3 -3.85369441389116e-05
22.4 -3.70183277738079e-05
22.5 -3.92506812190163e-05
22.6 -4.12698083280816e-05
22.7 -4.06056180111136e-05
22.8 -4.41336220546873e-05
22.9 -4.4374920449286e-05
23 -4.55519983333375e-05
23.1 -4.53196029326364e-05
23.2 -4.69618227398882e-05
23.3 -4.54788025905373e-05
23.4 -4.92848283286662e-05
23.5 -4.96980185218376e-05
23.6 -4.86319984887018e-05
23.7 -5.02663667134584e-05
23.8 -5.06969838482974e-05
23.9 -5.07502319919695e-05
24 -5.39991980161858e-05
24.1 -5.4157294499646e-05
24.2 -5.60263404878469e-05
24.3 -5.57568187176116e-05
24.4 -5.66711145495447e-05
24.5 -5.65427428682597e-05
24.6 -5.77713951201986e-05
24.7 -5.92846374303235e-05
24.8 -5.76279060027218e-05
24.9 -5.94512646969747e-05
25 -6.28379645206678e-05
25.1 -6.25875468145409e-05
25.2 -6.24358367034006e-05
25.3 -6.34601470537177e-05
25.4 -6.4239310390235e-05
25.5 -6.50735798544133e-05
25.6 -6.58261846666619e-05
25.7 -6.65090833038562e-05
25.8 -6.84534515045243e-05
25.9 -6.90541865964178e-05
26 -6.74504970916701e-05
26.1 -6.64779312131714e-05
26.2 -7.1050611573753e-05
26.3 -7.09188607146416e-05
26.4 -7.36969502383999e-05
26.5 -7.26384560110205e-05
26.6 -7.41336396217207e-05
26.7 -7.43067015349652e-05
26.8 -7.18964278618728e-05
26.9 -7.47051625751283e-05
27 -7.70657561872667e-05
27.1 -7.80944232658953e-05
27.2 -7.57308809227197e-05
27.3 -7.58783181495915e-05
27.4 -7.63168838346928e-05
27.5 -7.74575416855328e-05
27.6 -7.80290126485284e-05
27.7 -8.01689467166966e-05
27.8 -8.11731974152963e-05
27.9 -8.35773807636997e-05
28 -8.11816080243943e-05
28.1 -8.27972800649945e-05
28.2 -8.08468137378782e-05
28.3 -8.07676579341887e-05
28.4 -8.05362679940913e-05
28.5 -8.46720466896045e-05
28.6 -8.49127694095841e-05
28.7 -8.67981045047372e-05
28.8 -8.60080780427097e-05
28.9 -8.5227922866693e-05
29 -8.5874634542904e-05
29.1 -8.62515781037132e-05
29.2 -8.87684649626408e-05
29.3 -8.86357214682221e-05
29.4 -8.84499935480676e-05
29.5 -8.62226055389215e-05
29.6 -8.976195096011e-05
29.7 -8.79543448419895e-05
29.8 -8.98743555808323e-05
29.9 -8.98783338669773e-05
30 -9.16794805760901e-05
30.1 -8.97999556812579e-05
30.2 -9.1630545377086e-05
30.3 -9.11868443793651e-05
30.4 -9.1959233856187e-05
30.5 -9.10061314556287e-05
30.6 -9.28244809514922e-05
30.7 -9.34788359430172e-05
30.8 -9.37408026047137e-05
30.9 -9.55676041627385e-05
31 -9.27863977437937e-05
31.1 -9.53733314119631e-05
31.2 -9.49524863926854e-05
31.3 -9.58776374844206e-05
31.4 -9.47865976783646e-05
31.5 -9.52008481007738e-05
31.6 -9.37281491317776e-05
31.7 -9.72236340146537e-05
31.8 -9.69123211049805e-05
31.9 -9.58409517934911e-05
32 -9.82418290789155e-05
32.1 -9.59722547833053e-05
32.2 -9.66966646842593e-05
32.3 -9.82129401236875e-05
32.4 -9.66640346220515e-05
32.5 -9.54911543047388e-05
32.6 -9.97360342367415e-05
32.7 -9.88567537518747e-05
32.8 -9.94024409095573e-05
32.9 -9.80798651752934e-05
33 -9.99427706176448e-05
33.1 -0.000102044550452263
33.2 -9.80702449666637e-05
33.3 -9.9014133255082e-05
33.4 -9.81534886150826e-05
33.5 -0.000100339457091536
33.6 -9.92831476764877e-05
33.7 -9.96436264344425e-05
33.8 -0.000103939745045523
33.9 -0.000102464620240994
34 -0.000103882955571066
34.1 -0.000101860864354819
34.2 -0.000103219041626801
34.3 -0.000102646116879157
34.4 -0.000105306321209753
34.5 -0.000103740627132254
34.6 -0.000105163996401814
34.7 -9.98918199925924e-05
34.8 -0.000103744337856426
34.9 -0.000104373398635005
35 -0.000107309991733473
35.1 -0.000105932599240077
35.2 -0.000105684763781255
35.3 -0.00010506024007384
35.4 -0.000108233178593764
35.5 -0.000108444861233181
35.6 -0.000107141897721874
35.7 -0.000105553282388371
35.8 -0.000107492085412275
35.9 -0.000110587861996692
36 -0.000106153883542959
36.1 -0.000105716858655569
36.2 -0.000107454541321772
36.3 -0.000107328367178638
36.4 -0.000108973129279377
36.5 -0.000111205432304473
36.6 -0.00010919031426937
36.7 -0.00010948463625482
36.8 -0.000110125212586354
36.9 -0.000112115892349607
37 -0.000112027004462334
37.1 -0.000114041816999588
37.2 -0.000110221442369607
37.3 -0.000110728438485808
37.4 -0.000110719295221884
37.5 -0.000112858817104211
37.6 -0.000113947062075681
37.7 -0.000114102160551965
37.8 -0.000113278823860696
37.9 -0.000114110679405144
38 -0.000113927129348212
38.1 -0.000113650935119836
38.2 -0.000115591603602638
38.3 -0.000117535213149722
38.4 -0.00011797517647949
38.5 -0.000114142988152821
38.6 -0.000117299340118393
38.7 -0.000115083490328516
38.8 -0.000115915805167788
38.9 -0.000119982440907052
39 -0.000119560912906991
39.1 -0.000117597069333897
39.2 -0.000118242030097804
39.3 -0.000117533600757724
39.4 -0.000117861761424365
39.5 -0.000118399730880014
39.6 -0.000120162739762009
39.7 -0.000122021126188088
39.8 -0.000118181283937702
39.9 -0.000124314721119845
40 -0.000124178958046173
40.1 -0.000123647677582994
40.2 -0.000122694214724106
40.3 -0.000124468989156412
40.4 -0.000123755241247636
40.5 -0.000126287035740802
40.6 -0.000129229611459891
40.7 -0.000122201353534024
40.8 -0.00012707927052702
40.9 -0.00012739642018289
41 -0.000125774050331984
41.1 -0.000126889801634888
41.2 -0.000128422296270969
41.3 -0.00012747150974235
41.4 -0.000129820255551749
41.5 -0.000130293551308114
41.6 -0.000128556541710623
41.7 -0.000130865984260709
41.8 -0.000132278211822268
41.9 -0.000132251487983126
42 -0.000131559385167179
42.1 -0.000131895675437477
42.2 -0.00013488031805764
42.3 -0.000133366170771865
42.4 -0.000136550966743698
42.5 -0.000132636547419906
42.6 -0.000135997806012256
42.7 -0.000135362110498249
42.8 -0.000134865635388337
42.9 -0.000135489368162212
43 -0.000138447466468961
43.1 -0.00013493139591958
43.2 -0.000139662432061982
43.3 -0.000134382300643665
43.4 -0.000138017205145502
43.5 -0.000137498123777391
43.6 -0.000139177142088442
43.7 -0.000138281842581023
43.8 -0.000139359539232942
43.9 -0.000143332322807055
44 -0.000141691534977895
44.1 -0.000138070427126991
44.2 -0.000140417492630718
44.3 -0.000141387166408435
44.4 -0.000141878641059634
44.5 -0.000140913529818931
44.6 -0.000142625000961516
44.7 -0.000144311630322136
44.8 -0.000143650227514058
44.9 -0.000143882096082848
45 -0.000143088553244297
45.1 -0.000147384903840475
45.2 -0.000145610321467871
45.3 -0.000145465487563001
45.4 -0.000151547815107733
45.5 -0.000145643926700245
45.6 -0.000149067903194577
45.7 -0.000147646018859859
45.8 -0.000149478147974946
45.9 -0.000148142771735138
46 -0.000145706682246782
46.1 -0.000151081348221282
46.2 -0.000150796709434076
46.3 -0.000147804340997482
46.4 -0.000152012923791744
46.5 -0.000151518569211362
46.6 -0.000149752771548606
46.7 -0.00015487524254354
46.8 -0.000149936319999711
46.9 -0.000150347288581543
47 -0.000152357247188206
47.1 -0.000154162411433845
47.2 -0.000152412723480211
47.3 -0.000152268961556956
47.4 -0.000152286019030612
47.5 -0.000153321460430789
47.6 -0.000155243061698229
47.7 -0.000154335040619458
47.8 -0.000156645549580503
47.9 -0.000153861188394444
48 -0.00015374069731422
48.1 -0.000156780111325361
48.2 -0.000155009411301421
48.3 -0.000157578086060539
48.4 -0.000154931220421872
48.5 -0.000153396015932117
48.6 -0.000156992250879284
48.7 -0.000156262016020037
48.8 -0.000153395312153748
48.9 -0.000159863252576997
49 -0.000156667992641246
49.1 -0.000154342595251933
49.2 -0.000156679729698794
49.3 -0.000158384383055932
49.4 -0.00015697814927762
49.5 -0.000156937054313744
49.6 -0.000156700673699106
49.7 -0.000160509847546564
49.8 -0.000158456254354178
49.9 -0.000158404542986545
50 -0.000160382465509201


==> dataset/expE/err_talbot_n20.txt <==
0.1 -2.61087747122089e-16
0.2 -3.35394320992541e-15
0.3 2.36395375930593e-15
0.4 1.38626089773997e-15
0.5 -2.1918231118967e-15
0.6 -2.12503625807159e-15
0.7 -3.13984949151802e-15
0.8 -9.22872889219661e-16
0.9 3.09474668114262e-15
1 1.36002320516582e-15
1.1 -3.38618022510673e-15
1.2 2.88657986402541e-15
1.3 2.33146835171283e-15
1.4 3.1641356201817e-15
1.5 2.22044604925031e-15
1.6 -4.10782519111308e-15
1.7 1.66533453693773e-15
1.8 -1.22124532708767e-15
1.9 2.66453525910038e-15
2 -1.02140518265514e-14
2.1 -3.33066907387547e-15
2.2 -6.66133814775094e-15
2.3 5.32907051820075e-15
2.4 4.88498130835069e-15
2.5 -1.15463194561016e-14
2.6 -4.44089209850063e-15
2.7 -1.77635683940025e-15
2.8 -1.77635683940025e-15
2.9 1.33226762955019e-15
3 -4.44089209850063e-15
3.1 -1.77635683940025e-14
3.2 -2.30926389122033e-14
3.3 -7.54951656745106e-15
3.4 -2.22044604925031e-14
3.5 8.88178419700125e-15
3.6 -5.15143483426073e-14
3.7 -1.68753899743024e-14
3.8 -3.64153152077051e-14
3.9 -4.88498130835069e-14
4 -8.88178419700125e-15
4.1 -1.77635683940025e-14
4.2 -2.30926389122033e-14
4.3 2.57571741713036e-14
4.4 8.88178419700125e-16
4.5 -2.57571741713036e-14
4.6 -2.66453525910038e-15
4.7 -2.1316282072803e-14
4.8 -6.21724893790088e-14
4.9 1.68753899743024e-14
5 -3.19744231092045e-14
5.1 -1.06581410364015e-14
5.2 4.2632564145606e-14
5.3 -2.66453525910038e-14
5.4 1.4210854715202e-14
5.5 -7.46069872548105e-14
5.6 -1.24344978758018e-14
5.7 7.8159700933611e-14
5.8 -7.8159700933611e-14
5.9 7.99360577730113e-14
6 -7.99360577730113e-14
6.1 -2.66453525910038e-14
6.2 2.30926389122033e-14
6.3 8.17124146124115e-14
6.4 -4.08562073062058e-14
6.5 -1.01252339845814e-13
6.6 -1.24344978758018e-14
6.7 8.17124146124115e-14
6.8 -1.13686837721616e-13
6.9 1.4033219031262e-13
7 5.86197757002083e-14
7.1 -1.47437617670221e-13
7.2 9.2370555648813e-14
7.3 -2.30926389122033e-14
7.4 6.57252030578093e-14
7.5 9.2370555648813e-14
7.6 -1.15463194561016e-13
7.7 6.92779167366098e-14
7.8 -2.20268248085631e-13
7.9 -2.16715534406831e-13
8 -3.5527136788005e-14
8.1 1.17239551400417e-13
8.2 -1.4210854715202e-13
8.3 -3.05533376376843e-13
8.4 -4.2632564145606e-14
8.5 -1.10134124042816e-13
8.6 -3.5527136788005e-14
8.7 -9.9475983006414e-14
8.8 5.6843418860808e-14
8.9 2.48689957516035e-14
9 1.77635683940025e-14
9.1 -6.75015598972095e-14
9.2 9.59232693276135e-14
9.3 -1.17239551400417e-13
9.4 1.06581410364015e-13
9.5 -5.32907051820075e-14
9.6 9.9475983006414e-14
9.7 -6.3948846218409e-14
9.8 7.105427357601e-14
9.9 2.8066438062524e-13
10 -1.74082970261225e-13
10.1 3.90798504668055e-14
10.2 1.81188397618826e-13
10.3 8.5265128291212e-14
10.4 1.17239551400417e-13
10.5 2.62900812231237e-13
10.6 -2.41584530158434e-13
10.7 -2.0961010704923e-13
10.8 1.35003119794419e-13
10.9 -1.49213974509621e-13
11 -2.27373675443232e-13
11.1 -2.02504679691629e-13
11.2 2.20268248085631e-13
11.3 1.91846538655227e-13
11.4 5.32907051820075e-14
11.5 -1.70530256582424e-13
11.6 1.49213974509621e-13
11.7 -7.8159700933611e-14
11.8 7.105427357601e-14
11.9 -6.75015598972095e-14
12 -3.12638803734444e-13
12.1 -1.13686837721616e-13
12.2 -1.4210854715202e-14
12.3 2.52242671194836e-13
12.4 2.8421709430404e-13
12.5 -2.34479102800833e-13
12.6 3.90798504668055e-13
12.7 1.10134124042816e-13
12.8 -2.41584530158434e-13
12.9 -8.88178419700125e-14
13 2.1316282072803e-14
13.1 -6.75015598972095e-14
13.2 -1.52766688188422e-13
13.3 2.48689957516035e-13
13.4 1.03028696685215e-13
13.5 1.88293824976427e-13
13.6 1.10134124042816e-13
13.7 -6.03961325396085e-14
13.8 1.59872115546023e-13
13.9 -9.9475983006414e-14
14 3.76587649952853e-13
14.1 7.105427357601e-15
14.2 -1.06581410364015e-14
14.3 -2.06057393370429e-13
14.4 4.9737991503207e-14
14.5 2.62900812231237e-13
14.6 -1.13686837721616e-13
14.7 1.56319401867222e-13
14.8 3.69482222595252e-13
14.9 8.5265128291212e-14
15 -2.70006239588838e-13
15.1 1.27897692436818e-13
15.2 6.3948846218409e-14
15.3 1.63424829224823e-13
15.4 -1.06581410364015e-13
15.5 2.48689957516035e-13
15.6 -4.9737991503207e-14
15.7 2.34479102800833e-13
15.8 1.56319401867222e-13
15.9 2.20268248085631e-13
16 -2.20268248085631e-13
16.1 6.11066752753686e-13
16.2 7.105427357601e-15
16.3 -4.47641923528863e-13
16.4 3.19744231092045e-13
16.5 1.35003119794419e-13
16.6 1.70530256582424e-13
16.7 -1.49213974509621e-13
16.8 2.77111666946439e-13
16.9 3.5527136788005e-14
17 -4.54747350886464e-13
17.1 2.34479102800833e-13
17.2 -2.8421709430404e-13
17.3 -1.13686837721616e-13
17.4 3.33955085807247e-13
17.5 -3.97903932025656e-13
17.6 6.11066752753686e-13
17.7 1.98951966012828e-13
17.8 -2.8421709430404e-14
17.9 4.9737991503207e-14
18 3.97903932025656e-13
18.1 1.4210854715202e-13
18.2 -2.77111666946439e-13
18.3 3.69482222595252e-13
18.4 -5.6843418860808e-14
18.5 4.2632564145606e-13
18.6 2.41584530158434e-13
18.7 3.5527136788005e-13
18.8 3.26849658449646e-13
18.9 4.47641923528863e-13
19 3.90798504668055e-13
19.1 4.76063632959267e-13
19.2 -4.9737991503207e-14
19.3 -1.63424829224823e-13
19.4 -2.8421709430404e-14
19.5 -6.3948846218409e-14
19.6 5.6843418860808e-13
19.7 7.17648163117701e-13
19.8 1.49213974509621e-13
19.9 8.5265128291212e-14
20 7.105427357601e-14
20.1 -1.84741111297626e-13
20.2 -2.8421709430404e-13
20.3 -1.4210854715202e-14
20.4 3.12638803734444e-13
20.5 -3.83693077310454e-13
20.6 -4.2632564145606e-13
20.7 -5.47117906535277e-13
20.8 -1.27897692436818e-13
20.9 -1.4210854715202e-13
21 -2.1316282072803e-14
21.1 1.06581410364015e-13
21.2 5.25801624462474e-13
21.3 -2.8421709430404e-14
21.4 6.53699316899292e-13
21.5 -4.2632564145606e-14
21.6 -2.8421709430404e-13
21.7 1.35003119794419e-13
21.8 3.41060513164848e-13
21.9 -2.48689957516035e-13
22 -5.04485342389671e-13
22.1 -3.41060513164848e-13
22.2 -2.1316282072803e-14
22.3 1.56319401867222e-13
22.4 -1.84741111297626e-13
22.5 3.76587649952853e-13
22.6 1.98951966012828e-13
22.7 -7.105427357601e-14
22.8 -1.70530256582424e-13
22.9 -5.6843418860808e-14
23 -6.25277607468888e-13
23.1 2.41584530158434e-13
23.2 7.105427357601e-15
23.3 4.9737991503207e-13
23.4 9.2370555648813e-14
23.5 -3.5527136788005e-14
23.6 2.8421709430404e-14
23.7 1.70530256582424e-13
23.8 -5.11590769747272e-13
23.9 3.05533376376843e-13
24 -9.9475983006414e-14
24.1 4.40536496171262e-13
24.2 -3.26849658449646e-13
24.3 2.91322521661641e-13
24.4 -2.62900812231237e-13
24.5 2.62900812231237e-13
24.6 5.04485342389671e-13
24.7 -8.17124146124115e-13
24.8 -2.8421709430404e-14
24.9 2.1316282072803e-14
25 -1.49213974509621e-13
25.1 -2.98427949019242e-13
25.2 -4.9737991503207e-14
25.3 2.55795384873636e-13
25.4 2.55795384873636e-13
25.5 -3.62376795237651e-13
25.6 5.54223333892878e-13
25.7 -7.8159700933611e-14
25.8 -2.62900812231237e-13
25.9 -5.11590769747272e-13
26 -6.96331881044898e-13
26.1 5.04485342389671e-13
26.2 -5.18696197104873e-13
26.3 -7.53175299905706e-13
26.4 -8.31335000839317e-13
26.5 -1.24344978758018e-12
26.6 -4.12114786740858e-13
26.7 1.20792265079217e-13
26.8 -1.56319401867222e-13
26.9 -1.49213974509621e-13
27 5.54223333892878e-13
27.1 -9.66338120633736e-13
27.2 1.84741111297626e-13
27.3 3.62376795237651e-13
27.4 1.63424829224823e-13
27.5 9.66338120633736e-13
27.6 1.13686837721616e-13
27.7 -6.46593889541691e-13
27.8 -7.67386154620908e-13
27.9 -5.25801624462474e-13
28 4.2632564145606e-13
28.1 -9.9475983006414e-14
28.2 -4.9737991503207e-14
28.3 7.105427357601e-13
28.4 -2.70006239588838e-13
28.5 6.46593889541691e-13
28.6 -4.68958205601666e-13
28.7 -5.47117906535277e-13
28.8 -2.27373675443232e-13
28.9 2.8421709430404e-14
29 3.33955085807247e-13
29.1 2.27373675443232e-13
29.2 -3.48165940522449e-13
29.3 -7.17648163117701e-13
29.4 2.8421709430404e-13
29.5 5.6843418860808e-14
29.6 -4.54747350886464e-13
29.7 2.1316282072803e-14
29.8 -5.04485342389671e-13
29.9 1.49213974509621e-13
30 4.2632564145606e-13
30.1 -4.2632564145606e-14
30.2 -3.97903932025656e-13
30.3 -4.19220214098459e-13
30.4 -9.9475983006414e-14
30.5 -7.24753590475302e-13
30.6 -3.41060513164848e-13
30.7 -2.55795384873636e-13
30.8 -1.53477230924182e-12
30.9 -8.81072992342524e-13
31 -8.38440428196918e-13
31.1 3.48165940522449e-13
31.2 -6.03961325396085e-13
31.3 -8.88178419700125e-13
31.4 -5.47117906535277e-13
31.5 -2.55795384873636e-13
31.6 3.69482222595252e-13
31.7 1.11555209514336e-12
31.8 7.105427357601e-15
31.9 -5.96855898038484e-13
32 2.27373675443232e-13
32.1 -5.32907051820075e-13
32.2 -5.11590769747272e-13
32.3 -3.5527136788005e-13
32.4 2.20268248085631e-13
32.5 3.76587649952853e-13
32.6 -3.26849658449646e-13
32.7 6.96331881044898e-13
32.8 1.49213974509621e-13
32.9 1.4210854715202e-13
33 -7.95807864051312e-13
33.1 -7.46069872548105e-13
33.2 4.2632564145606e-13
33.3 4.2632564145606e-14
33.4 -7.74491581978509e-13
33.5 3.33955085807247e-13
33.6 -7.46069872548105e-13
33.7 -6.67910171614494e-13
33.8 4.9737991503207e-13
33.9 2.62900812231237e-13
34 -3.26849658449646e-13
34.1 -3.90798504668055e-13
34.2 -2.27373675443232e-13
34.3 1.56319401867222e-13
34.4 5.96855898038484e-13
34.5 -4.90274487674469e-13
34.6 -1.10844666778576e-12
34.7 -2.55795384873636e-13
34.8 -7.8159700933611e-14
34.9 1.03028696685215e-12
35 -1.77635683940025e-13
35.1 -4.2632564145606e-13
35.2 -3.33955085807247e-13
35.3 1.22213350550737e-12
35.4 4.2632564145606e-13
35.5 -9.16600129130529e-13
35.6 -9.16600129130529e-13
35.7 8.88178419700125e-13
35.8 1.70530256582424e-13
35.9 -1.06581410364015e-13
36 -9.9475983006414e-13
36.1 -2.41584530158434e-13
36.2 -5.40012479177676e-13
36.3 0
36.4 -2.20268248085631e-13
36.5 -6.25277607468888e-13
36.6 1.49213974509621e-13
36.7 -7.38964445190504e-13
36.8 -2.98427949019242e-13
36.9 -1.29318777908338e-12
37 -7.95807864051312e-13
37.1 -1.13686837721616e-13
37.2 7.105427357601e-14
37.3 -7.24753590475302e-13
37.4 1.10844666778576e-12
37.5 7.105427357601e-14
37.6 7.105427357601e-14
37.7 -5.25801624462474e-13
37.8 -4.2632564145606e-13
37.9 1.06581410364015e-12
38 -5.6843418860808e-14
38.1 -1.13686837721616e-12
38.2 5.54223333892878e-13
38.3 -5.82645043323282e-13
38.4 3.97903932025656e-13
38.5 -3.97903932025656e-13
38.6 2.1316282072803e-13
38.7 8.66862137627322e-13
38.8 1.13686837721616e-13
38.9 -4.40536496171262e-13
39 -6.11066752753686e-13
39.1 -3.41060513164848e-13
39.2 -2.55795384873636e-13
39.3 -2.27373675443232e-13
39.4 -1.56319401867222e-13
39.5 -2.8421709430404e-13
39.6 1.02318153949454e-12
39.7 -1.17950094136177e-12
39.8 -3.83693077310454e-13
39.9 -5.11590769747272e-13
40 -5.96855898038484e-13
40.1 -1.4210854715202e-13
40.2 -1.19371179607697e-12
40.3 5.40012479177676e-13
40.4 -7.24753590475302e-13
40.5 -5.96855898038484e-13
40.6 1.84741111297626e-13
40.7 -2.41584530158434e-13
40.8 -2.98427949019242e-13
40.9 -1.16529008664656e-12
41 1.70530256582424e-13
41.1 3.41060513164848e-13
41.2 5.25801624462474e-13
41.3 -1.67688085639384e-12
41.4 -5.6843418860808e-13
41.5 -3.69482222595252e-13
41.6 -1.56319401867222e-12
41.7 -1.13686837721616e-13
41.8 -1.4210854715202e-13
41.9 -5.82645043323282e-13
42 9.9475983006414e-14
42.1 1.70530256582424e-13
42.2 4.2632564145606e-14
42.3 1.84741111297626e-13
42.4 -5.82645043323282e-13
42.5 -6.67910171614494e-13
42.6 -1.10844666778576e-12
42.7 -4.2632564145606e-14
42.8 -1.37845290737459e-12
42.9 -4.2632564145606e-14
43 -6.3948846218409e-13
43.1 -1.23634436022257e-12
43.2 -3.69482222595252e-13
43.3 -1.13686837721616e-12
43.4 5.96855898038484e-13
43.5 -1.63424829224823e-12
43.6 -1.27897692436818e-12
43.7 -4.2632564145606e-14
43.8 -8.10018718766514e-13
43.9 -1.16529008664656e-12
44 -1.27897692436818e-13
44.1 2.55795384873636e-13
44.2 -4.40536496171262e-13
44.3 -6.53699316899292e-13
44.4 -8.38440428196918e-13
44.5 -2.8421709430404e-13
44.6 -1.13686837721616e-12
44.7 -4.2632564145606e-13
44.8 1.84741111297626e-13
44.9 -3.83693077310454e-13
45 -1.97530880541308e-12
45.1 7.38964445190504e-13
45.2 2.27373675443232e-13
45.3 -1.4210854715202e-13
45.4 -5.6843418860808e-14
45.5 -3.26849658449646e-13
45.6 -1.19371179607697e-12
45.7 -5.25801624462474e-13
45.8 -3.83693077310454e-13
45.9 9.9475983006414e-13
46 6.96331881044898e-13
46.1 -3.83693077310454e-13
46.2 -5.11590769747272e-13
46.3 -1.02318153949454e-12
46.4 1.98951966012828e-13
46.5 -1.406874616805e-12
46.6 5.96855898038484e-13
46.7 -6.3948846218409e-13
46.8 6.82121026329696e-13
46.9 -9.66338120633736e-13
47 -3.5527136788005e-13
47.1 -3.12638803734444e-13
47.2 -8.24229573481716e-13
47.3 -6.53699316899292e-13
47.4 -3.97903932025656e-13
47.5 4.68958205601666e-13
47.6 1.70530256582424e-13
47.7 -1.81898940354586e-12
47.8 -3.12638803734444e-13
47.9 1.17950094136177e-12
48 1.70530256582424e-13
48.1 -8.5265128291212e-14
48.2 -3.83693077310454e-13
48.3 -2.00373051484348e-12
48.4 -1.46371803566581e-12
48.5 -4.9737991503207e-13
48.6 6.53699316899292e-13
48.7 -1.10844666778576e-12
48.8 -9.9475983006414e-14
48.9 4.83169060316868e-13
49 -5.96855898038484e-13
49.1 -1.49213974509621e-12
49.2 -8.10018718766514e-13
49.3 -7.24753590475302e-13
49.4 -4.2632564145606e-14
49.5 -9.9475983006414e-14
49.6 -3.83693077310454e-13
49.7 -4.54747350886464e-13
49.8 -1.17950094136177e-12
49.9 1.57740487338742e-12
50 -3.5527136788005e-13


==> dataset/expE/err_talbotcutoff_n20.txt <==
0.1 -2.61087747122089e-16
0.2 -3.35394320992541e-15
0.3 2.36395375930593e-15
0.4 1.38626089773997e-15
0.5 -2.1918231118967e-15
0.6 -2.12503625807159e-15
0.7 -3.13984949151802e-15
0.8 -9.22872889219661e-16
0.9 3.09474668114262e-15
1 1.36002320516582e-15
1.1 -3.38618022510673e-15
1.2 2.88657986402541e-15
1.3 2.33146835171283e-15
1.4 3.1641356201817e-15
1.5 2.22044604925031e-15
1.6 -4.10782519111308e-15
1.7 1.66533453693773e-15
1.8 -1.22124532708767e-15
1.9 2.66453525910038e-15
2 -1.02140518265514e-14
2.1 -3.33066907387547e-15
2.2 -6.66133814775094e-15
2.3 5.32907051820075e-15
2.4 4.88498130835069e-15
2.5 -1.15463194561016e-14
2.6 -4.44089209850063e-15
2.7 -1.77635683940025e-15
2.8 -1.77635683940025e-15
2.9 1.33226762955019e-15
3 -4.44089209850063e-15
3.1 -1.77635683940025e-14
3.2 -2.30926389122033e-14
3.3 -7.54951656745106e-15
3.4 -2.22044604925031e-14
3.5 8.88178419700125e-15
3.6 -5.15143483426073e-14
3.7 -1.68753899743024e-14
3.8 -3.64153152077051e-14
3.9 -4.88498130835069e-14
4 -8.88178419700125e-15
4.1 -1.77635683940025e-14
4.2 -2.30926389122033e-14
4.3 2.57571741713036e-14
4.4 8.88178419700125e-16
4.5 -2.57571741713036e-14
4.6 -2.66453525910038e-15
4.7 -2.1316282072803e-14
4.8 -6.21724893790088e-14
4.9 1.68753899743024e-14
5 -3.19744231092045e-14
5.1 -1.06581410364015e-14
5.2 4.2632564145606e-14
5.3 -2.66453525910038e-14
5.4 1.4210854715202e-14
5.5 -7.46069872548105e-14
5.6 -1.24344978758018e-14
5.7 7.8159700933611e-14
5.8 -7.8159700933611e-14
5.9 7.99360577730113e-14
6 -7.99360577730113e-14
6.1 -2.66453525910038e-14
6.2 2.30926389122033e-14
6.3 8.17124146124115e-14
6.4 -4.08562073062058e-14
6.5 -1.01252339845814e-13
6.6 -1.24344978758018e-14
6.7 8.17124146124115e-14
6.8 -1.13686837721616e-13
6.9 1.4033219031262e-13
7 5.86197757002083e-14
7.1 -1.47437617670221e-13
7.2 9.2370555648813e-14
7.3 -2.30926389122033e-14
7.4 6.57252030578093e-14
7.5 9.2370555648813e-14
7.6 -1.15463194561016e-13
7.7 6.92779167366098e-14
7.8 -2.20268248085631e-13
7.9 -2.16715534406831e-13
8 -3.5527136788005e-14
8.1 1.17239551400417e-13
8.2 -1.4210854715202e-13
8.3 -3.05533376376843e-13
8.4 -4.2632564145606e-14
8.5 -1.10134124042816e-13
8.6 -3.5527136788005e-14
8.7 -9.9475983006414e-14
8.8 5.6843418860808e-14
8.9 2.48689957516035e-14
9 1.77635683940025e-14
9.1 -6.75015598972095e-14
9.2 9.59232693276135e-14
9.3 -1.17239551400417e-13
9.4 1.06581410364015e-13
9.5 -5.32907051820075e-14
9.6 9.9475983006414e-14
9.7 -6.3948846218409e-14
9.8 7.105427357601e-14
9.9 2.8066438062524e-13
10 -1.74082970261225e-13
10.1 3.90798504668055e-14
10.2 1.81188397618826e-13
10.3 8.5265128291212e-14
10.4 1.17239551400417e-13
10.5 2.62900812231237e-13
10.6 -2.41584530158434e-13
10.7 -2.0961010704923e-13
10.8 1.35003119794419e-13
10.9 -1.49213974509621e-13
11 -2.27373675443232e-13
11.1 -2.02504679691629e-13
11.2 2.20268248085631e-13
11.3 1.91846538655227e-13
11.4 5.32907051820075e-14
11.5 -1.70530256582424e-13
11.6 1.49213974509621e-13
11.7 -7.8159700933611e-14
11.8 7.105427357601e-14
11.9 -6.75015598972095e-14
12 -3.12638803734444e-13
12.1 -1.13686837721616e-13
12.2 -1.4210854715202e-14
12.3 2.52242671194836e-13
12.4 2.8421709430404e-13
12.5 -2.34479102800833e-13
12.6 3.90798504668055e-13
12.7 1.10134124042816e-13
12.8 -2.41584530158434e-13
12.9 -8.88178419700125e-14
13 2.1316282072803e-14
13.1 -6.75015598972095e-14
13.2 -1.52766688188422e-13
13.3 2.48689957516035e-13
13.4 1.03028696685215e-13
13.5 1.88293824976427e-13
13.6 1.10134124042816e-13
13.7 -6.03961325396085e-14
13.8 1.59872115546023e-13
13.9 -9.9475983006414e-14
14 3.76587649952853e-13
14.1 7.105427357601e-15
14.2 -1.06581410364015e-14
14.3 -2.06057393370429e-13
14.4 4.9737991503207e-14
14.5 2.62900812231237e-13
14.6 -1.13686837721616e-13
14.7 1.56319401867222e-13
14.8 3.69482222595252e-13
14.9 8.5265128291212e-14
15 -2.70006239588838e-13
15.1 1.27897692436818e-13
15.2 6.3948846218409e-14
15.3 1.63424829224823e-13
15.4 -1.06581410364015e-13
15.5 2.48689957516035e-13
15.6 -4.9737991503207e-14
15.7 2.34479102800833e-13
15.8 1.56319401867222e-13
15.9 2.20268248085631e-13
16 -2.20268248085631e-13
16.1 6.11066752753686e-13
16.2 7.105427357601e-15
16.3 -4.47641923528863e-13
16.4 3.19744231092045e-13
16.5 1.35003119794419e-13
16.6 1.70530256582424e-13
16.7 -1.49213974509621e-13
16.8 2.77111666946439e-13
16.9 3.5527136788005e-14
17 -4.54747350886464e-13
17.1 2.34479102800833e-13
17.2 -2.8421709430404e-13
17.3 -1.13686837721616e-13
17.4 3.33955085807247e-13
17.5 -3.97903932025656e-13
17.6 6.11066752753686e-13
17.7 1.98951966012828e-13
17.8 -2.8421709430404e-14
17.9 4.9737991503207e-14
18 3.97903932025656e-13
18.1 1.4210854715202e-13
18.2 -2.77111666946439e-13
18.3 3.69482222595252e-13
18.4 -5.6843418860808e-14
18.5 4.2632564145606e-13
18.6 2.41584530158434e-13
18.7 3.5527136788005e-13
18.8 3.26849658449646e-13
18.9 4.47641923528863e-13
19 3.90798504668055e-13
19.1 4.76063632959267e-13
19.2 -4.9737991503207e-14
19.3 -1.63424829224823e-13
19.4 -2.8421709430404e-14
19.5 -6.3948846218409e-14
19.6 5.6843418860808e-13
19.7 7.17648163117701e-13
19.8 1.49213974509621e-13
19.9 8.5265128291212e-14
20 7.105427357601e-14
20.1 -1.84741111297626e-13
20.2 -2.8421709430404e-13
20.3 -1.4210854715202e-14
20.4 3.12638803734444e-13
20.5 -3.83693077310454e-13
20.6 -4.2632564145606e-13
20.7 -5.47117906535277e-13
20.8 -1.27897692436818e-13
20.9 -1.4210854715202e-13
21 -2.1316282072803e-14
21.1 1.06581410364015e-13
21.2 5.25801624462474e-13
21.3 -2.8421709430404e-14
21.4 6.53699316899292e-13
21.5 -4.2632564145606e-14
21.6 -2.8421709430404e-13
21.7 1.35003119794419e-13
21.8 3.41060513164848e-13
21.9 -2.48689957516035e-13
22 -5.04485342389671e-13
22.1 -3.41060513164848e-13
22.2 -2.1316282072803e-14
22.3 1.56319401867222e-13
22.4 -1.84741111297626e-13
22.5 3.76587649952853e-13
22.6 1.98951966012828e-13
22.7 -7.105427357601e-14
22.8 -1.70530256582424e-13
22.9 -5.6843418860808e-14
23 -6.25277607468888e-13
23.1 2.41584530158434e-13
23.2 7.105427357601e-15
23.3 4.9737991503207e-13
23.4 9.2370555648813e-14
23.5 -3.5527136788005e-14
23.6 2.8421709430404e-14
23.7 1.70530256582424e-13
23.8 -5.11590769747272e-13
23.9 3.05533376376843e-13
24 -9.9475983006414e-14
24.1 4.40536496171262e-13
24.2 -3.26849658449646e-13
24.3 2.91322521661641e-13
24.4 -2.62900812231237e-13
24.5 2.62900812231237e-13
24.6 5.04485342389671e-13
24.7 -8.17124146124115e-13
24.8 -2.8421709430404e-14
24.9 2.1316282072803e-14
25 -1.49213974509621e-13
25.1 -2.98427949019242e-13
25.2 -4.9737991503207e-14
25.3 2.55795384873636e-13
25.4 2.55795384873636e-13
25.5 -3.62376795237651e-13
25.6 5.54223333892878e-13
25.7 -7.8159700933611e-14
25.8 -2.62900812231237e-13
25.9 -5.11590769747272e-13
26 -6.96331881044898e-13
26.1 5.04485342389671e-13
26.2 -5.18696197104873e-13
26.3 -7.53175299905706e-13
26.4 -8.31335000839317e-13
26.5 -1.24344978758018e-12
26.6 -4.12114786740858e-13
26.7 1.20792265079217e-13
26.8 -1.56319401867222e-13
26.9 -1.49213974509621e-13
27 5.54223333892878e-13
27.1 -9.66338120633736e-13
27.2 1.84741111297626e-13
27.3 3.62376795237651e-13
27.4 1.63424829224823e-13
27.5 9.66338120633736e-13
27.6 1.13686837721616e-13
27.7 -6.46593889541691e-13
27.8 -7.67386154620908e-13
27.9 -5.25801624462474e-13
28 4.2632564145606e-13
28.1 -9.9475983006414e-14
28.2 -4.9737991503207e-14
28.3 7.105427357601e-13
28.4 -2.70006239588838e-13
28.5 6.46593889541691e-13
28.6 -4.68958205601666e-13
28.7 -5.47117906535277e-13
28.8 -2.27373675443232e-13
28.9 2.8421709430404e-14
29 3.33955085807247e-13
29.1 2.27373675443232e-13
29.2 -3.48165940522449e-13
29.3 -7.17648163117701e-13
29.4 2.8421709430404e-13
29.5 5.6843418860808e-14
29.6 -4.54747350886464e-13
29.7 2.1316282072803e-14
29.8 -5.04485342389671e-13
29.9 1.49213974509621e-13
30 4.2632564145606e-13
30.1 -4.2632564145606e-14
30.2 -3.97903932025656e-13
30.3 -4.19220214098459e-13
30.4 -9.9475983006414e-14
30.5 -7.24753590475302e-13
30.6 -3.41060513164848e-13
30.7 -2.55795384873636e-13
30.8 -1.53477230924182e-12
30.9 -8.81072992342524e-13
31 -8.38440428196918e-13
31.1 3.48165940522449e-13
31.2 -6.03961325396085e-13
31.3 -8.88178419700125e-13
31.4 -5.47117906535277e-13
31.5 -2.55795384873636e-13
31.6 3.69482222595252e-13
31.7 1.11555209514336e-12
31.8 7.105427357601e-15
31.9 -5.96855898038484e-13
32 2.27373675443232e-13
32.1 -5.32907051820075e-13
32.2 -5.11590769747272e-13
32.3 -3.5527136788005e-13
32.4 2.20268248085631e-13
32.5 3.76587649952853e-13
32.6 -3.26849658449646e-13
32.7 6.96331881044898e-13
32.8 1.49213974509621e-13
32.9 1.4210854715202e-13
33 -7.95807864051312e-13
33.1 -7.46069872548105e-13
33.2 4.2632564145606e-13
33.3 4.2632564145606e-14
33.4 -7.74491581978509e-13
33.5 3.33955085807247e-13
33.6 -7.46069872548105e-13
33.7 -6.67910171614494e-13
33.8 4.9737991503207e-13
33.9 2.62900812231237e-13
34 -3.26849658449646e-13
34.1 -3.90798504668055e-13
34.2 -2.27373675443232e-13
34.3 1.56319401867222e-13
34.4 5.96855898038484e-13
34.5 -4.90274487674469e-13
34.6 -1.10844666778576e-12
34.7 -2.55795384873636e-13
34.8 -7.8159700933611e-14
34.9 1.03028696685215e-12
35 -1.77635683940025e-13
35.1 -4.2632564145606e-13
35.2 -3.33955085807247e-13
35.3 1.22213350550737e-12
35.4 4.2632564145606e-13
35.5 -9.16600129130529e-13
35.6 -9.16600129130529e-13
35.7 8.88178419700125e-13
35.8 1.70530256582424e-13
35.9 -1.06581410364015e-13
36 -9.9475983006414e-13
36.1 -2.41584530158434e-13
36.2 -5.40012479177676e-13
36.3 0
36.4 -2.20268248085631e-13
36.5 -6.25277607468888e-13
36.6 1.49213974509621e-13
36.7 -7.38964445190504e-13
36.8 -2.98427949019242e-13
36.9 -1.29318777908338e-12
37 -7.95807864051312e-13
37.1 -1.13686837721616e-13
37.2 7.105427357601e-14
37.3 -7.24753590475302e-13
37.4 1.10844666778576e-12
37.5 7.105427357601e-14
37.6 7.105427357601e-14
37.7 -5.25801624462474e-13
37.8 -4.2632564145606e-13
37.9 1.06581410364015e-12
38 -5.6843418860808e-14
38.1 -1.13686837721616e-12
38.2 5.54223333892878e-13
38.3 -5.82645043323282e-13
38.4 3.97903932025656e-13
38.5 -3.97903932025656e-13
38.6 2.1316282072803e-13
38.7 8.66862137627322e-13
38.8 1.13686837721616e-13
38.9 -4.40536496171262e-13
39 -6.11066752753686e-13
39.1 -3.41060513164848e-13
39.2 -2.55795384873636e-13
39.3 -2.27373675443232e-13
39.4 -1.56319401867222e-13
39.5 -2.8421709430404e-13
39.6 1.02318153949454e-12
39.7 -1.17950094136177e-12
39.8 -3.83693077310454e-13
39.9 -5.11590769747272e-13
40 -5.96855898038484e-13
40.1 -1.4210854715202e-13
40.2 -1.19371179607697e-12
40.3 5.40012479177676e-13
40.4 -7.24753590475302e-13
40.5 -5.96855898038484e-13
40.6 1.84741111297626e-13
40.7 -2.41584530158434e-13
40.8 -2.98427949019242e-13
40.9 -1.16529008664656e-12
41 1.70530256582424e-13
41.1 3.41060513164848e-13
41.2 5.25801624462474e-13
41.3 -1.67688085639384e-12
41.4 -5.6843418860808e-13
41.5 -3.69482222595252e-13
41.6 -1.56319401867222e-12
41.7 -1.13686837721616e-13
41.8 -1.4210854715202e-13
41.9 -5.82645043323282e-13
42 9.9475983006414e-14
42.1 1.70530256582424e-13
42.2 4.2632564145606e-14
42.3 1.84741111297626e-13
42.4 -5.82645043323282e-13
42.5 -6.67910171614494e-13
42.6 -1.10844666778576e-12
42.7 -4.2632564145606e-14
42.8 -1.37845290737459e-12
42.9 -4.2632564145606e-14
43 -6.3948846218409e-13
43.1 -1.23634436022257e-12
43.2 -3.69482222595252e-13
43.3 -1.13686837721616e-12
43.4 5.96855898038484e-13
43.5 -1.63424829224823e-12
43.6 -1.27897692436818e-12
43.7 -4.2632564145606e-14
43.8 -8.10018718766514e-13
43.9 -1.16529008664656e-12
44 -1.27897692436818e-13
44.1 2.55795384873636e-13
44.2 -4.40536496171262e-13
44.3 -6.53699316899292e-13
44.4 -8.38440428196918e-13
44.5 -2.8421709430404e-13
44.6 -1.13686837721616e-12
44.7 -4.2632564145606e-13
44.8 1.84741111297626e-13
44.9 -3.83693077310454e-13
45 -1.97530880541308e-12
45.1 7.38964445190504e-13
45.2 2.27373675443232e-13
45.3 -1.4210854715202e-13
45.4 -5.6843418860808e-14
45.5 -3.26849658449646e-13
45.6 -1.19371179607697e-12
45.7 -5.25801624462474e-13
45.8 -3.83693077310454e-13
45.9 9.9475983006414e-13
46 6.96331881044898e-13
46.1 -3.83693077310454e-13
46.2 -5.11590769747272e-13
46.3 -1.02318153949454e-12
46.4 1.98951966012828e-13
46.5 -1.406874616805e-12
46.6 5.96855898038484e-13
46.7 -6.3948846218409e-13
46.8 6.82121026329696e-13
46.9 -9.66338120633736e-13
47 -3.5527136788005e-13
47.1 -3.12638803734444e-13
47.2 -8.24229573481716e-13
47.3 -6.53699316899292e-13
47.4 -3.97903932025656e-13
47.5 4.68958205601666e-13
47.6 1.70530256582424e-13
47.7 -1.81898940354586e-12
47.8 -3.12638803734444e-13
47.9 1.17950094136177e-12
48 1.70530256582424e-13
48.1 -8.5265128291212e-14
48.2 -3.83693077310454e-13
48.3 -2.00373051484348e-12
48.4 -1.46371803566581e-12
48.5 -4.9737991503207e-13
48.6 6.53699316899292e-13
48.7 -1.10844666778576e-12
48.8 -9.9475983006414e-14
48.9 4.83169060316868e-13
49 -5.96855898038484e-13
49.1 -1.49213974509621e-12
49.2 -8.10018718766514e-13
49.3 -7.24753590475302e-13
49.4 -4.2632564145606e-14
49.5 -9.9475983006414e-14
49.6 -3.83693077310454e-13
49.7 -4.54747350886464e-13
49.8 -1.17950094136177e-12
49.9 1.57740487338742e-12
50 -3.5527136788005e-13


==> dataset/expE/err_tame1.txt <==
0.1 4.66674e-15
0.2 4.145561e-14
0.3 9.481264e-14
0.4 1.412349e-13
0.5 3.5686298e-13
0.6 3.3955477e-13
0.7 3.8510514e-13
0.8 4.4982768e-13
0.9 5.3139437e-13
1 6.3377081e-13
1.1 7.8251294e-13
1.2 1.06464837e-12
1.3 1.75343073e-12
1.4 8.17096391e-12
1.5 -2.17037499e-12
1.6 -7.8170803e-13
1.7 -3.9002135e-13
1.8 -2.0783375e-13
1.9 -3.175238e-14
2 -1.021405e-14
2.1 5.795364e-14
2.2 7.61613e-14
2.3 1.0347279e-13
2.4 1.4033219e-13
2.5 1.4521717e-13
2.6 1.5498713e-13
2.7 1.687539e-13
2.8 1.8829382e-13
2.9 1.7053026e-13
3 2.0206059e-13
3.1 2.1849189e-13
3.2 1.9539925e-13
3.3 1.89182e-13
3.4 2.0961011e-13
3.5 2.1227464e-13
3.6 2.016165e-13
3.7 1.9717561e-13
3.8 2.4336089e-13
3.9 2.3181457e-13
4 2.7000624e-13
4.1 2.5135449e-13
4.2 2.2293278e-13
4.3 2.3803182e-13
4.4 2.7533531e-13
4.5 2.797762e-13
4.6 1.687539e-13
4.7 3.2951419e-13
4.8 3.0286884e-13
4.9 2.4868996e-13
5 3.0020431e-13
5.1 3.5704772e-13
5.2 3.8724579e-13
5.3 3.5349501e-13
5.4 5.1514348e-13
5.5 6.7323924e-13
5.6 1.12443388e-12
5.7 1.533173588e-11
5.8 -1.00541797e-12
5.9 -3.0553338e-13
6 -1.5099033e-13
6.1 -1.1191048e-13
6.2 -1.1723955e-13
6.3 -1.24345e-14
6.4 -4.085621e-14
6.5 1.563194e-13
6.6 1.1901591e-13
6.7 2.842171e-14
6.8 -1.77636e-15
6.9 2.344791e-13
7 8.881784e-14
7.1 1.0125234e-13
7.2 1.598721e-14
7.3 2.5401903e-13
7.4 6.039613e-14
7.5 -1.1013412e-13
7.6 1.598721e-14
7.7 -3.375078e-14
7.8 2.1138646e-13
7.9 3.907985e-14
8 1.3855583e-13
8.1 -7.105427e-14
8.2 -1.0658141e-13
8.3 8.171241e-14
8.4 -1.4210855e-13
8.5 3.0198066e-13
8.6 3.197442e-14
8.7 -1.1368684e-13
8.8 2.0605739e-13
8.9 4.973799e-14
9 -3.552714e-14
9.1 1.030287e-13
9.2 7.81597e-14
9.3 6.039613e-14
9.4 -5.684342e-14
9.5 -3.552714e-14
9.6 1.2434498e-13
9.7 8.881784e-14
9.8 1.776357e-14
9.9 -8.881784e-14
10 -2.344791e-13
10.1 -1.6342483e-13
10.2 -3.4461323e-13
10.3 -2.7000624e-13
10.4 -1.7763568e-13
10.5 -2.7000624e-13
10.6 -4.263256e-14
10.7 -2.593481e-13
10.8 -2.593481e-13
10.9 -3.2684966e-13
11 -2.0961011e-13
11.1 -2.4868996e-13
11.2 -2.9132252e-13
11.3 -8.881784e-14
11.4 -3.9435122e-13
11.5 -2.8421709e-13
11.6 -1.0658141e-13
11.7 2.0250468e-13
11.8 -1.00541797e-12
11.9 -4.7606363e-13
12 -4.2632564e-13
12.1 -3.5527137e-13
12.2 -7.7449158e-13
12.3 -5.7909233e-13
12.4 -6.8922645e-13
12.5 -1.01962883e-12
12.6 -1.43529633e-12
12.7 -2.71072054e-12
12.8 8.11795076e-12
12.9 9.5567998e-13
13 8.171241e-14
13.1 1.811884e-13
13.2 -3.907985e-14
13.3 -1.2079227e-13
13.4 4.263256e-14
13.5 1.5276669e-13
13.6 -1.9184654e-13
13.7 -7.105427e-14
13.8 -1.030287e-13
13.9 -6.501466e-13
14 -1.5276669e-13
14.1 -2.6645353e-13
14.2 -7.460699e-14
14.3 2.2737368e-13
14.4 -2.131628e-14
14.5 1.4210855e-13
14.6 4.5474735e-13
14.7 -9.947598e-14
14.8 0
14.9 7.1764816e-13
15 -1.133315664e-11
15.1 -7.8159701e-13
15.2 -7.1054274e-13
15.3 -2.6290081e-13
15.4 -4.1922021e-13
15.5 -5.4001248e-13
15.6 -5.7553962e-13
15.7 -1.3500312e-13
15.8 -5.4001248e-13
15.9 7.10543e-15
16 -5.684342e-14
16.1 1.4921397e-13
16.2 -1.1368684e-13
16.3 1.0658141e-13
16.4 -4.5474735e-13
16.5 7.81597e-14
16.6 -2.7000624e-13
16.7 -3.126388e-13
16.8 -9.0238927e-13
16.9 1.2789769e-13
17 8.526513e-14
17.1 -1.9895197e-13
17.2 -6.8212103e-13
17.3 1.4921397e-13
17.4 -1.9184654e-13
17.5 -5.7553962e-13
17.6 -3.02691205e-12
17.7 1.73372428e-12
17.8 8.1712415e-13
17.9 7.2475359e-13
18 1.03739239e-12
18.1 9.4502184e-13
18.2 5.6132876e-13
18.3 2.2737368e-13
18.4 5.968559e-13
18.5 9.876544e-13
18.6 4.8316906e-13
18.7 1.15107923e-12
18.8 7.6028073e-13
18.9 1.32871492e-12
19 1.01607611e-12
19.1 8.31335e-13
19.2 7.1054274e-13
19.3 6.3238303e-13
19.4 1.38555833e-12
19.5 3.6948222e-13
19.6 1.34292577e-12
19.7 8.0291329e-13
19.8 1.49213975e-12
19.9 1.15818466e-12
20 7.6028073e-13
20.1 3.8369308e-13
20.2 1.49213975e-12
20.3 9.4502184e-13
20.4 7.1764816e-13
20.5 1.17950094e-12
20.6 1.39266376e-12
20.7 1.0658141e-12
20.8 8.3844043e-13
20.9 1.20792265e-12
21 6.1106675e-13
21.1 1.70530257e-12
21.2 1.52056145e-12
21.3 1.51345603e-12
21.4 2.17426077e-12
21.5 1.27897692e-12
21.6 1.49924517e-12
21.7 1.34292577e-12
21.8 1.34292577e-12
21.9 1.23634436e-12
22 1.62003744e-12
22.1 1.64845915e-12
22.2 1.09423581e-12
22.3 1.15818466e-12
22.4 1.35713663e-12
22.5 1.54898316e-12
22.6 1.47792889e-12
22.7 1.30029321e-12
22.8 1.62003744e-12
22.9 1.34292577e-12
23 2.16004992e-12
23.1 1.63424829e-12
23.2 1.78346227e-12
23.3 1.97530881e-12
23.4 1.42108547e-12
23.5 2.22399876e-12
23.6 1.81188398e-12
23.7 2.25242047e-12
23.8 1.30739863e-12
23.9 1.56319402e-12
24 1.22213351e-12
24.1 1.96109795e-12
24.2 2.06057393e-12
24.3 1.96109795e-12
24.4 1.43529633e-12
24.5 1.84741111e-12
24.6 1.90425453e-12
24.7 1.20081722e-12
24.8 2.33058017e-12
24.9 1.65556457e-12
25 1.32871492e-12
25.1 2.21689334e-12
25.2 1.32871492e-12
25.3 2.28084218e-12
25.4 1.60582658e-12
25.5 2.06767936e-12
25.6 2.33058017e-12
25.7 1.97530881e-12
25.8 2.27373675e-12
25.9 2.19557705e-12
26 2.52242671e-12
26.1 2.47268872e-12
26.2 2.00373051e-12
26.3 1.81188398e-12
26.4 1.65556457e-12
26.5 2.17426077e-12
26.6 1.62714286e-12
26.7 2.17426077e-12
26.8 2.05346851e-12
26.9 2.40873987e-12
27 1.7408297e-12
27.1 1.75504056e-12
27.2 1.08002496e-12
27.3 1.83320026e-12
27.4 1.75504056e-12
27.5 1.49924517e-12
27.6 1.79056769e-12
27.7 2.03925765e-12
27.8 1.20792265e-12
27.9 1.49213975e-12
28 2.18847163e-12
28.1 1.8971491e-12
28.2 1.38555833e-12
28.3 1.55608859e-12
28.4 1.38555833e-12
28.5 1.23634436e-12
28.6 2.81374923e-12
28.7 1.52766688e-12
28.8 2.28084218e-12
28.9 1.22923893e-12
29 1.31450406e-12
29.1 1.44240175e-12
29.2 1.56319402e-12
29.3 1.29318778e-12
29.4 1.80477855e-12
29.5 7.1054274e-13
29.6 1.5063506e-12
29.7 1.12976295e-12
29.8 1.99662509e-12
29.9 1.54898316e-12
30 1.98241423e-12
30.1 1.85451654e-12
30.2 1.60582658e-12
30.3 5.3290705e-13
30.4 1.71240799e-12
30.5 2.05346851e-12
30.6 1.89004368e-12
30.7 9.876544e-13
30.8 2.07478479e-12
30.9 8.3844043e-13
31 9.6633812e-13
31.1 7.531753e-13
31.2 1.83320026e-12
31.3 9.094947e-13
31.4 8.1001872e-13
31.5 1.1155521e-12
31.6 1.66267e-12
31.7 8.2422957e-13
31.8 4.405365e-13
31.9 1.0658141e-12
32 1.01607611e-12
32.1 4.7606363e-13
32.2 5.4001248e-13
32.3 8.8107299e-13
32.4 1.71240799e-12
32.5 1.16529009e-12
32.6 2.26663133e-12
32.7 2.30215846e-12
32.8 1.107736125e-11
32.9 -6.23856522e-12
33 -2.50821586e-12
33.1 -6.3238303e-13
33.2 4.7606363e-13
33.3 -6.750156e-13
33.4 -9.876544e-13
33.5 -1.7053026e-13
33.6 -4.7606363e-13
33.7 -9.2370556e-13
33.8 -9.0238927e-13
33.9 -7.1764816e-13
34 -8.8817842e-13
34.1 -1.22213351e-12
34.2 -1.22923893e-12
34.3 -6.2527761e-13
34.4 -4.9027449e-13
34.5 -7.6738615e-13
34.6 -3.0553338e-13
34.7 -6.6080474e-13
34.8 -2.344791e-13
34.9 -1.1439738e-12
35 -1.03739239e-12
35.1 -3.7658765e-13
35.2 -6.9633188e-13
35.3 -1.79056769e-12
35.4 -1.8971491e-12
35.5 -1.47792889e-12
35.6 -1.37845291e-12
35.7 -1.41398004e-12
35.8 -1.10134124e-12
35.9 -2.01794137e-12
36 -1.79056769e-12
36.1 -8.31335e-13
36.2 -1.47082346e-12
36.3 -1.55608859e-12
36.4 -1.63424829e-12
36.5 -2.45137244e-12
36.6 -1.07291953e-12
36.7 -1.86162197e-12
36.8 -2.67164069e-12
36.9 -2.20268248e-12
37 -1.47792889e-12
37.1 -1.53477231e-12
37.2 -1.77635684e-12
37.3 -2.27373675e-12
37.4 -2.67164069e-12
37.5 -2.72848411e-12
37.6 -1.53477231e-12
37.7 -1.46371804e-12
37.8 -2.21689334e-12
37.9 -2.54374299e-12
38 -1.00897068e-12
38.1 -2.8563818e-12
38.2 -2.92743607e-12
38.3 -3.04112291e-12
38.4 -3.55271368e-12
38.5 -2.20268248e-12
38.6 -3.14059889e-12
38.7 -2.55795385e-12
38.8 -3.15480975e-12
38.9 -3.42481599e-12
39 -3.0127012e-12
39.1 -3.11217718e-12
39.2 -3.73745479e-12
39.3 -4.12114787e-12
39.4 -3.12638804e-12
39.5 -2.58637556e-12
39.6 -1.96109795e-12
39.7 -3.59534624e-12
39.8 -3.51008111e-12
39.9 -3.42481599e-12
40 -3.15480975e-12
40.1 -4.32009983e-12
40.2 -2.81374923e-12
40.3 -3.42481599e-12
40.4 -4.03588274e-12
40.5 -3.48165941e-12
40.6 -3.1690206e-12
40.7 -3.22586402e-12
40.8 -4.16378043e-12
40.9 -4.24904556e-12
41 -4.00746103e-12
41.1 -4.33431069e-12
41.2 -3.79429821e-12
41.3 -5.35749223e-12
41.4 -4.44799753e-12
41.5 -4.54747351e-12
41.6 -4.60431693e-12
41.7 -4.76063633e-12
41.8 -5.04485342e-12
41.9 -5.03064257e-12
42 -5.13011855e-12
42.1 -3.73745479e-12
42.2 -5.61328761e-12
42.3 -3.87956334e-12
42.4 -5.07327513e-12
42.5 -5.64170932e-12
42.6 -5.48538992e-12
42.7 -6.0254024e-12
42.8 -5.13011855e-12
42.9 -4.74642547e-12
43 -5.31485966e-12
43.1 -5.2722271e-12
43.2 -5.32907052e-12
43.3 -5.7127636e-12
43.4 -6.56541488e-12
43.5 -6.01119154e-12
43.6 -5.82645043e-12
43.7 -5.03064257e-12
43.8 -5.28643795e-12
43.9 -5.48538992e-12
44 -5.84066129e-12
44.1 -6.90647539e-12
44.2 -6.08224582e-12
44.3 -6.1817218e-12
44.4 -6.86384283e-12
44.5 -6.35225206e-12
44.6 -6.1817218e-12
44.7 -7.33280103e-12
44.8 -7.06279479e-12
44.9 -6.89226454e-12
45 -6.86384283e-12
45.1 -7.58859642e-12
45.2 -5.49960077e-12
45.3 -6.80699941e-12
45.4 -6.50857146e-12
45.5 -7.531753e-12
45.6 -7.95807864e-12
45.7 -7.57438556e-12
45.8 -7.27595761e-12
45.9 -7.78754838e-12
46 -7.95807864e-12
46.1 -6.40909548e-12
46.2 -5.82645043e-12
46.3 -6.89226454e-12
46.4 -7.91544608e-12
46.5 -7.80175924e-12
46.6 -7.41806616e-12
46.7 -6.6222583e-12
46.8 -8.14281975e-12
46.9 -9.08073616e-12
47 -7.71649411e-12
47.1 -7.2191142e-12
47.2 -6.26698693e-12
47.3 -7.17648163e-12
47.4 -1.030286967e-11
47.5 -8.31335001e-12
47.6 -7.00595137e-12
47.7 -7.47490958e-12
47.8 -8.41282599e-12
47.9 -8.7538865e-12
48 -8.83915163e-12
48.1 -8.49809112e-12
48.2 -8.15703061e-12
48.3 -8.5975671e-12
48.4 -9.00968189e-12
48.5 -9.05231445e-12
48.6 -8.76809736e-12
48.7 -7.67386155e-12
48.8 -8.79651907e-12
48.9 -1.021760454e-11
49 -7.94386779e-12
49.1 -8.8817842e-12
49.2 -9.53548351e-12
49.3 -9.43600753e-12
49.4 -1.048761078e-11
49.5 -9.3507424e-12
49.6 -9.36495326e-12
49.7 -9.97602001e-12
49.8 -9.90496574e-12
49.9 -1.031708052e-11
50 -8.73967565e-12


==> dataset/expE/err_tame2.txt <==
0.1 1.342e-15
0.2 -5.0801e-16
0.3 9.27905e-15
0.4 1.29805e-14
0.5 1.586144e-14
0.6 2.22565e-14
0.7 2.731149e-14
0.8 3.696349e-14
0.9 4.746203e-14
1 9.04832e-15
1.1 3.969047e-14
1.2 5.834222e-14
1.3 7.160939e-14
1.4 7.949197e-14
1.5 8.537615e-14
1.6 7.682743e-14
1.7 7.649437e-14
1.8 5.440093e-14
1.9 5.395684e-14
2 4.085621e-14
2.1 5.218048e-14
2.2 7.793766e-14
2.3 9.503509e-14
2.4 1.2767565e-13
2.5 2.0428104e-13
2.6 2.6201263e-13
2.7 2.633449e-13
2.8 2.7666758e-13
2.9 2.1715962e-13
3 -8.0024876e-13
3.1 5.7998051e-13
3.2 3.9968029e-13
3.3 2.7444713e-13
3.4 2.2382096e-13
3.5 9.05942e-14
3.6 -4.707346e-14
3.7 -1.2612134e-13
3.8 -2.4247271e-13
3.9 -3.126388e-13
4 -4.1833204e-13
4.1 -4.6629367e-13
4.2 -4.8405724e-13
4.3 -6.0129679e-13
4.4 -6.1373129e-13
4.5 -5.6576965e-13
4.6 -5.6932237e-13
4.7 -5.2047255e-13
4.8 -3.9257486e-13
4.9 -3.6415315e-13
5 -2.4158453e-13
5.1 -4.263256e-14
5.2 1.2079227e-13
5.3 2.7000624e-13
5.4 4.9560356e-13
5.5 7.3185902e-13
5.6 1.04627418e-12
5.7 1.14752652e-12
5.8 1.55608859e-12
5.9 1.73550063e-12
6 2.0126123e-12
6.1 2.22044605e-12
6.2 2.37498909e-12
6.3 2.65210076e-12
6.4 2.93987057e-12
6.5 3.0908609e-12
6.6 3.20099502e-12
6.7 3.50475204e-12
6.8 3.58113539e-12
6.9 3.72857301e-12
7 3.82804899e-12
7.1 3.76765286e-12
7.2 4.2597037e-12
7.3 3.79429821e-12
7.4 4.27924363e-12
7.5 3.89377419e-12
7.6 4.04831724e-12
7.7 3.67172959e-12
7.8 4.02877731e-12
7.9 3.98614475e-12
8 3.5065284e-12
8.1 3.57758267e-12
8.2 3.27915473e-12
8.3 2.78888024e-12
8.4 2.2843949e-12
8.5 2.20978791e-12
8.6 1.77635684e-12
8.7 1.74793513e-12
8.8 1.32871492e-12
8.9 1.17239551e-12
9 6.0040861e-13
9.1 -7.81597e-14
9.2 2.7711167e-13
9.3 -4.8316906e-13
9.4 -1.0906831e-12
9.5 -1.71596071e-12
9.6 -2.22755148e-12
9.7 -2.77466938e-12
9.8 -3.12638804e-12
9.9 -3.53495011e-12
10 -4.21351842e-12
10.1 -4.86011231e-12
10.2 -4.98445729e-12
10.3 -5.73407988e-12
10.4 -6.19237994e-12
10.5 -7.15516535e-12
10.6 -7.51754214e-12
10.7 -7.59925456e-12
10.8 -8.06110734e-12
10.9 -9.21573928e-12
11 -1.001154715e-11
11.1 -1.028865881e-11
11.2 -1.025313168e-11
11.3 -1.075051159e-11
11.4 -1.117328452e-11
11.5 -1.208633194e-11
11.6 -1.257305371e-11
11.7 -1.350031198e-11
11.8 -1.289279794e-11
11.9 -1.41042733e-11
12 -1.439559583e-11
12.1 -1.481481604e-11
12.2 -1.498179358e-11
12.3 -1.559996576e-11
12.4 -1.564970376e-11
12.5 -1.596234256e-11
12.6 -1.648103876e-11
12.7 -1.681499384e-11
12.8 -1.74793513e-11
12.9 -1.71169745e-11
13 -1.821476303e-11
13.1 -1.81543669e-11
13.2 -1.79980475e-11
13.3 -1.790212423e-11
13.4 -1.746158773e-11
13.5 -1.907096703e-11
13.6 -1.841726771e-11
13.7 -1.869082666e-11
13.8 -1.895372748e-11
13.9 -1.837463515e-11
14 -1.858779797e-11
14.1 -1.839595143e-11
14.2 -1.870859023e-11
14.3 -1.839595143e-11
14.4 -1.858069254e-11
14.5 -1.8388846e-11
14.6 -1.879385536e-11
14.7 -1.745092959e-11
14.8 -1.833200258e-11
14.9 -1.704592023e-11
15 -1.768540869e-11
15.1 -1.730882104e-11
15.2 -1.598010613e-11
15.3 -1.679723027e-11
15.4 -1.673328143e-11
15.5 -1.666222715e-11
15.6 -1.541877737e-11
15.7 -1.531930138e-11
15.8 -1.491429202e-11
15.9 -1.385558335e-11
16 -1.47011292e-11
16.1 -1.336530886e-11
16.2 -1.364952595e-11
16.3 -1.15321086e-11
16.4 -1.163158458e-11
16.5 -1.097788527e-11
16.6 -1.045208364e-11
16.7 -1.032418595e-11
16.8 -1.001865257e-11
16.9 -7.6099127e-12
17 -8.0007112e-12
17.1 -7.62412355e-12
17.2 -7.36122274e-12
17.3 -5.69855274e-12
17.4 -5.57776048e-12
17.5 -5.1159077e-12
17.6 -3.73034936e-12
17.7 -2.13873363e-12
17.8 -5.966427352e-11
17.9 -1.91135996e-12
18 2.9132252e-13
18.1 9.5923269e-13
18.2 2.6290081e-13
18.3 3.25428573e-12
18.4 2.28794761e-12
18.5 3.85824706e-12
18.6 3.6095571e-12
18.7 4.96669372e-12
18.8 7.11963821e-12
18.9 7.97939492e-12
19 8.98836561e-12
19.1 1.032418595e-11
19.2 9.39337497e-12
19.3 1.155342488e-11
19.4 1.290345608e-11
19.5 1.433875241e-11
19.6 1.466560207e-11
19.7 1.421796014e-11
19.8 1.686828455e-11
19.9 1.606537126e-11
20 1.790567694e-11
20.1 1.919175929e-11
20.2 2.047073622e-11
20.3 2.092548357e-11
20.4 2.305000635e-11
20.5 2.448530267e-11
20.6 2.47766252e-11
20.7 2.594191528e-11
20.8 2.675903943e-11
20.9 2.767563956e-11
21 2.977884606e-11
21.1 2.97646352e-11
21.2 3.131361836e-11
21.3 3.272049298e-11
21.4 3.334577059e-11
21.5 3.392841563e-11
21.6 3.607425469e-11
21.7 3.796429837e-11
21.8 3.91153776e-11
21.9 3.829114803e-11
22 3.942801641e-11
22.1 4.010303201e-11
22.2 3.810640692e-11
22.3 4.519762342e-11
22.4 4.504840945e-11
22.5 4.578737389e-11
22.6 4.709477253e-11
22.7 4.902034334e-11
22.8 4.946798526e-11
22.9 5.163514061e-11
23 5.162092975e-11
23.1 5.501732403e-11
23.2 5.494626976e-11
23.3 5.553602023e-11
23.4 5.601918929e-11
23.5 5.823608262e-11
23.6 5.900346878e-11
23.7 6.036771083e-11
23.8 6.057376822e-11
23.9 6.16324769e-11
24 6.230038707e-11
24.1 6.403411135e-11
24.2 6.433964472e-11
24.3 6.436806643e-11
24.4 6.635048067e-11
24.5 6.772182815e-11
24.6 6.893685622e-11
24.7 6.858869028e-11
24.8 7.037215255e-11
24.9 7.244693734e-11
25 7.199929541e-11
25.1 7.301537153e-11
25.2 7.387512824e-11
25.3 7.488409892e-11
25.4 7.616307585e-11
25.5 7.774758615e-11
25.6 7.722888995e-11
25.7 7.950973213e-11
25.8 7.906209021e-11
25.9 8.18118906e-11
26 8.25650659e-11
26.1 8.122924555e-11
26.2 8.447642585e-11
26.3 8.443379329e-11
26.4 8.345324432e-11
26.5 8.592593304e-11
26.6 8.58122462e-11
26.7 8.726175338e-11
26.8 8.827782949e-11
26.9 8.831335663e-11
27 8.909495364e-11
27.1 8.908074278e-11
27.2 9.200107343e-11
27.3 9.206502227e-11
27.4 9.293188441e-11
27.5 9.272582702e-11
27.6 9.399769851e-11
27.7 9.534062428e-11
27.8 9.445955129e-11
27.9 9.498535292e-11
28 9.698908343e-11
28.1 9.517009403e-11
28.2 9.831069292e-11
28.3 9.803358125e-11
28.4 9.782752386e-11
28.5 9.83320092e-11
28.6 9.949729929e-11
28.7 1.0113154758e-10
28.8 1.0207656942e-10
28.9 1.0162182207e-10
29 1.0280842844e-10
29.1 1.0309975096e-10
29.2 1.0399503481e-10
29.3 1.0387424254e-10
29.4 1.0514611404e-10
29.5 1.0416556506e-10
29.6 1.0464873412e-10
29.7 1.0619771729e-10
29.8 1.0683720575e-10
29.9 1.0589218391e-10
30 1.0538769857e-10
30.1 1.0699352515e-10
30.2 1.0576428622e-10
30.3 1.0739853451e-10
30.4 1.0679457318e-10
30.5 1.0692247088e-10
30.6 1.075264322e-10
30.7 1.0935963246e-10
30.8 1.0836487263e-10
30.9 1.0897593938e-10
31 1.0890488511e-10
31.1 1.0908962622e-10
31.2 1.0937384332e-10
31.3 1.0904699366e-10
31.4 1.0894751767e-10
31.5 1.1162626379e-10
31.6 1.0960121699e-10
31.7 1.1172573977e-10
31.8 1.1012701862e-10
31.9 1.0864908973e-10
32 1.0884093626e-10
32.1 1.1126388699e-10
32.2 1.1118572729e-10
32.3 1.1081624507e-10
32.4 1.1063150396e-10
32.5 1.1051781712e-10
32.6 1.1110046216e-10
32.7 1.1040413028e-10
32.8 1.1040413028e-10
32.9 1.0849987575e-10
33 1.0992096122e-10
33.1 1.0985701238e-10
33.2 1.1063150396e-10
33.3 1.0840750519e-10
33.4 1.0912515336e-10
33.5 1.1075229622e-10
33.6 1.0989253951e-10
33.7 1.1011280776e-10
33.8 1.1029754887e-10
33.9 1.0789591443e-10
34 1.0746248336e-10
34.1 1.06176401e-10
34.2 1.0799539041e-10
34.3 1.0831513464e-10
34.4 1.074482725e-10
34.5 1.0757617019e-10
34.6 1.0673062434e-10
34.7 1.047979481e-10
34.8 1.0559375596e-10
34.9 1.0717826626e-10
35 1.0659562122e-10
35.1 1.0501821635e-10
35.2 1.054232257e-10
35.3 1.0367529057e-10
35.4 1.0530243344e-10
35.5 1.0479084267e-10
35.6 1.0188472288e-10
35.7 1.0202683143e-10
35.8 1.0251000049e-10
35.9 1.0165024378e-10
36 1.0278711216e-10
36.1 1.0081180335e-10
36.2 1.0128786698e-10
36.3 9.909228993e-11
36.4 1.0060574596e-10
36.5 1.000728389e-10
36.6 9.749356877e-11
36.7 9.895018138e-11
36.8 9.649170352e-11
36.9 9.848122318e-11
37 9.511325061e-11
37.1 9.521272659e-11
37.2 9.532641343e-11
37.3 9.450218386e-11
37.4 9.220002539e-11
37.5 9.17594889e-11
37.6 9.23847665e-11
37.7 9.161738035e-11
37.8 8.93720653e-11
37.9 8.849099231e-11
38 8.92157459e-11
38.1 8.847678146e-11
38.2 8.766676274e-11
38.3 8.743938906e-11
38.4 8.517986316e-11
38.5 8.742517821e-11
38.6 8.402878393e-11
38.7 8.313350008e-11
38.8 8.211031854e-11
38.9 8.253664419e-11
39 8.176925803e-11
39.1 7.854339401e-11
39.2 7.715073025e-11
39.3 8.020606401e-11
39.4 7.553069281e-11
39.5 7.651124179e-11
39.6 7.493383691e-11
39.7 7.516121059e-11
39.8 7.541700597e-11
39.9 7.116796041e-11
40 7.12674364e-11
40.1 7.263167845e-11
40.2 6.917844075e-11
40.3 6.905054306e-11
40.4 6.87236934e-11
40.5 6.588152246e-11
40.6 6.465938895e-11
40.7 6.535572084e-11
40.8 6.289724297e-11
40.9 6.447464784e-11
41 6.139089237e-11
41.1 6.102141015e-11
41.2 5.898925792e-11
41.3 5.934452929e-11
41.4 5.594813501e-11
41.5 5.589129159e-11
41.6 5.320544005e-11
41.7 5.420019988e-11
41.8 5.285016869e-11
41.9 5.046274509e-11
42 4.727951364e-11
42.1 5.039169082e-11
42.2 4.600053671e-11
42.3 4.568789791e-11
42.4 4.583000646e-11
42.5 4.388311936e-11
42.6 4.277467269e-11
42.7 4.121147867e-11
42.8 4.190781056e-11
42.9 3.842615115e-11
43 3.814193406e-11
43.1 3.60245167e-11
43.2 3.670663773e-11
43.3 3.289812867e-11
43.4 3.215916422e-11
43.5 2.962963208e-11
43.6 3.142019978e-11
43.7 2.854960712e-11
43.8 2.941646926e-11
43.9 2.933120413e-11
44 2.503952601e-11
44.1 2.270894583e-11
44.2 2.052047421e-11
44.3 2.026467882e-11
44.4 1.794830951e-11
44.5 1.79198878e-11
44.6 1.674038685e-11
44.7 1.455191523e-11
44.8 1.40261136e-11
44.9 1.46229695e-11
45 1.041655651e-11
45.1 8.58335625e-12
45.2 8.51230197e-12
45.3 7.03437308e-12
45.4 6.42330633e-12
45.5 5.35749223e-12
45.6 1.53477231e-12
45.7 -4.263256e-14
45.8 7.8159701e-13
45.9 -3.59534624e-12
46 -4.71800377e-12
46.1 -5.44275736e-12
46.2 -6.53699317e-12
46.3 -8.19966317e-12
46.4 -9.20863386e-12
46.5 -1.048761078e-11
46.6 -1.341504685e-11
46.7 -1.450928266e-11
46.8 -1.561772933e-11
46.9 -1.737987532e-11
47 -1.739408617e-11
47.1 -1.909938874e-11
47.2 -2.036415481e-11
47.3 -2.349054284e-11
47.4 -2.44142484e-11
47.5 -2.488320661e-11
47.6 -2.997069259e-11
47.7 -3.021227712e-11
47.8 -3.100808499e-11
47.9 -3.471711807e-11
48 -3.429079243e-11
48.1 -3.713296337e-11
48.2 -3.876721166e-11
48.3 -4.084199645e-11
48.4 -4.18935997e-11
48.5 -4.328626346e-11
48.6 -4.330047432e-11
48.7 -4.757794159e-11
48.8 -4.564526535e-11
48.9 -5.083222732e-11
49 -5.054801022e-11
49.1 -5.520917057e-11
49.2 -5.577760476e-11
49.3 -5.813660664e-11
49.4 -5.995559604e-11
49.5 -5.954348126e-11
49.6 -6.073719305e-11
49.7 -5.954348126e-11
49.8 -6.535572084e-11
49.9 -6.811262665e-11
50 -6.848210887e-11


==> dataset/expE/err_zakian_n04.txt <==
0.1 -2.11194737158268e-12
0.2 -1.55190974751404e-09
0.3 3.20666241072074e-08
0.4 8.91514557817188e-08
0.5 -8.19730872105018e-07
0.6 -1.52506555219437e-06
0.7 5.62272668515329e-07
0.8 5.85496179873746e-06
0.9 1.19583268552576e-05
1 1.53147044089641e-05
1.1 1.29513670188708e-05
1.2 3.40926011410669e-06
1.3 -1.31161665766766e-05
1.4 -3.50959176918519e-05
1.5 -6.0156195587302e-05
1.6 -8.555450798442e-05
1.7 -0.000108560361053556
1.8 -0.000126719086835703
1.9 -0.000138008618635554
2 -0.000140911188846848
2.1 -0.000134423768488157
2.2 -0.000118028216261834
2.3 -9.16376953650211e-05
2.4 -5.5531498347472e-05
2.5 -1.02866438611571e-05
2.6 4.32883564269737e-05
2.7 0.000104214353259469
2.8 0.000171395380449191
2.9 0.000243664825039236
3 0.000319824006219882
3.1 0.000398673622850509
3.2 0.000479038751788785
3.3 0.000559788171129671
3.4 0.00063984879978829
3.5 0.000718216011908801
3.6 0.000793960521455084
3.7 0.000866232464623806
3.8 0.000934263219907194
3.9 0.000997365441484988
4 0.00105493170179916
4.1 0.00110643207637295
4.2 0.00115141095314364
4.3 0.0011894832879431
4.4 0.00122033049415382
4.5 0.00124369611576292
4.6 0.00125938139824289
4.7 0.00126724085332519
4.8 0.0012671778855271
4.9 0.00125914053691201
5 0.00124311738635896
5.1 0.00121913363428661
5.2 0.00118724739009402
5.3 0.00114754617227142
5.4 0.00110014362932453
5.5 0.0010451764790389
5.6 0.00098280166905873
5.7 0.000913193742754004
5.8 0.000836542418582553
5.9 0.000753050359239893
6 0.000662931131358846
6.1 0.00056640733912694
6.2 0.00046370892894565
6.3 0.000355071643921789
6.4 0.000240735632306865
6.5 0.000120944180634908
6.6 -4.05741478815003e-06
6.7 -0.000134022869678674
6.8 -0.000268705822930926
6.9 -0.000407860644557445
7 -0.00055124316111943
7.1 -0.000698611288473927
7.2 -0.000849725593630168
7.3 -0.00100434978791597
7.4 -0.00116225114931012
7.5 -0.00132320089545601
7.6 -0.00148697449541757
7.7 -0.00165335194184735
7.8 -0.00182211797216603
7.9 -0.00199306225790963
8 -0.00216597954945641
8.1 -0.00234066979819403
8.2 -0.00251693824235844
8.3 -0.00269459547456918
8.4 -0.00287345747932477
8.5 -0.00305334565226545
8.6 -0.00323408680215564
8.7 -0.00341551313854893
8.8 -0.00359746224096469
8.9 -0.00377977701559473
9 -0.00396230564233235
9.1 -0.00414490151529989
9.2 -0.00432742316509405
9.3 -0.00450973419087575
9.4 -0.00469170316309331
9.5 -0.00487320354264753
9.6 -0.005054113584265
9.7 -0.00523431623336634
9.8 -0.0054136990339515
9.9 -0.00559215401764135
10 -0.00576957760272734
10.1 -0.00594587048443529
10.2 -0.00612093753176168
10.3 -0.00629468767795771
10.4 -0.00646703380831326
10.5 -0.00663789266290493
10.6 -0.00680718471985386
10.7 -0.00697483409469868
10.8 -0.00714076843433986
10.9 -0.00730491881056849
11 -0.0074672196206933
11.1 -0.00762760848582644
11.2 -0.00778602615151414
11.3 -0.00794241638748616
11.4 -0.00809672589166155
11.5 -0.00824890420737034
11.6 -0.00839890360830609
11.7 -0.00854667903504946
11.8 -0.00869218798552751
11.9 -0.00883539043806181
12 -0.00897624877345038
12.1 -0.00911472767612409
12.2 -0.00925079407161533
12.3 -0.00938441703810966
12.4 -0.00951556773690498
12.5 -0.00964421932869186
12.6 -0.00977034691866407
12.7 -0.00989392746979334
12.8 -0.0100149397433889
12.9 -0.0101333642319474
13 -0.0102491830974607
13.1 -0.0103623801065638
13.2 -0.0104729405685831
13.3 -0.0105808512834749
13.4 -0.0106861004762528
13.5 -0.0107886777520605
13.6 -0.0108885740342046
13.7 -0.0109857815225674
13.8 -0.011080293631089
13.9 -0.011172104947029
14 -0.0112612111889341
14.1 -0.0113476091507252
14.2 -0.0114312966632468
14.3 -0.011512272556466
14.4 -0.0115905366052615
14.5 -0.0116660895070098
14.6 -0.0117389328302409
14.7 -0.0118090689800425
14.8 -0.0118765011714643
14.9 -0.0119412333782876
15 -0.0120032703182744
15.1 -0.0120626174011633
15.2 -0.0121192807221391
15.3 -0.0121732670045986
15.4 -0.0122245835889245
15.5 -0.0122732384046813
15.6 -0.0123192399287646
15.7 -0.0123625971804415
15.8 -0.0124033196749309
15.9 -0.0124414174107841
16 -0.0124769008510697
16.1 -0.012509780887747
16.2 -0.012540068833097
16.3 -0.0125677763811254
16.4 -0.0125929156053886
16.5 -0.0126154989364906
16.6 -0.0126355391286097
16.7 -0.0126530492591002
16.8 -0.0126680427019252
16.9 -0.0126805331116344
17 -0.0126905344108508
17.1 -0.0126980607607763
17.2 -0.0127031265725748
17.3 -0.012705746471191
17.4 -0.0127059352792713
17.5 -0.0127037080259242
17.6 -0.0126990799071791
17.7 -0.0126920662933543
17.8 -0.0126826827177595
17.9 -0.0126709448323368
18 -0.0126568684507191
18.1 -0.0126404694868754
18.2 -0.0126217639785153
18.3 -0.012600768054206
18.4 -0.0125774979549504
18.5 -0.012551969976542
18.6 -0.0125242005127291
18.7 -0.0124942060153685
18.8 -0.0124620029885847
18.9 -0.0124276079979708
19 -0.0123910376368173
19.1 -0.0123523085536092
19.2 -0.0123114374035396
19.3 -0.0122684408876879
19.4 -0.012223335704256
19.5 -0.0121761385620829
19.6 -0.0121268661966454
19.7 -0.0120755353152688
19.8 -0.012022162628341
19.9 -0.0119667648345541
20 -0.0119093586192562
20.1 -0.0118499606441134
20.2 -0.0117885875393142
20.3 -0.0117252559149321
20.4 -0.0116599823496628
20.5 -0.0115927833579761
20.6 -0.0115236754491761
20.7 -0.0114526750656339
20.8 -0.0113797986039756
20.9 -0.0113050624047375
21 -0.011228482764416
21.1 -0.011150075919268
21.2 -0.0110698580430437
21.3 -0.0109878452443581
21.4 -0.010904053565568
21.5 -0.0108184989858415
21.6 -0.0107311974084539
21.7 -0.0106421646628618
21.8 -0.0105514165238816
21.9 -0.0104589686602452
22 -0.0103648366816529
22.1 -0.0102690361099675
22.2 -0.0101715823885797
22.3 -0.0100724908839709
22.4 -0.0099717768612777
22.5 -0.00986945551731111
22.6 -0.00976554194513568
22.7 -0.0096600511769509
22.8 -0.0095529981165754
22.9 -0.00944439761138227
23 -0.00933426439966212
23.1 -0.00922261312949502
23.2 -0.00910945836493937
23.3 -0.00899481456659146
23.4 -0.00887869609867664
23.5 -0.00876111723895434
23.6 -0.00864209216382505
23.7 -0.0085216349558408
23.8 -0.00839975959734574
23.9 -0.00827647998097802
24 -0.00815180988892905
24.1 -0.00802576302063329
24.2 -0.00789835296182417
24.3 -0.00776959321020598
24.4 -0.00763949716321122
24.5 -0.00750807811987642
24.6 -0.0073753492795845
24.7 -0.00724132373594699
24.8 -0.00710601449107884
24.9 -0.00696943444454234
25 -0.00683159640725961
25.1 -0.00669251307478902
25.2 -0.00655219705232923
25.3 -0.00641066084083519
25.4 -0.0062679168569133
25.5 -0.00612397739507742
25.6 -0.00597885467443149
25.7 -0.0058325608044143
25.8 -0.00568510779315545
25.9 -0.00553650755819746
26 -0.00538677192164272
26.1 -0.00523591259684508
26.2 -0.00508394120925004
26.3 -0.00493086928732822
26.4 -0.00477670825992504
26.5 -0.00462146945733366
26.6 -0.00446516413684606
26.7 -0.00430780341754655
26.8 -0.00414939836225869
26.9 -0.00398995992358664
27 -0.00382949896283691
27.1 -0.00366802624346008
27.2 -0.00350555244432371
27.3 -0.0033420881439099
27.4 -0.00317764383511587
27.5 -0.00301222990866279
27.6 -0.00284585667861137
27.7 -0.00267853435784104
27.8 -0.00251027307241714
27.9 -0.00234108285999213
28 -0.0021709736647324
28.1 -0.00199995534574526
28.2 -0.00182803767051354
28.3 -0.00165523032579529
28.4 -0.00148154290678804
28.5 -0.00130698492090886
28.6 -0.00113156578945706
28.7 -0.000955294854485089
28.8 -0.000778181363749297
28.9 -0.00060023449459834
29 -0.000421463321771398
29.1 -0.000241876847766775
29.2 -6.14840006392114e-05
29.3 0.000119706391068064
29.4 0.000301685569020549
29.5 0.000484444858436461
29.6 0.000667975666949872
29.7 0.000852269478421874
29.8 0.00103731785133476
29.9 0.00122311244327022
30 0.0014096449574339
30.1 0.00159690720647632
30.2 0.00178489105648794
30.3 0.00197358846968143
30.4 0.00216299145809984
30.5 0.00235309214097867
30.6 0.00254388269000572
30.7 0.00273535533975888
30.8 0.00292750243940532
30.9 0.00312031637230348
31 0.00331378960306239
31.1 0.00350791468790845
31.2 0.00370268422602038
31.3 0.00389809090884796
31.4 0.00409412747855953
31.5 0.00429078676901895
31.6 0.00448806166090776
31.7 0.00468594511717413
31.8 0.00488443017061968
31.9 0.00508350990420325
32 0.00528317748484852
32.1 0.00548342614192876
32.2 0.00568424915784504
32.3 0.00588563990055491
32.4 0.0060875917828298
32.5 0.00629009829561511
32.6 0.00649315298375086
32.7 0.0066967494639556
32.8 0.00690088140055423
32.9 0.00710554253323892
33 0.00731072666628307
33.1 0.00751642765169436
33.2 0.00772263939627749
33.3 0.00792935589251442
33.4 0.00813657116682265
33.5 0.00834427931495441
33.6 0.00855247449779029
33.7 0.0087611509177421
33.8 0.00897030284197342
33.9 0.00917992459689998
34 0.00939001056406141
34.1 0.00960055517078473
34.2 0.00981155292139135
34.3 0.0100229983555451
34.4 0.0102348860662644
34.5 0.0104472107092732
34.6 0.0106599669971743
34.7 0.0108731496854162
34.8 0.0110867535802868
34.9 0.0113007735452229
35 0.0115152045048532
35.1 0.0117300414113828
35.2 0.0119452792891011
35.3 0.0121609131917353
35.4 0.0123769382489058
35.5 0.0125933496098511
35.6 0.0128101425008111
35.7 0.0130273121712534
35.8 0.0132448539320862
35.9 0.0134627631370989
36 0.013681035196754
36.1 0.0138996655447272
36.2 0.0141186496877168
36.3 0.0143379831624628
36.4 0.0145576615517555
36.5 0.0147776804856079
36.6 0.0149980356408292
36.7 0.015218722728207
36.8 0.0154397375172266
36.9 0.0156610758104279
37 0.0158827334505816
37.1 0.0161047063383677
37.2 0.0163269903933383
37.3 0.0165495815914767
37.4 0.0167724759476471
37.5 0.0169956695155804
37.6 0.0172191583887269
37.7 0.0174429387120512
37.8 0.0176670066530846
37.9 0.0178913584156533
38 0.0181159902723351
38.1 0.0183408984986784
38.2 0.0185660794355726
38.3 0.0187915294488334
38.4 0.0190172449352843
38.5 0.0192432223407764
38.6 0.0194694581479666
38.7 0.0196959488645518
38.8 0.0199226910551289
38.9 0.0201496812843942
39 0.0203769161913385
39.1 0.0206043924320909
39.2 0.0208321066972985
39.3 0.0210600557133347
39.4 0.0212882362388882
39.5 0.0215166450650344
39.6 0.0217452790282522
39.7 0.0219741349870333
39.8 0.022203209834359
39.9 0.0224325004875539
40 0.0226620039187964
40.1 0.0228917171133531
40.2 0.0231216370950165
40.3 0.0233517609092928
40.4 0.0235820856470781
40.5 0.0238126084178418
40.6 0.0240433263776794
40.7 0.0242742366914115
40.8 0.0245053365721759
40.9 0.0247366232516839
41 0.0249680939914469
41.1 0.0251997460781013
41.2 0.0254315768619477
41.3 0.0256635836540227
41.4 0.0258957638632893
41.5 0.0261281148830932
41.6 0.0263606341533489
41.7 0.0265933191238332
41.8 0.0268261672967469
41.9 0.0270591761769197
42 0.0272923433164181
42.1 0.0275256662803258
42.2 0.0277591426570893
42.3 0.0279927700698721
42.4 0.0282265461706572
42.5 0.0284604686238481
42.6 0.02869453513145
42.7 0.0289287434108871
42.8 0.0291630912067546
42.9 0.0293975762857741
43 0.0296321964515016
43.1 0.0298669495185635
43.2 0.0301018333384917
43.3 0.0303368457545474
43.4 0.0305719846768824
43.5 0.0308072480000305
43.6 0.0310426336785383
43.7 0.0312781396524429
43.8 0.0315137639186247
43.9 0.0317495044536571
44 0.0319853593105961
44.1 0.0322213265052653
44.2 0.0324574041311223
44.3 0.0326935902532597
44.4 0.0329298829957878
44.5 0.033166280480728
44.6 0.033402780873061
44.7 0.0336393823412777
44.8 0.0338760830580043
44.9 0.0341128812523976
45 0.0343497751539417
45.1 0.0345867630134222
45.2 0.0348238431016199
45.3 0.0350610137070078
45.4 0.0352982731379683
45.5 0.0355356197238166
45.6 0.0357730518155108
45.7 0.0360105677785327
45.8 0.0362481659960281
45.9 0.0364858448611898
46 0.0367236028157123
46.1 0.0369614382780838
46.2 0.0371993497114858
46.3 0.037437335593296
46.4 0.0376753944173203
46.5 0.0379135246773785
46.6 0.0381517249099659
46.7 0.0383899936594787
46.8 0.038628329470356
46.9 0.0388667309318294
47 0.0391051966359157
47.1 0.0393437251743336
47.2 0.0395823151987003
47.3 0.0398209653153003
47.4 0.0400596742236417
47.5 0.0402984405501314
47.6 0.0405372630048788
47.7 0.0407761402860558
47.8 0.0410150711068553
47.9 0.0412540542051545
48 0.0414930883300713
48.1 0.0417321722337505
48.2 0.0419713046981087
48.3 0.0422104845172271
48.4 0.0424497104775554
48.5 0.0426889814305156
48.6 0.0429282961798663
48.7 0.0431676535820031
48.8 0.0434070525048043
48.9 0.0436464918142434
49 0.0438859703952943
49.1 0.0441254871556964
49.2 0.0443650410019245
49.3 0.0446046308674539
49.4 0.0448442556975124
49.5 0.0450839144214967
49.6 0.0453236060325679
49.7 0.0455633294900508
49.8 0.0458030837886696
49.9 0.0460428679363503
50 0.046282680941502


==> dataset/expE/function_values.txt <==
0.1 1.03525976588194e-12
0.2 7.26921052383159e-07
0.3 8.26931523647554e-05
0.4 0.000991888925779588
0.5 0.00471666043499783
0.6 0.0139488517917191
0.7 0.0312298135399467
0.8 0.0585061287449979
0.9 0.0970536085548384
1 0.147570285985213
1.1 0.210313207069848
1.2 0.285225712871227
1.3 0.372039334466952
1.4 0.470349750122777
1.5 0.579671173795587
1.6 0.699474280279603
1.7 0.829212097067613
1.8 0.968337312932173
1.9 1.1163135557074
2 1.27262247729936
2.1 1.43676794970046
2.2 1.60827828882551
2.3 1.78670714746717
2.4 1.971633524291
2.5 2.16266119930306
2.6 2.35941781060064
2.7 2.56155372028322
2.8 2.7687407705662
2.9 2.9806709983829
3 3.19705535386993
3.1 3.41762245216491
3.2 3.64211737684654
3.3 3.87030054567066
3.4 4.10194664399148
3.5 4.33684362768928
3.6 4.5747917950519
3.7 4.81560292552157
3.8 5.0590994822682
3.9 5.30511387500651
4 5.55348777921157
4.1 5.80407150781291
4.2 6.05672343150121
4.3 6.31130944391533
4.4 6.5677024681623
4.5 6.82578200133472
4.6 7.08543369391528
4.7 7.34654896118556
4.8 7.60902462397939
4.9 7.87276257633515
5 8.13766947780497
5.1 8.40365646836813
5.2 8.67063890407308
5.3 8.93853611169589
5.4 9.20727116085222
5.5 9.47677065213838
5.6 9.74696452000168
5.7 10.0177858491554
5.8 10.2891707034577
5.9 10.5610579662693
6 10.8333891913892
6.1 11.106108463748
6.2 11.379162269109
6.3 11.6524993720895
6.4 11.9260707018775
6.5 12.1998292450676
6.6 12.4737299450921
6.7 12.7477296077644
6.8 13.0217868124938
6.9 13.2958618287645
7 13.5699165375084
7.1 13.8439143570273
7.2 14.1178201731505
7.3 14.3916002733371
7.4 14.665222284456
7.5 14.9386551139966
7.6 15.2118688944837
7.7 15.4848349308848
7.8 15.7575256508169
7.9 16.0299145573728
8 16.3019761844003
8.1 16.5736860540797
8.2 16.8450206366579
8.3 17.1159573122053
8.4 17.3864743342733
8.5 17.6565507953373
8.6 17.9261665939187
8.7 18.195302403288
8.8 18.4639396416549
8.9 18.7320604437619
9 18.9996476337986
9.1 19.2666846995644
9.2 19.5331557678071
9.3 19.7990455806759
9.4 20.0643394732228
9.5 20.3290233519004
9.6 20.5930836739991
9.7 20.8565074279748
9.8 21.1192821146209
9.9 21.3813957290386
10 21.6428367433672
10.1 21.9035940902319
10.2 22.1636571468759
10.3 22.4230157199407
10.4 22.6816600308626
10.5 22.9395807018557
10.6 23.1967687424517
10.7 23.453215536571
10.8 23.7089128300981
10.9 23.9638527189388
11 24.2180276375352
11.1 24.4714303478186
11.2 24.7240539285788
11.3 24.9758917652313
11.4 25.2269375399648
11.5 25.477185222251
11.6 25.726629059701
11.7 25.9752635692536
11.8 26.2230835286793
11.9 26.4700839683885
12 26.7162601635289
12.1 26.9616076263611
12.2 27.2061220988993
12.3 27.4497995458074
12.4 27.6926361475392
12.5 27.9346282937121
12.6 28.175772576706
12.7 28.4160657854767
12.8 28.6555048995766
12.9 28.8940870833739
13 29.1318096804616
13.1 29.3686702082503
13.2 29.6046663527368
13.3 29.8397959634411
13.4 30.0740570485072
13.5 30.3074477699589
13.6 30.5399664391075
13.7 30.771611512103
13.8 31.0023815856258
13.9 31.2322753927115
14 31.4612917987068
14.1 31.6894297973477
14.2 31.9166885069597
14.3 32.1430671667729
14.4 32.3685651333489
14.5 32.593181877115
14.6 32.8169169790032
14.7 33.0397701271884
14.8 33.2617411139242
14.9 33.4828298324712
15 33.7030362741166
15.1 33.9223605252802
15.2 34.1408027647045
15.3 34.3583632607269
15.4 34.5750423686298
15.5 34.7908405280669
15.6 35.0057582605636
15.7 35.2197961670873
15.8 35.4329549256878
15.9 35.6452352892037
16 35.8566380830328
16.1 36.0671642029656
16.2 36.2768146130785
16.3 36.4855903436863
16.4 36.6934924893503
16.5 36.9005222069421
16.6 37.1066807137603
16.7 37.3119692856981
16.8 37.5163892554621
16.9 37.7199420108381
17 37.9226289930048
17.1 38.1244516948927
17.2 38.3254116595869
17.3 38.525510478773
17.4 38.7247497912247
17.5 38.9231312813309
17.6 39.1206566776631
17.7 39.3173277515799
17.8 39.5131463158684
17.9 39.7081142234221
18 39.9022333659526
18.1 40.0955056727358
18.2 40.2879331093905
18.3 40.4795176766891
18.4 40.6702614093992
18.5 40.8601663751549
18.6 41.049234673358
18.7 41.2374684341072
18.8 41.4248698171549
18.9 41.611441010891
19 41.7971842313531
19.1 41.9821017212611
19.2 42.166195749078
19.3 42.3494686080935
19.4 42.5319226155313
19.5 42.7135601116796
19.6 42.8943834590432
19.7 43.0743950415175
19.8 43.2535972635831
19.9 43.4319925495211
20 43.6095833426483
20.1 43.7863721045716
20.2 43.962361314461
20.3 44.1375534683416
20.4 44.3119510784028
20.5 44.4855566723254
20.6 44.6583727926249
20.7 44.8304019960127
20.8 45.0016468527714
20.9 45.1721099461478
21 45.3417938717597
21.1 45.5107012370184
21.2 45.6788346605652
21.3 45.8461967717223
21.4 46.0127902099575
21.5 46.1786176243621
21.6 46.3436816731423
21.7 46.5079850231228
21.8 46.6715303492632
21.9 46.8343203341868
22 46.9963576677205
22.1 47.1576450464468
22.2 47.3181851732671
22.3 47.4779807569755
22.4 47.6370345118439
22.5 47.7953491572169
22.6 47.9529274171175
22.7 48.1097720198626
22.8 48.2658856976876
22.9 48.4212711863815
23 48.5759312249304
23.1 48.7298685551704
23.2 48.8830859214492
23.3 49.0355860702963
23.4 49.1873717501014
23.5 49.3384457108016
23.6 49.4888107035757
23.7 49.638469480547
23.8 49.7874247944934
23.9 49.935679398565
24 50.0832360460088
24.1 50.2300974899009
24.2 50.3762664828852
24.3 50.5217457769188
24.4 50.6665381230246
24.5 50.8106462710496
24.6 50.9540729694301
24.7 51.0968209649625
24.8 51.2388930025805
24.9 51.3802918251381
25 51.5210201731982
25.1 51.6610807848268
25.2 51.8004763953929
25.3 51.9392097373731
25.4 52.0772835401624
25.5 52.2147005298895
25.6 52.3514634292364
25.7 52.4875749572648
25.8 52.6230378292448
25.9 52.7578547564906
26 52.8920284461987
26.1 53.025561601292
26.2 53.1584569202675
26.3 53.2907170970482
26.4 53.42234482084
26.5 53.553342775991
26.6 53.6837136418565
26.7 53.813460092667
26.8 53.9425847973995
26.9 54.0710904196537
27 54.1989796175308
27.1 54.3262550435161
27.2 54.4529193443652
27.3 54.5789751609937
27.4 54.7044251283693
27.5 54.8292718754085
27.6 54.9535180248751
27.7 55.0771661932827
27.8 55.2002189907998
27.9 55.3226790211576
28 55.4445488815615
28.1 55.5658311626042
28.2 55.6865284481828
28.3 55.8066433154175
28.4 55.9261783345735
28.5 56.0451360689855
28.6 56.1635190749843
28.7 56.2813299018263
28.8 56.398571091625
28.9 56.5152451792847
29 56.6313546924375
29.1 56.7469021513812
29.2 56.86189006902
29.3 56.9763209508077
29.4 57.0901972946922
29.5 57.2035215910626
29.6 57.316296322698
29.7 57.4285239647184
29.8 57.5402069845376
29.9 57.6513478418174
30 57.7619489884246
30.1 57.8720128683888
30.2 57.9815419178622
30.3 58.0905385650816
30.4 58.1990052303316
30.5 58.3069443259093
30.6 58.4143582560908
30.7 58.5212494170994
30.8 58.6276201970751
30.9 58.7334729760454
31 58.838810125898
31.1 58.9436340103547
31.2 59.0479469849461
31.3 59.1517513969889
31.4 59.2550495855634
31.5 59.3578438814927
31.6 59.4601366073232
31.7 59.5619300773063
31.8 59.6632265973811
31.9 59.7640284651588
32 59.8643379699073
32.1 59.964157392538
32.2 60.0634890055929
32.3 60.1623350732331
32.4 60.2606978512285
32.5 60.3585795869478
32.6 60.4559825193506
32.7 60.5529088789796
32.8 60.6493608879536
32.9 60.7453407599626
33 60.8408507002626
33.1 60.9358929056716
33.2 61.0304695645669
33.3 61.1245828568828
33.4 61.218234954109
33.5 61.3114280192905
33.6 61.4041642070273
33.7 61.496445663476
33.8 61.5882745263508
33.9 61.6796529249265
34 61.7705829800414
34.1 61.8610668041013
34.2 61.9511065010839
34.3 62.040704166544
34.4 62.1298618876194
34.5 62.2185817430371
34.6 62.3068658031209
34.7 62.3947161297984
34.8 62.4821347766096
34.9 62.5691237887157
35 62.6556852029083
35.1 62.7418210476193
35.2 62.8275333429315
35.3 62.9128241005893
35.4 62.9976953240103
35.5 63.0821490082969
35.6 63.1661871402489
35.7 63.2498116983766
35.8 63.3330246529134
35.9 63.4158279658302
36 63.4982235908489
36.1 63.5802134734575
36.2 63.6617995509248
36.3 63.7429837523159
36.4 63.8237679985076
36.5 63.9041542022047
36.6 63.9841442679565
36.7 64.0637400921737
36.8 64.1429435631452
36.9 64.2217565610558
37 64.3001809580041
37.1 64.3782186180204
37.2 64.4558713970851
37.3 64.5331411431476
37.4 64.6100296961453
37.5 64.6865388880224
37.6 64.7626705427502
37.7 64.8384264763464
37.8 64.913808496895
37.9 64.9888184045671
38 65.0634579916411
38.1 65.1377290425237
38.2 65.2116333337706
38.3 65.2851726341078
38.4 65.3583487044534
38.5 65.4311632979386
38.6 65.5036181599299
38.7 65.575715028051
38.8 65.6474556322052
38.9 65.7188416945975
39 65.789874929757
39.1 65.8605570445601
39.2 65.930889738253
39.3 66.0008747024749
39.4 66.070513621281
39.5 66.1398081711658
39.6 66.2087600210868
39.7 66.2773708324876
39.8 66.3456422593224
39.9 66.4135759480789
40 66.4811735378028
40.1 66.5484366601218
40.2 66.6153669392694
40.3 66.6819659921099
40.4 66.748235428162
40.5 66.8141768496235
40.6 66.8797918513961
40.7 66.9450820211097
40.8 67.0100489391473
40.9 67.0746941786697
41 67.1390193056403
41.1 67.2030258788502
41.2 67.2667154499432
41.3 67.3300895634406
41.4 67.3931497567665
41.5 67.4558975602729
41.6 67.5183344972651
41.7 67.5804620840268
41.8 67.6422818298453
41.9 67.703795237037
42 67.765003800973
42.1 67.8259090101041
42.2 67.8865123459865
42.3 67.9468152833072
42.4 68.0068192899097
42.5 68.0665258268191
42.6 68.1259363482683
42.7 68.1850523017231
42.8 68.2438751279076
42.9 68.3024062608305
43 68.3606471278101
43.1 68.4185991495002
43.2 68.4762637399155
43.3 68.5336423064576
43.4 68.5907362499403
43.5 68.6475469646151
43.6 68.7040758381974
43.7 68.7603242518915
43.8 68.8162935804164
43.9 68.8719851920317
44 68.9274004485627
44.1 68.9825407054262
44.2 69.0374073116562
44.3 69.0920016099291
44.4 69.1463249365893
44.5 69.2003786216751
44.6 69.2541639889436
44.7 69.3076823558963
44.8 69.3609350338048
44.9 69.4139233277358
45 69.4666485365767
45.1 69.519111953061
45.2 69.5713148637931
45.3 69.6232585492744
45.4 69.6749442839274
45.5 69.7263733361221
45.6 69.7775469682001
45.7 69.8284664365006
45.8 69.8791329913846
45.9 69.9295478772605
46 69.9797123326091
46.1 70.029627590008
46.2 70.0792948761572
46.3 70.1287154119034
46.4 70.177890412265
46.5 70.2268210864567
46.6 70.2755086379145
46.7 70.32395426432
46.8 70.3721591576252
46.9 70.420124504077
47 70.4678514842415
47.1 70.5153412730288
47.2 70.562595039717
47.3 70.6096139479766
47.4 70.6563991558949
47.5 70.7029518160002
47.6 70.7492730752856
47.7 70.7953640752335
47.8 70.8412259518394
47.9 70.8868598356358
48 70.9322668517164
48.1 70.9774481197596
48.2 71.0224047540521
48.3 71.0671378635134
48.4 71.1116485517185
48.5 71.1559379169222
48.6 71.200007052082
48.7 71.243857044882
48.8 71.2874889777561
48.9 71.3309039279113
49 71.3741029673509
49.1 71.4170871628979
49.2 71.4598575762177
49.3 71.5024152638414
49.4 71.5447612771888
49.5 71.5868966625911
49.6 71.6288224613139
49.7 71.6705397095798
49.8 71.7120494385912
49.9 71.7533526745527
50 71.7944504386941


==> dataset/expE/logerr_cme_n75.txt <==
0.1 -11.903
0.2 -8.283
0.3 -6.645
0.4 -5.815
0.5 -5.322
0.6 -4.999
0.7 -4.772
0.8 -4.604
0.9 -4.476
1 -4.376
1.1 -4.295
1.2 -4.229
1.3 -4.175
1.4 -4.129
1.5 -4.09
1.6 -4.057
1.7 -4.029
1.8 -4.005
1.9 -3.984
2 -3.966
2.1 -3.95
2.2 -3.936
2.3 -3.925
2.4 -3.915
2.5 -3.907
2.6 -3.9
2.7 -3.894
2.8 -3.889
2.9 -3.886
3 -3.884
3.1 -3.882
3.2 -3.882
3.3 -3.882
3.4 -3.883
3.5 -3.885
3.6 -3.888
3.7 -3.892
3.8 -3.896
3.9 -3.902
4 -3.908
4.1 -3.915
4.2 -3.922
4.3 -3.931
4.4 -3.941
4.5 -3.951
4.6 -3.963
4.7 -3.975
4.8 -3.989
4.9 -4.004
5 -4.02
5.1 -4.037
5.2 -4.056
5.3 -4.077
5.4 -4.099
5.5 -4.124
5.6 -4.15
5.7 -4.18
5.8 -4.213
5.9 -4.249
6 -4.29
6.1 -4.336
6.2 -4.389
6.3 -4.452
6.4 -4.526
6.5 -4.618
6.6 -4.737
6.7 -4.905
6.8 -5.193
6.9 -6.525
7 -5.227
7.1 -4.912
7.2 -4.729
7.3 -4.598
7.4 -4.497
7.5 -4.414
7.6 -4.343
7.7 -4.282
7.8 -4.227
7.9 -4.178
8 -4.134
8.1 -4.093
8.2 -4.056
8.3 -4.021
8.4 -3.988
8.5 -3.957
8.6 -3.928
8.7 -3.901
8.8 -3.875
8.9 -3.85
9 -3.827
9.1 -3.804
9.2 -3.783
9.3 -3.762
9.4 -3.742
9.5 -3.723
9.6 -3.704
9.7 -3.687
9.8 -3.67
9.9 -3.653
10 -3.637
10.1 -3.621
10.2 -3.606
10.3 -3.591
10.4 -3.577
10.5 -3.563
10.6 -3.55
10.7 -3.537
10.8 -3.524
10.9 -3.511
11 -3.499
11.1 -3.487
11.2 -3.476
11.3 -3.464
11.4 -3.453
11.5 -3.442
11.6 -3.432
11.7 -3.421
11.8 -3.411
11.9 -3.401
12 -3.391
12.1 -3.382
12.2 -3.373
12.3 -3.363
12.4 -3.354
12.5 -3.346
12.6 -3.337
12.7 -3.328
12.8 -3.32
12.9 -3.312
13 -3.304
13.1 -3.296
13.2 -3.288
13.3 -3.281
13.4 -3.273
13.5 -3.266
13.6 -3.258
13.7 -3.251
13.8 -3.244
13.9 -3.237
14 -3.231
14.1 -3.224
14.2 -3.217
14.3 -3.211
14.4 -3.205
14.5 -3.198
14.6 -3.192
14.7 -3.186
14.8 -3.18
14.9 -3.174
15 -3.168
15.1 -3.163
15.2 -3.157
15.3 -3.151
15.4 -3.146
15.5 -3.14
15.6 -3.135
15.7 -3.13
15.8 -3.125
15.9 -3.12
16 -3.115
16.1 -3.11
16.2 -3.105
16.3 -3.1
16.4 -3.095
16.5 -3.09
16.6 -3.086
16.7 -3.081
16.8 -3.077
16.9 -3.072
17 -3.068
17.1 -3.063
17.2 -3.059
17.3 -3.055
17.4 -3.051
17.5 -3.046
17.6 -3.042
17.7 -3.038
17.8 -3.034
17.9 -3.03
18 -3.027
18.1 -3.023
18.2 -3.019
18.3 -3.015
18.4 -3.011
18.5 -3.008
18.6 -3.004
18.7 -3.001
18.8 -2.997
18.9 -2.994
19 -2.99
19.1 -2.987
19.2 -2.983
19.3 -2.98
19.4 -2.977
19.5 -2.974
19.6 -2.97
19.7 -2.967
19.8 -2.964
19.9 -2.961
20 -2.958
20.1 -2.955
20.2 -2.952
20.3 -2.949
20.4 -2.946
20.5 -2.943
20.6 -2.94
20.7 -2.938
20.8 -2.935
20.9 -2.932
21 -2.929
21.1 -2.927
21.2 -2.924
21.3 -2.921
21.4 -2.919
21.5 -2.916
21.6 -2.914
21.7 -2.911
21.8 -2.909
21.9 -2.906
22 -2.904
22.1 -2.902
22.2 -2.899
22.3 -2.897
22.4 -2.895
22.5 -2.892
22.6 -2.89
22.7 -2.888
22.8 -2.885
22.9 -2.883
23 -2.881
23.1 -2.879
23.2 -2.877
23.3 -2.875
23.4 -2.873
23.5 -2.871
23.6 -2.869
23.7 -2.867
23.8 -2.865
23.9 -2.863
24 -2.861
24.1 -2.859
24.2 -2.857
24.3 -2.855
24.4 -2.853
24.5 -2.851
24.6 -2.85
24.7 -2.848
24.8 -2.846
24.9 -2.844
25 -2.843
25.1 -2.841
25.2 -2.839
25.3 -2.838
25.4 -2.836
25.5 -2.834
25.6 -2.833
25.7 -2.831
25.8 -2.83
25.9 -2.828
26 -2.826
26.1 -2.825
26.2 -2.823
26.3 -2.822
26.4 -2.82
26.5 -2.819
26.6 -2.818
26.7 -2.816
26.8 -2.815
26.9 -2.813
27 -2.812
27.1 -2.811
27.2 -2.809
27.3 -2.808
27.4 -2.807
27.5 -2.805
27.6 -2.804
27.7 -2.803
27.8 -2.802
27.9 -2.8
28 -2.799
28.1 -2.798
28.2 -2.797
28.3 -2.796
28.4 -2.794
28.5 -2.793
28.6 -2.792
28.7 -2.791
28.8 -2.79
28.9 -2.789
29 -2.788
29.1 -2.787
29.2 -2.786
29.3 -2.785
29.4 -2.783
29.5 -2.782
29.6 -2.781
29.7 -2.78
29.8 -2.78
29.9 -2.779
30 -2.778
30.1 -2.777
30.2 -2.776
30.3 -2.775
30.4 -2.774
30.5 -2.773
30.6 -2.772
30.7 -2.771
30.8 -2.77
30.9 -2.77
31 -2.769
31.1 -2.768
31.2 -2.767
31.3 -2.766
31.4 -2.766
31.5 -2.765
31.6 -2.764
31.7 -2.763
31.8 -2.763
31.9 -2.762
32 -2.761
32.1 -2.76
32.2 -2.76
32.3 -2.759
32.4 -2.758
32.5 -2.758
32.6 -2.757
32.7 -2.756
32.8 -2.756
32.9 -2.755
33 -2.754
33.1 -2.754
33.2 -2.753
33.3 -2.753
33.4 -2.752
33.5 -2.751
33.6 -2.751
33.7 -2.75
33.8 -2.75
33.9 -2.749
34 -2.749
34.1 -2.748
34.2 -2.748
34.3 -2.747
34.4 -2.747
34.5 -2.746
34.6 -2.746
34.7 -2.745
34.8 -2.745
34.9 -2.744
35 -2.744
35.1 -2.743
35.2 -2.743
35.3 -2.743
35.4 -2.742
35.5 -2.742
35.6 -2.741
35.7 -2.741
35.8 -2.741
35.9 -2.74
36 -2.74
36.1 -2.74
36.2 -2.739
36.3 -2.739
36.4 -2.739
36.5 -2.738
36.6 -2.738
36.7 -2.738
36.8 -2.737
36.9 -2.737
37 -2.737
37.1 -2.736
37.2 -2.736
37.3 -2.736
37.4 -2.736
37.5 -2.735
37.6 -2.735
37.7 -2.735
37.8 -2.735
37.9 -2.734
38 -2.734
38.1 -2.734
38.2 -2.734
38.3 -2.734
38.4 -2.733
38.5 -2.733
38.6 -2.733
38.7 -2.733
38.8 -2.733
38.9 -2.733
39 -2.732
39.1 -2.732
39.2 -2.732
39.3 -2.732
39.4 -2.732
39.5 -2.732
39.6 -2.732
39.7 -2.732
39.8 -2.731
39.9 -2.731
40 -2.731
40.1 -2.731
40.2 -2.731
40.3 -2.731
40.4 -2.731
40.5 -2.731
40.6 -2.731
40.7 -2.731
40.8 -2.731
40.9 -2.731
41 -2.731
41.1 -2.731
41.2 -2.731
41.3 -2.731
41.4 -2.731
41.5 -2.731
41.6 -2.731
41.7 -2.731
41.8 -2.731
41.9 -2.731
42 -2.731
42.1 -2.731
42.2 -2.731
42.3 -2.731
42.4 -2.731
42.5 -2.731
42.6 -2.731
42.7 -2.731
42.8 -2.731
42.9 -2.731
43 -2.731
43.1 -2.732
43.2 -2.732
43.3 -2.732
43.4 -2.732
43.5 -2.732
43.6 -2.732
43.7 -2.732
43.8 -2.732
43.9 -2.732
44 -2.733
44.1 -2.733
44.2 -2.733
44.3 -2.733
44.4 -2.733
44.5 -2.733
44.6 -2.733
44.7 -2.734
44.8 -2.734
44.9 -2.734
45 -2.734
45.1 -2.734
45.2 -2.735
45.3 -2.735
45.4 -2.735
45.5 -2.735
45.6 -2.735
45.7 -2.736
45.8 -2.736
45.9 -2.736
46 -2.736
46.1 -2.736
46.2 -2.737
46.3 -2.737
46.4 -2.737
46.5 -2.737
46.6 -2.738
46.7 -2.738
46.8 -2.738
46.9 -2.738
47 -2.739
47.1 -2.739
47.2 -2.739
47.3 -2.739
47.4 -2.74
47.5 -2.74
47.6 -2.74
47.7 -2.741
47.8 -2.741
47.9 -2.741
48 -2.742
48.1 -2.742
48.2 -2.742
48.3 -2.743
48.4 -2.743
48.5 -2.743
48.6 -2.744
48.7 -2.744
48.8 -2.744
48.9 -2.745
49 -2.745
49.1 -2.745
49.2 -2.746
49.3 -2.746
49.4 -2.746
49.5 -2.747
49.6 -2.747
49.7 -2.747
49.8 -2.748
49.9 -2.748
50 -2.749


==> dataset/expE/logerr_euler_n33.txt <==
0.1 -14.824
0.2 -12.527
0.3 -11.679
0.4 -11.211
0.5 -10.904
0.6 -10.681
0.7 -10.509
0.8 -10.372
0.9 -10.259
1 -10.163
1.1 -10.08
1.2 -10.007
1.3 -9.942
1.4 -9.883
1.5 -9.83
1.6 -9.781
1.7 -9.737
1.8 -9.697
1.9 -9.66
2 -9.626
2.1 -9.595
2.2 -9.567
2.3 -9.54
2.4 -9.515
2.5 -9.493
2.6 -9.471
2.7 -9.451
2.8 -9.431
2.9 -9.414
3 -9.395
3.1 -9.379
3.2 -9.364
3.3 -9.35
3.4 -9.334
3.5 -9.321
3.6 -9.309
3.7 -9.295
3.8 -9.282
3.9 -9.271
4 -9.26
4.1 -9.248
4.2 -9.238
4.3 -9.225
4.4 -9.218
4.5 -9.205
4.6 -9.197
4.7 -9.187
4.8 -9.176
4.9 -9.169
5 -9.16
5.1 -9.149
5.2 -9.145
5.3 -9.136
5.4 -9.13
5.5 -9.121
5.6 -9.116
5.7 -9.108
5.8 -9.099
5.9 -9.093
6 -9.088
6.1 -9.078
6.2 -9.077
6.3 -9.068
6.4 -9.061
6.5 -9.055
6.6 -9.047
6.7 -9.044
6.8 -9.038
6.9 -9.033
7 -9.027
7.1 -9.018
7.2 -9.014
7.3 -9.009
7.4 -9.007
7.5 -9.002
7.6 -8.995
7.7 -8.988
7.8 -8.984
7.9 -8.984
8 -8.983
8.1 -8.974
8.2 -8.971
8.3 -8.968
8.4 -8.965
8.5 -8.962
8.6 -8.953
8.7 -8.95
8.8 -8.947
8.9 -8.942
9 -8.942
9.1 -8.939
9.2 -8.925
9.3 -8.933
9.4 -8.93
9.5 -8.918
9.6 -8.916
9.7 -8.921
9.8 -8.911
9.9 -8.907
10 -8.905
10.1 -8.905
10.2 -8.911
10.3 -8.891
10.4 -8.898
10.5 -8.896
10.6 -8.885
10.7 -8.886
10.8 -8.885
10.9 -8.881
11 -8.884
11.1 -8.875
11.2 -8.868
11.3 -8.875
11.4 -8.869
11.5 -8.861
11.6 -8.874
11.7 -8.866
11.8 -8.86
11.9 -8.846
12 -8.857
12.1 -8.851
12.2 -8.847
12.3 -8.844
12.4 -8.861
12.5 -8.832
12.6 -8.837
12.7 -8.845
12.8 -8.846
12.9 -8.838
13 -8.826
13.1 -8.836
13.2 -8.83
13.3 -8.825
13.4 -8.83
13.5 -8.833
13.6 -8.817
13.7 -8.816
13.8 -8.831
13.9 -8.81
14 -8.821
14.1 -8.81
14.2 -8.807
14.3 -8.81
14.4 -8.818
14.5 -8.814
14.6 -8.81
14.7 -8.821
14.8 -8.81
14.9 -8.795
15 -8.802
15.1 -8.798
15.2 -8.798
15.3 -8.802
15.4 -8.802
15.5 -8.79
15.6 -8.792
15.7 -8.793
15.8 -8.797
15.9 -8.783
16 -8.795
16.1 -8.797
16.2 -8.771
16.3 -8.791
16.4 -8.78
16.5 -8.776
16.6 -8.772
16.7 -8.776
16.8 -8.775
16.9 -8.769
17 -8.785
17.1 -8.761
17.2 -8.77
17.3 -8.77
17.4 -8.763
17.5 -8.763
17.6 -8.78
17.7 -8.78
17.8 -8.765
17.9 -8.769
18 -8.769
18.1 -8.766
18.2 -8.758
18.3 -8.754
18.4 -8.759
18.5 -8.746
18.6 -8.751
18.7 -8.749
18.8 -8.75
18.9 -8.754
19 -8.747
19.1 -8.75
19.2 -8.746
19.3 -8.756
19.4 -8.745
19.5 -8.748
19.6 -8.739
19.7 -8.745
19.8 -8.745
19.9 -8.756
20 -8.741
20.1 -8.736
20.2 -8.735
20.3 -8.734
20.4 -8.749
20.5 -8.732
20.6 -8.748
20.7 -8.735
20.8 -8.732
20.9 -8.725
21 -8.732
21.1 -8.735
21.2 -8.732
21.3 -8.716
21.4 -8.734
21.5 -8.726
21.6 -8.735
21.7 -8.725
21.8 -8.721
21.9 -8.74
22 -8.71
22.1 -8.731
22.2 -8.718
22.3 -8.725
22.4 -8.73
22.5 -8.722
22.6 -8.725
22.7 -8.726
22.8 -8.704
22.9 -8.721
23 -8.696
23.1 -8.721
23.2 -8.715
23.3 -8.726
23.4 -8.711
23.5 -8.715
23.6 -8.723
23.7 -8.733
23.8 -8.694
23.9 -8.697
24 -8.699
24.1 -8.703
24.2 -8.693
24.3 -8.706
24.4 -8.702
24.5 -8.706
24.6 -8.687
24.7 -8.7
24.8 -8.688
24.9 -8.713
25 -8.695
25.1 -8.696
25.2 -8.679
25.3 -8.714
25.4 -8.671
25.5 -8.686
25.6 -8.674
25.7 -8.702
25.8 -8.708
25.9 -8.693
26 -8.691
26.1 -8.684
26.2 -8.687
26.3 -8.714
26.4 -8.71
26.5 -8.693
26.6 -8.705
26.7 -8.696
26.8 -8.69
26.9 -8.67
27 -8.698
27.1 -8.67
27.2 -8.694
27.3 -8.69
27.4 -8.69
27.5 -8.675
27.6 -8.688
27.7 -8.69
27.8 -8.69
27.9 -8.7
28 -8.669
28.1 -8.66
28.2 -8.67
28.3 -8.655
28.4 -8.678
28.5 -8.685
28.6 -8.691
28.7 -8.69
28.8 -8.681
28.9 -8.674
29 -8.671
29.1 -8.672
29.2 -8.662
29.3 -8.651
29.4 -8.676
29.5 -8.667
29.6 -8.682
29.7 -8.678
29.8 -8.686
29.9 -8.68
30 -8.662
30.1 -8.688
30.2 -8.656
30.3 -8.645
30.4 -8.657
30.5 -8.69
30.6 -8.637
30.7 -8.656
30.8 -8.67
30.9 -8.643
31 -8.648
31.1 -8.669
31.2 -8.65
31.3 -8.668
31.4 -8.668
31.5 -8.641
31.6 -8.643
31.7 -8.658
31.8 -8.671
31.9 -8.636
32 -8.656
32.1 -8.647
32.2 -8.647
32.3 -8.669
32.4 -8.659
32.5 -8.65
32.6 -8.695
32.7 -8.637
32.8 -8.651
32.9 -8.662
33 -8.652
33.1 -8.642
33.2 -8.675
33.3 -8.648
33.4 -8.644
33.5 -8.653
33.6 -8.655
33.7 -8.624
33.8 -8.642
33.9 -8.63
34 -8.652
34.1 -8.647
34.2 -8.636
34.3 -8.655
34.4 -8.653
34.5 -8.641
34.6 -8.626
34.7 -8.649
34.8 -8.623
34.9 -8.636
35 -8.636
35.1 -8.652
35.2 -8.624
35.3 -8.654
35.4 -8.645
35.5 -8.654
35.6 -8.625
35.7 -8.626
35.8 -8.636
35.9 -8.621
36 -8.627
36.1 -8.611
36.2 -8.629
36.3 -8.608
36.4 -8.622
36.5 -8.631
36.6 -8.614
36.7 -8.623
36.8 -8.629
36.9 -8.622
37 -8.634
37.1 -8.641
37.2 -8.605
37.3 -8.626
37.4 -8.627
37.5 -8.612
37.6 -8.64
37.7 -8.622
37.8 -8.613
37.9 -8.629
38 -8.611
38.1 -8.644
38.2 -8.598
38.3 -8.634
38.4 -8.622
38.5 -8.613
38.6 -8.619
38.7 -8.598
38.8 -8.612
38.9 -8.618
39 -8.592
39.1 -8.606
39.2 -8.618
39.3 -8.614
39.4 -8.629
39.5 -8.625
39.6 -8.628
39.7 -8.641
39.8 -8.592
39.9 -8.609
40 -8.583
40.1 -8.614
40.2 -8.614
40.3 -8.619
40.4 -8.608
40.5 -8.585
40.6 -8.593
40.7 -8.594
40.8 -8.578
40.9 -8.598
41 -8.593
41.1 -8.608
41.2 -8.604
41.3 -8.61
41.4 -8.614
41.5 -8.609
41.6 -8.62
41.7 -8.584
41.8 -8.598
41.9 -8.6
42 -8.595
42.1 -8.604
42.2 -8.573
42.3 -8.575
42.4 -8.597
42.5 -8.605
42.6 -8.578
42.7 -8.595
42.8 -8.595
42.9 -8.575
43 -8.577
43.1 -8.564
43.2 -8.605
43.3 -8.597
43.4 -8.584
43.5 -8.584
43.6 -8.616
43.7 -8.567
43.8 -8.573
43.9 -8.569
44 -8.571
44.1 -8.56
44.2 -8.579
44.3 -8.596
44.4 -8.582
44.5 -8.581
44.6 -8.592
44.7 -8.586
44.8 -8.582
44.9 -8.583
45 -8.571
45.1 -8.575
45.2 -8.576
45.3 -8.572
45.4 -8.586
45.5 -8.576
45.6 -8.587
45.7 -8.574
45.8 -8.561
45.9 -8.554
46 -8.569
46.1 -8.565
46.2 -8.566
46.3 -8.611
46.4 -8.593
46.5 -8.558
46.6 -8.603
46.7 -8.551
46.8 -8.584
46.9 -8.562
47 -8.559
47.1 -8.558
47.2 -8.572
47.3 -8.571
47.4 -8.556
47.5 -8.569
47.6 -8.568
47.7 -8.571
47.8 -8.569
47.9 -8.576
48 -8.548
48.1 -8.564
48.2 -8.546
48.3 -8.573
48.4 -8.534
48.5 -8.567
48.6 -8.568
48.7 -8.571
48.8 -8.549
48.9 -8.544
49 -8.569
49.1 -8.569
49.2 -8.546
49.3 -8.555
49.4 -8.572
49.5 -8.578
49.6 -8.562
49.7 -8.571
49.8 -8.551
49.9 -8.56
50 -8.569


==> dataset/expE/logerr_gaver_n16.txt <==
0.1 -7.07
0.2 -5.944
0.3 -5.502
0.4 -5.571
0.5 -5.278
0.6 -4.981
0.7 -5.038
0.8 -5.46
0.9 -5.456
1 -5.022
1.1 -4.868
1.2 -4.811
1.3 -4.811
1.4 -4.853
1.5 -4.934
1.6 -5.06
1.7 -5.258
1.8 -5.627
1.9 -6.181
2 -5.472
2.1 -5.241
2.2 -5.11
2.3 -5.022
2.4 -4.966
2.5 -4.927
2.6 -4.902
2.7 -4.885
2.8 -4.88
2.9 -4.876
3 -4.88
3.1 -4.886
3.2 -4.9
3.3 -4.913
3.4 -4.935
3.5 -4.961
3.6 -4.981
3.7 -5.006
3.8 -5.043
3.9 -5.069
4 -5.108
4.1 -5.147
4.2 -5.191
4.3 -5.239
4.4 -5.291
4.5 -5.342
4.6 -5.406
4.7 -5.462
4.8 -5.565
4.9 -5.671
5 -5.758
5.1 -5.859
5.2 -6.063
5.3 -6.339
5.4 -6.913
5.5 -6.819
5.6 -6.241
5.7 -5.995
5.8 -5.899
5.9 -5.803
6 -5.67
6.1 -5.611
6.2 -5.563
6.3 -5.534
6.4 -5.566
6.5 -5.558
6.6 -5.491
6.7 -5.42
6.8 -5.438
6.9 -5.384
7 -5.398
7.1 -5.343
7.2 -5.35
7.3 -5.322
7.4 -5.282
7.5 -5.298
7.6 -5.267
7.7 -5.231
7.8 -5.245
7.9 -5.193
8 -5.225
8.1 -5.214
8.2 -5.184
8.3 -5.165
8.4 -5.199
8.5 -5.16
8.6 -5.147
8.7 -5.151
8.8 -5.166
8.9 -5.14
9 -5.078
9.1 -5.12
9.2 -5.115
9.3 -5.094
9.4 -5.036
9.5 -5.093
9.6 -5.045
9.7 -5.106
9.8 -5.058
9.9 -5.056
10 -5.006
10.1 -4.998
10.2 -5.009
10.3 -4.995
10.4 -4.974
10.5 -4.997
10.6 -4.966
10.7 -4.925
10.8 -4.917
10.9 -4.913
11 -4.932
11.1 -4.905
11.2 -4.897
11.3 -4.906
11.4 -4.896
11.5 -4.901
11.6 -4.895
11.7 -4.884
11.8 -4.86
11.9 -4.867
12 -4.893
12.1 -4.846
12.2 -4.872
12.3 -4.862
12.4 -4.862
12.5 -4.858
12.6 -4.846
12.7 -4.866
12.8 -4.856
12.9 -4.818
13 -4.85
13.1 -4.855
13.2 -4.807
13.3 -4.835
13.4 -4.822
13.5 -4.802
13.6 -4.858
13.7 -4.857
13.8 -4.853
13.9 -4.795
14 -4.807
14.1 -4.83
14.2 -4.835
14.3 -4.818
14.4 -4.855
14.5 -4.848
14.6 -4.906
14.7 -4.832
14.8 -4.849
14.9 -4.865
15 -4.905
15.1 -4.872
15.2 -4.877
15.3 -4.917
15.4 -4.892
15.5 -4.914
15.6 -4.956
15.7 -4.928
15.8 -4.939
15.9 -4.91
16 -4.988
16.1 -5.002
16.2 -4.988
16.3 -4.988
16.4 -5
16.5 -5.099
16.6 -5.112
16.7 -5.061
16.8 -5.116
16.9 -5.177
17 -5.111
17.1 -5.329
17.2 -5.564
17.3 -5.518
17.4 -5.497
17.5 -5.56
17.6 -5.929
17.7 -5.58
17.8 -6.375
17.9 -5.624
18 -6.41
18.1 -7.069
18.2 -6.865
18.3 -5.449
18.4 -5.735
18.5 -5.272
18.6 -5.4
18.7 -5.218
18.8 -5.279
18.9 -5.154
19 -5.066
19.1 -5.089
19.2 -4.965
19.3 -4.977
19.4 -4.947
19.5 -4.937
19.6 -4.9
19.7 -4.822
19.8 -4.789
19.9 -4.826
20 -4.779
20.1 -4.777
20.2 -4.771
20.3 -4.723
20.4 -4.706
20.5 -4.715
20.6 -4.66
20.7 -4.645
20.8 -4.624
20.9 -4.617
21 -4.579
21.1 -4.575
21.2 -4.552
21.3 -4.565
21.4 -4.536
21.5 -4.505
21.6 -4.497
21.7 -4.496
21.8 -4.484
21.9 -4.468
22 -4.455
22.1 -4.433
22.2 -4.43
22.3 -4.414
22.4 -4.432
22.5 -4.406
22.6 -4.384
22.7 -4.391
22.8 -4.355
22.9 -4.353
23 -4.341
23.1 -4.344
23.2 -4.328
23.3 -4.342
23.4 -4.307
23.5 -4.304
23.6 -4.313
23.7 -4.299
23.8 -4.295
23.9 -4.295
24 -4.268
24.1 -4.266
24.2 -4.252
24.3 -4.254
24.4 -4.247
24.5 -4.248
24.6 -4.238
24.7 -4.227
24.8 -4.239
24.9 -4.226
25 -4.202
25.1 -4.204
25.2 -4.205
25.3 -4.197
25.4 -4.192
25.5 -4.187
25.6 -4.182
25.7 -4.177
25.8 -4.165
25.9 -4.161
26 -4.171
26.1 -4.177
26.2 -4.148
26.3 -4.149
26.4 -4.133
26.5 -4.139
26.6 -4.13
26.7 -4.129
26.8 -4.143
26.9 -4.127
27 -4.113
27.1 -4.107
27.2 -4.121
27.3 -4.12
27.4 -4.117
27.5 -4.111
27.6 -4.108
27.7 -4.096
27.8 -4.091
27.9 -4.078
28 -4.091
28.1 -4.082
28.2 -4.092
28.3 -4.093
28.4 -4.094
28.5 -4.072
28.6 -4.071
28.7 -4.061
28.8 -4.065
28.9 -4.069
29 -4.066
29.1 -4.064
29.2 -4.052
29.3 -4.052
29.4 -4.053
29.5 -4.064
29.6 -4.047
29.7 -4.056
29.8 -4.046
29.9 -4.046
30 -4.038
30.1 -4.047
30.2 -4.038
30.3 -4.04
30.4 -4.036
30.5 -4.041
30.6 -4.032
30.7 -4.029
30.8 -4.028
30.9 -4.02
31 -4.033
31.1 -4.021
31.2 -4.022
31.3 -4.018
31.4 -4.023
31.5 -4.021
31.6 -4.028
31.7 -4.012
31.8 -4.014
31.9 -4.018
32 -4.008
32.1 -4.018
32.2 -4.015
32.3 -4.008
32.4 -4.015
32.5 -4.02
32.6 -4.001
32.7 -4.005
32.8 -4.003
32.9 -4.008
33 -4
33.1 -3.991
33.2 -4.008
33.3 -4.004
33.4 -4.008
33.5 -3.999
33.6 -4.003
33.7 -4.002
33.8 -3.983
33.9 -3.989
34 -3.983
34.1 -3.992
34.2 -3.986
34.3 -3.989
34.4 -3.978
34.5 -3.984
34.6 -3.978
34.7 -4
34.8 -3.984
34.9 -3.981
35 -3.969
35.1 -3.975
35.2 -3.976
35.3 -3.979
35.4 -3.966
35.5 -3.965
35.6 -3.97
35.7 -3.977
35.8 -3.969
35.9 -3.956
36 -3.974
36.1 -3.976
36.2 -3.969
36.3 -3.969
36.4 -3.963
36.5 -3.954
36.6 -3.962
36.7 -3.961
36.8 -3.958
36.9 -3.95
37 -3.951
37.1 -3.943
37.2 -3.958
37.3 -3.956
37.4 -3.956
37.5 -3.947
37.6 -3.943
37.7 -3.943
37.8 -3.946
37.9 -3.943
38 -3.943
38.1 -3.944
38.2 -3.937
38.3 -3.93
38.4 -3.928
38.5 -3.943
38.6 -3.931
38.7 -3.939
38.8 -3.936
38.9 -3.921
39 -3.922
39.1 -3.93
39.2 -3.927
39.3 -3.93
39.4 -3.929
39.5 -3.927
39.6 -3.92
39.7 -3.914
39.8 -3.927
39.9 -3.905
40 -3.906
40.1 -3.908
40.2 -3.911
40.3 -3.905
40.4 -3.907
40.5 -3.899
40.6 -3.889
40.7 -3.913
40.8 -3.896
40.9 -3.895
41 -3.9
41.1 -3.897
41.2 -3.891
41.3 -3.895
41.4 -3.887
41.5 -3.885
41.6 -3.891
41.7 -3.883
41.8 -3.879
41.9 -3.879
42 -3.881
42.1 -3.88
42.2 -3.87
42.3 -3.875
42.4 -3.865
42.5 -3.877
42.6 -3.866
42.7 -3.869
42.8 -3.87
42.9 -3.868
43 -3.859
43.1 -3.87
43.2 -3.855
43.3 -3.872
43.4 -3.86
43.5 -3.862
43.6 -3.856
43.7 -3.859
43.8 -3.856
43.9 -3.844
44 -3.849
44.1 -3.86
44.2 -3.853
44.3 -3.85
44.4 -3.848
44.5 -3.851
44.6 -3.846
44.7 -3.841
44.8 -3.843
44.9 -3.842
45 -3.844
45.1 -3.832
45.2 -3.837
45.3 -3.837
45.4 -3.819
45.5 -3.837
45.6 -3.827
45.7 -3.831
45.8 -3.825
45.9 -3.829
46 -3.837
46.1 -3.821
46.2 -3.822
46.3 -3.83
46.4 -3.818
46.5 -3.82
46.6 -3.825
46.7 -3.81
46.8 -3.824
46.9 -3.823
47 -3.817
47.1 -3.812
47.2 -3.817
47.3 -3.817
47.4 -3.817
47.5 -3.814
47.6 -3.809
47.7 -3.812
47.8 -3.805
47.9 -3.813
48 -3.813
48.1 -3.805
48.2 -3.81
48.3 -3.803
48.4 -3.81
48.5 -3.814
48.6 -3.804
48.7 -3.806
48.8 -3.814
48.9 -3.796
49 -3.805
49.1 -3.812
49.2 -3.805
49.3 -3.8
49.4 -3.804
49.5 -3.804
49.6 -3.805
49.7 -3.794
49.8 -3.8
49.9 -3.8
50 -3.795


==> dataset/expE/logerr_talbot_n20.txt <==
0.1 -15.583
0.2 -14.474
0.3 -14.626
0.4 -14.858
0.5 -14.659
0.6 -14.673
0.7 -14.503
0.8 -15.035
0.9 -14.509
1 -14.866
1.1 -14.47
1.2 -14.54
1.3 -14.632
1.4 -14.5
1.5 -14.654
1.6 -14.386
1.7 -14.778
1.8 -14.913
1.9 -14.574
2 -13.991
2.1 -14.477
2.2 -14.176
2.3 -14.273
2.4 -14.311
2.5 -13.938
2.6 -14.353
2.7 -14.75
2.8 -14.75
2.9 -14.875
3 -14.353
3.1 -13.75
3.2 -13.637
3.3 -14.122
3.4 -13.654
3.5 -14.051
3.6 -13.288
3.7 -13.773
3.8 -13.439
3.9 -13.311
4 -14.051
4.1 -13.75
4.2 -13.637
4.3 -13.589
4.4 -15.051
4.5 -13.589
4.6 -14.574
4.7 -13.671
4.8 -13.206
4.9 -13.773
5 -13.495
5.1 -13.972
5.2 -13.37
5.3 -13.574
5.4 -13.847
5.5 -13.127
5.6 -13.905
5.7 -13.107
5.8 -13.107
5.9 -13.097
6 -13.097
6.1 -13.574
6.2 -13.637
6.3 -13.088
6.4 -13.389
6.5 -12.995
6.6 -13.905
6.7 -13.088
6.8 -12.944
6.9 -12.853
7 -13.232
7.1 -12.831
7.2 -13.034
7.3 -13.637
7.4 -13.182
7.5 -13.034
7.6 -12.938
7.7 -13.159
7.8 -12.657
7.9 -12.664
8 -13.449
8.1 -12.931
8.2 -12.847
8.3 -12.515
8.4 -13.37
8.5 -12.958
8.6 -13.449
8.7 -13.002
8.8 -13.245
8.9 -13.604
9 -13.75
9.1 -13.171
9.2 -13.018
9.3 -12.931
9.4 -12.972
9.5 -13.273
9.6 -13.002
9.7 -13.194
9.8 -13.148
9.9 -12.552
10 -12.759
10.1 -13.408
10.2 -12.742
10.3 -13.069
10.4 -12.931
10.5 -12.58
10.6 -12.617
10.7 -12.679
10.8 -12.87
10.9 -12.826
11 -12.643
11.1 -12.694
11.2 -12.657
11.3 -12.717
11.4 -13.273
11.5 -12.768
11.6 -12.826
11.7 -13.107
11.8 -13.148
11.9 -13.171
12 -12.505
12.1 -12.944
12.2 -13.847
12.3 -12.598
12.4 -12.546
12.5 -12.63
12.6 -12.408
12.7 -12.958
12.8 -12.617
12.9 -13.051
13 -13.671
13.1 -13.171
13.2 -12.816
13.3 -12.604
13.4 -12.987
13.5 -12.725
13.6 -12.958
13.7 -13.219
13.8 -12.796
13.9 -13.002
14 -12.424
14.1 -14.148
14.2 -13.972
14.3 -12.686
14.4 -13.303
14.5 -12.58
14.6 -12.944
14.7 -12.806
14.8 -12.432
14.9 -13.069
15 -12.569
15.1 -12.893
15.2 -13.194
15.3 -12.787
15.4 -12.972
15.5 -12.604
15.6 -13.303
15.7 -12.63
15.8 -12.806
15.9 -12.657
16 -12.657
16.1 -12.214
16.2 -14.148
16.3 -12.349
16.4 -12.495
16.5 -12.87
16.6 -12.768
16.7 -12.826
16.8 -12.557
16.9 -13.449
17 -12.342
17.1 -12.63
17.2 -12.546
17.3 -12.944
17.4 -12.476
17.5 -12.4
17.6 -12.214
17.7 -12.701
17.8 -13.546
17.9 -13.303
18 -12.4
18.1 -12.847
18.2 -12.557
18.3 -12.432
18.4 -13.245
18.5 -12.37
18.6 -12.617
18.7 -12.449
18.8 -12.486
18.9 -12.349
19 -12.408
19.1 -12.322
19.2 -13.303
19.3 -12.787
19.4 -13.546
19.5 -13.194
19.6 -12.245
19.7 -12.144
19.8 -12.826
19.9 -13.069
20 -13.148
20.1 -12.733
20.2 -12.546
20.3 -13.847
20.4 -12.505
20.5 -12.416
20.6 -12.37
20.7 -12.262
20.8 -12.893
20.9 -12.847
21 -13.671
21.1 -12.972
21.2 -12.279
21.3 -13.546
21.4 -12.185
21.5 -13.37
21.6 -12.546
21.7 -12.87
21.8 -12.467
21.9 -12.604
22 -12.297
22.1 -12.467
22.2 -13.671
22.3 -12.806
22.4 -12.733
22.5 -12.424
22.6 -12.701
22.7 -13.148
22.8 -12.768
22.9 -13.245
23 -12.204
23.1 -12.617
23.2 -14.148
23.3 -12.303
23.4 -13.034
23.5 -13.449
23.6 -13.546
23.7 -12.768
23.8 -12.291
23.9 -12.515
24 -13.002
24.1 -12.356
24.2 -12.486
24.3 -12.536
24.4 -12.58
24.5 -12.58
24.6 -12.297
24.7 -12.088
24.8 -13.546
24.9 -13.671
25 -12.826
25.1 -12.525
25.2 -13.303
25.3 -12.592
25.4 -12.592
25.5 -12.441
25.6 -12.256
25.7 -13.107
25.8 -12.58
25.9 -12.291
26 -12.157
26.1 -12.297
26.2 -12.285
26.3 -12.123
26.4 -12.08
26.5 -11.905
26.6 -12.385
26.7 -12.918
26.8 -12.806
26.9 -12.826
27 -12.256
27.1 -12.015
27.2 -12.733
27.3 -12.441
27.4 -12.787
27.5 -12.015
27.6 -12.944
27.7 -12.189
27.8 -12.115
27.9 -12.279
28 -12.37
28.1 -13.002
28.2 -13.303
28.3 -12.148
28.4 -12.569
28.5 -12.189
28.6 -12.329
28.7 -12.262
28.8 -12.643
28.9 -13.546
29 -12.476
29.1 -12.643
29.2 -12.458
29.3 -12.144
29.4 -12.546
29.5 -13.245
29.6 -12.342
29.7 -13.671
29.8 -12.297
29.9 -12.826
30 -12.37
30.1 -13.37
30.2 -12.4
30.3 -12.378
30.4 -13.002
30.5 -12.14
30.6 -12.467
30.7 -12.592
30.8 -11.814
30.9 -12.055
31 -12.077
31.1 -12.458
31.2 -12.219
31.3 -12.051
31.4 -12.262
31.5 -12.592
31.6 -12.432
31.7 -11.953
31.8 -14.148
31.9 -12.224
32 -12.643
32.1 -12.273
32.2 -12.291
32.3 -12.449
32.4 -12.657
32.5 -12.424
32.6 -12.486
32.7 -12.157
32.8 -12.826
32.9 -12.847
33 -12.099
33.1 -12.127
33.2 -12.37
33.3 -13.37
33.4 -12.111
33.5 -12.476
33.6 -12.127
33.7 -12.175
33.8 -12.303
33.9 -12.58
34 -12.486
34.1 -12.408
34.2 -12.643
34.3 -12.806
34.4 -12.224
34.5 -12.31
34.6 -11.955
34.7 -12.592
34.8 -13.107
34.9 -11.987
35 -12.75
35.1 -12.37
35.2 -12.476
35.3 -11.913
35.4 -12.37
35.5 -12.038
35.6 -12.038
35.7 -12.051
35.8 -12.768
35.9 -12.972
36 -12.002
36.1 -12.617
36.2 -12.268
36.3 -Inf
36.4 -12.657
36.5 -12.204
36.6 -12.826
36.7 -12.131
36.8 -12.525
36.9 -11.888
37 -12.099
37.1 -12.944
37.2 -13.148
37.3 -12.14
37.4 -11.955
37.5 -13.148
37.6 -13.148
37.7 -12.279
37.8 -12.37
37.9 -11.972
38 -13.245
38.1 -11.944
38.2 -12.256
38.3 -12.235
38.4 -12.4
38.5 -12.4
38.6 -12.671
38.7 -12.062
38.8 -12.944
38.9 -12.356
39 -12.214
39.1 -12.467
39.2 -12.592
39.3 -12.643
39.4 -12.806
39.5 -12.546
39.6 -11.99
39.7 -11.928
39.8 -12.416
39.9 -12.291
40 -12.224
40.1 -12.847
40.2 -11.923
40.3 -12.268
40.4 -12.14
40.5 -12.224
40.6 -12.733
40.7 -12.617
40.8 -12.525
40.9 -11.934
41 -12.768
41.1 -12.467
41.2 -12.279
41.3 -11.775
41.4 -12.245
41.5 -12.432
41.6 -11.806
41.7 -12.944
41.8 -12.847
41.9 -12.235
42 -13.002
42.1 -12.768
42.2 -13.37
42.3 -12.733
42.4 -12.235
42.5 -12.175
42.6 -11.955
42.7 -13.37
42.8 -11.861
42.9 -13.37
43 -12.194
43.1 -11.908
43.2 -12.432
43.3 -11.944
43.4 -12.224
43.5 -11.787
43.6 -11.893
43.7 -13.37
43.8 -12.092
43.9 -11.934
44 -12.893
44.1 -12.592
44.2 -12.356
44.3 -12.185
44.4 -12.077
44.5 -12.546
44.6 -11.944
44.7 -12.37
44.8 -12.733
44.9 -12.416
45 -11.704
45.1 -12.131
45.2 -12.643
45.3 -12.847
45.4 -13.245
45.5 -12.486
45.6 -11.923
45.7 -12.279
45.8 -12.416
45.9 -12.002
46 -12.157
46.1 -12.416
46.2 -12.291
46.3 -11.99
46.4 -12.701
46.5 -11.852
46.6 -12.224
46.7 -12.194
46.8 -12.166
46.9 -12.015
47 -12.449
47.1 -12.505
47.2 -12.084
47.3 -12.185
47.4 -12.4
47.5 -12.329
47.6 -12.768
47.7 -11.74
47.8 -12.505
47.9 -11.928
48 -12.768
48.1 -13.069
48.2 -12.416
48.3 -11.698
48.4 -11.835
48.5 -12.303
48.6 -12.185
48.7 -11.955
48.8 -13.002
48.9 -12.316
49 -12.224
49.1 -11.826
49.2 -12.092
49.3 -12.14
49.4 -13.37
49.5 -13.002
49.6 -12.416
49.7 -12.342
49.8 -11.928
49.9 -11.802
50 -12.449


==> dataset/expE/logerr_talbotcutoff_n20.txt <==
0.1 -10
0.2 -10
0.3 -10
0.4 -10
0.5 -10
0.6 -10
0.7 -10
0.8 -10
0.9 -10
1 -10
1.1 -10
1.2 -10
1.3 -10
1.4 -10
1.5 -10
1.6 -10
1.7 -10
1.8 -10
1.9 -10
2 -10
2.1 -10
2.2 -10
2.3 -10
2.4 -10
2.5 -10
2.6 -10
2.7 -10
2.8 -10
2.9 -10
3 -10
3.1 -10
3.2 -10
3.3 -10
3.4 -10
3.5 -10
3.6 -10
3.7 -10
3.8 -10
3.9 -10
4 -10
4.1 -10
4.2 -10
4.3 -10
4.4 -10
4.5 -10
4.6 -10
4.7 -10
4.8 -10
4.9 -10
5 -10
5.1 -10
5.2 -10
5.3 -10
5.4 -10
5.5 -10
5.6 -10
5.7 -10
5.8 -10
5.9 -10
6 -10
6.1 -10
6.2 -10
6.3 -10
6.4 -10
6.5 -10
6.6 -10
6.7 -10
6.8 -10
6.9 -10
7 -10
7.1 -10
7.2 -10
7.3 -10
7.4 -10
7.5 -10
7.6 -10
7.7 -10
7.8 -10
7.9 -10
8 -10
8.1 -10
8.2 -10
8.3 -10
8.4 -10
8.5 -10
8.6 -10
8.7 -10
8.8 -10
8.9 -10
9 -10
9.1 -10
9.2 -10
9.3 -10
9.4 -10
9.5 -10
9.6 -10
9.7 -10
9.8 -10
9.9 -10
10 -10
10.1 -10
10.2 -10
10.3 -10
10.4 -10
10.5 -10
10.6 -10
10.7 -10
10.8 -10
10.9 -10
11 -10
11.1 -10
11.2 -10
11.3 -10
11.4 -10
11.5 -10
11.6 -10
11.7 -10
11.8 -10
11.9 -10
12 -10
12.1 -10
12.2 -10
12.3 -10
12.4 -10
12.5 -10
12.6 -10
12.7 -10
12.8 -10
12.9 -10
13 -10
13.1 -10
13.2 -10
13.3 -10
13.4 -10
13.5 -10
13.6 -10
13.7 -10
13.8 -10
13.9 -10
14 -10
14.1 -10
14.2 -10
14.3 -10
14.4 -10
14.5 -10
14.6 -10
14.7 -10
14.8 -10
14.9 -10
15 -10
15.1 -10
15.2 -10
15.3 -10
15.4 -10
15.5 -10
15.6 -10
15.7 -10
15.8 -10
15.9 -10
16 -10
16.1 -10
16.2 -10
16.3 -10
16.4 -10
16.5 -10
16.6 -10
16.7 -10
16.8 -10
16.9 -10
17 -10
17.1 -10
17.2 -10
17.3 -10
17.4 -10
17.5 -10
17.6 -10
17.7 -10
17.8 -10
17.9 -10
18 -10
18.1 -10
18.2 -10
18.3 -10
18.4 -10
18.5 -10
18.6 -10
18.7 -10
18.8 -10
18.9 -10
19 -10
19.1 -10
19.2 -10
19.3 -10
19.4 -10
19.5 -10
19.6 -10
19.7 -10
19.8 -10
19.9 -10
20 -10
20.1 -10
20.2 -10
20.3 -10
20.4 -10
20.5 -10
20.6 -10
20.7 -10
20.8 -10
20.9 -10
21 -10
21.1 -10
21.2 -10
21.3 -10
21.4 -10
21.5 -10
21.6 -10
21.7 -10
21.8 -10
21.9 -10
22 -10
22.1 -10
22.2 -10
22.3 -10
22.4 -10
22.5 -10
22.6 -10
22.7 -10
22.8 -10
22.9 -10
23 -10
23.1 -10
23.2 -10
23.3 -10
23.4 -10
23.5 -10
23.6 -10
23.7 -10
23.8 -10
23.9 -10
24 -10
24.1 -10
24.2 -10
24.3 -10
24.4 -10
24.5 -10
24.6 -10
24.7 -10
24.8 -10
24.9 -10
25 -10
25.1 -10
25.2 -10
25.3 -10
25.4 -10
25.5 -10
25.6 -10
25.7 -10
25.8 -10
25.9 -10
26 -10
26.1 -10
26.2 -10
26.3 -10
26.4 -10
26.5 -10
26.6 -10
26.7 -10
26.8 -10
26.9 -10
27 -10
27.1 -10
27.2 -10
27.3 -10
27.4 -10
27.5 -10
27.6 -10
27.7 -10
27.8 -10
27.9 -10
28 -10
28.1 -10
28.2 -10
28.3 -10
28.4 -10
28.5 -10
28.6 -10
28.7 -10
28.8 -10
28.9 -10
29 -10
29.1 -10
29.2 -10
29.3 -10
29.4 -10
29.5 -10
29.6 -10
29.7 -10
29.8 -10
29.9 -10
30 -10
30.1 -10
30.2 -10
30.3 -10
30.4 -10
30.5 -10
30.6 -10
30.7 -10
30.8 -10
30.9 -10
31 -10
31.1 -10
31.2 -10
31.3 -10
31.4 -10
31.5 -10
31.6 -10
31.7 -10
31.8 -10
31.9 -10
32 -10
32.1 -10
32.2 -10
32.3 -10
32.4 -10
32.5 -10
32.6 -10
32.7 -10
32.8 -10
32.9 -10
33 -10
33.1 -10
33.2 -10
33.3 -10
33.4 -10
33.5 -10
33.6 -10
33.7 -10
33.8 -10
33.9 -10
34 -10
34.1 -10
34.2 -10
34.3 -10
34.4 -10
34.5 -10
34.6 -10
34.7 -10
34.8 -10
34.9 -10
35 -10
35.1 -10
35.2 -10
35.3 -10
35.4 -10
35.5 -10
35.6 -10
35.7 -10
35.8 -10
35.9 -10
36 -10
36.1 -10
36.2 -10
36.3 -10
36.4 -10
36.5 -10
36.6 -10
36.7 -10
36.8 -10
36.9 -10
37 -10
37.1 -10
37.2 -10
37.3 -10
37.4 -10
37.5 -10
37.6 -10
37.7 -10
37.8 -10
37.9 -10
38 -10
38.1 -10
38.2 -10
38.3 -10
38.4 -10
38.5 -10
38.6 -10
38.7 -10
38.8 -10
38.9 -10
39 -10
39.1 -10
39.2 -10
39.3 -10
39.4 -10
39.5 -10
39.6 -10
39.7 -10
39.8 -10
39.9 -10
40 -10
40.1 -10
40.2 -10
40.3 -10
40.4 -10
40.5 -10
40.6 -10
40.7 -10
40.8 -10
40.9 -10
41 -10
41.1 -10
41.2 -10
41.3 -10
41.4 -10
41.5 -10
41.6 -10
41.7 -10
41.8 -10
41.9 -10
42 -10
42.1 -10
42.2 -10
42.3 -10
42.4 -10
42.5 -10
42.6 -10
42.7 -10
42.8 -10
42.9 -10
43 -10
43.1 -10
43.2 -10
43.3 -10
43.4 -10
43.5 -10
43.6 -10
43.7 -10
43.8 -10
43.9 -10
44 -10
44.1 -10
44.2 -10
44.3 -10
44.4 -10
44.5 -10
44.6 -10
44.7 -10
44.8 -10
44.9 -10
45 -10
45.1 -10
45.2 -10
45.3 -10
45.4 -10
45.5 -10
45.6 -10
45.7 -10
45.8 -10
45.9 -10
46 -10
46.1 -10
46.2 -10
46.3 -10
46.4 -10
46.5 -10
46.6 -10
46.7 -10
46.8 -10
46.9 -10
47 -10
47.1 -10
47.2 -10
47.3 -10
47.4 -10
47.5 -10
47.6 -10
47.7 -10
47.8 -10
47.9 -10
48 -10
48.1 -10
48.2 -10
48.3 -10
48.4 -10
48.5 -10
48.6 -10
48.7 -10
48.8 -10
48.9 -10
49 -10
49.1 -10
49.2 -10
49.3 -10
49.4 -10
49.5 -10
49.6 -10
49.7 -10
49.8 -10
49.9 -10
50 -10


==> dataset/expE/logerr_tame1.txt <==
0.1 -14.331
0.2 -13.382
0.3 -13.023
0.4 -12.85
0.5 -12.447
0.6 -12.469
0.7 -12.414
0.8 -12.347
0.9 -12.275
1 -12.198
1.1 -12.107
1.2 -11.973
1.3 -11.756
1.4 -11.088
1.5 -11.663
1.6 -12.107
1.7 -12.409
1.8 -12.682
1.9 -13.498
2 -13.991
2.1 -13.237
2.2 -13.118
2.3 -12.985
2.4 -12.853
2.5 -12.838
2.6 -12.81
2.7 -12.773
2.8 -12.725
2.9 -12.768
3 -12.695
3.1 -12.661
3.2 -12.709
3.3 -12.723
3.4 -12.679
3.5 -12.673
3.6 -12.695
3.7 -12.705
3.8 -12.614
3.9 -12.635
4 -12.569
4.1 -12.6
4.2 -12.652
4.3 -12.623
4.4 -12.56
4.5 -12.553
4.6 -12.773
4.7 -12.482
4.8 -12.519
4.9 -12.604
5 -12.523
5.1 -12.447
5.2 -12.412
5.3 -12.452
5.4 -12.288
5.5 -12.172
5.6 -11.949
5.7 -10.814
5.8 -11.998
5.9 -12.515
6 -12.821
6.1 -12.951
6.2 -12.931
6.3 -13.905
6.4 -13.389
6.5 -12.806
6.6 -12.924
6.7 -13.546
6.8 -14.75
6.9 -12.63
7 -13.051
7.1 -12.995
7.2 -13.796
7.3 -12.595
7.4 -13.219
7.5 -12.958
7.6 -13.796
7.7 -13.472
7.8 -12.675
7.9 -13.408
8 -12.858
8.1 -13.148
8.2 -12.972
8.3 -13.088
8.4 -12.847
8.5 -12.52
8.6 -13.495
8.7 -12.944
8.8 -12.686
8.9 -13.303
9 -13.449
9.1 -12.987
9.2 -13.107
9.3 -13.219
9.4 -13.245
9.5 -13.449
9.6 -12.905
9.7 -13.051
9.8 -13.75
9.9 -13.051
10 -12.63
10.1 -12.787
10.2 -12.463
10.3 -12.569
10.4 -12.75
10.5 -12.569
10.6 -13.37
10.7 -12.586
10.8 -12.586
10.9 -12.486
11 -12.679
11.1 -12.604
11.2 -12.536
11.3 -13.051
11.4 -12.404
11.5 -12.546
11.6 -12.972
11.7 -12.694
11.8 -11.998
11.9 -12.322
12 -12.37
12.1 -12.449
12.2 -12.111
12.3 -12.237
12.4 -12.162
12.5 -11.992
12.6 -11.843
12.7 -11.567
12.8 -11.091
12.9 -12.02
13 -13.088
13.1 -12.742
13.2 -13.408
13.3 -12.918
13.4 -13.37
13.5 -12.816
13.6 -12.717
13.7 -13.148
13.8 -12.987
13.9 -12.187
14 -12.816
14.1 -12.574
14.2 -13.127
14.3 -12.643
14.4 -13.671
14.5 -12.847
14.6 -12.342
14.7 -13.002
14.8 -Inf
14.9 -12.144
15 -10.946
15.1 -12.107
15.2 -12.148
15.3 -12.58
15.4 -12.378
15.5 -12.268
15.6 -12.24
15.7 -12.87
15.8 -12.268
15.9 -14.148
16 -13.245
16.1 -12.826
16.2 -12.944
16.3 -12.972
16.4 -12.342
16.5 -13.107
16.6 -12.569
16.7 -12.505
16.8 -12.045
16.9 -12.893
17 -13.069
17.1 -12.701
17.2 -12.166
17.3 -12.826
17.4 -12.717
17.5 -12.24
17.6 -11.519
17.7 -11.761
17.8 -12.088
17.9 -12.14
18 -11.984
18.1 -12.025
18.2 -12.251
18.3 -12.643
18.4 -12.224
18.5 -12.005
18.6 -12.316
18.7 -11.939
18.8 -12.119
18.9 -11.877
19 -11.993
19.1 -12.08
19.2 -12.148
19.3 -12.199
19.4 -11.858
19.5 -12.432
19.6 -11.872
19.7 -12.095
19.8 -11.826
19.9 -11.936
20 -12.119
20.1 -12.416
20.2 -11.826
20.3 -12.025
20.4 -12.144
20.5 -11.928
20.6 -11.856
20.7 -11.972
20.8 -12.077
20.9 -11.918
21 -12.214
21.1 -11.768
21.2 -11.818
21.3 -11.82
21.4 -11.663
21.5 -11.893
21.6 -11.824
21.7 -11.872
21.8 -11.872
21.9 -11.908
22 -11.79
22.1 -11.783
22.2 -11.961
22.3 -11.936
22.4 -11.867
22.5 -11.81
22.6 -11.83
22.7 -11.886
22.8 -11.79
22.9 -11.872
23 -11.666
23.1 -11.787
23.2 -11.749
23.3 -11.704
23.4 -11.847
23.5 -11.653
23.6 -11.742
23.7 -11.647
23.8 -11.884
23.9 -11.806
24 -11.913
24.1 -11.708
24.2 -11.686
24.3 -11.708
24.4 -11.843
24.5 -11.733
24.6 -11.72
24.7 -11.921
24.8 -11.633
24.9 -11.781
25 -11.877
25.1 -11.654
25.2 -11.877
25.3 -11.642
25.4 -11.794
25.5 -11.685
25.6 -11.633
25.7 -11.704
25.8 -11.643
25.9 -11.658
26 -11.598
26.1 -11.607
26.2 -11.698
26.3 -11.742
26.4 -11.781
26.5 -11.663
26.6 -11.789
26.7 -11.663
26.8 -11.688
26.9 -11.618
27 -11.759
27.1 -11.756
27.2 -11.967
27.3 -11.737
27.4 -11.756
27.5 -11.824
27.6 -11.747
27.7 -11.691
27.8 -11.918
27.9 -11.826
28 -11.66
28.1 -11.722
28.2 -11.858
28.3 -11.808
28.4 -11.858
28.5 -11.908
28.6 -11.551
28.7 -11.816
28.8 -11.642
28.9 -11.91
29 -11.881
29.1 -11.841
29.2 -11.806
29.3 -11.888
29.4 -11.744
29.5 -12.148
29.6 -11.822
29.7 -11.947
29.8 -11.7
29.9 -11.81
30 -11.703
30.1 -11.732
30.2 -11.794
30.3 -12.273
30.4 -11.766
30.5 -11.688
30.6 -11.724
30.7 -12.005
30.8 -11.683
30.9 -12.077
31 -12.015
31.1 -12.123
31.2 -11.737
31.3 -12.041
31.4 -12.092
31.5 -11.953
31.6 -11.779
31.7 -12.084
31.8 -12.356
31.9 -11.972
32 -11.993
32.1 -12.322
32.2 -12.268
32.3 -12.055
32.4 -11.766
32.5 -11.934
32.6 -11.645
32.7 -11.638
32.8 -10.956
32.9 -11.205
33 -11.601
33.1 -12.199
33.2 -12.322
33.3 -12.171
33.4 -12.005
33.5 -12.768
33.6 -12.322
33.7 -12.034
33.8 -12.045
33.9 -12.144
34 -12.051
34.1 -11.913
34.2 -11.91
34.3 -12.204
34.4 -12.31
34.5 -12.115
34.6 -12.515
34.7 -12.18
34.8 -12.63
34.9 -11.942
35 -11.984
35.1 -12.424
35.2 -12.157
35.3 -11.747
35.4 -11.722
35.5 -11.83
35.6 -11.861
35.7 -11.85
35.8 -11.958
35.9 -11.695
36 -11.747
36.1 -12.08
36.2 -11.832
36.3 -11.808
36.4 -11.787
36.5 -11.611
36.6 -11.969
36.7 -11.73
36.8 -11.573
36.9 -11.657
37 -11.83
37.1 -11.814
37.2 -11.75
37.3 -11.643
37.4 -11.573
37.5 -11.564
37.6 -11.814
37.7 -11.835
37.8 -11.654
37.9 -11.595
38 -11.996
38.1 -11.544
38.2 -11.534
38.3 -11.517
38.4 -11.449
38.5 -11.657
38.6 -11.503
38.7 -11.592
38.8 -11.501
38.9 -11.465
39 -11.521
39.1 -11.507
39.2 -11.427
39.3 -11.385
39.4 -11.505
39.5 -11.587
39.6 -11.708
39.7 -11.444
39.8 -11.455
39.9 -11.465
40 -11.501
40.1 -11.365
40.2 -11.551
40.3 -11.465
40.4 -11.394
40.5 -11.458
40.6 -11.499
40.7 -11.491
40.8 -11.381
40.9 -11.372
41 -11.397
41.1 -11.363
41.2 -11.421
41.3 -11.271
41.4 -11.352
41.5 -11.342
41.6 -11.337
41.7 -11.322
41.8 -11.297
41.9 -11.298
42 -11.29
42.1 -11.427
42.2 -11.251
42.3 -11.411
42.4 -11.295
42.5 -11.249
42.6 -11.261
42.7 -11.22
42.8 -11.29
42.9 -11.324
43 -11.275
43.1 -11.278
43.2 -11.273
43.3 -11.243
43.4 -11.183
43.5 -11.221
43.6 -11.235
43.7 -11.298
43.8 -11.277
43.9 -11.261
44 -11.234
44.1 -11.161
44.2 -11.216
44.3 -11.209
44.4 -11.163
44.5 -11.197
44.6 -11.209
44.7 -11.135
44.8 -11.151
44.9 -11.162
45 -11.163
45.1 -11.12
45.2 -11.26
45.3 -11.167
45.4 -11.187
45.5 -11.123
45.6 -11.099
45.7 -11.121
45.8 -11.138
45.9 -11.109
46 -11.099
46.1 -11.193
46.2 -11.235
46.3 -11.162
46.4 -11.102
46.5 -11.108
46.6 -11.13
46.7 -11.179
46.8 -11.089
46.9 -11.042
47 -11.113
47.1 -11.142
47.2 -11.203
47.3 -11.144
47.4 -10.987
47.5 -11.08
47.6 -11.155
47.7 -11.126
47.8 -11.075
47.9 -11.058
48 -11.054
48.1 -11.071
48.2 -11.088
48.3 -11.066
48.4 -11.045
48.5 -11.043
48.6 -11.057
48.7 -11.115
48.8 -11.056
48.9 -10.991
49 -11.1
49.1 -11.051
49.2 -11.021
49.3 -11.025
49.4 -10.979
49.5 -11.029
49.6 -11.028
49.7 -11.001
49.8 -11.004
49.9 -10.986
50 -11.059


==> dataset/expE/logerr_tame2.txt <==
0.1 -14.872
0.2 -15.294
0.3 -14.032
0.4 -13.887
0.5 -13.8
0.6 -13.653
0.7 -13.564
0.8 -13.432
0.9 -13.324
1 -14.043
1.1 -13.401
1.2 -13.234
1.3 -13.145
1.4 -13.1
1.5 -13.069
1.6 -13.114
1.7 -13.116
1.8 -13.264
1.9 -13.268
2 -13.389
2.1 -13.282
2.2 -13.108
2.3 -13.022
2.4 -12.894
2.5 -12.69
2.6 -12.582
2.7 -12.579
2.8 -12.558
2.9 -12.663
3 -12.097
3.1 -12.237
3.2 -12.398
3.3 -12.562
3.4 -12.65
3.5 -13.043
3.6 -13.327
3.7 -12.899
3.8 -12.615
3.9 -12.505
4 -12.378
4.1 -12.331
4.2 -12.315
4.3 -12.221
4.4 -12.212
4.5 -12.247
4.6 -12.245
4.7 -12.284
4.8 -12.406
4.9 -12.439
5 -12.617
5.1 -13.37
5.2 -12.918
5.3 -12.569
5.4 -12.305
5.5 -12.136
5.6 -11.98
5.7 -11.94
5.8 -11.808
5.9 -11.761
6 -11.696
6.1 -11.654
6.2 -11.624
6.3 -11.576
6.4 -11.532
6.5 -11.51
6.6 -11.495
6.7 -11.455
6.8 -11.446
6.9 -11.428
7 -11.417
7.1 -11.424
7.2 -11.371
7.3 -11.421
7.4 -11.369
7.5 -11.41
7.6 -11.393
7.7 -11.435
7.8 -11.395
7.9 -11.399
8 -11.455
8.1 -11.446
8.2 -11.484
8.3 -11.555
8.4 -11.641
8.5 -11.656
8.6 -11.75
8.7 -11.757
8.8 -11.877
8.9 -11.931
9 -12.222
9.1 -13.107
9.2 -12.557
9.3 -12.316
9.4 -11.962
9.5 -11.765
9.6 -11.652
9.7 -11.557
9.8 -11.505
9.9 -11.452
10 -11.375
10.1 -11.313
10.2 -11.302
10.3 -11.242
10.4 -11.208
10.5 -11.145
10.6 -11.124
10.7 -11.119
10.8 -11.094
10.9 -11.035
11 -10.999
11.1 -10.988
11.2 -10.989
11.3 -10.969
11.4 -10.952
11.5 -10.918
11.6 -10.901
11.7 -10.87
11.8 -10.89
11.9 -10.851
12 -10.842
12.1 -10.829
12.2 -10.824
12.3 -10.807
12.4 -10.805
12.5 -10.797
12.6 -10.783
12.7 -10.774
12.8 -10.757
12.9 -10.767
13 -10.74
13.1 -10.741
13.2 -10.745
13.3 -10.747
13.4 -10.758
13.5 -10.72
13.6 -10.735
13.7 -10.728
13.8 -10.722
13.9 -10.736
14 -10.731
14.1 -10.735
14.2 -10.728
14.3 -10.735
14.4 -10.731
14.5 -10.735
14.6 -10.726
14.7 -10.758
14.8 -10.737
14.9 -10.768
15 -10.752
15.1 -10.762
15.2 -10.796
15.3 -10.775
15.4 -10.776
15.5 -10.778
15.6 -10.812
15.7 -10.815
15.8 -10.826
15.9 -10.858
16 -10.833
16.1 -10.874
16.2 -10.865
16.3 -10.938
16.4 -10.934
16.5 -10.959
16.6 -10.981
16.7 -10.986
16.8 -10.999
16.9 -11.119
17 -11.097
17.1 -11.118
17.2 -11.133
17.3 -11.244
17.4 -11.254
17.5 -11.291
17.6 -11.428
17.7 -11.67
17.8 -10.224
17.9 -11.719
18 -12.536
18.1 -12.018
18.2 -12.58
18.3 -11.488
18.4 -11.641
18.5 -11.414
18.6 -11.443
18.7 -11.304
18.8 -11.148
18.9 -11.098
19 -11.046
19.1 -10.986
19.2 -11.027
19.3 -10.937
19.4 -10.889
19.5 -10.843
19.6 -10.834
19.7 -10.847
19.8 -10.773
19.9 -10.794
20 -10.747
20.1 -10.717
20.2 -10.689
20.3 -10.679
20.4 -10.637
20.5 -10.611
20.6 -10.606
20.7 -10.586
20.8 -10.573
20.9 -10.558
21 -10.526
21.1 -10.526
21.2 -10.504
21.3 -10.485
21.4 -10.477
21.5 -10.469
21.6 -10.443
21.7 -10.421
21.8 -10.408
21.9 -10.417
22 -10.404
22.1 -10.397
22.2 -10.419
22.3 -10.345
22.4 -10.346
22.5 -10.339
22.6 -10.327
22.7 -10.31
22.8 -10.306
22.9 -10.287
23 -10.287
23.1 -10.26
23.2 -10.26
23.3 -10.255
23.4 -10.252
23.5 -10.235
23.6 -10.229
23.7 -10.219
23.8 -10.218
23.9 -10.21
24 -10.206
24.1 -10.194
24.2 -10.192
24.3 -10.191
24.4 -10.178
24.5 -10.169
24.6 -10.162
24.7 -10.164
24.8 -10.153
24.9 -10.14
25 -10.143
25.1 -10.137
25.2 -10.132
25.3 -10.126
25.4 -10.118
25.5 -10.109
25.6 -10.112
25.7 -10.1
25.8 -10.102
25.9 -10.087
26 -10.083
26.1 -10.09
26.2 -10.073
26.3 -10.073
26.4 -10.079
26.5 -10.066
26.6 -10.066
26.7 -10.059
26.8 -10.054
26.9 -10.054
27 -10.05
27.1 -10.05
27.2 -10.036
27.3 -10.036
27.4 -10.032
27.5 -10.033
27.6 -10.027
27.7 -10.021
27.8 -10.025
27.9 -10.022
28 -10.013
28.1 -10.021
28.2 -10.007
28.3 -10.009
28.4 -10.01
28.5 -10.007
28.6 -10.002
28.7 -9.995
28.8 -9.991
28.9 -9.993
29 -9.988
29.1 -9.987
29.2 -9.983
29.3 -9.983
29.4 -9.978
29.5 -9.982
29.6 -9.98
29.7 -9.974
29.8 -9.971
29.9 -9.975
30 -9.977
30.1 -9.971
30.2 -9.976
30.3 -9.969
30.4 -9.971
30.5 -9.971
30.6 -9.968
30.7 -9.961
30.8 -9.965
30.9 -9.963
31 -9.963
31.1 -9.962
31.2 -9.961
31.3 -9.962
31.4 -9.963
31.5 -9.952
31.6 -9.96
31.7 -9.952
31.8 -9.958
31.9 -9.964
32 -9.963
32.1 -9.954
32.2 -9.954
32.3 -9.955
32.4 -9.956
32.5 -9.957
32.6 -9.954
32.7 -9.957
32.8 -9.957
32.9 -9.965
33 -9.959
33.1 -9.959
33.2 -9.956
33.3 -9.965
33.4 -9.962
33.5 -9.956
33.6 -9.959
33.7 -9.958
33.8 -9.957
33.9 -9.967
34 -9.969
34.1 -9.974
34.2 -9.967
34.3 -9.965
34.4 -9.969
34.5 -9.968
34.6 -9.972
34.7 -9.98
34.8 -9.976
34.9 -9.97
35 -9.972
35.1 -9.979
35.2 -9.977
35.3 -9.984
35.4 -9.978
35.5 -9.98
35.6 -9.992
35.7 -9.991
35.8 -9.989
35.9 -9.993
36 -9.988
36.1 -9.996
36.2 -9.994
36.3 -10.004
36.4 -9.997
36.5 -10
36.6 -10.011
36.7 -10.005
36.8 -10.016
36.9 -10.007
37 -10.022
37.1 -10.021
37.2 -10.021
37.3 -10.025
37.4 -10.035
37.5 -10.037
37.6 -10.034
37.7 -10.038
37.8 -10.049
37.9 -10.053
38 -10.05
38.1 -10.053
38.2 -10.057
38.3 -10.058
38.4 -10.07
38.5 -10.058
38.6 -10.076
38.7 -10.08
38.8 -10.086
38.9 -10.083
39 -10.087
39.1 -10.105
39.2 -10.113
39.3 -10.096
39.4 -10.122
39.5 -10.116
39.6 -10.125
39.7 -10.124
39.8 -10.123
39.9 -10.148
40 -10.147
40.1 -10.139
40.2 -10.16
40.3 -10.161
40.4 -10.163
40.5 -10.181
40.6 -10.189
40.7 -10.185
40.8 -10.201
40.9 -10.191
41 -10.212
41.1 -10.215
41.2 -10.229
41.3 -10.227
41.4 -10.252
41.5 -10.253
41.6 -10.274
41.7 -10.266
41.8 -10.277
41.9 -10.297
42 -10.325
42.1 -10.298
42.2 -10.337
42.3 -10.34
42.4 -10.339
42.5 -10.358
42.6 -10.369
42.7 -10.385
42.8 -10.378
42.9 -10.415
43 -10.419
43.1 -10.443
43.2 -10.435
43.3 -10.483
43.4 -10.493
43.5 -10.528
43.6 -10.503
43.7 -10.544
43.8 -10.531
43.9 -10.533
44 -10.601
44.1 -10.644
44.2 -10.688
44.3 -10.693
44.4 -10.746
44.5 -10.747
44.6 -10.776
44.7 -10.837
44.8 -10.853
44.9 -10.835
45 -10.982
45.1 -11.066
45.2 -11.07
45.3 -11.153
45.4 -11.192
45.5 -11.271
45.6 -11.814
45.7 -13.37
45.8 -12.107
45.9 -11.444
46 -11.326
46.1 -11.264
46.2 -11.185
46.3 -11.086
46.4 -11.036
46.5 -10.979
46.6 -10.872
46.7 -10.838
46.8 -10.806
46.9 -10.76
47 -10.76
47.1 -10.719
47.2 -10.691
47.3 -10.629
47.4 -10.612
47.5 -10.604
47.6 -10.523
47.7 -10.52
47.8 -10.509
47.9 -10.459
48 -10.465
48.1 -10.43
48.2 -10.412
48.3 -10.389
48.4 -10.378
48.5 -10.364
48.6 -10.364
48.7 -10.323
48.8 -10.341
48.9 -10.294
49 -10.296
49.1 -10.258
49.2 -10.254
49.3 -10.236
49.4 -10.222
49.5 -10.225
49.6 -10.217
49.7 -10.225
49.8 -10.185
49.9 -10.167
50 -10.164


==> dataset/expE/logerr_zakian_n04.txt <==
0.1 -11.675
0.2 -8.809
0.3 -7.494
0.4 -7.05
0.5 -6.086
0.6 -5.817
0.7 -6.25
0.8 -5.232
0.9 -4.922
1 -4.815
1.1 -4.888
1.2 -5.467
1.3 -4.882
1.4 -4.455
1.5 -4.221
1.6 -4.068
1.7 -3.964
1.8 -3.897
1.9 -3.86
2 -3.851
2.1 -3.872
2.2 -3.928
2.3 -4.038
2.4 -4.255
2.5 -4.988
2.6 -4.364
2.7 -3.982
2.8 -3.766
2.9 -3.613
3 -3.495
3.1 -3.399
3.2 -3.32
3.3 -3.252
3.4 -3.194
3.5 -3.144
3.6 -3.1
3.7 -3.062
3.8 -3.03
3.9 -3.001
4 -2.977
4.1 -2.956
4.2 -2.939
4.3 -2.925
4.4 -2.914
4.5 -2.905
4.6 -2.9
4.7 -2.897
4.8 -2.897
4.9 -2.9
5 -2.905
5.1 -2.914
5.2 -2.925
5.3 -2.94
5.4 -2.959
5.5 -2.981
5.6 -3.008
5.7 -3.039
5.8 -3.078
5.9 -3.123
6 -3.179
6.1 -3.247
6.2 -3.334
6.3 -3.45
6.4 -3.618
6.5 -3.917
6.6 -5.392
6.7 -3.873
6.8 -3.571
6.9 -3.389
7 -3.259
7.1 -3.156
7.2 -3.071
7.3 -2.998
7.4 -2.935
7.5 -2.878
7.6 -2.828
7.7 -2.782
7.8 -2.739
7.9 -2.7
8 -2.664
8.1 -2.631
8.2 -2.599
8.3 -2.57
8.4 -2.542
8.5 -2.515
8.6 -2.49
8.7 -2.467
8.8 -2.444
8.9 -2.423
9 -2.402
9.1 -2.382
9.2 -2.364
9.3 -2.346
9.4 -2.329
9.5 -2.312
9.6 -2.296
9.7 -2.281
9.8 -2.267
9.9 -2.252
10 -2.239
10.1 -2.226
10.2 -2.213
10.3 -2.201
10.4 -2.189
10.5 -2.178
10.6 -2.167
10.7 -2.156
10.8 -2.146
10.9 -2.136
11 -2.127
11.1 -2.118
11.2 -2.109
11.3 -2.1
11.4 -2.092
11.5 -2.084
11.6 -2.076
11.7 -2.068
11.8 -2.061
11.9 -2.054
12 -2.047
12.1 -2.04
12.2 -2.034
12.3 -2.028
12.4 -2.022
12.5 -2.016
12.6 -2.01
12.7 -2.005
12.8 -1.999
12.9 -1.994
13 -1.989
13.1 -1.985
13.2 -1.98
13.3 -1.975
13.4 -1.971
13.5 -1.967
13.6 -1.963
13.7 -1.959
13.8 -1.955
13.9 -1.952
14 -1.948
14.1 -1.945
14.2 -1.942
14.3 -1.939
14.4 -1.936
14.5 -1.933
14.6 -1.93
14.7 -1.928
14.8 -1.925
14.9 -1.923
15 -1.921
15.1 -1.919
15.2 -1.917
15.3 -1.915
15.4 -1.913
15.5 -1.911
15.6 -1.909
15.7 -1.908
15.8 -1.906
15.9 -1.905
16 -1.904
16.1 -1.903
16.2 -1.902
16.3 -1.901
16.4 -1.9
16.5 -1.899
16.6 -1.898
16.7 -1.898
16.8 -1.897
16.9 -1.897
17 -1.897
17.1 -1.896
17.2 -1.896
17.3 -1.896
17.4 -1.896
17.5 -1.896
17.6 -1.896
17.7 -1.896
17.8 -1.897
17.9 -1.897
18 -1.898
18.1 -1.898
18.2 -1.899
18.3 -1.9
18.4 -1.9
18.5 -1.901
18.6 -1.902
18.7 -1.903
18.8 -1.904
18.9 -1.906
19 -1.907
19.1 -1.908
19.2 -1.91
19.3 -1.911
19.4 -1.913
19.5 -1.914
19.6 -1.916
19.7 -1.918
19.8 -1.92
19.9 -1.922
20 -1.924
20.1 -1.926
20.2 -1.929
20.3 -1.931
20.4 -1.933
20.5 -1.936
20.6 -1.938
20.7 -1.941
20.8 -1.944
20.9 -1.947
21 -1.95
21.1 -1.953
21.2 -1.956
21.3 -1.959
21.4 -1.962
21.5 -1.966
21.6 -1.969
21.7 -1.973
21.8 -1.977
21.9 -1.981
22 -1.984
22.1 -1.988
22.2 -1.993
22.3 -1.997
22.4 -2.001
22.5 -2.006
22.6 -2.01
22.7 -2.015
22.8 -2.02
22.9 -2.025
23 -2.03
23.1 -2.035
23.2 -2.041
23.3 -2.046
23.4 -2.052
23.5 -2.057
23.6 -2.063
23.7 -2.069
23.8 -2.076
23.9 -2.082
24 -2.089
24.1 -2.096
24.2 -2.102
24.3 -2.11
24.4 -2.117
24.5 -2.124
24.6 -2.132
24.7 -2.14
24.8 -2.148
24.9 -2.157
25 -2.165
25.1 -2.174
25.2 -2.184
25.3 -2.193
25.4 -2.203
25.5 -2.213
25.6 -2.223
25.7 -2.234
25.8 -2.245
25.9 -2.257
26 -2.269
26.1 -2.281
26.2 -2.294
26.3 -2.307
26.4 -2.321
26.5 -2.335
26.6 -2.35
26.7 -2.366
26.8 -2.382
26.9 -2.399
27 -2.417
27.1 -2.436
27.2 -2.455
27.3 -2.476
27.4 -2.498
27.5 -2.521
27.6 -2.546
27.7 -2.572
27.8 -2.6
27.9 -2.631
28 -2.663
28.1 -2.699
28.2 -2.738
28.3 -2.781
28.4 -2.829
28.5 -2.884
28.6 -2.946
28.7 -3.02
28.8 -3.109
28.9 -3.222
29 -3.375
29.1 -3.616
29.2 -4.211
29.3 -3.922
29.4 -3.52
29.5 -3.315
29.6 -3.175
29.7 -3.069
29.8 -2.984
29.9 -2.913
30 -2.851
30.1 -2.797
30.2 -2.748
30.3 -2.705
30.4 -2.665
30.5 -2.628
30.6 -2.595
30.7 -2.563
30.8 -2.534
30.9 -2.506
31 -2.48
31.1 -2.455
31.2 -2.431
31.3 -2.409
31.4 -2.388
31.5 -2.367
31.6 -2.348
31.7 -2.329
31.8 -2.311
31.9 -2.294
32 -2.277
32.1 -2.261
32.2 -2.245
32.3 -2.23
32.4 -2.216
32.5 -2.201
32.6 -2.188
32.7 -2.174
32.8 -2.161
32.9 -2.148
33 -2.136
33.1 -2.124
33.2 -2.112
33.3 -2.101
33.4 -2.09
33.5 -2.079
33.6 -2.068
33.7 -2.057
33.8 -2.047
33.9 -2.037
34 -2.027
34.1 -2.018
34.2 -2.008
34.3 -1.999
34.4 -1.99
34.5 -1.981
34.6 -1.972
34.7 -1.964
34.8 -1.955
34.9 -1.947
35 -1.939
35.1 -1.931
35.2 -1.923
35.3 -1.915
35.4 -1.907
35.5 -1.9
35.6 -1.892
35.7 -1.885
35.8 -1.878
35.9 -1.871
36 -1.864
36.1 -1.857
36.2 -1.85
36.3 -1.844
36.4 -1.837
36.5 -1.83
36.6 -1.824
36.7 -1.818
36.8 -1.811
36.9 -1.805
37 -1.799
37.1 -1.793
37.2 -1.787
37.3 -1.781
37.4 -1.775
37.5 -1.77
37.6 -1.764
37.7 -1.758
37.8 -1.753
37.9 -1.747
38 -1.742
38.1 -1.737
38.2 -1.731
38.3 -1.726
38.4 -1.721
38.5 -1.716
38.6 -1.711
38.7 -1.706
38.8 -1.701
38.9 -1.696
39 -1.691
39.1 -1.686
39.2 -1.681
39.3 -1.677
39.4 -1.672
39.5 -1.667
39.6 -1.663
39.7 -1.658
39.8 -1.654
39.9 -1.649
40 -1.645
40.1 -1.64
40.2 -1.636
40.3 -1.632
40.4 -1.627
40.5 -1.623
40.6 -1.619
40.7 -1.615
40.8 -1.611
40.9 -1.607
41 -1.603
41.1 -1.599
41.2 -1.595
41.3 -1.591
41.4 -1.587
41.5 -1.583
41.6 -1.579
41.7 -1.575
41.8 -1.571
41.9 -1.568
42 -1.564
42.1 -1.56
42.2 -1.557
42.3 -1.553
42.4 -1.549
42.5 -1.546
42.6 -1.542
42.7 -1.539
42.8 -1.535
42.9 -1.532
43 -1.528
43.1 -1.525
43.2 -1.521
43.3 -1.518
43.4 -1.515
43.5 -1.511
43.6 -1.508
43.7 -1.505
43.8 -1.501
43.9 -1.498
44 -1.495
44.1 -1.492
44.2 -1.489
44.3 -1.486
44.4 -1.482
44.5 -1.479
44.6 -1.476
44.7 -1.473
44.8 -1.47
44.9 -1.467
45 -1.464
45.1 -1.461
45.2 -1.458
45.3 -1.455
45.4 -1.452
45.5 -1.449
45.6 -1.446
45.7 -1.444
45.8 -1.441
45.9 -1.438
46 -1.435
46.1 -1.432
46.2 -1.429
46.3 -1.427
46.4 -1.424
46.5 -1.421
46.6 -1.418
46.7 -1.416
46.8 -1.413
46.9 -1.41
47 -1.408
47.1 -1.405
47.2 -1.402
47.3 -1.4
47.4 -1.397
47.5 -1.395
47.6 -1.392
47.7 -1.39
47.8 -1.387
47.9 -1.385
48 -1.382
48.1 -1.38
48.2 -1.377
48.3 -1.375
48.4 -1.372
48.5 -1.37
48.6 -1.367
48.7 -1.365
48.8 -1.362
48.9 -1.36
49 -1.358
49.1 -1.355
49.2 -1.353
49.3 -1.351
49.4 -1.348
49.5 -1.346
49.6 -1.344
49.7 -1.341
49.8 -1.339
49.9 -1.337
50 -1.335


==> dataset/expE/metadata.txt <==
Doing the DE experiment
European Call Option Pricing $f(t)$
chosen funct = 11. European Call Option pricing

euler 33
gaver 16
talbot 20
cme 75
zakian 4
AAA 1, line $N'=33$, $r$=100
AAA 2, line $N'=12$, $r$=50


==> dataset/expapprox/img_cme_n75.txt <==
-17,-16,-6.539
-17,-15.68,-6.536
-17,-15.36,-6.533
-17,-15.04,-6.531
-17,-14.72,-6.528
-17,-14.4,-6.526
-17,-14.08,-6.524
-17,-13.76,-6.522
-17,-13.44,-6.52
-17,-13.12,-6.517
-17,-12.8,-6.515
-17,-12.48,-6.513
-17,-12.16,-6.511
-17,-11.84,-6.509
-17,-11.52,-6.507
-17,-11.2,-6.505
-17,-10.88,-6.503
-17,-10.56,-6.501
-17,-10.24,-6.499
-17,-9.92,-6.497
-17,-9.6,-6.494
-17,-9.28,-6.492
-17,-8.96,-6.49
-17,-8.64,-6.488
-17,-8.32,-6.486
-17,-8,-6.484
-17,-7.68,-6.482
-17,-7.36,-6.48
-17,-7.04,-6.479
-17,-6.72,-6.477
-17,-6.4,-6.476
-17,-6.08,-6.474
-17,-5.76,-6.473
-17,-5.44,-6.472
-17,-5.12,-6.471
-17,-4.8,-6.469
-17,-4.48,-6.468
-17,-4.16,-6.467
-17,-3.84,-6.466
-17,-3.52,-6.465
-17,-3.2,-6.464
-17,-2.88,-6.463
-17,-2.56,-6.462
-17,-2.24,-6.462
-17,-1.92,-6.461
-17,-1.6,-6.46
-17,-1.28,-6.46
-17,-0.96,-6.459
-17,-0.64,-6.459
-17,-0.32,-6.459
-17,0,-6.459
-17,0.32,-6.459
-17,0.64,-6.459
-17,0.96,-6.459
-17,1.28,-6.46
-17,1.6,-6.46
-17,1.92,-6.461
-17,2.24,-6.462
-17,2.56,-6.462
-17,2.88,-6.463
-17,3.2,-6.464
-17,3.52,-6.465
-17,3.84,-6.466
-17,4.16,-6.467
-17,4.48,-6.468
-17,4.8,-6.469
-17,5.12,-6.471
-17,5.44,-6.472
-17,5.76,-6.473
-17,6.08,-6.474
-17,6.4,-6.476
-17,6.72,-6.477
-17,7.04,-6.479
-17,7.36,-6.48
-17,7.68,-6.482
-17,8,-6.484
-17,8.32,-6.486
-17,8.64,-6.488
-17,8.96,-6.49
-17,9.28,-6.492
-17,9.6,-6.494
-17,9.92,-6.497
-17,10.24,-6.499
-17,10.56,-6.501
-17,10.88,-6.503
-17,11.2,-6.505
-17,11.52,-6.507
-17,11.84,-6.509
-17,12.16,-6.511
-17,12.48,-6.513
-17,12.8,-6.515
-17,13.12,-6.517
-17,13.44,-6.52
-17,13.76,-6.522
-17,14.08,-6.524
-17,14.4,-6.526
-17,14.72,-6.528
-17,15.04,-6.531
-17,15.36,-6.533
-17,15.68,-6.536
-17,16,-6.539
-16.68,-16,-6.536
-16.68,-15.68,-6.533
-16.68,-15.36,-6.53
-16.68,-15.04,-6.528
-16.68,-14.72,-6.525
-16.68,-14.4,-6.523
-16.68,-14.08,-6.52
-16.68,-13.76,-6.518
-16.68,-13.44,-6.516
-16.68,-13.12,-6.514
-16.68,-12.8,-6.512
-16.68,-12.48,-6.51
-16.68,-12.16,-6.508
-16.68,-11.84,-6.506
-16.68,-11.52,-6.504
-16.68,-11.2,-6.502
-16.68,-10.88,-6.5
-16.68,-10.56,-6.498
-16.68,-10.24,-6.495
-16.68,-9.92,-6.493
-16.68,-9.6,-6.491
-16.68,-9.28,-6.488
-16.68,-8.96,-6.486
-16.68,-8.64,-6.484
-16.68,-8.32,-6.482
-16.68,-8,-6.48
-16.68,-7.68,-6.478
-16.68,-7.36,-6.476
-16.68,-7.04,-6.474
-16.68,-6.72,-6.473
-16.68,-6.4,-6.471
-16.68,-6.08,-6.47
-16.68,-5.76,-6.469
-16.68,-5.44,-6.467
-16.68,-5.12,-6.466
-16.68,-4.8,-6.465
-16.68,-4.48,-6.464
-16.68,-4.16,-6.463
-16.68,-3.84,-6.462
-16.68,-3.52,-6.461
-16.68,-3.2,-6.46
-16.68,-2.88,-6.459
-16.68,-2.56,-6.458
-16.68,-2.24,-6.457
-16.68,-1.92,-6.456
-16.68,-1.6,-6.455
-16.68,-1.28,-6.455
-16.68,-0.96,-6.454
-16.68,-0.64,-6.454
-16.68,-0.32,-6.454
-16.68,0,-6.454
-16.68,0.32,-6.454
-16.68,0.64,-6.454
-16.68,0.96,-6.454
-16.68,1.28,-6.455
-16.68,1.6,-6.455
-16.68,1.92,-6.456
-16.68,2.24,-6.457
-16.68,2.56,-6.458
-16.68,2.88,-6.459
-16.68,3.2,-6.46
-16.68,3.52,-6.461
-16.68,3.84,-6.462
-16.68,4.16,-6.463
-16.68,4.48,-6.464
-16.68,4.8,-6.465
-16.68,5.12,-6.466
-16.68,5.44,-6.467
-16.68,5.76,-6.469
-16.68,6.08,-6.47
-16.68,6.4,-6.471
-16.68,6.72,-6.473
-16.68,7.04,-6.474
-16.68,7.36,-6.476
-16.68,7.68,-6.478
-16.68,8,-6.48
-16.68,8.32,-6.482
-16.68,8.64,-6.484
-16.68,8.96,-6.486
-16.68,9.28,-6.488
-16.68,9.6,-6.491
-16.68,9.92,-6.493
-16.68,10.24,-6.495
-16.68,10.56,-6.498
-16.68,10.88,-6.5
-16.68,11.2,-6.502
-16.68,11.52,-6.504
-16.68,11.84,-6.506
-16.68,12.16,-6.508
-16.68,12.48,-6.51
-16.68,12.8,-6.512
-16.68,13.12,-6.514
-16.68,13.44,-6.516
-16.68,13.76,-6.518
-16.68,14.08,-6.52
-16.68,14.4,-6.523
-16.68,14.72,-6.525
-16.68,15.04,-6.528
-16.68,15.36,-6.53
-16.68,15.68,-6.533
-16.68,16,-6.536
-16.36,-16,-6.533
-16.36,-15.68,-6.53
-16.36,-15.36,-6.527
-16.36,-15.04,-6.524
-16.36,-14.72,-6.522
-16.36,-14.4,-6.519
-16.36,-14.08,-6.517
-16.36,-13.76,-6.515
-16.36,-13.44,-6.513
-16.36,-13.12,-6.511
-16.36,-12.8,-6.509
-16.36,-12.48,-6.507
-16.36,-12.16,-6.505
-16.36,-11.84,-6.503
-16.36,-11.52,-6.501
-16.36,-11.2,-6.499
-16.36,-10.88,-6.497
-16.36,-10.56,-6.494
-16.36,-10.24,-6.492
-16.36,-9.92,-6.489
-16.36,-9.6,-6.487
-16.36,-9.28,-6.484
-16.36,-8.96,-6.482
-16.36,-8.64,-6.48
-16.36,-8.32,-6.477
-16.36,-8,-6.475
-16.36,-7.68,-6.473
-16.36,-7.36,-6.472
-16.36,-7.04,-6.47
-16.36,-6.72,-6.468
-16.36,-6.4,-6.467
-16.36,-6.08,-6.465
-16.36,-5.76,-6.464
-16.36,-5.44,-6.463
-16.36,-5.12,-6.462
-16.36,-4.8,-6.46
-16.36,-4.48,-6.459
-16.36,-4.16,-6.458
-16.36,-3.84,-6.457
-16.36,-3.52,-6.456
-16.36,-3.2,-6.455
-16.36,-2.88,-6.454
-16.36,-2.56,-6.453
-16.36,-2.24,-6.452
-16.36,-1.92,-6.451
-16.36,-1.6,-6.45
-16.36,-1.28,-6.449
-16.36,-0.96,-6.449
-16.36,-0.64,-6.449
-16.36,-0.32,-6.448
-16.36,0,-6.448
-16.36,0.32,-6.448
-16.36,0.64,-6.449
-16.36,0.96,-6.449
-16.36,1.28,-6.449
-16.36,1.6,-6.45
-16.36,1.92,-6.451
-16.36,2.24,-6.452
-16.36,2.56,-6.453
-16.36,2.88,-6.454
-16.36,3.2,-6.455
-16.36,3.52,-6.456
-16.36,3.84,-6.457
-16.36,4.16,-6.458
-16.36,4.48,-6.459
-16.36,4.8,-6.46
-16.36,5.12,-6.462
-16.36,5.44,-6.463
-16.36,5.76,-6.464
-16.36,6.08,-6.465
-16.36,6.4,-6.467
-16.36,6.72,-6.468
-16.36,7.04,-6.47
-16.36,7.36,-6.472
-16.36,7.68,-6.473
-16.36,8,-6.475
-16.36,8.32,-6.477
-16.36,8.64,-6.48
-16.36,8.96,-6.482
-16.36,9.28,-6.484
-16.36,9.6,-6.487
-16.36,9.92,-6.489
-16.36,10.24,-6.492
-16.36,10.56,-6.494
-16.36,10.88,-6.497
-16.36,11.2,-6.499
-16.36,11.52,-6.501
-16.36,11.84,-6.503
-16.36,12.16,-6.505
-16.36,12.48,-6.507
-16.36,12.8,-6.509
-16.36,13.12,-6.511
-16.36,13.44,-6.513
-16.36,13.76,-6.515
-16.36,14.08,-6.517
-16.36,14.4,-6.519
-16.36,14.72,-6.522
-16.36,15.04,-6.524
-16.36,15.36,-6.527
-16.36,15.68,-6.53
-16.36,16,-6.533
-16.04,-16,-6.53
-16.04,-15.68,-6.527
-16.04,-15.36,-6.524
-16.04,-15.04,-6.521
-16.04,-14.72,-6.518
-16.04,-14.4,-6.516
-16.04,-14.08,-6.513
-16.04,-13.76,-6.511
-16.04,-13.44,-6.509
-16.04,-13.12,-6.507
-16.04,-12.8,-6.506
-16.04,-12.48,-6.504
-16.04,-12.16,-6.502
-16.04,-11.84,-6.5
-16.04,-11.52,-6.498
-16.04,-11.2,-6.496
-16.04,-10.88,-6.493
-16.04,-10.56,-6.491
-16.04,-10.24,-6.488
-16.04,-9.92,-6.486
-16.04,-9.6,-6.483
-16.04,-9.28,-6.48
-16.04,-8.96,-6.478
-16.04,-8.64,-6.475
-16.04,-8.32,-6.473
-16.04,-8,-6.471
-16.04,-7.68,-6.469
-16.04,-7.36,-6.467
-16.04,-7.04,-6.465
-16.04,-6.72,-6.464
-16.04,-6.4,-6.462
-16.04,-6.08,-6.461
-16.04,-5.76,-6.459
-16.04,-5.44,-6.458
-16.04,-5.12,-6.457
-16.04,-4.8,-6.456
-16.04,-4.48,-6.455
-16.04,-4.16,-6.454
-16.04,-3.84,-6.452
-16.04,-3.52,-6.451
-16.04,-3.2,-6.45
-16.04,-2.88,-6.449
-16.04,-2.56,-6.448
-16.04,-2.24,-6.447
-16.04,-1.92,-6.446
-16.04,-1.6,-6.445
-16.04,-1.28,-6.444
-16.04,-0.96,-6.444
-16.04,-0.64,-6.443
-16.04,-0.32,-6.443
-16.04,0,-6.443
-16.04,0.32,-6.443
-16.04,0.64,-6.443
-16.04,0.96,-6.444
-16.04,1.28,-6.444
-16.04,1.6,-6.445
-16.04,1.92,-6.446
-16.04,2.24,-6.447
-16.04,2.56,-6.448
-16.04,2.88,-6.449
-16.04,3.2,-6.45
-16.04,3.52,-6.451
-16.04,3.84,-6.452
-16.04,4.16,-6.454
-16.04,4.48,-6.455
-16.04,4.8,-6.456
-16.04,5.12,-6.457
-16.04,5.44,-6.458
-16.04,5.76,-6.459
-16.04,6.08,-6.461
-16.04,6.4,-6.462
-16.04,6.72,-6.464
-16.04,7.04,-6.465
-16.04,7.36,-6.467
-16.04,7.68,-6.469
-16.04,8,-6.471
-16.04,8.32,-6.473
-16.04,8.64,-6.475
-16.04,8.96,-6.478
-16.04,9.28,-6.48
-16.04,9.6,-6.483
-16.04,9.92,-6.486
-16.04,10.24,-6.488
-16.04,10.56,-6.491
-16.04,10.88,-6.493
-16.04,11.2,-6.496
-16.04,11.52,-6.498
-16.04,11.84,-6.5
-16.04,12.16,-6.502
-16.04,12.48,-6.504
-16.04,12.8,-6.506
-16.04,13.12,-6.507
-16.04,13.44,-6.509
-16.04,13.76,-6.511
-16.04,14.08,-6.513
-16.04,14.4,-6.516
-16.04,14.72,-6.518
-16.04,15.04,-6.521
-16.04,15.36,-6.524
-16.04,15.68,-6.527
-16.04,16,-6.53
-15.72,-16,-6.527
-15.72,-15.68,-6.523
-15.72,-15.36,-6.52
-15.72,-15.04,-6.517
-15.72,-14.72,-6.514
-15.72,-14.4,-6.512
-15.72,-14.08,-6.51
-15.72,-13.76,-6.508
-15.72,-13.44,-6.506
-15.72,-13.12,-6.504
-15.72,-12.8,-6.502
-15.72,-12.48,-6.501
-15.72,-12.16,-6.499
-15.72,-11.84,-6.497
-15.72,-11.52,-6.495
-15.72,-11.2,-6.493
-15.72,-10.88,-6.49
-15.72,-10.56,-6.488
-15.72,-10.24,-6.485
-15.72,-9.92,-6.482
-15.72,-9.6,-6.479
-15.72,-9.28,-6.476
-15.72,-8.96,-6.474
-15.72,-8.64,-6.471
-15.72,-8.32,-6.469
-15.72,-8,-6.466
-15.72,-7.68,-6.464
-15.72,-7.36,-6.462
-15.72,-7.04,-6.46
-15.72,-6.72,-6.459
-15.72,-6.4,-6.457
-15.72,-6.08,-6.456
-15.72,-5.76,-6.455
-15.72,-5.44,-6.454
-15.72,-5.12,-6.452
-15.72,-4.8,-6.451
-15.72,-4.48,-6.45
-15.72,-4.16,-6.449
-15.72,-3.84,-6.448
-15.72,-3.52,-6.447
-15.72,-3.2,-6.445
-15.72,-2.88,-6.444
-15.72,-2.56,-6.443
-15.72,-2.24,-6.442
-15.72,-1.92,-6.441
-15.72,-1.6,-6.44
-15.72,-1.28,-6.439
-15.72,-0.96,-6.438
-15.72,-0.64,-6.438
-15.72,-0.32,-6.437
-15.72,0,-6.437
-15.72,0.32,-6.437
-15.72,0.64,-6.438
-15.72,0.96,-6.438
-15.72,1.28,-6.439
-15.72,1.6,-6.44
-15.72,1.92,-6.441
-15.72,2.24,-6.442
-15.72,2.56,-6.443
-15.72,2.88,-6.444
-15.72,3.2,-6.445
-15.72,3.52,-6.447
-15.72,3.84,-6.448
-15.72,4.16,-6.449
-15.72,4.48,-6.45
-15.72,4.8,-6.451
-15.72,5.12,-6.452
-15.72,5.44,-6.454
-15.72,5.76,-6.455
-15.72,6.08,-6.456
-15.72,6.4,-6.457
-15.72,6.72,-6.459
-15.72,7.04,-6.46
-15.72,7.36,-6.462
-15.72,7.68,-6.464
-15.72,8,-6.466
-15.72,8.32,-6.469
-15.72,8.64,-6.471
-15.72,8.96,-6.474
-15.72,9.28,-6.476
-15.72,9.6,-6.479
-15.72,9.92,-6.482
-15.72,10.24,-6.485
-15.72,10.56,-6.488
-15.72,10.88,-6.49
-15.72,11.2,-6.493
-15.72,11.52,-6.495
-15.72,11.84,-6.497
-15.72,12.16,-6.499
-15.72,12.48,-6.501
-15.72,12.8,-6.502
-15.72,13.12,-6.504
-15.72,13.44,-6.506
-15.72,13.76,-6.508
-15.72,14.08,-6.51
-15.72,14.4,-6.512
-15.72,14.72,-6.514
-15.72,15.04,-6.517
-15.72,15.36,-6.52
-15.72,15.68,-6.523
-15.72,16,-6.527
-15.4,-16,-6.524
-15.4,-15.68,-6.52
-15.4,-15.36,-6.516
-15.4,-15.04,-6.513
-15.4,-14.72,-6.51
-15.4,-14.4,-6.508
-15.4,-14.08,-6.506
-15.4,-13.76,-6.504
-15.4,-13.44,-6.502
-15.4,-13.12,-6.501
-15.4,-12.8,-6.499
-15.4,-12.48,-6.498
-15.4,-12.16,-6.496
-15.4,-11.84,-6.494
-15.4,-11.52,-6.492
-15.4,-11.2,-6.49
-15.4,-10.88,-6.487
-15.4,-10.56,-6.485
-15.4,-10.24,-6.482
-15.4,-9.92,-6.479
-15.4,-9.6,-6.476
-15.4,-9.28,-6.472
-15.4,-8.96,-6.469
-15.4,-8.64,-6.467
-15.4,-8.32,-6.464
-15.4,-8,-6.461
-15.4,-7.68,-6.459
-15.4,-7.36,-6.457
-15.4,-7.04,-6.455
-15.4,-6.72,-6.454
-15.4,-6.4,-6.452
-15.4,-6.08,-6.451
-15.4,-5.76,-6.45
-15.4,-5.44,-6.449
-15.4,-5.12,-6.448
-15.4,-4.8,-6.447
-15.4,-4.48,-6.446
-15.4,-4.16,-6.445
-15.4,-3.84,-6.443
-15.4,-3.52,-6.442
-15.4,-3.2,-6.441
-15.4,-2.88,-6.439
-15.4,-2.56,-6.438
-15.4,-2.24,-6.437
-15.4,-1.92,-6.435
-15.4,-1.6,-6.434
-15.4,-1.28,-6.433
-15.4,-0.96,-6.432
-15.4,-0.64,-6.432
-15.4,-0.32,-6.431
-15.4,0,-6.431
-15.4,0.32,-6.431
-15.4,0.64,-6.432
-15.4,0.96,-6.432
-15.4,1.28,-6.433
-15.4,1.6,-6.434
-15.4,1.92,-6.435
-15.4,2.24,-6.437
-15.4,2.56,-6.438
-15.4,2.88,-6.439
-15.4,3.2,-6.441
-15.4,3.52,-6.442
-15.4,3.84,-6.443
-15.4,4.16,-6.445
-15.4,4.48,-6.446
-15.4,4.8,-6.447
-15.4,5.12,-6.448
-15.4,5.44,-6.449
-15.4,5.76,-6.45
-15.4,6.08,-6.451
-15.4,6.4,-6.452
-15.4,6.72,-6.454
-15.4,7.04,-6.455
-15.4,7.36,-6.457
-15.4,7.68,-6.459
-15.4,8,-6.461
-15.4,8.32,-6.464
-15.4,8.64,-6.467
-15.4,8.96,-6.469
-15.4,9.28,-6.472
-15.4,9.6,-6.476
-15.4,9.92,-6.479
-15.4,10.24,-6.482
-15.4,10.56,-6.485
-15.4,10.88,-6.487
-15.4,11.2,-6.49
-15.4,11.52,-6.492
-15.4,11.84,-6.494
-15.4,12.16,-6.496
-15.4,12.48,-6.498
-15.4,12.8,-6.499
-15.4,13.12,-6.501
-15.4,13.44,-6.502
-15.4,13.76,-6.504
-15.4,14.08,-6.506
-15.4,14.4,-6.508
-15.4,14.72,-6.51
-15.4,15.04,-6.513
-15.4,15.36,-6.516
-15.4,15.68,-6.52
-15.4,16,-6.524
-15.08,-16,-6.52
-15.08,-15.68,-6.516
-15.08,-15.36,-6.512
-15.08,-15.04,-6.509
-15.08,-14.72,-6.506
-15.08,-14.4,-6.503
-15.08,-14.08,-6.501
-15.08,-13.76,-6.5
-15.08,-13.44,-6.498
-15.08,-13.12,-6.497
-15.08,-12.8,-6.496
-15.08,-12.48,-6.495
-15.08,-12.16,-6.493
-15.08,-11.84,-6.492
-15.08,-11.52,-6.49
-15.08,-11.2,-6.487
-15.08,-10.88,-6.485
-15.08,-10.56,-6.482
-15.08,-10.24,-6.479
-15.08,-9.92,-6.475
-15.08,-9.6,-6.472
-15.08,-9.28,-6.468
-15.08,-8.96,-6.465
-15.08,-8.64,-6.462
-15.08,-8.32,-6.459
-15.08,-8,-6.456
-15.08,-7.68,-6.454
-15.08,-7.36,-6.452
-15.08,-7.04,-6.45
-15.08,-6.72,-6.449
-15.08,-6.4,-6.447
-15.08,-6.08,-6.446
-15.08,-5.76,-6.445
-15.08,-5.44,-6.444
-15.08,-5.12,-6.443
-15.08,-4.8,-6.442
-15.08,-4.48,-6.441
-15.08,-4.16,-6.44
-15.08,-3.84,-6.439
-15.08,-3.52,-6.437
-15.08,-3.2,-6.436
-15.08,-2.88,-6.434
-15.08,-2.56,-6.433
-15.08,-2.24,-6.431
-15.08,-1.92,-6.43
-15.08,-1.6,-6.429
-15.08,-1.28,-6.427
-15.08,-0.96,-6.426
-15.08,-0.64,-6.426
-15.08,-0.32,-6.425
-15.08,0,-6.425
-15.08,0.32,-6.425
-15.08,0.64,-6.426
-15.08,0.96,-6.426
-15.08,1.28,-6.427
-15.08,1.6,-6.429
-15.08,1.92,-6.43
-15.08,2.24,-6.431
-15.08,2.56,-6.433
-15.08,2.88,-6.434
-15.08,3.2,-6.436
-15.08,3.52,-6.437
-15.08,3.84,-6.439
-15.08,4.16,-6.44
-15.08,4.48,-6.441
-15.08,4.8,-6.442
-15.08,5.12,-6.443
-15.08,5.44,-6.444
-15.08,5.76,-6.445
-15.08,6.08,-6.446
-15.08,6.4,-6.447
-15.08,6.72,-6.449
-15.08,7.04,-6.45
-15.08,7.36,-6.452
-15.08,7.68,-6.454
-15.08,8,-6.456
-15.08,8.32,-6.459
-15.08,8.64,-6.462
-15.08,8.96,-6.465
-15.08,9.28,-6.468
-15.08,9.6,-6.472
-15.08,9.92,-6.475
-15.08,10.24,-6.479
-15.08,10.56,-6.482
-15.08,10.88,-6.485
-15.08,11.2,-6.487
-15.08,11.52,-6.49
-15.08,11.84,-6.492
-15.08,12.16,-6.493
-15.08,12.48,-6.495
-15.08,12.8,-6.496
-15.08,13.12,-6.497
-15.08,13.44,-6.498
-15.08,13.76,-6.5
-15.08,14.08,-6.501
-15.08,14.4,-6.503
-15.08,14.72,-6.506
-15.08,15.04,-6.509
-15.08,15.36,-6.512
-15.08,15.68,-6.516
-15.08,16,-6.52
-14.76,-16,-6.516
-14.76,-15.68,-6.512
-14.76,-15.36,-6.507
-14.76,-15.04,-6.504
-14.76,-14.72,-6.501
-14.76,-14.4,-6.498
-14.76,-14.08,-6.497
-14.76,-13.76,-6.495
-14.76,-13.44,-6.494
-14.76,-13.12,-6.494
-14.76,-12.8,-6.493
-14.76,-12.48,-6.492
-14.76,-12.16,-6.491
-14.76,-11.84,-6.489
-14.76,-11.52,-6.488
-14.76,-11.2,-6.485
-14.76,-10.88,-6.482
-14.76,-10.56,-6.479
-14.76,-10.24,-6.476
-14.76,-9.92,-6.472
-14.76,-9.6,-6.468
-14.76,-9.28,-6.464
-14.76,-8.96,-6.46
-14.76,-8.64,-6.457
-14.76,-8.32,-6.454
-14.76,-8,-6.451
-14.76,-7.68,-6.448
-14.76,-7.36,-6.446
-14.76,-7.04,-6.445
-14.76,-6.72,-6.443
-14.76,-6.4,-6.442
-14.76,-6.08,-6.441
-14.76,-5.76,-6.44
-14.76,-5.44,-6.44
-14.76,-5.12,-6.439
-14.76,-4.8,-6.438
-14.76,-4.48,-6.437
-14.76,-4.16,-6.436
-14.76,-3.84,-6.435
-14.76,-3.52,-6.433
-14.76,-3.2,-6.431
-14.76,-2.88,-6.43
-14.76,-2.56,-6.428
-14.76,-2.24,-6.426
-14.76,-1.92,-6.424
-14.76,-1.6,-6.423
-14.76,-1.28,-6.421
-14.76,-0.96,-6.42
-14.76,-0.64,-6.419
-14.76,-0.32,-6.419
-14.76,0,-6.419
-14.76,0.32,-6.419
-14.76,0.64,-6.419
-14.76,0.96,-6.42
-14.76,1.28,-6.421
-14.76,1.6,-6.423
-14.76,1.92,-6.424
-14.76,2.24,-6.426
-14.76,2.56,-6.428
-14.76,2.88,-6.43
-14.76,3.2,-6.431
-14.76,3.52,-6.433
-14.76,3.84,-6.435
-14.76,4.16,-6.436
-14.76,4.48,-6.437
-14.76,4.8,-6.438
-14.76,5.12,-6.439
-14.76,5.44,-6.44
-14.76,5.76,-6.44
-14.76,6.08,-6.441
-14.76,6.4,-6.442
-14.76,6.72,-6.443
-14.76,7.04,-6.445
-14.76,7.36,-6.446
-14.76,7.68,-6.449
-14.76,8,-6.451
-14.76,8.32,-6.454
-14.76,8.64,-6.457
-14.76,8.96,-6.46
-14.76,9.28,-6.464
-14.76,9.6,-6.468
-14.76,9.92,-6.472
-14.76,10.24,-6.476
-14.76,10.56,-6.479
-14.76,10.88,-6.482
-14.76,11.2,-6.485
-14.76,11.52,-6.488
-14.76,11.84,-6.489
-14.76,12.16,-6.491
-14.76,12.48,-6.492
-14.76,12.8,-6.493
-14.76,13.12,-6.494
-14.76,13.44,-6.494
-14.76,13.76,-6.495
-14.76,14.08,-6.497
-14.76,14.4,-6.498
-14.76,14.72,-6.501
-14.76,15.04,-6.504
-14.76,15.36,-6.507
-14.76,15.68,-6.512
-14.76,16,-6.516
-14.44,-16,-6.512
-14.44,-15.68,-6.507
-14.44,-15.36,-6.502
-14.44,-15.04,-6.498
-14.44,-14.72,-6.495
-14.44,-14.4,-6.493
-14.44,-14.08,-6.491
-14.44,-13.76,-6.491
-14.44,-13.44,-6.49
-14.44,-13.12,-6.49
-14.44,-12.8,-6.49
-14.44,-12.48,-6.49
-14.44,-12.16,-6.489
-14.44,-11.84,-6.488
-14.44,-11.52,-6.486
-14.44,-11.2,-6.483
-14.44,-10.88,-6.48
-14.44,-10.56,-6.477
-14.44,-10.24,-6.473
-14.44,-9.92,-6.468
-14.44,-9.6,-6.464
-14.44,-9.28,-6.46
-14.44,-8.96,-6.456
-14.44,-8.64,-6.452
-14.44,-8.32,-6.448
-14.44,-8,-6.445
-14.44,-7.68,-6.443
-14.44,-7.36,-6.441
-14.44,-7.04,-6.439
-14.44,-6.72,-6.438
-14.44,-6.4,-6.437
-14.44,-6.08,-6.436
-14.44,-5.76,-6.436
-14.44,-5.44,-6.435
-14.44,-5.12,-6.434
-14.44,-4.8,-6.434
-14.44,-4.48,-6.433
-14.44,-4.16,-6.432
-14.44,-3.84,-6.43
-14.44,-3.52,-6.429
-14.44,-3.2,-6.427
-14.44,-2.88,-6.425
-14.44,-2.56,-6.423
-14.44,-2.24,-6.421
-14.44,-1.92,-6.419
-14.44,-1.6,-6.417
-14.44,-1.28,-6.415
-14.44,-0.96,-6.414
-14.44,-0.64,-6.413
-14.44,-0.32,-6.412
-14.44,0,-6.412
-14.44,0.32,-6.412
-14.44,0.64,-6.413
-14.44,0.96,-6.414
-14.44,1.28,-6.415
-14.44,1.6,-6.417
-14.44,1.92,-6.419
-14.44,2.24,-6.421
-14.44,2.56,-6.423
-14.44,2.88,-6.425
-14.44,3.2,-6.427
-14.44,3.52,-6.429
-14.44,3.84,-6.43
-14.44,4.16,-6.432
-14.44,4.48,-6.433
-14.44,4.8,-6.434
-14.44,5.12,-6.434
-14.44,5.44,-6.435
-14.44,5.76,-6.436
-14.44,6.08,-6.436
-14.44,6.4,-6.437
-14.44,6.72,-6.438
-14.44,7.04,-6.439
-14.44,7.36,-6.441
-14.44,7.68,-6.443
-14.44,8,-6.445
-14.44,8.32,-6.448
-14.44,8.64,-6.452
-14.44,8.96,-6.455
-14.44,9.28,-6.46
-14.44,9.6,-6.464
-14.44,9.92,-6.468
-14.44,10.24,-6.473
-14.44,10.56,-6.477
-14.44,10.88,-6.48
-14.44,11.2,-6.483
-14.44,11.52,-6.486
-14.44,11.84,-6.488
-14.44,12.16,-6.489
-14.44,12.48,-6.49
-14.44,12.8,-6.49
-14.44,13.12,-6.49
-14.44,13.44,-6.49
-14.44,13.76,-6.491
-14.44,14.08,-6.491
-14.44,14.4,-6.493
-14.44,14.72,-6.495
-14.44,15.04,-6.498
-14.44,15.36,-6.502
-14.44,15.68,-6.507
-14.44,16,-6.512
-14.12,-16,-6.508
-14.12,-15.68,-6.501
-14.12,-15.36,-6.496
-14.12,-15.04,-6.492
-14.12,-14.72,-6.489
-14.12,-14.4,-6.487
-14.12,-14.08,-6.486
-14.12,-13.76,-6.485
-14.12,-13.44,-6.486
-14.12,-13.12,-6.486
-14.12,-12.8,-6.487
-14.12,-12.48,-6.488
-14.12,-12.16,-6.487
-14.12,-11.84,-6.487
-14.12,-11.52,-6.485
-14.12,-11.2,-6.482
-14.12,-10.88,-6.479
-14.12,-10.56,-6.475
-14.12,-10.24,-6.47
-14.12,-9.92,-6.465
-14.12,-9.6,-6.46
-14.12,-9.28,-6.455
-14.12,-8.96,-6.45
-14.12,-8.64,-6.446
-14.12,-8.32,-6.442
-14.12,-8,-6.439
-14.12,-7.68,-6.436
-14.12,-7.36,-6.434
-14.12,-7.04,-6.433
-14.12,-6.72,-6.432
-14.12,-6.4,-6.431
-14.12,-6.08,-6.431
-14.12,-5.76,-6.431
-14.12,-5.44,-6.43
-14.12,-5.12,-6.43
-14.12,-4.8,-6.43
-14.12,-4.48,-6.429
-14.12,-4.16,-6.428
-14.12,-3.84,-6.426
-14.12,-3.52,-6.425
-14.12,-3.2,-6.422
-14.12,-2.88,-6.42
-14.12,-2.56,-6.418
-14.12,-2.24,-6.415
-14.12,-1.92,-6.413
-14.12,-1.6,-6.411
-14.12,-1.28,-6.409
-14.12,-0.96,-6.407
-14.12,-0.64,-6.406
-14.12,-0.32,-6.405
-14.12,0,-6.405
-14.12,0.32,-6.405
-14.12,0.64,-6.406
-14.12,0.96,-6.407
-14.12,1.28,-6.409
-14.12,1.6,-6.411
-14.12,1.92,-6.413
-14.12,2.24,-6.415
-14.12,2.56,-6.418
-14.12,2.88,-6.42
-14.12,3.2,-6.422
-14.12,3.52,-6.425
-14.12,3.84,-6.426
-14.12,4.16,-6.428
-14.12,4.48,-6.429
-14.12,4.8,-6.43
-14.12,5.12,-6.43
-14.12,5.44,-6.43
-14.12,5.76,-6.431
-14.12,6.08,-6.431
-14.12,6.4,-6.431
-14.12,6.72,-6.432
-14.12,7.04,-6.433
-14.12,7.36,-6.434
-14.12,7.68,-6.436
-14.12,8,-6.439
-14.12,8.32,-6.442
-14.12,8.64,-6.446
-14.12,8.96,-6.45
-14.12,9.28,-6.455
-14.12,9.6,-6.46
-14.12,9.92,-6.465
-14.12,10.24,-6.47
-14.12,10.56,-6.475
-14.12,10.88,-6.479
-14.12,11.2,-6.482
-14.12,11.52,-6.485
-14.12,11.84,-6.487
-14.12,12.16,-6.487
-14.12,12.48,-6.488
-14.12,12.8,-6.487
-14.12,13.12,-6.486
-14.12,13.44,-6.486
-14.12,13.76,-6.485
-14.12,14.08,-6.486
-14.12,14.4,-6.487
-14.12,14.72,-6.489
-14.12,15.04,-6.492
-14.12,15.36,-6.496
-14.12,15.68,-6.501
-14.12,16,-6.508
-13.8,-16,-6.502
-13.8,-15.68,-6.495
-13.8,-15.36,-6.489
-13.8,-15.04,-6.484
-13.8,-14.72,-6.481
-13.8,-14.4,-6.479
-13.8,-14.08,-6.479
-13.8,-13.76,-6.48
-13.8,-13.44,-6.481
-13.8,-13.12,-6.483
-13.8,-12.8,-6.485
-13.8,-12.48,-6.486
-13.8,-12.16,-6.487
-13.8,-11.84,-6.486
-13.8,-11.52,-6.485
-13.8,-11.2,-6.482
-13.8,-10.88,-6.478
-13.8,-10.56,-6.473
-13.8,-10.24,-6.468
-13.8,-9.92,-6.462
-13.8,-9.6,-6.456
-13.8,-9.28,-6.45
-13.8,-8.96,-6.445
-13.8,-8.64,-6.44
-13.8,-8.32,-6.436
-13.8,-8,-6.432
-13.8,-7.68,-6.429
-13.8,-7.36,-6.427
-13.8,-7.04,-6.426
-13.8,-6.72,-6.426
-13.8,-6.4,-6.425
-13.8,-6.08,-6.426
-13.8,-5.76,-6.426
-13.8,-5.44,-6.426
-13.8,-5.12,-6.426
-13.8,-4.8,-6.426
-13.8,-4.48,-6.425
-13.8,-4.16,-6.424
-13.8,-3.84,-6.423
-13.8,-3.52,-6.421
-13.8,-3.2,-6.418
-13.8,-2.88,-6.416
-13.8,-2.56,-6.413
-13.8,-2.24,-6.41
-13.8,-1.92,-6.407
-13.8,-1.6,-6.404
-13.8,-1.28,-6.402
-13.8,-0.96,-6.4
-13.8,-0.64,-6.398
-13.8,-0.32,-6.397
-13.8,0,-6.397
-13.8,0.32,-6.397
-13.8,0.64,-6.398
-13.8,0.96,-6.4
-13.8,1.28,-6.402
-13.8,1.6,-6.404
-13.8,1.92,-6.407
-13.8,2.24,-6.41
-13.8,2.56,-6.413
-13.8,2.88,-6.416
-13.8,3.2,-6.418
-13.8,3.52,-6.421
-13.8,3.84,-6.423
-13.8,4.16,-6.424
-13.8,4.48,-6.425
-13.8,4.8,-6.426
-13.8,5.12,-6.426
-13.8,5.44,-6.426
-13.8,5.76,-6.426
-13.8,6.08,-6.426
-13.8,6.4,-6.425
-13.8,6.72,-6.426
-13.8,7.04,-6.426
-13.8,7.36,-6.427
-13.8,7.68,-6.429
-13.8,8,-6.432
-13.8,8.32,-6.436
-13.8,8.64,-6.44
-13.8,8.96,-6.445
-13.8,9.28,-6.45
-13.8,9.6,-6.456
-13.8,9.92,-6.462
-13.8,10.24,-6.468
-13.8,10.56,-6.473
-13.8,10.88,-6.478
-13.8,11.2,-6.482
-13.8,11.52,-6.485
-13.8,11.84,-6.486
-13.8,12.16,-6.487
-13.8,12.48,-6.486
-13.8,12.8,-6.485
-13.8,13.12,-6.483
-13.8,13.44,-6.481
-13.8,13.76,-6.48
-13.8,14.08,-6.479
-13.8,14.4,-6.479
-13.8,14.72,-6.481
-13.8,15.04,-6.484
-13.8,15.36,-6.489
-13.8,15.68,-6.495
-13.8,16,-6.502
-13.48,-16,-6.496
-13.48,-15.68,-6.487
-13.48,-15.36,-6.48
-13.48,-15.04,-6.475
-13.48,-14.72,-6.472
-13.48,-14.4,-6.471
-13.48,-14.08,-6.471
-13.48,-13.76,-6.473
-13.48,-13.44,-6.476
-13.48,-13.12,-6.479
-13.48,-12.8,-6.483
-13.48,-12.48,-6.485
-13.48,-12.16,-6.487
-13.48,-11.84,-6.487
-13.48,-11.52,-6.486
-13.48,-11.2,-6.483
-13.48,-10.88,-6.478
-13.48,-10.56,-6.473
-13.48,-10.24,-6.466
-13.48,-9.92,-6.459
-13.48,-9.6,-6.452
-13.48,-9.28,-6.445
-13.48,-8.96,-6.439
-13.48,-8.64,-6.433
-13.48,-8.32,-6.428
-13.48,-8,-6.424
-13.48,-7.68,-6.422
-13.48,-7.36,-6.42
-13.48,-7.04,-6.419
-13.48,-6.72,-6.419
-13.48,-6.4,-6.419
-13.48,-6.08,-6.42
-13.48,-5.76,-6.421
-13.48,-5.44,-6.422
-13.48,-5.12,-6.422
-13.48,-4.8,-6.423
-13.48,-4.48,-6.422
-13.48,-4.16,-6.421
-13.48,-3.84,-6.42
-13.48,-3.52,-6.417
-13.48,-3.2,-6.414
-13.48,-2.88,-6.411
-13.48,-2.56,-6.408
-13.48,-2.24,-6.404
-13.48,-1.92,-6.401
-13.48,-1.6,-6.397
-13.48,-1.28,-6.395
-13.48,-0.96,-6.392
-13.48,-0.64,-6.39
-13.48,-0.32,-6.389
-13.48,0,-6.389
-13.48,0.32,-6.389
-13.48,0.64,-6.39
-13.48,0.96,-6.392
-13.48,1.28,-6.395
-13.48,1.6,-6.397
-13.48,1.92,-6.401
-13.48,2.24,-6.404
-13.48,2.56,-6.408
-13.48,2.88,-6.411
-13.48,3.2,-6.414
-13.48,3.52,-6.417
-13.48,3.84,-6.42
-13.48,4.16,-6.421
-13.48,4.48,-6.422
-13.48,4.8,-6.423
-13.48,5.12,-6.422
-13.48,5.44,-6.422
-13.48,5.76,-6.421
-13.48,6.08,-6.42
-13.48,6.4,-6.419
-13.48,6.72,-6.419
-13.48,7.04,-6.419
-13.48,7.36,-6.42
-13.48,7.68,-6.422
-13.48,8,-6.424
-13.48,8.32,-6.428
-13.48,8.64,-6.433
-13.48,8.96,-6.439
-13.48,9.28,-6.445
-13.48,9.6,-6.452
-13.48,9.92,-6.459
-13.48,10.24,-6.466
-13.48,10.56,-6.473
-13.48,10.88,-6.478
-13.48,11.2,-6.483
-13.48,11.52,-6.486
-13.48,11.84,-6.487
-13.48,12.16,-6.487
-13.48,12.48,-6.485
-13.48,12.8,-6.483
-13.48,13.12,-6.479
-13.48,13.44,-6.476
-13.48,13.76,-6.473
-13.48,14.08,-6.471
-13.48,14.4,-6.471
-13.48,14.72,-6.472
-13.48,15.04,-6.475
-13.48,15.36,-6.48
-13.48,15.68,-6.487
-13.48,16,-6.496
-13.16,-16,-6.487
-13.16,-15.68,-6.477
-13.16,-15.36,-6.469
-13.16,-15.04,-6.464
-13.16,-14.72,-6.461
-13.16,-14.4,-6.461
-13.16,-14.08,-6.462
-13.16,-13.76,-6.466
-13.16,-13.44,-6.471
-13.16,-13.12,-6.476
-13.16,-12.8,-6.481
-13.16,-12.48,-6.485
-13.16,-12.16,-6.488
-13.16,-11.84,-6.49
-13.16,-11.52,-6.489
-13.16,-11.2,-6.485
-13.16,-10.88,-6.48
-13.16,-10.56,-6.473
-13.16,-10.24,-6.465
-13.16,-9.92,-6.456
-13.16,-9.6,-6.448
-13.16,-9.28,-6.439
-13.16,-8.96,-6.432
-13.16,-8.64,-6.425
-13.16,-8.32,-6.42
-13.16,-8,-6.416
-13.16,-7.68,-6.413
-13.16,-7.36,-6.411
-13.16,-7.04,-6.411
-13.16,-6.72,-6.411
-13.16,-6.4,-6.413
-13.16,-6.08,-6.414
-13.16,-5.76,-6.416
-13.16,-5.44,-6.418
-13.16,-5.12,-6.419
-13.16,-4.8,-6.42
-13.16,-4.48,-6.42
-13.16,-4.16,-6.419
-13.16,-3.84,-6.417
-13.16,-3.52,-6.414
-13.16,-3.2,-6.411
-13.16,-2.88,-6.407
-13.16,-2.56,-6.403
-13.16,-2.24,-6.399
-13.16,-1.92,-6.394
-13.16,-1.6,-6.39
-13.16,-1.28,-6.387
-13.16,-0.96,-6.384
-13.16,-0.64,-6.382
-13.16,-0.32,-6.38
-13.16,0,-6.38
-13.16,0.32,-6.38
-13.16,0.64,-6.382
-13.16,0.96,-6.384
-13.16,1.28,-6.387
-13.16,1.6,-6.39
-13.16,1.92,-6.394
-13.16,2.24,-6.399
-13.16,2.56,-6.403
-13.16,2.88,-6.407
-13.16,3.2,-6.411
-13.16,3.52,-6.414
-13.16,3.84,-6.417
-13.16,4.16,-6.419
-13.16,4.48,-6.42
-13.16,4.8,-6.42
-13.16,5.12,-6.419
-13.16,5.44,-6.418
-13.16,5.76,-6.416
-13.16,6.08,-6.414
-13.16,6.4,-6.413
-13.16,6.72,-6.411
-13.16,7.04,-6.411
-13.16,7.36,-6.411
-13.16,7.68,-6.413
-13.16,8,-6.416
-13.16,8.32,-6.42
-13.16,8.64,-6.425
-13.16,8.96,-6.432
-13.16,9.28,-6.439
-13.16,9.6,-6.448
-13.16,9.92,-6.456
-13.16,10.24,-6.465
-13.16,10.56,-6.473
-13.16,10.88,-6.48
-13.16,11.2,-6.485
-13.16,11.52,-6.489
-13.16,11.84,-6.49
-13.16,12.16,-6.488
-13.16,12.48,-6.485
-13.16,12.8,-6.481
-13.16,13.12,-6.476
-13.16,13.44,-6.471
-13.16,13.76,-6.466
-13.16,14.08,-6.462
-13.16,14.4,-6.461
-13.16,14.72,-6.461
-13.16,15.04,-6.464
-13.16,15.36,-6.469
-13.16,15.68,-6.477
-13.16,16,-6.487
-12.84,-16,-6.477
-12.84,-15.68,-6.465
-12.84,-15.36,-6.456
-12.84,-15.04,-6.45
-12.84,-14.72,-6.448
-12.84,-14.4,-6.448
-12.84,-14.08,-6.452
-12.84,-13.76,-6.457
-12.84,-13.44,-6.464
-12.84,-13.12,-6.472
-12.84,-12.8,-6.48
-12.84,-12.48,-6.487
-12.84,-12.16,-6.492
-12.84,-11.84,-6.494
-12.84,-11.52,-6.494
-12.84,-11.2,-6.49
-12.84,-10.88,-6.483
-12.84,-10.56,-6.474
-12.84,-10.24,-6.464
-12.84,-9.92,-6.453
-12.84,-9.6,-6.443
-12.84,-9.28,-6.433
-12.84,-8.96,-6.424
-12.84,-8.64,-6.416
-12.84,-8.32,-6.41
-12.84,-8,-6.406
-12.84,-7.68,-6.403
-12.84,-7.36,-6.402
-12.84,-7.04,-6.402
-12.84,-6.72,-6.403
-12.84,-6.4,-6.406
-12.84,-6.08,-6.408
-12.84,-5.76,-6.411
-12.84,-5.44,-6.414
-12.84,-5.12,-6.416
-12.84,-4.8,-6.418
-12.84,-4.48,-6.418
-12.84,-4.16,-6.417
-12.84,-3.84,-6.415
-12.84,-3.52,-6.412
-12.84,-3.2,-6.408
-12.84,-2.88,-6.403
-12.84,-2.56,-6.398
-12.84,-2.24,-6.393
-12.84,-1.92,-6.388
-12.84,-1.6,-6.383
-12.84,-1.28,-6.378
-12.84,-0.96,-6.375
-12.84,-0.64,-6.372
-12.84,-0.32,-6.37
-12.84,0,-6.37
-12.84,0.32,-6.37
-12.84,0.64,-6.372
-12.84,0.96,-6.375
-12.84,1.28,-6.378
-12.84,1.6,-6.383
-12.84,1.92,-6.388
-12.84,2.24,-6.393
-12.84,2.56,-6.398
-12.84,2.88,-6.403
-12.84,3.2,-6.408
-12.84,3.52,-6.412
-12.84,3.84,-6.415
-12.84,4.16,-6.417
-12.84,4.48,-6.418
-12.84,4.8,-6.418
-12.84,5.12,-6.416
-12.84,5.44,-6.414
-12.84,5.76,-6.411
-12.84,6.08,-6.408
-12.84,6.4,-6.406
-12.84,6.72,-6.403
-12.84,7.04,-6.402
-12.84,7.36,-6.402
-12.84,7.68,-6.403
-12.84,8,-6.406
-12.84,8.32,-6.41
-12.84,8.64,-6.416
-12.84,8.96,-6.424
-12.84,9.28,-6.433
-12.84,9.6,-6.443
-12.84,9.92,-6.454
-12.84,10.24,-6.464
-12.84,10.56,-6.474
-12.84,10.88,-6.483
-12.84,11.2,-6.49
-12.84,11.52,-6.494
-12.84,11.84,-6.494
-12.84,12.16,-6.492
-12.84,12.48,-6.487
-12.84,12.8,-6.48
-12.84,13.12,-6.472
-12.84,13.44,-6.464
-12.84,13.76,-6.457
-12.84,14.08,-6.452
-12.84,14.4,-6.448
-12.84,14.72,-6.448
-12.84,15.04,-6.45
-12.84,15.36,-6.456
-12.84,15.68,-6.465
-12.84,16,-6.477
-12.52,-16,-6.463
-12.52,-15.68,-6.449
-12.52,-15.36,-6.439
-12.52,-15.04,-6.433
-12.52,-14.72,-6.431
-12.52,-14.4,-6.433
-12.52,-14.08,-6.439
-12.52,-13.76,-6.447
-12.52,-13.44,-6.458
-12.52,-13.12,-6.469
-12.52,-12.8,-6.48
-12.52,-12.48,-6.491
-12.52,-12.16,-6.498
-12.52,-11.84,-6.502
-12.52,-11.52,-6.502
-12.52,-11.2,-6.497
-12.52,-10.88,-6.489
-12.52,-10.56,-6.477
-12.52,-10.24,-6.464
-12.52,-9.92,-6.451
-12.52,-9.6,-6.437
-12.52,-9.28,-6.425
-12.52,-8.96,-6.414
-12.52,-8.64,-6.405
-12.52,-8.32,-6.399
-12.52,-8,-6.394
-12.52,-7.68,-6.392
-12.52,-7.36,-6.391
-12.52,-7.04,-6.392
-12.52,-6.72,-6.395
-12.52,-6.4,-6.398
-12.52,-6.08,-6.402
-12.52,-5.76,-6.407
-12.52,-5.44,-6.411
-12.52,-5.12,-6.414
-12.52,-4.8,-6.417
-12.52,-4.48,-6.418
-12.52,-4.16,-6.417
-12.52,-3.84,-6.415
-12.52,-3.52,-6.411
-12.52,-3.2,-6.406
-12.52,-2.88,-6.4
-12.52,-2.56,-6.394
-12.52,-2.24,-6.387
-12.52,-1.92,-6.38
-12.52,-1.6,-6.374
-12.52,-1.28,-6.369
-12.52,-0.96,-6.365
-12.52,-0.64,-6.362
-12.52,-0.32,-6.36
-12.52,0,-6.359
-12.52,0.32,-6.36
-12.52,0.64,-6.362
-12.52,0.96,-6.365
-12.52,1.28,-6.369
-12.52,1.6,-6.374
-12.52,1.92,-6.38
-12.52,2.24,-6.387
-12.52,2.56,-6.394
-12.52,2.88,-6.4
-12.52,3.2,-6.406
-12.52,3.52,-6.411
-12.52,3.84,-6.415
-12.52,4.16,-6.417
-12.52,4.48,-6.418
-12.52,4.8,-6.417
-12.52,5.12,-6.414
-12.52,5.44,-6.411
-12.52,5.76,-6.407
-12.52,6.08,-6.402
-12.52,6.4,-6.398
-12.52,6.72,-6.395
-12.52,7.04,-6.392
-12.52,7.36,-6.391
-12.52,7.68,-6.392
-12.52,8,-6.394
-12.52,8.32,-6.399
-12.52,8.64,-6.405
-12.52,8.96,-6.414
-12.52,9.28,-6.425
-12.52,9.6,-6.437
-12.52,9.92,-6.451
-12.52,10.24,-6.464
-12.52,10.56,-6.477
-12.52,10.88,-6.489
-12.52,11.2,-6.497
-12.52,11.52,-6.502
-12.52,11.84,-6.502
-12.52,12.16,-6.498
-12.52,12.48,-6.491
-12.52,12.8,-6.48
-12.52,13.12,-6.469
-12.52,13.44,-6.458
-12.52,13.76,-6.447
-12.52,14.08,-6.439
-12.52,14.4,-6.433
-12.52,14.72,-6.431
-12.52,15.04,-6.433
-12.52,15.36,-6.439
-12.52,15.68,-6.449
-12.52,16,-6.463
-12.2,-16,-6.445
-12.2,-15.68,-6.429
-12.2,-15.36,-6.418
-12.2,-15.04,-6.412
-12.2,-14.72,-6.411
-12.2,-14.4,-6.415
-12.2,-14.08,-6.423
-12.2,-13.76,-6.435
-12.2,-13.44,-6.449
-12.2,-13.12,-6.466
-12.2,-12.8,-6.482
-12.2,-12.48,-6.497
-12.2,-12.16,-6.508
-12.2,-11.84,-6.514
-12.2,-11.52,-6.514
-12.2,-11.2,-6.508
-12.2,-10.88,-6.497
-12.2,-10.56,-6.482
-12.2,-10.24,-6.465
-12.2,-9.92,-6.447
-12.2,-9.6,-6.431
-12.2,-9.28,-6.416
-12.2,-8.96,-6.403
-12.2,-8.64,-6.393
-12.2,-8.32,-6.385
-12.2,-8,-6.38
-12.2,-7.68,-6.378
-12.2,-7.36,-6.378
-12.2,-7.04,-6.381
-12.2,-6.72,-6.385
-12.2,-6.4,-6.39
-12.2,-6.08,-6.396
-12.2,-5.76,-6.402
-12.2,-5.44,-6.408
-12.2,-5.12,-6.414
-12.2,-4.8,-6.417
-12.2,-4.48,-6.419
-12.2,-4.16,-6.418
-12.2,-3.84,-6.416
-12.2,-3.52,-6.411
-12.2,-3.2,-6.405
-12.2,-2.88,-6.397
-12.2,-2.56,-6.389
-12.2,-2.24,-6.381
-12.2,-1.92,-6.373
-12.2,-1.6,-6.365
-12.2,-1.28,-6.359
-12.2,-0.96,-6.354
-12.2,-0.64,-6.35
-12.2,-0.32,-6.347
-12.2,0,-6.346
-12.2,0.32,-6.347
-12.2,0.64,-6.35
-12.2,0.96,-6.354
-12.2,1.28,-6.359
-12.2,1.6,-6.365
-12.2,1.92,-6.373
-12.2,2.24,-6.381
-12.2,2.56,-6.389
-12.2,2.88,-6.397
-12.2,3.2,-6.405
-12.2,3.52,-6.411
-12.2,3.84,-6.416
-12.2,4.16,-6.418
-12.2,4.48,-6.419
-12.2,4.8,-6.417
-12.2,5.12,-6.414
-12.2,5.44,-6.408
-12.2,5.76,-6.402
-12.2,6.08,-6.396
-12.2,6.4,-6.39
-12.2,6.72,-6.385
-12.2,7.04,-6.381
-12.2,7.36,-6.378
-12.2,7.68,-6.378
-12.2,8,-6.38
-12.2,8.32,-6.385
-12.2,8.64,-6.393
-12.2,8.96,-6.403
-12.2,9.28,-6.416
-12.2,9.6,-6.431
-12.2,9.92,-6.447
-12.2,10.24,-6.465
-12.2,10.56,-6.482
-12.2,10.88,-6.497
-12.2,11.2,-6.508
-12.2,11.52,-6.514
-12.2,11.84,-6.514
-12.2,12.16,-6.508
-12.2,12.48,-6.497
-12.2,12.8,-6.482
-12.2,13.12,-6.466
-12.2,13.44,-6.449
-12.2,13.76,-6.435
-12.2,14.08,-6.423
-12.2,14.4,-6.415
-12.2,14.72,-6.411
-12.2,15.04,-6.412
-12.2,15.36,-6.418
-12.2,15.68,-6.429
-12.2,16,-6.445
-11.88,-16,-6.422
-11.88,-15.68,-6.403
-11.88,-15.36,-6.391
-11.88,-15.04,-6.386
-11.88,-14.72,-6.386
-11.88,-14.4,-6.393
-11.88,-14.08,-6.404
-11.88,-13.76,-6.42
-11.88,-13.44,-6.44
-11.88,-13.12,-6.462
-11.88,-12.8,-6.485
-11.88,-12.48,-6.506
-11.88,-12.16,-6.523
-11.88,-11.84,-6.533
-11.88,-11.52,-6.533
-11.88,-11.2,-6.525
-11.88,-10.88,-6.509
-11.88,-10.56,-6.488
-11.88,-10.24,-6.466
-11.88,-9.92,-6.443
-11.88,-9.6,-6.422
-11.88,-9.28,-6.404
-11.88,-8.96,-6.389
-11.88,-8.64,-6.377
-11.88,-8.32,-6.369
-11.88,-8,-6.364
-11.88,-7.68,-6.362
-11.88,-7.36,-6.364
-11.88,-7.04,-6.367
-11.88,-6.72,-6.373
-11.88,-6.4,-6.381
-11.88,-6.08,-6.39
-11.88,-5.76,-6.398
-11.88,-5.44,-6.407
-11.88,-5.12,-6.414
-11.88,-4.8,-6.419
-11.88,-4.48,-6.422
-11.88,-4.16,-6.422
-11.88,-3.84,-6.419
-11.88,-3.52,-6.413
-11.88,-3.2,-6.405
-11.88,-2.88,-6.395
-11.88,-2.56,-6.385
-11.88,-2.24,-6.375
-11.88,-1.92,-6.365
-11.88,-1.6,-6.355
-11.88,-1.28,-6.347
-11.88,-0.96,-6.341
-11.88,-0.64,-6.336
-11.88,-0.32,-6.333
-11.88,0,-6.332
-11.88,0.32,-6.333
-11.88,0.64,-6.336
-11.88,0.96,-6.341
-11.88,1.28,-6.347
-11.88,1.6,-6.355
-11.88,1.92,-6.365
-11.88,2.24,-6.375
-11.88,2.56,-6.385
-11.88,2.88,-6.395
-11.88,3.2,-6.405
-11.88,3.52,-6.413
-11.88,3.84,-6.419
-11.88,4.16,-6.422
-11.88,4.48,-6.422
-11.88,4.8,-6.419
-11.88,5.12,-6.414
-11.88,5.44,-6.407
-11.88,5.76,-6.398
-11.88,6.08,-6.39
-11.88,6.4,-6.381
-11.88,6.72,-6.373
-11.88,7.04,-6.367
-11.88,7.36,-6.364
-11.88,7.68,-6.362
-11.88,8,-6.364
-11.88,8.32,-6.369
-11.88,8.64,-6.377
-11.88,8.96,-6.389
-11.88,9.28,-6.404
-11.88,9.6,-6.422
-11.88,9.92,-6.443
-11.88,10.24,-6.466
-11.88,10.56,-6.488
-11.88,10.88,-6.509
-11.88,11.2,-6.525
-11.88,11.52,-6.533
-11.88,11.84,-6.533
-11.88,12.16,-6.523
-11.88,12.48,-6.506
-11.88,12.8,-6.485
-11.88,13.12,-6.462
-11.88,13.44,-6.44
-11.88,13.76,-6.42
-11.88,14.08,-6.404
-11.88,14.4,-6.392
-11.88,14.72,-6.386
-11.88,15.04,-6.386
-11.88,15.36,-6.391
-11.88,15.68,-6.403
-11.88,16,-6.422
-11.56,-16,-6.391
-11.56,-15.68,-6.37
-11.56,-15.36,-6.358
-11.56,-15.04,-6.353
-11.56,-14.72,-6.356
-11.56,-14.4,-6.365
-11.56,-14.08,-6.38
-11.56,-13.76,-6.401
-11.56,-13.44,-6.427
-11.56,-13.12,-6.457
-11.56,-12.8,-6.49
-11.56,-12.48,-6.52
-11.56,-12.16,-6.546
-11.56,-11.84,-6.56
-11.56,-11.52,-6.561
-11.56,-11.2,-6.549
-11.56,-10.88,-6.526
-11.56,-10.56,-6.497
-11.56,-10.24,-6.466
-11.56,-9.92,-6.437
-11.56,-9.6,-6.411
-11.56,-9.28,-6.389
-11.56,-8.96,-6.372
-11.56,-8.64,-6.358
-11.56,-8.32,-6.35
-11.56,-8,-6.345
-11.56,-7.68,-6.344
-11.56,-7.36,-6.346
-11.56,-7.04,-6.352
-11.56,-6.72,-6.36
-11.56,-6.4,-6.371
-11.56,-6.08,-6.383
-11.56,-5.76,-6.395
-11.56,-5.44,-6.407
-11.56,-5.12,-6.417
-11.56,-4.8,-6.424
-11.56,-4.48,-6.428
-11.56,-4.16,-6.428
-11.56,-3.84,-6.424
-11.56,-3.52,-6.417
-11.56,-3.2,-6.406
-11.56,-2.88,-6.394
-11.56,-2.56,-6.381
-11.56,-2.24,-6.368
-11.56,-1.92,-6.355
-11.56,-1.6,-6.344
-11.56,-1.28,-6.335
-11.56,-0.96,-6.327
-11.56,-0.64,-6.321
-11.56,-0.32,-6.318
-11.56,0,-6.317
-11.56,0.32,-6.318
-11.56,0.64,-6.321
-11.56,0.96,-6.327
-11.56,1.28,-6.335
-11.56,1.6,-6.344
-11.56,1.92,-6.355
-11.56,2.24,-6.368
-11.56,2.56,-6.381
-11.56,2.88,-6.394
-11.56,3.2,-6.406
-11.56,3.52,-6.417
-11.56,3.84,-6.424
-11.56,4.16,-6.428
-11.56,4.48,-6.428
-11.56,4.8,-6.424
-11.56,5.12,-6.417
-11.56,5.44,-6.407
-11.56,5.76,-6.395
-11.56,6.08,-6.383
-11.56,6.4,-6.371
-11.56,6.72,-6.36
-11.56,7.04,-6.352
-11.56,7.36,-6.346
-11.56,7.68,-6.344
-11.56,8,-6.345
-11.56,8.32,-6.35
-11.56,8.64,-6.358
-11.56,8.96,-6.372
-11.56,9.28,-6.389
-11.56,9.6,-6.411
-11.56,9.92,-6.437
-11.56,10.24,-6.466
-11.56,10.56,-6.497
-11.56,10.88,-6.526
-11.56,11.2,-6.549
-11.56,11.52,-6.561
-11.56,11.84,-6.56
-11.56,12.16,-6.546
-11.56,12.48,-6.52
-11.56,12.8,-6.49
-11.56,13.12,-6.457
-11.56,13.44,-6.427
-11.56,13.76,-6.401
-11.56,14.08,-6.38
-11.56,14.4,-6.365
-11.56,14.72,-6.356
-11.56,15.04,-6.353
-11.56,15.36,-6.358
-11.56,15.68,-6.37
-11.56,16,-6.391
-11.24,-16,-6.351
-11.24,-15.68,-6.33
-11.24,-15.36,-6.318
-11.24,-15.04,-6.314
-11.24,-14.72,-6.319
-11.24,-14.4,-6.331
-11.24,-14.08,-6.35
-11.24,-13.76,-6.377
-11.24,-13.44,-6.411
-11.24,-13.12,-6.451
-11.24,-12.8,-6.495
-11.24,-12.48,-6.54
-11.24,-12.16,-6.579
-11.24,-11.84,-6.602
-11.24,-11.52,-6.604
-11.24,-11.2,-6.583
-11.24,-10.88,-6.548
-11.24,-10.56,-6.507
-11.24,-10.24,-6.466
-11.24,-9.92,-6.428
-11.24,-9.6,-6.396
-11.24,-9.28,-6.37
-11.24,-8.96,-6.35
-11.24,-8.64,-6.335
-11.24,-8.32,-6.326
-11.24,-8,-6.321
-11.24,-7.68,-6.321
-11.24,-7.36,-6.326
-11.24,-7.04,-6.334
-11.24,-6.72,-6.345
-11.24,-6.4,-6.359
-11.24,-6.08,-6.375
-11.24,-5.76,-6.392
-11.24,-5.44,-6.408
-11.24,-5.12,-6.422
-11.24,-4.8,-6.433
-11.24,-4.48,-6.439
-11.24,-4.16,-6.439
-11.24,-3.84,-6.434
-11.24,-3.52,-6.424
-11.24,-3.2,-6.41
-11.24,-2.88,-6.394
-11.24,-2.56,-6.377
-11.24,-2.24,-6.361
-11.24,-1.92,-6.345
-11.24,-1.6,-6.331
-11.24,-1.28,-6.32
-11.24,-0.96,-6.31
-11.24,-0.64,-6.304
-11.24,-0.32,-6.3
-11.24,0,-6.298
-11.24,0.32,-6.3
-11.24,0.64,-6.304
-11.24,0.96,-6.31
-11.24,1.28,-6.32
-11.24,1.6,-6.331
-11.24,1.92,-6.345
-11.24,2.24,-6.361
-11.24,2.56,-6.377
-11.24,2.88,-6.394
-11.24,3.2,-6.41
-11.24,3.52,-6.424
-11.24,3.84,-6.434
-11.24,4.16,-6.439
-11.24,4.48,-6.439
-11.24,4.8,-6.433
-11.24,5.12,-6.422
-11.24,5.44,-6.408
-11.24,5.76,-6.392
-11.24,6.08,-6.375
-11.24,6.4,-6.359
-11.24,6.72,-6.345
-11.24,7.04,-6.334
-11.24,7.36,-6.326
-11.24,7.68,-6.321
-11.24,8,-6.321
-11.24,8.32,-6.326
-11.24,8.64,-6.335
-11.24,8.96,-6.35
-11.24,9.28,-6.37
-11.24,9.6,-6.396
-11.24,9.92,-6.428
-11.24,10.24,-6.466
-11.24,10.56,-6.507
-11.24,10.88,-6.548
-11.24,11.2,-6.583
-11.24,11.52,-6.604
-11.24,11.84,-6.602
-11.24,12.16,-6.579
-11.24,12.48,-6.54
-11.24,12.8,-6.495
-11.24,13.12,-6.451
-11.24,13.44,-6.411
-11.24,13.76,-6.377
-11.24,14.08,-6.35
-11.24,14.4,-6.331
-11.24,14.72,-6.319
-11.24,15.04,-6.314
-11.24,15.36,-6.318
-11.24,15.68,-6.33
-11.24,16,-6.351
-10.92,-16,-6.301
-10.92,-15.68,-6.28
-10.92,-15.36,-6.269
-10.92,-15.04,-6.267
-10.92,-14.72,-6.274
-10.92,-14.4,-6.289
-10.92,-14.08,-6.313
-10.92,-13.76,-6.346
-10.92,-13.44,-6.388
-10.92,-13.12,-6.44
-10.92,-12.8,-6.5
-10.92,-12.48,-6.565
-10.92,-12.16,-6.627
-10.92,-11.84,-6.668
-10.92,-11.52,-6.67
-10.92,-11.2,-6.633
-10.92,-10.88,-6.576
-10.92,-10.56,-6.515
-10.92,-10.24,-6.461
-10.92,-9.92,-6.414
-10.92,-9.6,-6.376
-10.92,-9.28,-6.345
-10.92,-8.96,-6.323
-10.92,-8.64,-6.307
-10.92,-8.32,-6.297
-10.92,-8,-6.293
-10.92,-7.68,-6.295
-10.92,-7.36,-6.301
-10.92,-7.04,-6.312
-10.92,-6.72,-6.327
-10.92,-6.4,-6.346
-10.92,-6.08,-6.367
-10.92,-5.76,-6.39
-10.92,-5.44,-6.412
-10.92,-5.12,-6.431
-10.92,-4.8,-6.447
-10.92,-4.48,-6.455
-10.92,-4.16,-6.455
-10.92,-3.84,-6.448
-10.92,-3.52,-6.434
-10.92,-3.2,-6.415
-10.92,-2.88,-6.394
-10.92,-2.56,-6.373
-10.92,-2.24,-6.352
-10.92,-1.92,-6.333
-10.92,-1.6,-6.316
-10.92,-1.28,-6.302
-10.92,-0.96,-6.291
-10.92,-0.64,-6.284
-10.92,-0.32,-6.279
-10.92,0,-6.277
-10.92,0.32,-6.279
-10.92,0.64,-6.284
-10.92,0.96,-6.291
-10.92,1.28,-6.302
-10.92,1.6,-6.316
-10.92,1.92,-6.333
-10.92,2.24,-6.352
-10.92,2.56,-6.373
-10.92,2.88,-6.394
-10.92,3.2,-6.415
-10.92,3.52,-6.434
-10.92,3.84,-6.448
-10.92,4.16,-6.455
-10.92,4.48,-6.455
-10.92,4.8,-6.447
-10.92,5.12,-6.431
-10.92,5.44,-6.412
-10.92,5.76,-6.39
-10.92,6.08,-6.367
-10.92,6.4,-6.346
-10.92,6.72,-6.327
-10.92,7.04,-6.312
-10.92,7.36,-6.301
-10.92,7.68,-6.295
-10.92,8,-6.293
-10.92,8.32,-6.297
-10.92,8.64,-6.307
-10.92,8.96,-6.323
-10.92,9.28,-6.345
-10.92,9.6,-6.376
-10.92,9.92,-6.414
-10.92,10.24,-6.461
-10.92,10.56,-6.515
-10.92,10.88,-6.576
-10.92,11.2,-6.633
-10.92,11.52,-6.67
-10.92,11.84,-6.668
-10.92,12.16,-6.627
-10.92,12.48,-6.565
-10.92,12.8,-6.5
-10.92,13.12,-6.44
-10.92,13.44,-6.388
-10.92,13.76,-6.346
-10.92,14.08,-6.313
-10.92,14.4,-6.289
-10.92,14.72,-6.274
-10.92,15.04,-6.267
-10.92,15.36,-6.269
-10.92,15.68,-6.28
-10.92,16,-6.301
-10.6,-16,-6.24
-10.6,-15.68,-6.22
-10.6,-15.36,-6.211
-10.6,-15.04,-6.211
-10.6,-14.72,-6.22
-10.6,-14.4,-6.239
-10.6,-14.08,-6.267
-10.6,-13.76,-6.306
-10.6,-13.44,-6.356
-10.6,-13.12,-6.419
-10.6,-12.8,-6.498
-10.6,-12.48,-6.593
-10.6,-12.16,-6.696
-10.6,-11.84,-6.778
-10.6,-11.52,-6.778
-10.6,-11.2,-6.701
-10.6,-10.88,-6.605
-10.6,-10.56,-6.518
-10.6,-10.24,-6.447
-10.6,-9.92,-6.391
-10.6,-9.6,-6.347
-10.6,-9.28,-6.313
-10.6,-8.96,-6.289
-10.6,-8.64,-6.272
-10.6,-8.32,-6.263
-10.6,-8,-6.26
-10.6,-7.68,-6.263
-10.6,-7.36,-6.272
-10.6,-7.04,-6.287
-10.6,-6.72,-6.306
-10.6,-6.4,-6.33
-10.6,-6.08,-6.357
-10.6,-5.76,-6.387
-10.6,-5.44,-6.417
-10.6,-5.12,-6.445
-10.6,-4.8,-6.467
-10.6,-4.48,-6.479
-10.6,-4.16,-6.48
-10.6,-3.84,-6.469
-10.6,-3.52,-6.449
-10.6,-3.2,-6.423
-10.6,-2.88,-6.395
-10.6,-2.56,-6.368
-10.6,-2.24,-6.342
-10.6,-1.92,-6.319
-10.6,-1.6,-6.299
-10.6,-1.28,-6.282
-10.6,-0.96,-6.269
-10.6,-0.64,-6.26
-10.6,-0.32,-6.255
-10.6,0,-6.253
-10.6,0.32,-6.255
-10.6,0.64,-6.26
-10.6,0.96,-6.269
-10.6,1.28,-6.282
-10.6,1.6,-6.299
-10.6,1.92,-6.319
-10.6,2.24,-6.342
-10.6,2.56,-6.368
-10.6,2.88,-6.395
-10.6,3.2,-6.423
-10.6,3.52,-6.449
-10.6,3.84,-6.469
-10.6,4.16,-6.48
-10.6,4.48,-6.479
-10.6,4.8,-6.467
-10.6,5.12,-6.445
-10.6,5.44,-6.417
-10.6,5.76,-6.387
-10.6,6.08,-6.357
-10.6,6.4,-6.33
-10.6,6.72,-6.306
-10.6,7.04,-6.287
-10.6,7.36,-6.272
-10.6,7.68,-6.263
-10.6,8,-6.26
-10.6,8.32,-6.263
-10.6,8.64,-6.272
-10.6,8.96,-6.289
-10.6,9.28,-6.313
-10.6,9.6,-6.347
-10.6,9.92,-6.391
-10.6,10.24,-6.447
-10.6,10.56,-6.518
-10.6,10.88,-6.605
-10.6,11.2,-6.701
-10.6,11.52,-6.778
-10.6,11.84,-6.778
-10.6,12.16,-6.696
-10.6,12.48,-6.593
-10.6,12.8,-6.498
-10.6,13.12,-6.419
-10.6,13.44,-6.356
-10.6,13.76,-6.306
-10.6,14.08,-6.267
-10.6,14.4,-6.239
-10.6,14.72,-6.22
-10.6,15.04,-6.211
-10.6,15.36,-6.211
-10.6,15.68,-6.22
-10.6,16,-6.24
-10.28,-16,-6.167
-10.28,-15.68,-6.15
-10.28,-15.36,-6.143
-10.28,-15.04,-6.146
-10.28,-14.72,-6.158
-10.28,-14.4,-6.179
-10.28,-14.08,-6.211
-10.28,-13.76,-6.254
-10.28,-13.44,-6.31
-10.28,-13.12,-6.384
-10.28,-12.8,-6.479
-10.28,-12.48,-6.607
-10.28,-12.16,-6.779
-10.28,-11.84,-6.982
-10.28,-11.52,-6.975
-10.28,-11.2,-6.78
-10.28,-10.88,-6.62
-10.28,-10.56,-6.505
-10.28,-10.24,-6.419
-10.28,-9.92,-6.355
-10.28,-9.6,-6.307
-10.28,-9.28,-6.272
-10.28,-8.96,-6.247
-10.28,-8.64,-6.23
-10.28,-8.32,-6.222
-10.28,-8,-6.221
-10.28,-7.68,-6.226
-10.28,-7.36,-6.238
-10.28,-7.04,-6.256
-10.28,-6.72,-6.28
-10.28,-6.4,-6.31
-10.28,-6.08,-6.345
-10.28,-5.76,-6.384
-10.28,-5.44,-6.425
-10.28,-5.12,-6.465
-10.28,-4.8,-6.497
-10.28,-4.48,-6.516
-10.28,-4.16,-6.516
-10.28,-3.84,-6.499
-10.28,-3.52,-6.469
-10.28,-3.2,-6.433
-10.28,-2.88,-6.396
-10.28,-2.56,-6.36
-10.28,-2.24,-6.328
-10.28,-1.92,-6.301
-10.28,-1.6,-6.277
-10.28,-1.28,-6.258
-10.28,-0.96,-6.244
-10.28,-0.64,-6.234
-10.28,-0.32,-6.227
-10.28,0,-6.225
-10.28,0.32,-6.227
-10.28,0.64,-6.234
-10.28,0.96,-6.244
-10.28,1.28,-6.258
-10.28,1.6,-6.277
-10.28,1.92,-6.301
-10.28,2.24,-6.329
-10.28,2.56,-6.36
-10.28,2.88,-6.396
-10.28,3.2,-6.433
-10.28,3.52,-6.469
-10.28,3.84,-6.499
-10.28,4.16,-6.516
-10.28,4.48,-6.516
-10.28,4.8,-6.497
-10.28,5.12,-6.465
-10.28,5.44,-6.425
-10.28,5.76,-6.384
-10.28,6.08,-6.345
-10.28,6.4,-6.31
-10.28,6.72,-6.28
-10.28,7.04,-6.256
-10.28,7.36,-6.238
-10.28,7.68,-6.226
-10.28,8,-6.221
-10.28,8.32,-6.222
-10.28,8.64,-6.23
-10.28,8.96,-6.247
-10.28,9.28,-6.272
-10.28,9.6,-6.307
-10.28,9.92,-6.355
-10.28,10.24,-6.419
-10.28,10.56,-6.505
-10.28,10.88,-6.62
-10.28,11.2,-6.78
-10.28,11.52,-6.975
-10.28,11.84,-6.982
-10.28,12.16,-6.779
-10.28,12.48,-6.607
-10.28,12.8,-6.479
-10.28,13.12,-6.384
-10.28,13.44,-6.31
-10.28,13.76,-6.254
-10.28,14.08,-6.211
-10.28,14.4,-6.179
-10.28,14.72,-6.158
-10.28,15.04,-6.146
-10.28,15.36,-6.143
-10.28,15.68,-6.15
-10.28,16,-6.167
-9.96,-16,-6.084
-9.96,-15.68,-6.071
-9.96,-15.36,-6.067
-9.96,-15.04,-6.072
-9.96,-14.72,-6.086
-9.96,-14.4,-6.109
-9.96,-14.08,-6.143
-9.96,-13.76,-6.189
-9.96,-13.44,-6.249
-9.96,-13.12,-6.327
-9.96,-12.8,-6.43
-9.96,-12.48,-6.575
-9.96,-12.16,-6.8
-9.96,-11.84,-7.3
-9.96,-11.52,-7.247
-9.96,-11.2,-6.798
-9.96,-10.88,-6.592
-9.96,-10.56,-6.462
-9.96,-10.24,-6.371
-9.96,-9.92,-6.304
-9.96,-9.6,-6.256
-9.96,-9.28,-6.22
-9.96,-8.96,-6.196
-9.96,-8.64,-6.18
-9.96,-8.32,-6.174
-9.96,-8,-6.174
-9.96,-7.68,-6.182
-9.96,-7.36,-6.198
-9.96,-7.04,-6.22
-9.96,-6.72,-6.249
-9.96,-6.4,-6.285
-9.96,-6.08,-6.329
-9.96,-5.76,-6.379
-9.96,-5.44,-6.435
-9.96,-5.12,-6.492
-9.96,-4.8,-6.541
-9.96,-4.48,-6.571
-9.96,-4.16,-6.571
-9.96,-3.84,-6.542
-9.96,-3.52,-6.496
-9.96,-3.2,-6.444
-9.96,-2.88,-6.394
-9.96,-2.56,-6.35
-9.96,-2.24,-6.311
-9.96,-1.92,-6.278
-9.96,-1.6,-6.252
-9.96,-1.28,-6.23
-9.96,-0.96,-6.214
-9.96,-0.64,-6.202
-9.96,-0.32,-6.196
-9.96,0,-6.193
-9.96,0.32,-6.196
-9.96,0.64,-6.202
-9.96,0.96,-6.214
-9.96,1.28,-6.23
-9.96,1.6,-6.252
-9.96,1.92,-6.278
-9.96,2.24,-6.311
-9.96,2.56,-6.35
-9.96,2.88,-6.394
-9.96,3.2,-6.444
-9.96,3.52,-6.496
-9.96,3.84,-6.542
-9.96,4.16,-6.571
-9.96,4.48,-6.571
-9.96,4.8,-6.541
-9.96,5.12,-6.492
-9.96,5.44,-6.435
-9.96,5.76,-6.379
-9.96,6.08,-6.329
-9.96,6.4,-6.285
-9.96,6.72,-6.249
-9.96,7.04,-6.22
-9.96,7.36,-6.198
-9.96,7.68,-6.182
-9.96,8,-6.174
-9.96,8.32,-6.174
-9.96,8.64,-6.18
-9.96,8.96,-6.196
-9.96,9.28,-6.22
-9.96,9.6,-6.256
-9.96,9.92,-6.304
-9.96,10.24,-6.371
-9.96,10.56,-6.462
-9.96,10.88,-6.592
-9.96,11.2,-6.798
-9.96,11.52,-7.247
-9.96,11.84,-7.3
-9.96,12.16,-6.8
-9.96,12.48,-6.575
-9.96,12.8,-6.43
-9.96,13.12,-6.327
-9.96,13.44,-6.249
-9.96,13.76,-6.189
-9.96,14.08,-6.143
-9.96,14.4,-6.109
-9.96,14.72,-6.086
-9.96,15.04,-6.072
-9.96,15.36,-6.067
-9.96,15.68,-6.071
-9.96,16,-6.084
-9.64,-16,-5.991
-9.64,-15.68,-5.982
-9.64,-15.36,-5.981
-9.64,-15.04,-5.989
-9.64,-14.72,-6.004
-9.64,-14.4,-6.029
-9.64,-14.08,-6.064
-9.64,-13.76,-6.11
-9.64,-13.44,-6.169
-9.64,-13.12,-6.245
-9.64,-12.8,-6.343
-9.64,-12.48,-6.474
-9.64,-12.16,-6.653
-9.64,-11.84,-6.869
-9.64,-11.52,-6.864
-9.64,-11.2,-6.659
-9.64,-10.88,-6.497
-9.64,-10.56,-6.382
-9.64,-10.24,-6.299
-9.64,-9.92,-6.237
-9.64,-9.6,-6.191
-9.64,-9.28,-6.158
-9.64,-8.96,-6.135
-9.64,-8.64,-6.122
-9.64,-8.32,-6.118
-9.64,-8,-6.121
-9.64,-7.68,-6.132
-9.64,-7.36,-6.15
-9.64,-7.04,-6.176
-9.64,-6.72,-6.21
-9.64,-6.4,-6.253
-9.64,-6.08,-6.306
-9.64,-5.76,-6.369
-9.64,-5.44,-6.442
-9.64,-5.12,-6.525
-9.64,-4.8,-6.605
-9.64,-4.48,-6.66
-9.64,-4.16,-6.657
-9.64,-3.84,-6.602
-9.64,-3.52,-6.526
-9.64,-3.2,-6.453
-9.64,-2.88,-6.388
-9.64,-2.56,-6.333
-9.64,-2.24,-6.288
-9.64,-1.92,-6.25
-9.64,-1.6,-6.22
-9.64,-1.28,-6.197
-9.64,-0.96,-6.179
-9.64,-0.64,-6.167
-9.64,-0.32,-6.16
-9.64,0,-6.157
-9.64,0.32,-6.16
-9.64,0.64,-6.167
-9.64,0.96,-6.179
-9.64,1.28,-6.197
-9.64,1.6,-6.22
-9.64,1.92,-6.25
-9.64,2.24,-6.288
-9.64,2.56,-6.333
-9.64,2.88,-6.388
-9.64,3.2,-6.453
-9.64,3.52,-6.526
-9.64,3.84,-6.602
-9.64,4.16,-6.657
-9.64,4.48,-6.66
-9.64,4.8,-6.606
-9.64,5.12,-6.525
-9.64,5.44,-6.442
-9.64,5.76,-6.369
-9.64,6.08,-6.306
-9.64,6.4,-6.253
-9.64,6.72,-6.21
-9.64,7.04,-6.176
-9.64,7.36,-6.15
-9.64,7.68,-6.132
-9.64,8,-6.121
-9.64,8.32,-6.118
-9.64,8.64,-6.122
-9.64,8.96,-6.135
-9.64,9.28,-6.158
-9.64,9.6,-6.191
-9.64,9.92,-6.237
-9.64,10.24,-6.299
-9.64,10.56,-6.382
-9.64,10.88,-6.497
-9.64,11.2,-6.659
-9.64,11.52,-6.864
-9.64,11.84,-6.869
-9.64,12.16,-6.653
-9.64,12.48,-6.474
-9.64,12.8,-6.343
-9.64,13.12,-6.245
-9.64,13.44,-6.169
-9.64,13.76,-6.11
-9.64,14.08,-6.064
-9.64,14.4,-6.029
-9.64,14.72,-6.004
-9.64,15.04,-5.989
-9.64,15.36,-5.981
-9.64,15.68,-5.982
-9.64,16,-5.991
-9.32,-16,-5.89
-9.32,-15.68,-5.885
-9.32,-15.36,-5.887
-9.32,-15.04,-5.897
-9.32,-14.72,-5.914
-9.32,-14.4,-5.94
-9.32,-14.08,-5.974
-9.32,-13.76,-6.018
-9.32,-13.44,-6.073
-9.32,-13.12,-6.141
-9.32,-12.8,-6.225
-9.32,-12.48,-6.325
-9.32,-12.16,-6.436
-9.32,-11.84,-6.525
-9.32,-11.52,-6.529
-9.32,-11.2,-6.452
-9.32,-10.88,-6.357
-9.32,-10.56,-6.273
-9.32,-10.24,-6.205
-9.32,-9.92,-6.153
-9.32,-9.6,-6.113
-9.32,-9.28,-6.085
-9.32,-8.96,-6.066
-9.32,-8.64,-6.056
-9.32,-8.32,-6.054
-9.32,-8,-6.06
-9.32,-7.68,-6.074
-9.32,-7.36,-6.095
-9.32,-7.04,-6.124
-9.32,-6.72,-6.163
-9.32,-6.4,-6.211
-9.32,-6.08,-6.272
-9.32,-5.76,-6.347
-9.32,-5.44,-6.44
-9.32,-5.12,-6.556
-9.32,-4.8,-6.694
-9.32,-4.48,-6.813
-9.32,-4.16,-6.8
-9.32,-3.84,-6.678
-9.32,-3.52,-6.553
-9.32,-3.2,-6.451
-9.32,-2.88,-6.371
-9.32,-2.56,-6.307
-9.32,-2.24,-6.256
-9.32,-1.92,-6.215
-9.32,-1.6,-6.183
-9.32,-1.28,-6.158
-9.32,-0.96,-6.139
-9.32,-0.64,-6.126
-9.32,-0.32,-6.119
-9.32,0,-6.116
-9.32,0.32,-6.119
-9.32,0.64,-6.126
-9.32,0.96,-6.139
-9.32,1.28,-6.158
-9.32,1.6,-6.183
-9.32,1.92,-6.215
-9.32,2.24,-6.256
-9.32,2.56,-6.307
-9.32,2.88,-6.371
-9.32,3.2,-6.451
-9.32,3.52,-6.553
-9.32,3.84,-6.678
-9.32,4.16,-6.8
-9.32,4.48,-6.813
-9.32,4.8,-6.694
-9.32,5.12,-6.556
-9.32,5.44,-6.44
-9.32,5.76,-6.347
-9.32,6.08,-6.272
-9.32,6.4,-6.211
-9.32,6.72,-6.163
-9.32,7.04,-6.124
-9.32,7.36,-6.095
-9.32,7.68,-6.074
-9.32,8,-6.06
-9.32,8.32,-6.054
-9.32,8.64,-6.056
-9.32,8.96,-6.066
-9.32,9.28,-6.085
-9.32,9.6,-6.113
-9.32,9.92,-6.153
-9.32,10.24,-6.205
-9.32,10.56,-6.273
-9.32,10.88,-6.357
-9.32,11.2,-6.452
-9.32,11.52,-6.529
-9.32,11.84,-6.525
-9.32,12.16,-6.436
-9.32,12.48,-6.325
-9.32,12.8,-6.225
-9.32,13.12,-6.141
-9.32,13.44,-6.073
-9.32,13.76,-6.018
-9.32,14.08,-5.974
-9.32,14.4,-5.94
-9.32,14.72,-5.914
-9.32,15.04,-5.897
-9.32,15.36,-5.887
-9.32,15.68,-5.885
-9.32,16,-5.89
-9,-16,-5.782
-9,-15.68,-5.781
-9,-15.36,-5.787
-9,-15.04,-5.798
-9,-14.72,-5.816
-9,-14.4,-5.841
-9,-14.08,-5.874
-9,-13.76,-5.914
-9,-13.44,-5.964
-9,-13.12,-6.022
-9,-12.8,-6.09
-9,-12.48,-6.162
-9,-12.16,-6.232
-9,-11.84,-6.28
-9,-11.52,-6.287
-9,-11.2,-6.254
-9,-10.88,-6.201
-9,-10.56,-6.146
-9,-10.24,-6.097
-9,-9.92,-6.056
-9,-9.6,-6.025
-9,-9.28,-6.002
-9,-8.96,-5.988
-9,-8.64,-5.982
-9,-8.32,-5.983
-9,-8,-5.992
-9,-7.68,-6.008
-9,-7.36,-6.032
-9,-7.04,-6.064
-9,-6.72,-6.105
-9,-6.4,-6.158
-9,-6.08,-6.224
-9,-5.76,-6.307
-9,-5.44,-6.414
-9,-5.12,-6.561
-9,-4.8,-6.778
-9,-4.48,-7.134
-9,-4.16,-7.052
-9,-3.84,-6.74
-9,-3.52,-6.554
-9,-3.2,-6.429
-9,-2.88,-6.337
-9,-2.56,-6.268
-9,-2.24,-6.214
-9,-1.92,-6.171
-9,-1.6,-6.138
-9,-1.28,-6.112
-9,-0.96,-6.093
-9,-0.64,-6.08
-9,-0.32,-6.072
-9,0,-6.07
-9,0.32,-6.072
-9,0.64,-6.08
-9,0.96,-6.093
-9,1.28,-6.112
-9,1.6,-6.138
-9,1.92,-6.171
-9,2.24,-6.214
-9,2.56,-6.268
-9,2.88,-6.337
-9,3.2,-6.429
-9,3.52,-6.554
-9,3.84,-6.74
-9,4.16,-7.052
-9,4.48,-7.134
-9,4.8,-6.778
-9,5.12,-6.561
-9,5.44,-6.414
-9,5.76,-6.307
-9,6.08,-6.224
-9,6.4,-6.158
-9,6.72,-6.105
-9,7.04,-6.064
-9,7.36,-6.032
-9,7.68,-6.008
-9,8,-5.992
-9,8.32,-5.983
-9,8.64,-5.982
-9,8.96,-5.988
-9,9.28,-6.002
-9,9.6,-6.025
-9,9.92,-6.056
-9,10.24,-6.097
-9,10.56,-6.146
-9,10.88,-6.201
-9,11.2,-6.254
-9,11.52,-6.287
-9,11.84,-6.28
-9,12.16,-6.232
-9,12.48,-6.162
-9,12.8,-6.09
-9,13.12,-6.022
-9,13.44,-5.964
-9,13.76,-5.914
-9,14.08,-5.874
-9,14.4,-5.841
-9,14.72,-5.816
-9,15.04,-5.798
-9,15.36,-5.787
-9,15.68,-5.781
-9,16,-5.782
-8.68,-16,-5.669
-8.68,-15.68,-5.672
-8.68,-15.36,-5.679
-8.68,-15.04,-5.692
-8.68,-14.72,-5.711
-8.68,-14.4,-5.735
-8.68,-14.08,-5.765
-8.68,-13.76,-5.802
-8.68,-13.44,-5.845
-8.68,-13.12,-5.894
-8.68,-12.8,-5.947
-8.68,-12.48,-6.001
-8.68,-12.16,-6.048
-8.68,-11.84,-6.08
-8.68,-11.52,-6.089
-8.68,-11.2,-6.075
-8.68,-10.88,-6.047
-8.68,-10.56,-6.012
-8.68,-10.24,-5.979
-8.68,-9.92,-5.95
-8.68,-9.6,-5.928
-8.68,-9.28,-5.912
-8.68,-8.96,-5.902
-8.68,-8.64,-5.9
-8.68,-8.32,-5.904
-8.68,-8,-5.916
-8.68,-7.68,-5.934
-8.68,-7.36,-5.96
-8.68,-7.04,-5.994
-8.68,-6.72,-6.037
-8.68,-6.4,-6.091
-8.68,-6.08,-6.159
-8.68,-5.76,-6.243
-8.68,-5.44,-6.353
-8.68,-5.12,-6.502
-8.68,-4.8,-6.725
-8.68,-4.48,-7.114
-8.68,-4.16,-7.019
-8.68,-3.84,-6.688
-8.68,-3.52,-6.499
-8.68,-3.2,-6.374
-8.68,-2.88,-6.283
-8.68,-2.56,-6.214
-8.68,-2.24,-6.161
-8.68,-1.92,-6.119
-8.68,-1.6,-6.086
-8.68,-1.28,-6.06
-8.68,-0.96,-6.042
-8.68,-0.64,-6.029
-8.68,-0.32,-6.021
-8.68,0,-6.019
-8.68,0.32,-6.021
-8.68,0.64,-6.029
-8.68,0.96,-6.042
-8.68,1.28,-6.06
-8.68,1.6,-6.086
-8.68,1.92,-6.119
-8.68,2.24,-6.161
-8.68,2.56,-6.214
-8.68,2.88,-6.283
-8.68,3.2,-6.374
-8.68,3.52,-6.499
-8.68,3.84,-6.688
-8.68,4.16,-7.019
-8.68,4.48,-7.114
-8.68,4.8,-6.725
-8.68,5.12,-6.502
-8.68,5.44,-6.353
-8.68,5.76,-6.243
-8.68,6.08,-6.159
-8.68,6.4,-6.091
-8.68,6.72,-6.037
-8.68,7.04,-5.994
-8.68,7.36,-5.96
-8.68,7.68,-5.934
-8.68,8,-5.916
-8.68,8.32,-5.904
-8.68,8.64,-5.9
-8.68,8.96,-5.902
-8.68,9.28,-5.912
-8.68,9.6,-5.928
-8.68,9.92,-5.95
-8.68,10.24,-5.979
-8.68,10.56,-6.012
-8.68,10.88,-6.047
-8.68,11.2,-6.075
-8.68,11.52,-6.089
-8.68,11.84,-6.08
-8.68,12.16,-6.048
-8.68,12.48,-6.001
-8.68,12.8,-5.947
-8.68,13.12,-5.894
-8.68,13.44,-5.845
-8.68,13.76,-5.802
-8.68,14.08,-5.765
-8.68,14.4,-5.735
-8.68,14.72,-5.711
-8.68,15.04,-5.692
-8.68,15.36,-5.679
-8.68,15.68,-5.672
-8.68,16,-5.669
-8.36,-16,-5.552
-8.36,-15.68,-5.557
-8.36,-15.36,-5.567
-8.36,-15.04,-5.581
-8.36,-14.72,-5.599
-8.36,-14.4,-5.623
-8.36,-14.08,-5.651
-8.36,-13.76,-5.684
-8.36,-13.44,-5.721
-8.36,-13.12,-5.762
-8.36,-12.8,-5.804
-8.36,-12.48,-5.845
-8.36,-12.16,-5.88
-8.36,-11.84,-5.904
-8.36,-11.52,-5.915
-8.36,-11.2,-5.911
-8.36,-10.88,-5.897
-8.36,-10.56,-5.877
-8.36,-10.24,-5.857
-8.36,-9.92,-5.838
-8.36,-9.6,-5.824
-8.36,-9.28,-5.814
-8.36,-8.96,-5.81
-8.36,-8.64,-5.811
-8.36,-8.32,-5.819
-8.36,-8,-5.832
-8.36,-7.68,-5.853
-8.36,-7.36,-5.88
-8.36,-7.04,-5.915
-8.36,-6.72,-5.959
-8.36,-6.4,-6.012
-8.36,-6.08,-6.077
-8.36,-5.76,-6.156
-8.36,-5.44,-6.255
-8.36,-5.12,-6.377
-8.36,-4.8,-6.523
-8.36,-4.48,-6.655
-8.36,-4.16,-6.643
-8.36,-3.84,-6.515
-8.36,-3.52,-6.388
-8.36,-3.2,-6.287
-8.36,-2.88,-6.208
-8.36,-2.56,-6.145
-8.36,-2.24,-6.096
-8.36,-1.92,-6.057
-8.36,-1.6,-6.026
-8.36,-1.28,-6.002
-8.36,-0.96,-5.984
-8.36,-0.64,-5.972
-8.36,-0.32,-5.965
-8.36,0,-5.962
-8.36,0.32,-5.965
-8.36,0.64,-5.972
-8.36,0.96,-5.984
-8.36,1.28,-6.002
-8.36,1.6,-6.026
-8.36,1.92,-6.057
-8.36,2.24,-6.096
-8.36,2.56,-6.145
-8.36,2.88,-6.208
-8.36,3.2,-6.287
-8.36,3.52,-6.388
-8.36,3.84,-6.515
-8.36,4.16,-6.643
-8.36,4.48,-6.655
-8.36,4.8,-6.523
-8.36,5.12,-6.377
-8.36,5.44,-6.255
-8.36,5.76,-6.156
-8.36,6.08,-6.077
-8.36,6.4,-6.012
-8.36,6.72,-5.959
-8.36,7.04,-5.915
-8.36,7.36,-5.88
-8.36,7.68,-5.853
-8.36,8,-5.832
-8.36,8.32,-5.819
-8.36,8.64,-5.811
-8.36,8.96,-5.81
-8.36,9.28,-5.814
-8.36,9.6,-5.824
-8.36,9.92,-5.838
-8.36,10.24,-5.857
-8.36,10.56,-5.877
-8.36,10.88,-5.897
-8.36,11.2,-5.911
-8.36,11.52,-5.915
-8.36,11.84,-5.904
-8.36,12.16,-5.88
-8.36,12.48,-5.845
-8.36,12.8,-5.804
-8.36,13.12,-5.762
-8.36,13.44,-5.721
-8.36,13.76,-5.684
-8.36,14.08,-5.651
-8.36,14.4,-5.623
-8.36,14.72,-5.599
-8.36,15.04,-5.581
-8.36,15.36,-5.567
-8.36,15.68,-5.557
-8.36,16,-5.552
-8.04,-16,-5.431
-8.04,-15.68,-5.439
-8.04,-15.36,-5.45
-8.04,-15.04,-5.465
-8.04,-14.72,-5.483
-8.04,-14.4,-5.505
-8.04,-14.08,-5.531
-8.04,-13.76,-5.561
-8.04,-13.44,-5.593
-8.04,-13.12,-5.628
-8.04,-12.8,-5.662
-8.04,-12.48,-5.695
-8.04,-12.16,-5.723
-8.04,-11.84,-5.744
-8.04,-11.52,-5.755
-8.04,-11.2,-5.757
-8.04,-10.88,-5.753
-8.04,-10.56,-5.743
-8.04,-10.24,-5.732
-8.04,-9.92,-5.722
-8.04,-9.6,-5.715
-8.04,-9.28,-5.711
-8.04,-8.96,-5.711
-8.04,-8.64,-5.716
-8.04,-8.32,-5.727
-8.04,-8,-5.743
-8.04,-7.68,-5.765
-8.04,-7.36,-5.793
-8.04,-7.04,-5.828
-8.04,-6.72,-5.87
-8.04,-6.4,-5.921
-8.04,-6.08,-5.981
-8.04,-5.76,-6.051
-8.04,-5.44,-6.132
-8.04,-5.12,-6.223
-8.04,-4.8,-6.312
-8.04,-4.48,-6.374
-8.04,-4.16,-6.376
-8.04,-3.84,-6.323
-8.04,-3.52,-6.249
-8.04,-3.2,-6.178
-8.04,-2.88,-6.116
-8.04,-2.56,-6.064
-8.04,-2.24,-6.021
-8.04,-1.92,-5.987
-8.04,-1.6,-5.959
-8.04,-1.28,-5.938
-8.04,-0.96,-5.921
-8.04,-0.64,-5.91
-8.04,-0.32,-5.904
-8.04,0,-5.901
-8.04,0.32,-5.904
-8.04,0.64,-5.91
-8.04,0.96,-5.921
-8.04,1.28,-5.938
-8.04,1.6,-5.959
-8.04,1.92,-5.987
-8.04,2.24,-6.021
-8.04,2.56,-6.064
-8.04,2.88,-6.116
-8.04,3.2,-6.178
-8.04,3.52,-6.249
-8.04,3.84,-6.323
-8.04,4.16,-6.376
-8.04,4.48,-6.374
-8.04,4.8,-6.312
-8.04,5.12,-6.223
-8.04,5.44,-6.132
-8.04,5.76,-6.051
-8.04,6.08,-5.981
-8.04,6.4,-5.921
-8.04,6.72,-5.87
-8.04,7.04,-5.828
-8.04,7.36,-5.793
-8.04,7.68,-5.765
-8.04,8,-5.743
-8.04,8.32,-5.727
-8.04,8.64,-5.716
-8.04,8.96,-5.711
-8.04,9.28,-5.711
-8.04,9.6,-5.715
-8.04,9.92,-5.722
-8.04,10.24,-5.732
-8.04,10.56,-5.743
-8.04,10.88,-5.753
-8.04,11.2,-5.757
-8.04,11.52,-5.755
-8.04,11.84,-5.744
-8.04,12.16,-5.723
-8.04,12.48,-5.695
-8.04,12.8,-5.662
-8.04,13.12,-5.628
-8.04,13.44,-5.593
-8.04,13.76,-5.561
-8.04,14.08,-5.531
-8.04,14.4,-5.505
-8.04,14.72,-5.483
-8.04,15.04,-5.465
-8.04,15.36,-5.45
-8.04,15.68,-5.439
-8.04,16,-5.431
-7.72,-16,-5.308
-7.72,-15.68,-5.317
-7.72,-15.36,-5.33
-7.72,-15.04,-5.345
-7.72,-14.72,-5.363
-7.72,-14.4,-5.384
-7.72,-14.08,-5.408
-7.72,-13.76,-5.435
-7.72,-13.44,-5.463
-7.72,-13.12,-5.493
-7.72,-12.8,-5.522
-7.72,-12.48,-5.55
-7.72,-12.16,-5.574
-7.72,-11.84,-5.592
-7.72,-11.52,-5.605
-7.72,-11.2,-5.611
-7.72,-10.88,-5.613
-7.72,-10.56,-5.61
-7.72,-10.24,-5.607
-7.72,-9.92,-5.604
-7.72,-9.6,-5.602
-7.72,-9.28,-5.603
-7.72,-8.96,-5.608
-7.72,-8.64,-5.616
-7.72,-8.32,-5.629
-7.72,-8,-5.647
-7.72,-7.68,-5.67
-7.72,-7.36,-5.699
-7.72,-7.04,-5.733
-7.72,-6.72,-5.774
-7.72,-6.4,-5.821
-7.72,-6.08,-5.874
-7.72,-5.76,-5.934
-7.72,-5.44,-6
-7.72,-5.12,-6.066
-7.72,-4.8,-6.125
-7.72,-4.48,-6.164
-7.72,-4.16,-6.171
-7.72,-3.84,-6.147
-7.72,-3.52,-6.105
-7.72,-3.2,-6.059
-7.72,-2.88,-6.013
-7.72,-2.56,-5.973
-7.72,-2.24,-5.939
-7.72,-1.92,-5.91
-7.72,-1.6,-5.886
-7.72,-1.28,-5.868
-7.72,-0.96,-5.854
-7.72,-0.64,-5.844
-7.72,-0.32,-5.838
-7.72,0,-5.836
-7.72,0.32,-5.838
-7.72,0.64,-5.844
-7.72,0.96,-5.854
-7.72,1.28,-5.868
-7.72,1.6,-5.886
-7.72,1.92,-5.91
-7.72,2.24,-5.939
-7.72,2.56,-5.973
-7.72,2.88,-6.013
-7.72,3.2,-6.059
-7.72,3.52,-6.105
-7.72,3.84,-6.147
-7.72,4.16,-6.171
-7.72,4.48,-6.164
-7.72,4.8,-6.125
-7.72,5.12,-6.066
-7.72,5.44,-6
-7.72,5.76,-5.934
-7.72,6.08,-5.874
-7.72,6.4,-5.821
-7.72,6.72,-5.774
-7.72,7.04,-5.733
-7.72,7.36,-5.699
-7.72,7.68,-5.67
-7.72,8,-5.647
-7.72,8.32,-5.629
-7.72,8.64,-5.616
-7.72,8.96,-5.608
-7.72,9.28,-5.603
-7.72,9.6,-5.602
-7.72,9.92,-5.604
-7.72,10.24,-5.607
-7.72,10.56,-5.61
-7.72,10.88,-5.613
-7.72,11.2,-5.611
-7.72,11.52,-5.605
-7.72,11.84,-5.592
-7.72,12.16,-5.574
-7.72,12.48,-5.55
-7.72,12.8,-5.522
-7.72,13.12,-5.493
-7.72,13.44,-5.463
-7.72,13.76,-5.435
-7.72,14.08,-5.408
-7.72,14.4,-5.384
-7.72,14.72,-5.363
-7.72,15.04,-5.345
-7.72,15.36,-5.33
-7.72,15.68,-5.317
-7.72,16,-5.308
-7.4,-16,-5.182
-7.4,-15.68,-5.193
-7.4,-15.36,-5.207
-7.4,-15.04,-5.222
-7.4,-14.72,-5.24
-7.4,-14.4,-5.26
-7.4,-14.08,-5.283
-7.4,-13.76,-5.307
-7.4,-13.44,-5.332
-7.4,-13.12,-5.359
-7.4,-12.8,-5.384
-7.4,-12.48,-5.408
-7.4,-12.16,-5.43
-7.4,-11.84,-5.448
-7.4,-11.52,-5.461
-7.4,-11.2,-5.47
-7.4,-10.88,-5.476
-7.4,-10.56,-5.479
-7.4,-10.24,-5.481
-7.4,-9.92,-5.483
-7.4,-9.6,-5.487
-7.4,-9.28,-5.492
-7.4,-8.96,-5.5
-7.4,-8.64,-5.512
-7.4,-8.32,-5.527
-7.4,-8,-5.547
-7.4,-7.68,-5.57
-7.4,-7.36,-5.599
-7.4,-7.04,-5.632
-7.4,-6.72,-5.67
-7.4,-6.4,-5.713
-7.4,-6.08,-5.761
-7.4,-5.76,-5.812
-7.4,-5.44,-5.865
-7.4,-5.12,-5.916
-7.4,-4.8,-5.959
-7.4,-4.48,-5.988
-7.4,-4.16,-5.998
-7.4,-3.84,-5.988
-7.4,-3.52,-5.966
-7.4,-3.2,-5.937
-7.4,-2.88,-5.906
-7.4,-2.56,-5.877
-7.4,-2.24,-5.85
-7.4,-1.92,-5.827
-7.4,-1.6,-5.809
-7.4,-1.28,-5.793
-7.4,-0.96,-5.782
-7.4,-0.64,-5.774
-7.4,-0.32,-5.769
-7.4,0,-5.767
-7.4,0.32,-5.769
-7.4,0.64,-5.774
-7.4,0.96,-5.782
-7.4,1.28,-5.793
-7.4,1.6,-5.809
-7.4,1.92,-5.827
-7.4,2.24,-5.85
-7.4,2.56,-5.877
-7.4,2.88,-5.906
-7.4,3.2,-5.937
-7.4,3.52,-5.966
-7.4,3.84,-5.988
-7.4,4.16,-5.998
-7.4,4.48,-5.988
-7.4,4.8,-5.959
-7.4,5.12,-5.916
-7.4,5.44,-5.865
-7.4,5.76,-5.812
-7.4,6.08,-5.761
-7.4,6.4,-5.713
-7.4,6.72,-5.67
-7.4,7.04,-5.632
-7.4,7.36,-5.599
-7.4,7.68,-5.57
-7.4,8,-5.547
-7.4,8.32,-5.527
-7.4,8.64,-5.512
-7.4,8.96,-5.5
-7.4,9.28,-5.492
-7.4,9.6,-5.487
-7.4,9.92,-5.483
-7.4,10.24,-5.481
-7.4,10.56,-5.479
-7.4,10.88,-5.476
-7.4,11.2,-5.47
-7.4,11.52,-5.461
-7.4,11.84,-5.448
-7.4,12.16,-5.43
-7.4,12.48,-5.408
-7.4,12.8,-5.384
-7.4,13.12,-5.359
-7.4,13.44,-5.332
-7.4,13.76,-5.307
-7.4,14.08,-5.283
-7.4,14.4,-5.26
-7.4,14.72,-5.24
-7.4,15.04,-5.222
-7.4,15.36,-5.207
-7.4,15.68,-5.193
-7.4,16,-5.182
-7.08,-16,-5.055
-7.08,-15.68,-5.067
-7.08,-15.36,-5.081
-7.08,-15.04,-5.097
-7.08,-14.72,-5.114
-7.08,-14.4,-5.134
-7.08,-14.08,-5.155
-7.08,-13.76,-5.178
-7.08,-13.44,-5.201
-7.08,-13.12,-5.225
-7.08,-12.8,-5.248
-7.08,-12.48,-5.27
-7.08,-12.16,-5.29
-7.08,-11.84,-5.307
-7.08,-11.52,-5.321
-7.08,-11.2,-5.333
-7.08,-10.88,-5.342
-7.08,-10.56,-5.349
-7.08,-10.24,-5.355
-7.08,-9.92,-5.362
-7.08,-9.6,-5.369
-7.08,-9.28,-5.378
-7.08,-8.96,-5.389
-7.08,-8.64,-5.404
-7.08,-8.32,-5.421
-7.08,-8,-5.442
-7.08,-7.68,-5.466
-7.08,-7.36,-5.494
-7.08,-7.04,-5.526
-7.08,-6.72,-5.562
-7.08,-6.4,-5.602
-7.08,-6.08,-5.644
-7.08,-5.76,-5.688
-7.08,-5.44,-5.732
-7.08,-5.12,-5.773
-7.08,-4.8,-5.808
-7.08,-4.48,-5.832
-7.08,-4.16,-5.844
-7.08,-3.84,-5.843
-7.08,-3.52,-5.833
-7.08,-3.2,-5.816
-7.08,-2.88,-5.797
-7.08,-2.56,-5.777
-7.08,-2.24,-5.758
-7.08,-1.92,-5.741
-7.08,-1.6,-5.727
-7.08,-1.28,-5.715
-7.08,-0.96,-5.706
-7.08,-0.64,-5.7
-7.08,-0.32,-5.696
-7.08,0,-5.695
-7.08,0.32,-5.696
-7.08,0.64,-5.7
-7.08,0.96,-5.706
-7.08,1.28,-5.715
-7.08,1.6,-5.727
-7.08,1.92,-5.741
-7.08,2.24,-5.758
-7.08,2.56,-5.777
-7.08,2.88,-5.797
-7.08,3.2,-5.816
-7.08,3.52,-5.833
-7.08,3.84,-5.843
-7.08,4.16,-5.844
-7.08,4.48,-5.832
-7.08,4.8,-5.808
-7.08,5.12,-5.773
-7.08,5.44,-5.732
-7.08,5.76,-5.688
-7.08,6.08,-5.644
-7.08,6.4,-5.602
-7.08,6.72,-5.562
-7.08,7.04,-5.526
-7.08,7.36,-5.494
-7.08,7.68,-5.466
-7.08,8,-5.442
-7.08,8.32,-5.421
-7.08,8.64,-5.404
-7.08,8.96,-5.389
-7.08,9.28,-5.378
-7.08,9.6,-5.369
-7.08,9.92,-5.362
-7.08,10.24,-5.355
-7.08,10.56,-5.349
-7.08,10.88,-5.342
-7.08,11.2,-5.333
-7.08,11.52,-5.321
-7.08,11.84,-5.307
-7.08,12.16,-5.29
-7.08,12.48,-5.27
-7.08,12.8,-5.248
-7.08,13.12,-5.225
-7.08,13.44,-5.201
-7.08,13.76,-5.178
-7.08,14.08,-5.155
-7.08,14.4,-5.134
-7.08,14.72,-5.114
-7.08,15.04,-5.097
-7.08,15.36,-5.081
-7.08,15.68,-5.067
-7.08,16,-5.055
-6.76,-16,-4.926
-6.76,-15.68,-4.939
-6.76,-15.36,-4.954
-6.76,-15.04,-4.97
-6.76,-14.72,-4.987
-6.76,-14.4,-5.006
-6.76,-14.08,-5.026
-6.76,-13.76,-5.047
-6.76,-13.44,-5.069
-6.76,-13.12,-5.091
-6.76,-12.8,-5.112
-6.76,-12.48,-5.133
-6.76,-12.16,-5.152
-6.76,-11.84,-5.169
-6.76,-11.52,-5.185
-6.76,-11.2,-5.198
-6.76,-10.88,-5.209
-6.76,-10.56,-5.22
-6.76,-10.24,-5.229
-6.76,-9.92,-5.239
-6.76,-9.6,-5.25
-6.76,-9.28,-5.262
-6.76,-8.96,-5.276
-6.76,-8.64,-5.292
-6.76,-8.32,-5.311
-6.76,-8,-5.333
-6.76,-7.68,-5.358
-6.76,-7.36,-5.386
-6.76,-7.04,-5.417
-6.76,-6.72,-5.451
-6.76,-6.4,-5.487
-6.76,-6.08,-5.525
-6.76,-5.76,-5.564
-6.76,-5.44,-5.602
-6.76,-5.12,-5.637
-6.76,-4.8,-5.667
-6.76,-4.48,-5.69
-6.76,-4.16,-5.703
-6.76,-3.84,-5.708
-6.76,-3.52,-5.706
-6.76,-3.2,-5.699
-6.76,-2.88,-5.688
-6.76,-2.56,-5.676
-6.76,-2.24,-5.664
-6.76,-1.92,-5.653
-6.76,-1.6,-5.643
-6.76,-1.28,-5.635
-6.76,-0.96,-5.628
-6.76,-0.64,-5.624
-6.76,-0.32,-5.621
-6.76,0,-5.62
-6.76,0.32,-5.621
-6.76,0.64,-5.624
-6.76,0.96,-5.628
-6.76,1.28,-5.635
-6.76,1.6,-5.643
-6.76,1.92,-5.653
-6.76,2.24,-5.664
-6.76,2.56,-5.676
-6.76,2.88,-5.688
-6.76,3.2,-5.699
-6.76,3.52,-5.706
-6.76,3.84,-5.708
-6.76,4.16,-5.703
-6.76,4.48,-5.69
-6.76,4.8,-5.667
-6.76,5.12,-5.637
-6.76,5.44,-5.602
-6.76,5.76,-5.564
-6.76,6.08,-5.525
-6.76,6.4,-5.487
-6.76,6.72,-5.451
-6.76,7.04,-5.417
-6.76,7.36,-5.386
-6.76,7.68,-5.358
-6.76,8,-5.333
-6.76,8.32,-5.311
-6.76,8.64,-5.292
-6.76,8.96,-5.276
-6.76,9.28,-5.262
-6.76,9.6,-5.25
-6.76,9.92,-5.239
-6.76,10.24,-5.229
-6.76,10.56,-5.22
-6.76,10.88,-5.209
-6.76,11.2,-5.198
-6.76,11.52,-5.185
-6.76,11.84,-5.169
-6.76,12.16,-5.152
-6.76,12.48,-5.133
-6.76,12.8,-5.112
-6.76,13.12,-5.091
-6.76,13.44,-5.069
-6.76,13.76,-5.047
-6.76,14.08,-5.026
-6.76,14.4,-5.006
-6.76,14.72,-4.987
-6.76,15.04,-4.97
-6.76,15.36,-4.954
-6.76,15.68,-4.939
-6.76,16,-4.926
-6.44,-16,-4.796
-6.44,-15.68,-4.81
-6.44,-15.36,-4.825
-6.44,-15.04,-4.841
-6.44,-14.72,-4.858
-6.44,-14.4,-4.877
-6.44,-14.08,-4.896
-6.44,-13.76,-4.916
-6.44,-13.44,-4.937
-6.44,-13.12,-4.958
-6.44,-12.8,-4.978
-6.44,-12.48,-4.998
-6.44,-12.16,-5.017
-6.44,-11.84,-5.034
-6.44,-11.52,-5.05
-6.44,-11.2,-5.065
-6.44,-10.88,-5.078
-6.44,-10.56,-5.091
-6.44,-10.24,-5.103
-6.44,-9.92,-5.116
-6.44,-9.6,-5.129
-6.44,-9.28,-5.144
-6.44,-8.96,-5.16
-6.44,-8.64,-5.178
-6.44,-8.32,-5.198
-6.44,-8,-5.221
-6.44,-7.68,-5.246
-6.44,-7.36,-5.274
-6.44,-7.04,-5.304
-6.44,-6.72,-5.336
-6.44,-6.4,-5.37
-6.44,-6.08,-5.406
-6.44,-5.76,-5.441
-6.44,-5.44,-5.475
-6.44,-5.12,-5.507
-6.44,-4.8,-5.534
-6.44,-4.48,-5.556
-6.44,-4.16,-5.571
-6.44,-3.84,-5.581
-6.44,-3.52,-5.584
-6.44,-3.2,-5.584
-6.44,-2.88,-5.58
-6.44,-2.56,-5.575
-6.44,-2.24,-5.569
-6.44,-1.92,-5.563
-6.44,-1.6,-5.557
-6.44,-1.28,-5.552
-6.44,-0.96,-5.548
-6.44,-0.64,-5.546
-6.44,-0.32,-5.544
-6.44,0,-5.543
-6.44,0.32,-5.544
-6.44,0.64,-5.546
-6.44,0.96,-5.548
-6.44,1.28,-5.552
-6.44,1.6,-5.557
-6.44,1.92,-5.563
-6.44,2.24,-5.569
-6.44,2.56,-5.575
-6.44,2.88,-5.58
-6.44,3.2,-5.584
-6.44,3.52,-5.584
-6.44,3.84,-5.581
-6.44,4.16,-5.571
-6.44,4.48,-5.556
-6.44,4.8,-5.534
-6.44,5.12,-5.507
-6.44,5.44,-5.475
-6.44,5.76,-5.441
-6.44,6.08,-5.406
-6.44,6.4,-5.37
-6.44,6.72,-5.336
-6.44,7.04,-5.304
-6.44,7.36,-5.274
-6.44,7.68,-5.246
-6.44,8,-5.221
-6.44,8.32,-5.198
-6.44,8.64,-5.178
-6.44,8.96,-5.16
-6.44,9.28,-5.144
-6.44,9.6,-5.129
-6.44,9.92,-5.116
-6.44,10.24,-5.103
-6.44,10.56,-5.091
-6.44,10.88,-5.078
-6.44,11.2,-5.065
-6.44,11.52,-5.05
-6.44,11.84,-5.034
-6.44,12.16,-5.017
-6.44,12.48,-4.998
-6.44,12.8,-4.978
-6.44,13.12,-4.958
-6.44,13.44,-4.937
-6.44,13.76,-4.916
-6.44,14.08,-4.896
-6.44,14.4,-4.877
-6.44,14.72,-4.858
-6.44,15.04,-4.841
-6.44,15.36,-4.825
-6.44,15.68,-4.81
-6.44,16,-4.796
-6.12,-16,-4.665
-6.12,-15.68,-4.68
-6.12,-15.36,-4.695
-6.12,-15.04,-4.711
-6.12,-14.72,-4.729
-6.12,-14.4,-4.747
-6.12,-14.08,-4.765
-6.12,-13.76,-4.785
-6.12,-13.44,-4.805
-6.12,-13.12,-4.825
-6.12,-12.8,-4.844
-6.12,-12.48,-4.864
-6.12,-12.16,-4.882
-6.12,-11.84,-4.9
-6.12,-11.52,-4.917
-6.12,-11.2,-4.933
-6.12,-10.88,-4.948
-6.12,-10.56,-4.963
-6.12,-10.24,-4.977
-6.12,-9.92,-4.992
-6.12,-9.6,-5.008
-6.12,-9.28,-5.024
-6.12,-8.96,-5.042
-6.12,-8.64,-5.062
-6.12,-8.32,-5.083
-6.12,-8,-5.107
-6.12,-7.68,-5.132
-6.12,-7.36,-5.16
-6.12,-7.04,-5.189
-6.12,-6.72,-5.22
-6.12,-6.4,-5.253
-6.12,-6.08,-5.286
-6.12,-5.76,-5.319
-6.12,-5.44,-5.35
-6.12,-5.12,-5.38
-6.12,-4.8,-5.406
-6.12,-4.48,-5.428
-6.12,-4.16,-5.446
-6.12,-3.84,-5.459
-6.12,-3.52,-5.467
-6.12,-3.2,-5.472
-6.12,-2.88,-5.474
-6.12,-2.56,-5.474
-6.12,-2.24,-5.474
-6.12,-1.92,-5.472
-6.12,-1.6,-5.47
-6.12,-1.28,-5.469
-6.12,-0.96,-5.467
-6.12,-0.64,-5.466
-6.12,-0.32,-5.466
-6.12,0,-5.466
-6.12,0.32,-5.466
-6.12,0.64,-5.466
-6.12,0.96,-5.467
-6.12,1.28,-5.469
-6.12,1.6,-5.47
-6.12,1.92,-5.472
-6.12,2.24,-5.474
-6.12,2.56,-5.474
-6.12,2.88,-5.474
-6.12,3.2,-5.472
-6.12,3.52,-5.467
-6.12,3.84,-5.459
-6.12,4.16,-5.446
-6.12,4.48,-5.428
-6.12,4.8,-5.406
-6.12,5.12,-5.38
-6.12,5.44,-5.35
-6.12,5.76,-5.319
-6.12,6.08,-5.286
-6.12,6.4,-5.253
-6.12,6.72,-5.22
-6.12,7.04,-5.189
-6.12,7.36,-5.16
-6.12,7.68,-5.132
-6.12,8,-5.107
-6.12,8.32,-5.083
-6.12,8.64,-5.062
-6.12,8.96,-5.042
-6.12,9.28,-5.024
-6.12,9.6,-5.008
-6.12,9.92,-4.992
-6.12,10.24,-4.977
-6.12,10.56,-4.963
-6.12,10.88,-4.948
-6.12,11.2,-4.933
-6.12,11.52,-4.917
-6.12,11.84,-4.9
-6.12,12.16,-4.882
-6.12,12.48,-4.864
-6.12,12.8,-4.844
-6.12,13.12,-4.825
-6.12,13.44,-4.805
-6.12,13.76,-4.785
-6.12,14.08,-4.765
-6.12,14.4,-4.747
-6.12,14.72,-4.729
-6.12,15.04,-4.711
-6.12,15.36,-4.695
-6.12,15.68,-4.68
-6.12,16,-4.665
-5.8,-16,-4.534
-5.8,-15.68,-4.549
-5.8,-15.36,-4.564
-5.8,-15.04,-4.581
-5.8,-14.72,-4.598
-5.8,-14.4,-4.616
-5.8,-14.08,-4.634
-5.8,-13.76,-4.653
-5.8,-13.44,-4.672
-5.8,-13.12,-4.692
-5.8,-12.8,-4.711
-5.8,-12.48,-4.73
-5.8,-12.16,-4.749
-5.8,-11.84,-4.767
-5.8,-11.52,-4.785
-5.8,-11.2,-4.801
-5.8,-10.88,-4.818
-5.8,-10.56,-4.834
-5.8,-10.24,-4.851
-5.8,-9.92,-4.867
-5.8,-9.6,-4.885
-5.8,-9.28,-4.903
-5.8,-8.96,-4.922
-5.8,-8.64,-4.943
-5.8,-8.32,-4.966
-5.8,-8,-4.99
-5.8,-7.68,-5.016
-5.8,-7.36,-5.044
-5.8,-7.04,-5.073
-5.8,-6.72,-5.103
-5.8,-6.4,-5.134
-5.8,-6.08,-5.166
-5.8,-5.76,-5.197
-5.8,-5.44,-5.228
-5.8,-5.12,-5.257
-5.8,-4.8,-5.283
-5.8,-4.48,-5.306
-5.8,-4.16,-5.325
-5.8,-3.84,-5.341
-5.8,-3.52,-5.354
-5.8,-3.2,-5.363
-5.8,-2.88,-5.37
-5.8,-2.56,-5.375
-5.8,-2.24,-5.379
-5.8,-1.92,-5.382
-5.8,-1.6,-5.384
-5.8,-1.28,-5.385
-5.8,-0.96,-5.386
-5.8,-0.64,-5.387
-5.8,-0.32,-5.387
-5.8,0,-5.387
-5.8,0.32,-5.387
-5.8,0.64,-5.387
-5.8,0.96,-5.386
-5.8,1.28,-5.385
-5.8,1.6,-5.384
-5.8,1.92,-5.382
-5.8,2.24,-5.379
-5.8,2.56,-5.375
-5.8,2.88,-5.37
-5.8,3.2,-5.363
-5.8,3.52,-5.354
-5.8,3.84,-5.341
-5.8,4.16,-5.325
-5.8,4.48,-5.306
-5.8,4.8,-5.283
-5.8,5.12,-5.257
-5.8,5.44,-5.228
-5.8,5.76,-5.197
-5.8,6.08,-5.166
-5.8,6.4,-5.134
-5.8,6.72,-5.103
-5.8,7.04,-5.073
-5.8,7.36,-5.044
-5.8,7.68,-5.016
-5.8,8,-4.99
-5.8,8.32,-4.966
-5.8,8.64,-4.943
-5.8,8.96,-4.922
-5.8,9.28,-4.903
-5.8,9.6,-4.885
-5.8,9.92,-4.867
-5.8,10.24,-4.851
-5.8,10.56,-4.834
-5.8,10.88,-4.818
-5.8,11.2,-4.801
-5.8,11.52,-4.785
-5.8,11.84,-4.767
-5.8,12.16,-4.749
-5.8,12.48,-4.73
-5.8,12.8,-4.711
-5.8,13.12,-4.692
-5.8,13.44,-4.672
-5.8,13.76,-4.653
-5.8,14.08,-4.634
-5.8,14.4,-4.616
-5.8,14.72,-4.598
-5.8,15.04,-4.581
-5.8,15.36,-4.564
-5.8,15.68,-4.549
-5.8,16,-4.534
-5.48,-16,-4.402
-5.48,-15.68,-4.417
-5.48,-15.36,-4.433
-5.48,-15.04,-4.449
-5.48,-14.72,-4.466
-5.48,-14.4,-4.484
-5.48,-14.08,-4.502
-5.48,-13.76,-4.521
-5.48,-13.44,-4.54
-5.48,-13.12,-4.559
-5.48,-12.8,-4.578
-5.48,-12.48,-4.597
-5.48,-12.16,-4.616
-5.48,-11.84,-4.635
-5.48,-11.52,-4.653
-5.48,-11.2,-4.671
-5.48,-10.88,-4.688
-5.48,-10.56,-4.706
-5.48,-10.24,-4.724
-5.48,-9.92,-4.742
-5.48,-9.6,-4.761
-5.48,-9.28,-4.781
-5.48,-8.96,-4.801
-5.48,-8.64,-4.824
-5.48,-8.32,-4.847
-5.48,-8,-4.872
-5.48,-7.68,-4.898
-5.48,-7.36,-4.926
-5.48,-7.04,-4.955
-5.48,-6.72,-4.985
-5.48,-6.4,-5.016
-5.48,-6.08,-5.047
-5.48,-5.76,-5.077
-5.48,-5.44,-5.107
-5.48,-5.12,-5.136
-5.48,-4.8,-5.162
-5.48,-4.48,-5.187
-5.48,-4.16,-5.208
-5.48,-3.84,-5.227
-5.48,-3.52,-5.243
-5.48,-3.2,-5.257
-5.48,-2.88,-5.268
-5.48,-2.56,-5.277
-5.48,-2.24,-5.285
-5.48,-1.92,-5.292
-5.48,-1.6,-5.297
-5.48,-1.28,-5.302
-5.48,-0.96,-5.305
-5.48,-0.64,-5.308
-5.48,-0.32,-5.309
-5.48,0,-5.31
-5.48,0.32,-5.309
-5.48,0.64,-5.308
-5.48,0.96,-5.305
-5.48,1.28,-5.302
-5.48,1.6,-5.297
-5.48,1.92,-5.292
-5.48,2.24,-5.285
-5.48,2.56,-5.277
-5.48,2.88,-5.268
-5.48,3.2,-5.257
-5.48,3.52,-5.243
-5.48,3.84,-5.227
-5.48,4.16,-5.208
-5.48,4.48,-5.187
-5.48,4.8,-5.162
-5.48,5.12,-5.136
-5.48,5.44,-5.107
-5.48,5.76,-5.077
-5.48,6.08,-5.047
-5.48,6.4,-5.016
-5.48,6.72,-4.985
-5.48,7.04,-4.955
-5.48,7.36,-4.926
-5.48,7.68,-4.898
-5.48,8,-4.872
-5.48,8.32,-4.847
-5.48,8.64,-4.824
-5.48,8.96,-4.801
-5.48,9.28,-4.781
-5.48,9.6,-4.761
-5.48,9.92,-4.742
-5.48,10.24,-4.724
-5.48,10.56,-4.706
-5.48,10.88,-4.688
-5.48,11.2,-4.671
-5.48,11.52,-4.653
-5.48,11.84,-4.635
-5.48,12.16,-4.616
-5.48,12.48,-4.597
-5.48,12.8,-4.578
-5.48,13.12,-4.559
-5.48,13.44,-4.54
-5.48,13.76,-4.521
-5.48,14.08,-4.502
-5.48,14.4,-4.484
-5.48,14.72,-4.466
-5.48,15.04,-4.449
-5.48,15.36,-4.433
-5.48,15.68,-4.417
-5.48,16,-4.402
-5.16,-16,-4.269
-5.16,-15.68,-4.284
-5.16,-15.36,-4.3
-5.16,-15.04,-4.317
-5.16,-14.72,-4.334
-5.16,-14.4,-4.352
-5.16,-14.08,-4.37
-5.16,-13.76,-4.389
-5.16,-13.44,-4.407
-5.16,-13.12,-4.426
-5.16,-12.8,-4.446
-5.16,-12.48,-4.465
-5.16,-12.16,-4.484
-5.16,-11.84,-4.503
-5.16,-11.52,-4.521
-5.16,-11.2,-4.54
-5.16,-10.88,-4.559
-5.16,-10.56,-4.577
-5.16,-10.24,-4.597
-5.16,-9.92,-4.616
-5.16,-9.6,-4.636
-5.16,-9.28,-4.657
-5.16,-8.96,-4.679
-5.16,-8.64,-4.702
-5.16,-8.32,-4.727
-5.16,-8,-4.752
-5.16,-7.68,-4.779
-5.16,-7.36,-4.807
-5.16,-7.04,-4.836
-5.16,-6.72,-4.866
-5.16,-6.4,-4.896
-5.16,-6.08,-4.927
-5.16,-5.76,-4.958
-5.16,-5.44,-4.988
-5.16,-5.12,-5.017
-5.16,-4.8,-5.045
-5.16,-4.48,-5.07
-5.16,-4.16,-5.094
-5.16,-3.84,-5.116
-5.16,-3.52,-5.135
-5.16,-3.2,-5.152
-5.16,-2.88,-5.168
-5.16,-2.56,-5.181
-5.16,-2.24,-5.193
-5.16,-1.92,-5.203
-5.16,-1.6,-5.212
-5.16,-1.28,-5.219
-5.16,-0.96,-5.225
-5.16,-0.64,-5.229
-5.16,-0.32,-5.232
-5.16,0,-5.233
-5.16,0.32,-5.232
-5.16,0.64,-5.229
-5.16,0.96,-5.225
-5.16,1.28,-5.219
-5.16,1.6,-5.212
-5.16,1.92,-5.203
-5.16,2.24,-5.193
-5.16,2.56,-5.181
-5.16,2.88,-5.168
-5.16,3.2,-5.152
-5.16,3.52,-5.135
-5.16,3.84,-5.116
-5.16,4.16,-5.094
-5.16,4.48,-5.07
-5.16,4.8,-5.045
-5.16,5.12,-5.017
-5.16,5.44,-4.988
-5.16,5.76,-4.958
-5.16,6.08,-4.927
-5.16,6.4,-4.896
-5.16,6.72,-4.866
-5.16,7.04,-4.836
-5.16,7.36,-4.807
-5.16,7.68,-4.779
-5.16,8,-4.752
-5.16,8.32,-4.727
-5.16,8.64,-4.702
-5.16,8.96,-4.679
-5.16,9.28,-4.657
-5.16,9.6,-4.636
-5.16,9.92,-4.616
-5.16,10.24,-4.597
-5.16,10.56,-4.577
-5.16,10.88,-4.559
-5.16,11.2,-4.54
-5.16,11.52,-4.521
-5.16,11.84,-4.503
-5.16,12.16,-4.484
-5.16,12.48,-4.465
-5.16,12.8,-4.446
-5.16,13.12,-4.426
-5.16,13.44,-4.407
-5.16,13.76,-4.389
-5.16,14.08,-4.37
-5.16,14.4,-4.352
-5.16,14.72,-4.334
-5.16,15.04,-4.317
-5.16,15.36,-4.3
-5.16,15.68,-4.284
-5.16,16,-4.269
-4.84,-16,-4.136
-4.84,-15.68,-4.151
-4.84,-15.36,-4.168
-4.84,-15.04,-4.184
-4.84,-14.72,-4.202
-4.84,-14.4,-4.219
-4.84,-14.08,-4.237
-4.84,-13.76,-4.256
-4.84,-13.44,-4.275
-4.84,-13.12,-4.294
-4.84,-12.8,-4.313
-4.84,-12.48,-4.332
-4.84,-12.16,-4.351
-4.84,-11.84,-4.371
-4.84,-11.52,-4.39
-4.84,-11.2,-4.409
-4.84,-10.88,-4.429
-4.84,-10.56,-4.449
-4.84,-10.24,-4.469
-4.84,-9.92,-4.489
-4.84,-9.6,-4.511
-4.84,-9.28,-4.533
-4.84,-8.96,-4.556
-4.84,-8.64,-4.58
-4.84,-8.32,-4.605
-4.84,-8,-4.631
-4.84,-7.68,-4.659
-4.84,-7.36,-4.687
-4.84,-7.04,-4.716
-4.84,-6.72,-4.746
-4.84,-6.4,-4.777
-4.84,-6.08,-4.808
-4.84,-5.76,-4.839
-4.84,-5.44,-4.87
-4.84,-5.12,-4.9
-4.84,-4.8,-4.928
-4.84,-4.48,-4.956
-4.84,-4.16,-4.982
-4.84,-3.84,-5.006
-4.84,-3.52,-5.029
-4.84,-3.2,-5.05
-4.84,-2.88,-5.069
-4.84,-2.56,-5.087
-4.84,-2.24,-5.102
-4.84,-1.92,-5.116
-4.84,-1.6,-5.128
-4.84,-1.28,-5.139
-4.84,-0.96,-5.147
-4.84,-0.64,-5.153
-4.84,-0.32,-5.156
-4.84,0,-5.157
-4.84,0.32,-5.156
-4.84,0.64,-5.153
-4.84,0.96,-5.147
-4.84,1.28,-5.139
-4.84,1.6,-5.128
-4.84,1.92,-5.116
-4.84,2.24,-5.102
-4.84,2.56,-5.087
-4.84,2.88,-5.069
-4.84,3.2,-5.05
-4.84,3.52,-5.029
-4.84,3.84,-5.006
-4.84,4.16,-4.982
-4.84,4.48,-4.956
-4.84,4.8,-4.928
-4.84,5.12,-4.9
-4.84,5.44,-4.87
-4.84,5.76,-4.839
-4.84,6.08,-4.808
-4.84,6.4,-4.777
-4.84,6.72,-4.746
-4.84,7.04,-4.716
-4.84,7.36,-4.687
-4.84,7.68,-4.659
-4.84,8,-4.631
-4.84,8.32,-4.605
-4.84,8.64,-4.58
-4.84,8.96,-4.556
-4.84,9.28,-4.533
-4.84,9.6,-4.511
-4.84,9.92,-4.489
-4.84,10.24,-4.469
-4.84,10.56,-4.449
-4.84,10.88,-4.429
-4.84,11.2,-4.409
-4.84,11.52,-4.39
-4.84,11.84,-4.371
-4.84,12.16,-4.351
-4.84,12.48,-4.332
-4.84,12.8,-4.313
-4.84,13.12,-4.294
-4.84,13.44,-4.275
-4.84,13.76,-4.256
-4.84,14.08,-4.237
-4.84,14.4,-4.219
-4.84,14.72,-4.202
-4.84,15.04,-4.184
-4.84,15.36,-4.168
-4.84,15.68,-4.151
-4.84,16,-4.136
-4.52,-16,-4.002
-4.52,-15.68,-4.018
-4.52,-15.36,-4.034
-4.52,-15.04,-4.051
-4.52,-14.72,-4.068
-4.52,-14.4,-4.086
-4.52,-14.08,-4.104
-4.52,-13.76,-4.123
-4.52,-13.44,-4.142
-4.52,-13.12,-4.161
-4.52,-12.8,-4.18
-4.52,-12.48,-4.199
-4.52,-12.16,-4.219
-4.52,-11.84,-4.239
-4.52,-11.52,-4.259
-4.52,-11.2,-4.279
-4.52,-10.88,-4.299
-4.52,-10.56,-4.32
-4.52,-10.24,-4.341
-4.52,-9.92,-4.362
-4.52,-9.6,-4.384
-4.52,-9.28,-4.408
-4.52,-8.96,-4.431
-4.52,-8.64,-4.456
-4.52,-8.32,-4.482
-4.52,-8,-4.509
-4.52,-7.68,-4.537
-4.52,-7.36,-4.566
-4.52,-7.04,-4.596
-4.52,-6.72,-4.626
-4.52,-6.4,-4.658
-4.52,-6.08,-4.689
-4.52,-5.76,-4.721
-4.52,-5.44,-4.752
-4.52,-5.12,-4.783
-4.52,-4.8,-4.814
-4.52,-4.48,-4.843
-4.52,-4.16,-4.872
-4.52,-3.84,-4.899
-4.52,-3.52,-4.925
-4.52,-3.2,-4.949
-4.52,-2.88,-4.972
-4.52,-2.56,-4.994
-4.52,-2.24,-5.013
-4.52,-1.92,-5.031
-4.52,-1.6,-5.047
-4.52,-1.28,-5.06
-4.52,-0.96,-5.071
-4.52,-0.64,-5.078
-4.52,-0.32,-5.083
-4.52,0,-5.085
-4.52,0.32,-5.083
-4.52,0.64,-5.078
-4.52,0.96,-5.071
-4.52,1.28,-5.06
-4.52,1.6,-5.047
-4.52,1.92,-5.031
-4.52,2.24,-5.013
-4.52,2.56,-4.994
-4.52,2.88,-4.972
-4.52,3.2,-4.949
-4.52,3.52,-4.925
-4.52,3.84,-4.899
-4.52,4.16,-4.872
-4.52,4.48,-4.843
-4.52,4.8,-4.814
-4.52,5.12,-4.783
-4.52,5.44,-4.752
-4.52,5.76,-4.721
-4.52,6.08,-4.689
-4.52,6.4,-4.658
-4.52,6.72,-4.626
-4.52,7.04,-4.596
-4.52,7.36,-4.566
-4.52,7.68,-4.537
-4.52,8,-4.509
-4.52,8.32,-4.482
-4.52,8.64,-4.456
-4.52,8.96,-4.431
-4.52,9.28,-4.408
-4.52,9.6,-4.384
-4.52,9.92,-4.362
-4.52,10.24,-4.341
-4.52,10.56,-4.32
-4.52,10.88,-4.299
-4.52,11.2,-4.279
-4.52,11.52,-4.259
-4.52,11.84,-4.239
-4.52,12.16,-4.219
-4.52,12.48,-4.199
-4.52,12.8,-4.18
-4.52,13.12,-4.161
-4.52,13.44,-4.142
-4.52,13.76,-4.123
-4.52,14.08,-4.104
-4.52,14.4,-4.086
-4.52,14.72,-4.068
-4.52,15.04,-4.051
-4.52,15.36,-4.034
-4.52,15.68,-4.018
-4.52,16,-4.002
-4.2,-16,-3.868
-4.2,-15.68,-3.884
-4.2,-15.36,-3.9
-4.2,-15.04,-3.917
-4.2,-14.72,-3.935
-4.2,-14.4,-3.953
-4.2,-14.08,-3.971
-4.2,-13.76,-3.989
-4.2,-13.44,-4.008
-4.2,-13.12,-4.027
-4.2,-12.8,-4.047
-4.2,-12.48,-4.067
-4.2,-12.16,-4.086
-4.2,-11.84,-4.107
-4.2,-11.52,-4.127
-4.2,-11.2,-4.148
-4.2,-10.88,-4.169
-4.2,-10.56,-4.19
-4.2,-10.24,-4.212
-4.2,-9.92,-4.234
-4.2,-9.6,-4.257
-4.2,-9.28,-4.281
-4.2,-8.96,-4.306
-4.2,-8.64,-4.332
-4.2,-8.32,-4.358
-4.2,-8,-4.386
-4.2,-7.68,-4.415
-4.2,-7.36,-4.444
-4.2,-7.04,-4.475
-4.2,-6.72,-4.506
-4.2,-6.4,-4.538
-4.2,-6.08,-4.57
-4.2,-5.76,-4.602
-4.2,-5.44,-4.635
-4.2,-5.12,-4.668
-4.2,-4.8,-4.7
-4.2,-4.48,-4.732
-4.2,-4.16,-4.763
-4.2,-3.84,-4.793
-4.2,-3.52,-4.822
-4.2,-3.2,-4.85
-4.2,-2.88,-4.877
-4.2,-2.56,-4.903
-4.2,-2.24,-4.926
-4.2,-1.92,-4.948
-4.2,-1.6,-4.967
-4.2,-1.28,-4.984
-4.2,-0.96,-4.997
-4.2,-0.64,-5.007
-4.2,-0.32,-5.013
-4.2,0,-5.015
-4.2,0.32,-5.013
-4.2,0.64,-5.007
-4.2,0.96,-4.997
-4.2,1.28,-4.984
-4.2,1.6,-4.967
-4.2,1.92,-4.948
-4.2,2.24,-4.926
-4.2,2.56,-4.903
-4.2,2.88,-4.877
-4.2,3.2,-4.85
-4.2,3.52,-4.822
-4.2,3.84,-4.793
-4.2,4.16,-4.763
-4.2,4.48,-4.732
-4.2,4.8,-4.7
-4.2,5.12,-4.668
-4.2,5.44,-4.635
-4.2,5.76,-4.602
-4.2,6.08,-4.57
-4.2,6.4,-4.538
-4.2,6.72,-4.506
-4.2,7.04,-4.475
-4.2,7.36,-4.444
-4.2,7.68,-4.415
-4.2,8,-4.386
-4.2,8.32,-4.358
-4.2,8.64,-4.332
-4.2,8.96,-4.306
-4.2,9.28,-4.281
-4.2,9.6,-4.257
-4.2,9.92,-4.234
-4.2,10.24,-4.212
-4.2,10.56,-4.19
-4.2,10.88,-4.169
-4.2,11.2,-4.148
-4.2,11.52,-4.127
-4.2,11.84,-4.107
-4.2,12.16,-4.086
-4.2,12.48,-4.067
-4.2,12.8,-4.047
-4.2,13.12,-4.027
-4.2,13.44,-4.008
-4.2,13.76,-3.989
-4.2,14.08,-3.971
-4.2,14.4,-3.953
-4.2,14.72,-3.935
-4.2,15.04,-3.917
-4.2,15.36,-3.9
-4.2,15.68,-3.884
-4.2,16,-3.868
-3.88,-16,-3.733
-3.88,-15.68,-3.75
-3.88,-15.36,-3.766
-3.88,-15.04,-3.783
-3.88,-14.72,-3.801
-3.88,-14.4,-3.819
-3.88,-14.08,-3.837
-3.88,-13.76,-3.856
-3.88,-13.44,-3.875
-3.88,-13.12,-3.894
-3.88,-12.8,-3.914
-3.88,-12.48,-3.934
-3.88,-12.16,-3.954
-3.88,-11.84,-3.974
-3.88,-11.52,-3.995
-3.88,-11.2,-4.016
-3.88,-10.88,-4.038
-3.88,-10.56,-4.06
-3.88,-10.24,-4.083
-3.88,-9.92,-4.106
-3.88,-9.6,-4.13
-3.88,-9.28,-4.154
-3.88,-8.96,-4.18
-3.88,-8.64,-4.206
-3.88,-8.32,-4.234
-3.88,-8,-4.262
-3.88,-7.68,-4.291
-3.88,-7.36,-4.321
-3.88,-7.04,-4.353
-3.88,-6.72,-4.384
-3.88,-6.4,-4.417
-3.88,-6.08,-4.45
-3.88,-5.76,-4.484
-3.88,-5.44,-4.518
-3.88,-5.12,-4.552
-3.88,-4.8,-4.586
-3.88,-4.48,-4.621
-3.88,-4.16,-4.654
-3.88,-3.84,-4.688
-3.88,-3.52,-4.72
-3.88,-3.2,-4.752
-3.88,-2.88,-4.783
-3.88,-2.56,-4.813
-3.88,-2.24,-4.841
-3.88,-1.92,-4.867
-3.88,-1.6,-4.891
-3.88,-1.28,-4.911
-3.88,-0.96,-4.927
-3.88,-0.64,-4.94
-3.88,-0.32,-4.947
-3.88,0,-4.95
-3.88,0.32,-4.947
-3.88,0.64,-4.94
-3.88,0.96,-4.927
-3.88,1.28,-4.911
-3.88,1.6,-4.891
-3.88,1.92,-4.867
-3.88,2.24,-4.841
-3.88,2.56,-4.813
-3.88,2.88,-4.783
-3.88,3.2,-4.752
-3.88,3.52,-4.72
-3.88,3.84,-4.688
-3.88,4.16,-4.654
-3.88,4.48,-4.621
-3.88,4.8,-4.586
-3.88,5.12,-4.552
-3.88,5.44,-4.518
-3.88,5.76,-4.484
-3.88,6.08,-4.45
-3.88,6.4,-4.417
-3.88,6.72,-4.384
-3.88,7.04,-4.353
-3.88,7.36,-4.321
-3.88,7.68,-4.291
-3.88,8,-4.262
-3.88,8.32,-4.234
-3.88,8.64,-4.206
-3.88,8.96,-4.18
-3.88,9.28,-4.154
-3.88,9.6,-4.13
-3.88,9.92,-4.106
-3.88,10.24,-4.083
-3.88,10.56,-4.06
-3.88,10.88,-4.038
-3.88,11.2,-4.016
-3.88,11.52,-3.995
-3.88,11.84,-3.974
-3.88,12.16,-3.954
-3.88,12.48,-3.934
-3.88,12.8,-3.914
-3.88,13.12,-3.894
-3.88,13.44,-3.875
-3.88,13.76,-3.856
-3.88,14.08,-3.837
-3.88,14.4,-3.819
-3.88,14.72,-3.801
-3.88,15.04,-3.783
-3.88,15.36,-3.766
-3.88,15.68,-3.75
-3.88,16,-3.733
-3.56,-16,-3.598
-3.56,-15.68,-3.615
-3.56,-15.36,-3.632
-3.56,-15.04,-3.649
-3.56,-14.72,-3.666
-3.56,-14.4,-3.685
-3.56,-14.08,-3.703
-3.56,-13.76,-3.722
-3.56,-13.44,-3.741
-3.56,-13.12,-3.76
-3.56,-12.8,-3.78
-3.56,-12.48,-3.8
-3.56,-12.16,-3.821
-3.56,-11.84,-3.842
-3.56,-11.52,-3.863
-3.56,-11.2,-3.885
-3.56,-10.88,-3.907
-3.56,-10.56,-3.929
-3.56,-10.24,-3.953
-3.56,-9.92,-3.976
-3.56,-9.6,-4.001
-3.56,-9.28,-4.026
-3.56,-8.96,-4.053
-3.56,-8.64,-4.08
-3.56,-8.32,-4.108
-3.56,-8,-4.137
-3.56,-7.68,-4.167
-3.56,-7.36,-4.198
-3.56,-7.04,-4.23
-3.56,-6.72,-4.262
-3.56,-6.4,-4.296
-3.56,-6.08,-4.33
-3.56,-5.76,-4.365
-3.56,-5.44,-4.401
-3.56,-5.12,-4.437
-3.56,-4.8,-4.473
-3.56,-4.48,-4.51
-3.56,-4.16,-4.546
-3.56,-3.84,-4.583
-3.56,-3.52,-4.62
-3.56,-3.2,-4.656
-3.56,-2.88,-4.691
-3.56,-2.56,-4.725
-3.56,-2.24,-4.758
-3.56,-1.92,-4.789
-3.56,-1.6,-4.817
-3.56,-1.28,-4.842
-3.56,-0.96,-4.862
-3.56,-0.64,-4.877
-3.56,-0.32,-4.886
-3.56,0,-4.889
-3.56,0.32,-4.886
-3.56,0.64,-4.877
-3.56,0.96,-4.862
-3.56,1.28,-4.842
-3.56,1.6,-4.817
-3.56,1.92,-4.789
-3.56,2.24,-4.758
-3.56,2.56,-4.725
-3.56,2.88,-4.691
-3.56,3.2,-4.656
-3.56,3.52,-4.62
-3.56,3.84,-4.583
-3.56,4.16,-4.546
-3.56,4.48,-4.51
-3.56,4.8,-4.473
-3.56,5.12,-4.437
-3.56,5.44,-4.401
-3.56,5.76,-4.365
-3.56,6.08,-4.33
-3.56,6.4,-4.296
-3.56,6.72,-4.262
-3.56,7.04,-4.23
-3.56,7.36,-4.198
-3.56,7.68,-4.167
-3.56,8,-4.137
-3.56,8.32,-4.108
-3.56,8.64,-4.08
-3.56,8.96,-4.053
-3.56,9.28,-4.026
-3.56,9.6,-4.001
-3.56,9.92,-3.976
-3.56,10.24,-3.953
-3.56,10.56,-3.929
-3.56,10.88,-3.907
-3.56,11.2,-3.885
-3.56,11.52,-3.863
-3.56,11.84,-3.842
-3.56,12.16,-3.821
-3.56,12.48,-3.8
-3.56,12.8,-3.78
-3.56,13.12,-3.76
-3.56,13.44,-3.741
-3.56,13.76,-3.722
-3.56,14.08,-3.703
-3.56,14.4,-3.685
-3.56,14.72,-3.666
-3.56,15.04,-3.649
-3.56,15.36,-3.632
-3.56,15.68,-3.615
-3.56,16,-3.598
-3.24,-16,-3.463
-3.24,-15.68,-3.48
-3.24,-15.36,-3.497
-3.24,-15.04,-3.514
-3.24,-14.72,-3.532
-3.24,-14.4,-3.55
-3.24,-14.08,-3.568
-3.24,-13.76,-3.587
-3.24,-13.44,-3.607
-3.24,-13.12,-3.626
-3.24,-12.8,-3.646
-3.24,-12.48,-3.667
-3.24,-12.16,-3.687
-3.24,-11.84,-3.709
-3.24,-11.52,-3.73
-3.24,-11.2,-3.752
-3.24,-10.88,-3.775
-3.24,-10.56,-3.798
-3.24,-10.24,-3.822
-3.24,-9.92,-3.846
-3.24,-9.6,-3.872
-3.24,-9.28,-3.898
-3.24,-8.96,-3.925
-3.24,-8.64,-3.952
-3.24,-8.32,-3.981
-3.24,-8,-4.011
-3.24,-7.68,-4.041
-3.24,-7.36,-4.073
-3.24,-7.04,-4.106
-3.24,-6.72,-4.14
-3.24,-6.4,-4.174
-3.24,-6.08,-4.21
-3.24,-5.76,-4.246
-3.24,-5.44,-4.283
-3.24,-5.12,-4.321
-3.24,-4.8,-4.36
-3.24,-4.48,-4.399
-3.24,-4.16,-4.439
-3.24,-3.84,-4.479
-3.24,-3.52,-4.519
-3.24,-3.2,-4.559
-3.24,-2.88,-4.6
-3.24,-2.56,-4.639
-3.24,-2.24,-4.677
-3.24,-1.92,-4.713
-3.24,-1.6,-4.747
-3.24,-1.28,-4.777
-3.24,-0.96,-4.801
-3.24,-0.64,-4.82
-3.24,-0.32,-4.832
-3.24,0,-4.835
-3.24,0.32,-4.832
-3.24,0.64,-4.82
-3.24,0.96,-4.801
-3.24,1.28,-4.777
-3.24,1.6,-4.747
-3.24,1.92,-4.713
-3.24,2.24,-4.677
-3.24,2.56,-4.639
-3.24,2.88,-4.6
-3.24,3.2,-4.559
-3.24,3.52,-4.519
-3.24,3.84,-4.479
-3.24,4.16,-4.439
-3.24,4.48,-4.399
-3.24,4.8,-4.36
-3.24,5.12,-4.321
-3.24,5.44,-4.283
-3.24,5.76,-4.246
-3.24,6.08,-4.21
-3.24,6.4,-4.174
-3.24,6.72,-4.14
-3.24,7.04,-4.106
-3.24,7.36,-4.073
-3.24,7.68,-4.041
-3.24,8,-4.011
-3.24,8.32,-3.981
-3.24,8.64,-3.952
-3.24,8.96,-3.925
-3.24,9.28,-3.898
-3.24,9.6,-3.872
-3.24,9.92,-3.846
-3.24,10.24,-3.822
-3.24,10.56,-3.798
-3.24,10.88,-3.775
-3.24,11.2,-3.752
-3.24,11.52,-3.73
-3.24,11.84,-3.709
-3.24,12.16,-3.687
-3.24,12.48,-3.667
-3.24,12.8,-3.646
-3.24,13.12,-3.626
-3.24,13.44,-3.607
-3.24,13.76,-3.587
-3.24,14.08,-3.568
-3.24,14.4,-3.55
-3.24,14.72,-3.532
-3.24,15.04,-3.514
-3.24,15.36,-3.497
-3.24,15.68,-3.48
-3.24,16,-3.463
-2.92,-16,-3.327
-2.92,-15.68,-3.344
-2.92,-15.36,-3.361
-2.92,-15.04,-3.379
-2.92,-14.72,-3.397
-2.92,-14.4,-3.415
-2.92,-14.08,-3.433
-2.92,-13.76,-3.453
-2.92,-13.44,-3.472
-2.92,-13.12,-3.492
-2.92,-12.8,-3.512
-2.92,-12.48,-3.533
-2.92,-12.16,-3.554
-2.92,-11.84,-3.575
-2.92,-11.52,-3.597
-2.92,-11.2,-3.62
-2.92,-10.88,-3.643
-2.92,-10.56,-3.666
-2.92,-10.24,-3.691
-2.92,-9.92,-3.716
-2.92,-9.6,-3.741
-2.92,-9.28,-3.768
-2.92,-8.96,-3.796
-2.92,-8.64,-3.824
-2.92,-8.32,-3.853
-2.92,-8,-3.884
-2.92,-7.68,-3.915
-2.92,-7.36,-3.948
-2.92,-7.04,-3.981
-2.92,-6.72,-4.016
-2.92,-6.4,-4.051
-2.92,-6.08,-4.088
-2.92,-5.76,-4.126
-2.92,-5.44,-4.165
-2.92,-5.12,-4.205
-2.92,-4.8,-4.246
-2.92,-4.48,-4.288
-2.92,-4.16,-4.33
-2.92,-3.84,-4.374
-2.92,-3.52,-4.418
-2.92,-3.2,-4.463
-2.92,-2.88,-4.509
-2.92,-2.56,-4.554
-2.92,-2.24,-4.598
-2.92,-1.92,-4.641
-2.92,-1.6,-4.681
-2.92,-1.28,-4.717
-2.92,-0.96,-4.747
-2.92,-0.64,-4.77
-2.92,-0.32,-4.785
-2.92,0,-4.79
-2.92,0.32,-4.785
-2.92,0.64,-4.77
-2.92,0.96,-4.747
-2.92,1.28,-4.717
-2.92,1.6,-4.681
-2.92,1.92,-4.641
-2.92,2.24,-4.598
-2.92,2.56,-4.554
-2.92,2.88,-4.509
-2.92,3.2,-4.463
-2.92,3.52,-4.418
-2.92,3.84,-4.374
-2.92,4.16,-4.33
-2.92,4.48,-4.288
-2.92,4.8,-4.246
-2.92,5.12,-4.205
-2.92,5.44,-4.165
-2.92,5.76,-4.126
-2.92,6.08,-4.088
-2.92,6.4,-4.051
-2.92,6.72,-4.016
-2.92,7.04,-3.981
-2.92,7.36,-3.948
-2.92,7.68,-3.915
-2.92,8,-3.884
-2.92,8.32,-3.853
-2.92,8.64,-3.824
-2.92,8.96,-3.796
-2.92,9.28,-3.768
-2.92,9.6,-3.741
-2.92,9.92,-3.716
-2.92,10.24,-3.691
-2.92,10.56,-3.666
-2.92,10.88,-3.643
-2.92,11.2,-3.62
-2.92,11.52,-3.597
-2.92,11.84,-3.575
-2.92,12.16,-3.554
-2.92,12.48,-3.533
-2.92,12.8,-3.512
-2.92,13.12,-3.492
-2.92,13.44,-3.472
-2.92,13.76,-3.453
-2.92,14.08,-3.433
-2.92,14.4,-3.415
-2.92,14.72,-3.397
-2.92,15.04,-3.379
-2.92,15.36,-3.361
-2.92,15.68,-3.344
-2.92,16,-3.327
-2.6,-16,-3.191
-2.6,-15.68,-3.208
-2.6,-15.36,-3.225
-2.6,-15.04,-3.243
-2.6,-14.72,-3.261
-2.6,-14.4,-3.279
-2.6,-14.08,-3.298
-2.6,-13.76,-3.317
-2.6,-13.44,-3.337
-2.6,-13.12,-3.357
-2.6,-12.8,-3.377
-2.6,-12.48,-3.398
-2.6,-12.16,-3.419
-2.6,-11.84,-3.441
-2.6,-11.52,-3.464
-2.6,-11.2,-3.486
-2.6,-10.88,-3.51
-2.6,-10.56,-3.534
-2.6,-10.24,-3.559
-2.6,-9.92,-3.584
-2.6,-9.6,-3.61
-2.6,-9.28,-3.638
-2.6,-8.96,-3.666
-2.6,-8.64,-3.695
-2.6,-8.32,-3.725
-2.6,-8,-3.756
-2.6,-7.68,-3.788
-2.6,-7.36,-3.821
-2.6,-7.04,-3.855
-2.6,-6.72,-3.891
-2.6,-6.4,-3.928
-2.6,-6.08,-3.966
-2.6,-5.76,-4.005
-2.6,-5.44,-4.046
-2.6,-5.12,-4.087
-2.6,-4.8,-4.131
-2.6,-4.48,-4.175
-2.6,-4.16,-4.221
-2.6,-3.84,-4.269
-2.6,-3.52,-4.317
-2.6,-3.2,-4.367
-2.6,-2.88,-4.418
-2.6,-2.56,-4.469
-2.6,-2.24,-4.521
-2.6,-1.92,-4.571
-2.6,-1.6,-4.619
-2.6,-1.28,-4.662
-2.6,-0.96,-4.7
-2.6,-0.64,-4.729
-2.6,-0.32,-4.747
-2.6,0,-4.754
-2.6,0.32,-4.747
-2.6,0.64,-4.729
-2.6,0.96,-4.7
-2.6,1.28,-4.662
-2.6,1.6,-4.619
-2.6,1.92,-4.571
-2.6,2.24,-4.521
-2.6,2.56,-4.469
-2.6,2.88,-4.418
-2.6,3.2,-4.367
-2.6,3.52,-4.317
-2.6,3.84,-4.269
-2.6,4.16,-4.221
-2.6,4.48,-4.175
-2.6,4.8,-4.131
-2.6,5.12,-4.087
-2.6,5.44,-4.046
-2.6,5.76,-4.005
-2.6,6.08,-3.966
-2.6,6.4,-3.928
-2.6,6.72,-3.891
-2.6,7.04,-3.855
-2.6,7.36,-3.821
-2.6,7.68,-3.788
-2.6,8,-3.756
-2.6,8.32,-3.725
-2.6,8.64,-3.695
-2.6,8.96,-3.666
-2.6,9.28,-3.638
-2.6,9.6,-3.61
-2.6,9.92,-3.584
-2.6,10.24,-3.559
-2.6,10.56,-3.534
-2.6,10.88,-3.51
-2.6,11.2,-3.486
-2.6,11.52,-3.464
-2.6,11.84,-3.441
-2.6,12.16,-3.419
-2.6,12.48,-3.398
-2.6,12.8,-3.377
-2.6,13.12,-3.357
-2.6,13.44,-3.337
-2.6,13.76,-3.317
-2.6,14.08,-3.298
-2.6,14.4,-3.279
-2.6,14.72,-3.261
-2.6,15.04,-3.243
-2.6,15.36,-3.225
-2.6,15.68,-3.208
-2.6,16,-3.191
-2.28,-16,-3.055
-2.28,-15.68,-3.072
-2.28,-15.36,-3.089
-2.28,-15.04,-3.107
-2.28,-14.72,-3.125
-2.28,-14.4,-3.144
-2.28,-14.08,-3.162
-2.28,-13.76,-3.182
-2.28,-13.44,-3.201
-2.28,-13.12,-3.222
-2.28,-12.8,-3.242
-2.28,-12.48,-3.263
-2.28,-12.16,-3.285
-2.28,-11.84,-3.307
-2.28,-11.52,-3.329
-2.28,-11.2,-3.353
-2.28,-10.88,-3.376
-2.28,-10.56,-3.401
-2.28,-10.24,-3.426
-2.28,-9.92,-3.452
-2.28,-9.6,-3.479
-2.28,-9.28,-3.506
-2.28,-8.96,-3.535
-2.28,-8.64,-3.564
-2.28,-8.32,-3.595
-2.28,-8,-3.626
-2.28,-7.68,-3.659
-2.28,-7.36,-3.693
-2.28,-7.04,-3.728
-2.28,-6.72,-3.765
-2.28,-6.4,-3.803
-2.28,-6.08,-3.842
-2.28,-5.76,-3.883
-2.28,-5.44,-3.925
-2.28,-5.12,-3.969
-2.28,-4.8,-4.014
-2.28,-4.48,-4.062
-2.28,-4.16,-4.111
-2.28,-3.84,-4.162
-2.28,-3.52,-4.215
-2.28,-3.2,-4.27
-2.28,-2.88,-4.327
-2.28,-2.56,-4.385
-2.28,-2.24,-4.444
-2.28,-1.92,-4.503
-2.28,-1.6,-4.561
-2.28,-1.28,-4.614
-2.28,-0.96,-4.661
-2.28,-0.64,-4.698
-2.28,-0.32,-4.722
-2.28,0,-4.731
-2.28,0.32,-4.722
-2.28,0.64,-4.698
-2.28,0.96,-4.661
-2.28,1.28,-4.614
-2.28,1.6,-4.561
-2.28,1.92,-4.503
-2.28,2.24,-4.444
-2.28,2.56,-4.385
-2.28,2.88,-4.327
-2.28,3.2,-4.27
-2.28,3.52,-4.215
-2.28,3.84,-4.162
-2.28,4.16,-4.111
-2.28,4.48,-4.062
-2.28,4.8,-4.014
-2.28,5.12,-3.969
-2.28,5.44,-3.925
-2.28,5.76,-3.883
-2.28,6.08,-3.842
-2.28,6.4,-3.803
-2.28,6.72,-3.765
-2.28,7.04,-3.728
-2.28,7.36,-3.693
-2.28,7.68,-3.659
-2.28,8,-3.626
-2.28,8.32,-3.595
-2.28,8.64,-3.564
-2.28,8.96,-3.535
-2.28,9.28,-3.506
-2.28,9.6,-3.479
-2.28,9.92,-3.452
-2.28,10.24,-3.426
-2.28,10.56,-3.401
-2.28,10.88,-3.376
-2.28,11.2,-3.353
-2.28,11.52,-3.329
-2.28,11.84,-3.307
-2.28,12.16,-3.285
-2.28,12.48,-3.263
-2.28,12.8,-3.242
-2.28,13.12,-3.222
-2.28,13.44,-3.201
-2.28,13.76,-3.182
-2.28,14.08,-3.162
-2.28,14.4,-3.144
-2.28,14.72,-3.125
-2.28,15.04,-3.107
-2.28,15.36,-3.089
-2.28,15.68,-3.072
-2.28,16,-3.055
-1.96,-16,-2.918
-1.96,-15.68,-2.935
-1.96,-15.36,-2.953
-1.96,-15.04,-2.971
-1.96,-14.72,-2.989
-1.96,-14.4,-3.007
-1.96,-14.08,-3.026
-1.96,-13.76,-3.046
-1.96,-13.44,-3.066
-1.96,-13.12,-3.086
-1.96,-12.8,-3.107
-1.96,-12.48,-3.128
-1.96,-12.16,-3.15
-1.96,-11.84,-3.172
-1.96,-11.52,-3.195
-1.96,-11.2,-3.218
-1.96,-10.88,-3.242
-1.96,-10.56,-3.267
-1.96,-10.24,-3.293
-1.96,-9.92,-3.319
-1.96,-9.6,-3.346
-1.96,-9.28,-3.374
-1.96,-8.96,-3.403
-1.96,-8.64,-3.433
-1.96,-8.32,-3.464
-1.96,-8,-3.496
-1.96,-7.68,-3.529
-1.96,-7.36,-3.564
-1.96,-7.04,-3.6
-1.96,-6.72,-3.637
-1.96,-6.4,-3.676
-1.96,-6.08,-3.717
-1.96,-5.76,-3.759
-1.96,-5.44,-3.803
-1.96,-5.12,-3.848
-1.96,-4.8,-3.896
-1.96,-4.48,-3.946
-1.96,-4.16,-3.998
-1.96,-3.84,-4.053
-1.96,-3.52,-4.111
-1.96,-3.2,-4.171
-1.96,-2.88,-4.234
-1.96,-2.56,-4.3
-1.96,-2.24,-4.368
-1.96,-1.92,-4.437
-1.96,-1.6,-4.506
-1.96,-1.28,-4.572
-1.96,-0.96,-4.632
-1.96,-0.64,-4.681
-1.96,-0.32,-4.713
-1.96,0,-4.725
-1.96,0.32,-4.713
-1.96,0.64,-4.681
-1.96,0.96,-4.632
-1.96,1.28,-4.572
-1.96,1.6,-4.506
-1.96,1.92,-4.437
-1.96,2.24,-4.368
-1.96,2.56,-4.3
-1.96,2.88,-4.234
-1.96,3.2,-4.171
-1.96,3.52,-4.111
-1.96,3.84,-4.053
-1.96,4.16,-3.998
-1.96,4.48,-3.946
-1.96,4.8,-3.896
-1.96,5.12,-3.848
-1.96,5.44,-3.803
-1.96,5.76,-3.759
-1.96,6.08,-3.717
-1.96,6.4,-3.676
-1.96,6.72,-3.637
-1.96,7.04,-3.6
-1.96,7.36,-3.564
-1.96,7.68,-3.529
-1.96,8,-3.496
-1.96,8.32,-3.464
-1.96,8.64,-3.433
-1.96,8.96,-3.403
-1.96,9.28,-3.374
-1.96,9.6,-3.346
-1.96,9.92,-3.319
-1.96,10.24,-3.293
-1.96,10.56,-3.267
-1.96,10.88,-3.242
-1.96,11.2,-3.218
-1.96,11.52,-3.195
-1.96,11.84,-3.172
-1.96,12.16,-3.15
-1.96,12.48,-3.128
-1.96,12.8,-3.107
-1.96,13.12,-3.086
-1.96,13.44,-3.066
-1.96,13.76,-3.046
-1.96,14.08,-3.026
-1.96,14.4,-3.007
-1.96,14.72,-2.989
-1.96,15.04,-2.971
-1.96,15.36,-2.953
-1.96,15.68,-2.935
-1.96,16,-2.918
-1.64,-16,-2.781
-1.64,-15.68,-2.798
-1.64,-15.36,-2.816
-1.64,-15.04,-2.834
-1.64,-14.72,-2.852
-1.64,-14.4,-2.871
-1.64,-14.08,-2.89
-1.64,-13.76,-2.909
-1.64,-13.44,-2.929
-1.64,-13.12,-2.95
-1.64,-12.8,-2.971
-1.64,-12.48,-2.992
-1.64,-12.16,-3.014
-1.64,-11.84,-3.036
-1.64,-11.52,-3.059
-1.64,-11.2,-3.083
-1.64,-10.88,-3.107
-1.64,-10.56,-3.132
-1.64,-10.24,-3.158
-1.64,-9.92,-3.185
-1.64,-9.6,-3.212
-1.64,-9.28,-3.241
-1.64,-8.96,-3.27
-1.64,-8.64,-3.3
-1.64,-8.32,-3.332
-1.64,-8,-3.365
-1.64,-7.68,-3.399
-1.64,-7.36,-3.434
-1.64,-7.04,-3.47
-1.64,-6.72,-3.509
-1.64,-6.4,-3.548
-1.64,-6.08,-3.59
-1.64,-5.76,-3.633
-1.64,-5.44,-3.678
-1.64,-5.12,-3.726
-1.64,-4.8,-3.776
-1.64,-4.48,-3.828
-1.64,-4.16,-3.883
-1.64,-3.84,-3.942
-1.64,-3.52,-4.004
-1.64,-3.2,-4.069
-1.64,-2.88,-4.139
-1.64,-2.56,-4.212
-1.64,-2.24,-4.29
-1.64,-1.92,-4.371
-1.64,-1.6,-4.454
-1.64,-1.28,-4.537
-1.64,-0.96,-4.615
-1.64,-0.64,-4.681
-1.64,-0.32,-4.725
-1.64,0,-4.742
-1.64,0.32,-4.725
-1.64,0.64,-4.681
-1.64,0.96,-4.615
-1.64,1.28,-4.537
-1.64,1.6,-4.454
-1.64,1.92,-4.371
-1.64,2.24,-4.29
-1.64,2.56,-4.212
-1.64,2.88,-4.139
-1.64,3.2,-4.069
-1.64,3.52,-4.004
-1.64,3.84,-3.942
-1.64,4.16,-3.883
-1.64,4.48,-3.828
-1.64,4.8,-3.776
-1.64,5.12,-3.726
-1.64,5.44,-3.678
-1.64,5.76,-3.633
-1.64,6.08,-3.59
-1.64,6.4,-3.548
-1.64,6.72,-3.509
-1.64,7.04,-3.47
-1.64,7.36,-3.434
-1.64,7.68,-3.399
-1.64,8,-3.365
-1.64,8.32,-3.332
-1.64,8.64,-3.3
-1.64,8.96,-3.27
-1.64,9.28,-3.241
-1.64,9.6,-3.212
-1.64,9.92,-3.185
-1.64,10.24,-3.158
-1.64,10.56,-3.132
-1.64,10.88,-3.107
-1.64,11.2,-3.083
-1.64,11.52,-3.059
-1.64,11.84,-3.036
-1.64,12.16,-3.014
-1.64,12.48,-2.992
-1.64,12.8,-2.971
-1.64,13.12,-2.95
-1.64,13.44,-2.929
-1.64,13.76,-2.909
-1.64,14.08,-2.89
-1.64,14.4,-2.871
-1.64,14.72,-2.852
-1.64,15.04,-2.834
-1.64,15.36,-2.816
-1.64,15.68,-2.798
-1.64,16,-2.781
-1.32,-16,-2.644
-1.32,-15.68,-2.661
-1.32,-15.36,-2.679
-1.32,-15.04,-2.697
-1.32,-14.72,-2.715
-1.32,-14.4,-2.734
-1.32,-14.08,-2.753
-1.32,-13.76,-2.772
-1.32,-13.44,-2.793
-1.32,-13.12,-2.813
-1.32,-12.8,-2.834
-1.32,-12.48,-2.856
-1.32,-12.16,-2.878
-1.32,-11.84,-2.9
-1.32,-11.52,-2.923
-1.32,-11.2,-2.947
-1.32,-10.88,-2.972
-1.32,-10.56,-2.997
-1.32,-10.24,-3.023
-1.32,-9.92,-3.05
-1.32,-9.6,-3.078
-1.32,-9.28,-3.106
-1.32,-8.96,-3.136
-1.32,-8.64,-3.167
-1.32,-8.32,-3.199
-1.32,-8,-3.232
-1.32,-7.68,-3.266
-1.32,-7.36,-3.302
-1.32,-7.04,-3.339
-1.32,-6.72,-3.378
-1.32,-6.4,-3.419
-1.32,-6.08,-3.461
-1.32,-5.76,-3.505
-1.32,-5.44,-3.552
-1.32,-5.12,-3.601
-1.32,-4.8,-3.653
-1.32,-4.48,-3.707
-1.32,-4.16,-3.765
-1.32,-3.84,-3.827
-1.32,-3.52,-3.893
-1.32,-3.2,-3.963
-1.32,-2.88,-4.039
-1.32,-2.56,-4.121
-1.32,-2.24,-4.208
-1.32,-1.92,-4.302
-1.32,-1.6,-4.402
-1.32,-1.28,-4.506
-1.32,-0.96,-4.609
-1.32,-0.64,-4.701
-1.32,-0.32,-4.767
-1.32,0,-4.792
-1.32,0.32,-4.767
-1.32,0.64,-4.701
-1.32,0.96,-4.609
-1.32,1.28,-4.506
-1.32,1.6,-4.402
-1.32,1.92,-4.302
-1.32,2.24,-4.208
-1.32,2.56,-4.121
-1.32,2.88,-4.039
-1.32,3.2,-3.963
-1.32,3.52,-3.893
-1.32,3.84,-3.827
-1.32,4.16,-3.765
-1.32,4.48,-3.707
-1.32,4.8,-3.653
-1.32,5.12,-3.601
-1.32,5.44,-3.552
-1.32,5.76,-3.505
-1.32,6.08,-3.461
-1.32,6.4,-3.419
-1.32,6.72,-3.378
-1.32,7.04,-3.339
-1.32,7.36,-3.302
-1.32,7.68,-3.266
-1.32,8,-3.232
-1.32,8.32,-3.199
-1.32,8.64,-3.167
-1.32,8.96,-3.136
-1.32,9.28,-3.106
-1.32,9.6,-3.078
-1.32,9.92,-3.05
-1.32,10.24,-3.023
-1.32,10.56,-2.997
-1.32,10.88,-2.972
-1.32,11.2,-2.947
-1.32,11.52,-2.923
-1.32,11.84,-2.9
-1.32,12.16,-2.878
-1.32,12.48,-2.856
-1.32,12.8,-2.834
-1.32,13.12,-2.813
-1.32,13.44,-2.793
-1.32,13.76,-2.772
-1.32,14.08,-2.753
-1.32,14.4,-2.734
-1.32,14.72,-2.715
-1.32,15.04,-2.697
-1.32,15.36,-2.679
-1.32,15.68,-2.661
-1.32,16,-2.644
-1,-16,-2.506
-1,-15.68,-2.523
-1,-15.36,-2.541
-1,-15.04,-2.559
-1,-14.72,-2.577
-1,-14.4,-2.596
-1,-14.08,-2.615
-1,-13.76,-2.635
-1,-13.44,-2.655
-1,-13.12,-2.676
-1,-12.8,-2.697
-1,-12.48,-2.719
-1,-12.16,-2.741
-1,-11.84,-2.764
-1,-11.52,-2.787
-1,-11.2,-2.811
-1,-10.88,-2.836
-1,-10.56,-2.861
-1,-10.24,-2.887
-1,-9.92,-2.914
-1,-9.6,-2.942
-1,-9.28,-2.971
-1,-8.96,-3.001
-1,-8.64,-3.032
-1,-8.32,-3.064
-1,-8,-3.098
-1,-7.68,-3.133
-1,-7.36,-3.169
-1,-7.04,-3.206
-1,-6.72,-3.246
-1,-6.4,-3.287
-1,-6.08,-3.33
-1,-5.76,-3.376
-1,-5.44,-3.423
-1,-5.12,-3.474
-1,-4.8,-3.527
-1,-4.48,-3.583
-1,-4.16,-3.644
-1,-3.84,-3.708
-1,-3.52,-3.777
-1,-3.2,-3.852
-1,-2.88,-3.934
-1,-2.56,-4.023
-1,-2.24,-4.12
-1,-1.92,-4.228
-1,-1.6,-4.346
-1,-1.28,-4.475
-1,-0.96,-4.612
-1,-0.64,-4.746
-1,-0.32,-4.853
-1,0,-4.895
-1,0.32,-4.853
-1,0.64,-4.746
-1,0.96,-4.612
-1,1.28,-4.475
-1,1.6,-4.346
-1,1.92,-4.228
-1,2.24,-4.12
-1,2.56,-4.023
-1,2.88,-3.934
-1,3.2,-3.852
-1,3.52,-3.777
-1,3.84,-3.708
-1,4.16,-3.644
-1,4.48,-3.583
-1,4.8,-3.527
-1,5.12,-3.474
-1,5.44,-3.423
-1,5.76,-3.376
-1,6.08,-3.33
-1,6.4,-3.287
-1,6.72,-3.246
-1,7.04,-3.206
-1,7.36,-3.169
-1,7.68,-3.133
-1,8,-3.098
-1,8.32,-3.064
-1,8.64,-3.032
-1,8.96,-3.001
-1,9.28,-2.971
-1,9.6,-2.942
-1,9.92,-2.914
-1,10.24,-2.887
-1,10.56,-2.861
-1,10.88,-2.836
-1,11.2,-2.811
-1,11.52,-2.787
-1,11.84,-2.764
-1,12.16,-2.741
-1,12.48,-2.719
-1,12.8,-2.697
-1,13.12,-2.676
-1,13.44,-2.655
-1,13.76,-2.635
-1,14.08,-2.615
-1,14.4,-2.596
-1,14.72,-2.577
-1,15.04,-2.559
-1,15.36,-2.541
-1,15.68,-2.523
-1,16,-2.506
-0.68,-16,-2.368
-0.68,-15.68,-2.385
-0.68,-15.36,-2.403
-0.68,-15.04,-2.421
-0.68,-14.72,-2.44
-0.68,-14.4,-2.458
-0.68,-14.08,-2.478
-0.68,-13.76,-2.497
-0.68,-13.44,-2.518
-0.68,-13.12,-2.538
-0.68,-12.8,-2.559
-0.68,-12.48,-2.581
-0.68,-12.16,-2.603
-0.68,-11.84,-2.626
-0.68,-11.52,-2.65
-0.68,-11.2,-2.674
-0.68,-10.88,-2.699
-0.68,-10.56,-2.724
-0.68,-10.24,-2.751
-0.68,-9.92,-2.778
-0.68,-9.6,-2.806
-0.68,-9.28,-2.835
-0.68,-8.96,-2.865
-0.68,-8.64,-2.896
-0.68,-8.32,-2.929
-0.68,-8,-2.962
-0.68,-7.68,-2.997
-0.68,-7.36,-3.034
-0.68,-7.04,-3.072
-0.68,-6.72,-3.112
-0.68,-6.4,-3.154
-0.68,-6.08,-3.197
-0.68,-5.76,-3.243
-0.68,-5.44,-3.292
-0.68,-5.12,-3.343
-0.68,-4.8,-3.398
-0.68,-4.48,-3.456
-0.68,-4.16,-3.518
-0.68,-3.84,-3.584
-0.68,-3.52,-3.656
-0.68,-3.2,-3.735
-0.68,-2.88,-3.821
-0.68,-2.56,-3.916
-0.68,-2.24,-4.022
-0.68,-1.92,-4.142
-0.68,-1.6,-4.279
-0.68,-1.28,-4.436
-0.68,-0.96,-4.616
-0.68,-0.64,-4.817
-0.68,-0.32,-5.005
-0.68,0,-5.092
-0.68,0.32,-5.005
-0.68,0.64,-4.817
-0.68,0.96,-4.616
-0.68,1.28,-4.436
-0.68,1.6,-4.279
-0.68,1.92,-4.142
-0.68,2.24,-4.022
-0.68,2.56,-3.916
-0.68,2.88,-3.821
-0.68,3.2,-3.735
-0.68,3.52,-3.656
-0.68,3.84,-3.584
-0.68,4.16,-3.518
-0.68,4.48,-3.456
-0.68,4.8,-3.398
-0.68,5.12,-3.343
-0.68,5.44,-3.292
-0.68,5.76,-3.243
-0.68,6.08,-3.197
-0.68,6.4,-3.154
-0.68,6.72,-3.112
-0.68,7.04,-3.072
-0.68,7.36,-3.034
-0.68,7.68,-2.997
-0.68,8,-2.962
-0.68,8.32,-2.929
-0.68,8.64,-2.896
-0.68,8.96,-2.865
-0.68,9.28,-2.835
-0.68,9.6,-2.806
-0.68,9.92,-2.778
-0.68,10.24,-2.751
-0.68,10.56,-2.724
-0.68,10.88,-2.699
-0.68,11.2,-2.674
-0.68,11.52,-2.65
-0.68,11.84,-2.626
-0.68,12.16,-2.603
-0.68,12.48,-2.581
-0.68,12.8,-2.559
-0.68,13.12,-2.538
-0.68,13.44,-2.518
-0.68,13.76,-2.497
-0.68,14.08,-2.478
-0.68,14.4,-2.458
-0.68,14.72,-2.44
-0.68,15.04,-2.421
-0.68,15.36,-2.403
-0.68,15.68,-2.385
-0.68,16,-2.368
-0.359999999999999,-16,-2.23
-0.359999999999999,-15.68,-2.247
-0.359999999999999,-15.36,-2.265
-0.359999999999999,-15.04,-2.283
-0.359999999999999,-14.72,-2.301
-0.359999999999999,-14.4,-2.32
-0.359999999999999,-14.08,-2.339
-0.359999999999999,-13.76,-2.359
-0.359999999999999,-13.44,-2.379
-0.359999999999999,-13.12,-2.4
-0.359999999999999,-12.8,-2.421
-0.359999999999999,-12.48,-2.443
-0.359999999999999,-12.16,-2.465
-0.359999999999999,-11.84,-2.488
-0.359999999999999,-11.52,-2.512
-0.359999999999999,-11.2,-2.536
-0.359999999999999,-10.88,-2.561
-0.359999999999999,-10.56,-2.587
-0.359999999999999,-10.24,-2.613
-0.359999999999999,-9.92,-2.64
-0.359999999999999,-9.6,-2.669
-0.359999999999999,-9.28,-2.698
-0.359999999999999,-8.96,-2.728
-0.359999999999999,-8.64,-2.759
-0.359999999999999,-8.32,-2.792
-0.359999999999999,-8,-2.826
-0.359999999999999,-7.68,-2.861
-0.359999999999999,-7.36,-2.898
-0.359999999999999,-7.04,-2.936
-0.359999999999999,-6.72,-2.976
-0.359999999999999,-6.4,-3.018
-0.359999999999999,-6.08,-3.062
-0.359999999999999,-5.76,-3.109
-0.359999999999999,-5.44,-3.158
-0.359999999999999,-5.12,-3.21
-0.359999999999999,-4.8,-3.265
-0.359999999999999,-4.48,-3.324
-0.359999999999999,-4.16,-3.387
-0.359999999999999,-3.84,-3.455
-0.359999999999999,-3.52,-3.529
-0.359999999999999,-3.2,-3.61
-0.359999999999999,-2.88,-3.699
-0.359999999999999,-2.56,-3.798
-0.359999999999999,-2.24,-3.911
-0.359999999999999,-1.92,-4.04
-0.359999999999999,-1.6,-4.191
-0.359999999999999,-1.28,-4.372
-0.359999999999999,-0.96,-4.597
-0.359999999999999,-0.64,-4.887
-0.359999999999999,-0.32,-5.253
-0.359999999999999,0,-5.505
-0.359999999999999,0.32,-5.253
-0.359999999999999,0.64,-4.887
-0.359999999999999,0.96,-4.597
-0.359999999999999,1.28,-4.372
-0.359999999999999,1.6,-4.191
-0.359999999999999,1.92,-4.04
-0.359999999999999,2.24,-3.911
-0.359999999999999,2.56,-3.798
-0.359999999999999,2.88,-3.699
-0.359999999999999,3.2,-3.61
-0.359999999999999,3.52,-3.529
-0.359999999999999,3.84,-3.455
-0.359999999999999,4.16,-3.387
-0.359999999999999,4.48,-3.324
-0.359999999999999,4.8,-3.265
-0.359999999999999,5.12,-3.21
-0.359999999999999,5.44,-3.158
-0.359999999999999,5.76,-3.109
-0.359999999999999,6.08,-3.062
-0.359999999999999,6.4,-3.018
-0.359999999999999,6.72,-2.976
-0.359999999999999,7.04,-2.936
-0.359999999999999,7.36,-2.898
-0.359999999999999,7.68,-2.861
-0.359999999999999,8,-2.826
-0.359999999999999,8.32,-2.792
-0.359999999999999,8.64,-2.759
-0.359999999999999,8.96,-2.728
-0.359999999999999,9.28,-2.698
-0.359999999999999,9.6,-2.669
-0.359999999999999,9.92,-2.64
-0.359999999999999,10.24,-2.613
-0.359999999999999,10.56,-2.587
-0.359999999999999,10.88,-2.561
-0.359999999999999,11.2,-2.536
-0.359999999999999,11.52,-2.512
-0.359999999999999,11.84,-2.488
-0.359999999999999,12.16,-2.465
-0.359999999999999,12.48,-2.443
-0.359999999999999,12.8,-2.421
-0.359999999999999,13.12,-2.4
-0.359999999999999,13.44,-2.379
-0.359999999999999,13.76,-2.359
-0.359999999999999,14.08,-2.339
-0.359999999999999,14.4,-2.32
-0.359999999999999,14.72,-2.301
-0.359999999999999,15.04,-2.283
-0.359999999999999,15.36,-2.265
-0.359999999999999,15.68,-2.247
-0.359999999999999,16,-2.23
-0.0399999999999991,-16,-2.091
-0.0399999999999991,-15.68,-2.108
-0.0399999999999991,-15.36,-2.126
-0.0399999999999991,-15.04,-2.144
-0.0399999999999991,-14.72,-2.162
-0.0399999999999991,-14.4,-2.181
-0.0399999999999991,-14.08,-2.201
-0.0399999999999991,-13.76,-2.22
-0.0399999999999991,-13.44,-2.241
-0.0399999999999991,-13.12,-2.261
-0.0399999999999991,-12.8,-2.283
-0.0399999999999991,-12.48,-2.304
-0.0399999999999991,-12.16,-2.327
-0.0399999999999991,-11.84,-2.35
-0.0399999999999991,-11.52,-2.373
-0.0399999999999991,-11.2,-2.398
-0.0399999999999991,-10.88,-2.422
-0.0399999999999991,-10.56,-2.448
-0.0399999999999991,-10.24,-2.475
-0.0399999999999991,-9.92,-2.502
-0.0399999999999991,-9.6,-2.53
-0.0399999999999991,-9.28,-2.559
-0.0399999999999991,-8.96,-2.59
-0.0399999999999991,-8.64,-2.621
-0.0399999999999991,-8.32,-2.654
-0.0399999999999991,-8,-2.687
-0.0399999999999991,-7.68,-2.723
-0.0399999999999991,-7.36,-2.76
-0.0399999999999991,-7.04,-2.798
-0.0399999999999991,-6.72,-2.838
-0.0399999999999991,-6.4,-2.88
-0.0399999999999991,-6.08,-2.925
-0.0399999999999991,-5.76,-2.971
-0.0399999999999991,-5.44,-3.021
-0.0399999999999991,-5.12,-3.073
-0.0399999999999991,-4.8,-3.128
-0.0399999999999991,-4.48,-3.188
-0.0399999999999991,-4.16,-3.251
-0.0399999999999991,-3.84,-3.32
-0.0399999999999991,-3.52,-3.395
-0.0399999999999991,-3.2,-3.476
-0.0399999999999991,-2.88,-3.567
-0.0399999999999991,-2.56,-3.668
-0.0399999999999991,-2.24,-3.783
-0.0399999999999991,-1.92,-3.916
-0.0399999999999991,-1.6,-4.073
-0.0399999999999991,-1.28,-4.266
-0.0399999999999991,-0.96,-4.515
-0.0399999999999991,-0.64,-4.866
-0.0399999999999991,-0.32,-5.462
-0.0399999999999991,0,-7.275
-0.0399999999999991,0.32,-5.462
-0.0399999999999991,0.64,-4.866
-0.0399999999999991,0.96,-4.515
-0.0399999999999991,1.28,-4.266
-0.0399999999999991,1.6,-4.073
-0.0399999999999991,1.92,-3.916
-0.0399999999999991,2.24,-3.783
-0.0399999999999991,2.56,-3.668
-0.0399999999999991,2.88,-3.567
-0.0399999999999991,3.2,-3.476
-0.0399999999999991,3.52,-3.395
-0.0399999999999991,3.84,-3.32
-0.0399999999999991,4.16,-3.251
-0.0399999999999991,4.48,-3.188
-0.0399999999999991,4.8,-3.128
-0.0399999999999991,5.12,-3.073
-0.0399999999999991,5.44,-3.021
-0.0399999999999991,5.76,-2.971
-0.0399999999999991,6.08,-2.925
-0.0399999999999991,6.4,-2.88
-0.0399999999999991,6.72,-2.838
-0.0399999999999991,7.04,-2.798
-0.0399999999999991,7.36,-2.76
-0.0399999999999991,7.68,-2.723
-0.0399999999999991,8,-2.687
-0.0399999999999991,8.32,-2.654
-0.0399999999999991,8.64,-2.621
-0.0399999999999991,8.96,-2.59
-0.0399999999999991,9.28,-2.559
-0.0399999999999991,9.6,-2.53
-0.0399999999999991,9.92,-2.502
-0.0399999999999991,10.24,-2.475
-0.0399999999999991,10.56,-2.448
-0.0399999999999991,10.88,-2.422
-0.0399999999999991,11.2,-2.398
-0.0399999999999991,11.52,-2.373
-0.0399999999999991,11.84,-2.35
-0.0399999999999991,12.16,-2.327
-0.0399999999999991,12.48,-2.304
-0.0399999999999991,12.8,-2.283
-0.0399999999999991,13.12,-2.261
-0.0399999999999991,13.44,-2.241
-0.0399999999999991,13.76,-2.22
-0.0399999999999991,14.08,-2.201
-0.0399999999999991,14.4,-2.181
-0.0399999999999991,14.72,-2.162
-0.0399999999999991,15.04,-2.144
-0.0399999999999991,15.36,-2.126
-0.0399999999999991,15.68,-2.108
-0.0399999999999991,16,-2.091
0.280000000000001,-16,-1.952
0.280000000000001,-15.68,-1.969
0.280000000000001,-15.36,-1.987
0.280000000000001,-15.04,-2.005
0.280000000000001,-14.72,-2.023
0.280000000000001,-14.4,-2.042
0.280000000000001,-14.08,-2.061
0.280000000000001,-13.76,-2.081
0.280000000000001,-13.44,-2.101
0.280000000000001,-13.12,-2.122
0.280000000000001,-12.8,-2.143
0.280000000000001,-12.48,-2.165
0.280000000000001,-12.16,-2.188
0.280000000000001,-11.84,-2.21
0.280000000000001,-11.52,-2.234
0.280000000000001,-11.2,-2.258
0.280000000000001,-10.88,-2.283
0.280000000000001,-10.56,-2.309
0.280000000000001,-10.24,-2.335
0.280000000000001,-9.92,-2.363
0.280000000000001,-9.6,-2.391
0.280000000000001,-9.28,-2.42
0.280000000000001,-8.96,-2.45
0.280000000000001,-8.64,-2.482
0.280000000000001,-8.32,-2.514
0.280000000000001,-8,-2.548
0.280000000000001,-7.68,-2.583
0.280000000000001,-7.36,-2.62
0.280000000000001,-7.04,-2.658
0.280000000000001,-6.72,-2.698
0.280000000000001,-6.4,-2.741
0.280000000000001,-6.08,-2.785
0.280000000000001,-5.76,-2.832
0.280000000000001,-5.44,-2.881
0.280000000000001,-5.12,-2.933
0.280000000000001,-4.8,-2.988
0.280000000000001,-4.48,-3.047
0.280000000000001,-4.16,-3.111
0.280000000000001,-3.84,-3.179
0.280000000000001,-3.52,-3.253
0.280000000000001,-3.2,-3.335
0.280000000000001,-2.88,-3.424
0.280000000000001,-2.56,-3.524
0.280000000000001,-2.24,-3.638
0.280000000000001,-1.92,-3.768
0.280000000000001,-1.6,-3.921
0.280000000000001,-1.28,-4.107
0.280000000000001,-0.96,-4.341
0.280000000000001,-0.64,-4.652
0.280000000000001,-0.32,-5.083
0.280000000000001,0,-5.446
0.280000000000001,0.32,-5.083
0.280000000000001,0.64,-4.652
0.280000000000001,0.96,-4.341
0.280000000000001,1.28,-4.107
0.280000000000001,1.6,-3.921
0.280000000000001,1.92,-3.768
0.280000000000001,2.24,-3.638
0.280000000000001,2.56,-3.524
0.280000000000001,2.88,-3.424
0.280000000000001,3.2,-3.335
0.280000000000001,3.52,-3.253
0.280000000000001,3.84,-3.179
0.280000000000001,4.16,-3.111
0.280000000000001,4.48,-3.047
0.280000000000001,4.8,-2.988
0.280000000000001,5.12,-2.933
0.280000000000001,5.44,-2.881
0.280000000000001,5.76,-2.832
0.280000000000001,6.08,-2.785
0.280000000000001,6.4,-2.741
0.280000000000001,6.72,-2.698
0.280000000000001,7.04,-2.658
0.280000000000001,7.36,-2.62
0.280000000000001,7.68,-2.583
0.280000000000001,8,-2.548
0.280000000000001,8.32,-2.514
0.280000000000001,8.64,-2.482
0.280000000000001,8.96,-2.45
0.280000000000001,9.28,-2.42
0.280000000000001,9.6,-2.391
0.280000000000001,9.92,-2.363
0.280000000000001,10.24,-2.335
0.280000000000001,10.56,-2.309
0.280000000000001,10.88,-2.283
0.280000000000001,11.2,-2.258
0.280000000000001,11.52,-2.234
0.280000000000001,11.84,-2.21
0.280000000000001,12.16,-2.188
0.280000000000001,12.48,-2.165
0.280000000000001,12.8,-2.143
0.280000000000001,13.12,-2.122
0.280000000000001,13.44,-2.101
0.280000000000001,13.76,-2.081
0.280000000000001,14.08,-2.061
0.280000000000001,14.4,-2.042
0.280000000000001,14.72,-2.023
0.280000000000001,15.04,-2.005
0.280000000000001,15.36,-1.987
0.280000000000001,15.68,-1.969
0.280000000000001,16,-1.952
0.600000000000001,-16,-1.812
0.600000000000001,-15.68,-1.83
0.600000000000001,-15.36,-1.847
0.600000000000001,-15.04,-1.865
0.600000000000001,-14.72,-1.884
0.600000000000001,-14.4,-1.903
0.600000000000001,-14.08,-1.922
0.600000000000001,-13.76,-1.942
0.600000000000001,-13.44,-1.962
0.600000000000001,-13.12,-1.982
0.600000000000001,-12.8,-2.004
0.600000000000001,-12.48,-2.025
0.600000000000001,-12.16,-2.048
0.600000000000001,-11.84,-2.071
0.600000000000001,-11.52,-2.094
0.600000000000001,-11.2,-2.118
0.600000000000001,-10.88,-2.143
0.600000000000001,-10.56,-2.169
0.600000000000001,-10.24,-2.195
0.600000000000001,-9.92,-2.223
0.600000000000001,-9.6,-2.251
0.600000000000001,-9.28,-2.28
0.600000000000001,-8.96,-2.31
0.600000000000001,-8.64,-2.341
0.600000000000001,-8.32,-2.373
0.600000000000001,-8,-2.407
0.600000000000001,-7.68,-2.442
0.600000000000001,-7.36,-2.479
0.600000000000001,-7.04,-2.517
0.600000000000001,-6.72,-2.557
0.600000000000001,-6.4,-2.599
0.600000000000001,-6.08,-2.643
0.600000000000001,-5.76,-2.689
0.600000000000001,-5.44,-2.738
0.600000000000001,-5.12,-2.79
0.600000000000001,-4.8,-2.844
0.600000000000001,-4.48,-2.903
0.600000000000001,-4.16,-2.965
0.600000000000001,-3.84,-3.033
0.600000000000001,-3.52,-3.105
0.600000000000001,-3.2,-3.184
0.600000000000001,-2.88,-3.271
0.600000000000001,-2.56,-3.368
0.600000000000001,-2.24,-3.475
0.600000000000001,-1.92,-3.598
0.600000000000001,-1.6,-3.738
0.600000000000001,-1.28,-3.902
0.600000000000001,-0.96,-4.094
0.600000000000001,-0.64,-4.315
0.600000000000001,-0.32,-4.536
0.600000000000001,0,-4.644
0.600000000000001,0.32,-4.536
0.600000000000001,0.64,-4.315
0.600000000000001,0.96,-4.094
0.600000000000001,1.28,-3.902
0.600000000000001,1.6,-3.738
0.600000000000001,1.92,-3.598
0.600000000000001,2.24,-3.475
0.600000000000001,2.56,-3.368
0.600000000000001,2.88,-3.271
0.600000000000001,3.2,-3.184
0.600000000000001,3.52,-3.105
0.600000000000001,3.84,-3.033
0.600000000000001,4.16,-2.965
0.600000000000001,4.48,-2.903
0.600000000000001,4.8,-2.844
0.600000000000001,5.12,-2.79
0.600000000000001,5.44,-2.738
0.600000000000001,5.76,-2.689
0.600000000000001,6.08,-2.643
0.600000000000001,6.4,-2.599
0.600000000000001,6.72,-2.557
0.600000000000001,7.04,-2.517
0.600000000000001,7.36,-2.479
0.600000000000001,7.68,-2.442
0.600000000000001,8,-2.407
0.600000000000001,8.32,-2.373
0.600000000000001,8.64,-2.341
0.600000000000001,8.96,-2.31
0.600000000000001,9.28,-2.28
0.600000000000001,9.6,-2.251
0.600000000000001,9.92,-2.223
0.600000000000001,10.24,-2.195
0.600000000000001,10.56,-2.169
0.600000000000001,10.88,-2.143
0.600000000000001,11.2,-2.118
0.600000000000001,11.52,-2.094
0.600000000000001,11.84,-2.071
0.600000000000001,12.16,-2.048
0.600000000000001,12.48,-2.025
0.600000000000001,12.8,-2.004
0.600000000000001,13.12,-1.982
0.600000000000001,13.44,-1.962
0.600000000000001,13.76,-1.942
0.600000000000001,14.08,-1.922
0.600000000000001,14.4,-1.903
0.600000000000001,14.72,-1.884
0.600000000000001,15.04,-1.865
0.600000000000001,15.36,-1.847
0.600000000000001,15.68,-1.83
0.600000000000001,16,-1.812
0.920000000000002,-16,-1.673
0.920000000000002,-15.68,-1.69
0.920000000000002,-15.36,-1.707
0.920000000000002,-15.04,-1.725
0.920000000000002,-14.72,-1.744
0.920000000000002,-14.4,-1.763
0.920000000000002,-14.08,-1.782
0.920000000000002,-13.76,-1.801
0.920000000000002,-13.44,-1.822
0.920000000000002,-13.12,-1.842
0.920000000000002,-12.8,-1.863
0.920000000000002,-12.48,-1.885
0.920000000000002,-12.16,-1.907
0.920000000000002,-11.84,-1.93
0.920000000000002,-11.52,-1.954
0.920000000000002,-11.2,-1.978
0.920000000000002,-10.88,-2.003
0.920000000000002,-10.56,-2.028
0.920000000000002,-10.24,-2.054
0.920000000000002,-9.92,-2.081
0.920000000000002,-9.6,-2.109
0.920000000000002,-9.28,-2.138
0.920000000000002,-8.96,-2.168
0.920000000000002,-8.64,-2.199
0.920000000000002,-8.32,-2.231
0.920000000000002,-8,-2.265
0.920000000000002,-7.68,-2.299
0.920000000000002,-7.36,-2.336
0.920000000000002,-7.04,-2.374
0.920000000000002,-6.72,-2.413
0.920000000000002,-6.4,-2.455
0.920000000000002,-6.08,-2.498
0.920000000000002,-5.76,-2.544
0.920000000000002,-5.44,-2.592
0.920000000000002,-5.12,-2.643
0.920000000000002,-4.8,-2.697
0.920000000000002,-4.48,-2.754
0.920000000000002,-4.16,-2.815
0.920000000000002,-3.84,-2.88
0.920000000000002,-3.52,-2.951
0.920000000000002,-3.2,-3.026
0.920000000000002,-2.88,-3.109
0.920000000000002,-2.56,-3.199
0.920000000000002,-2.24,-3.299
0.920000000000002,-1.92,-3.41
0.920000000000002,-1.6,-3.532
0.920000000000002,-1.28,-3.668
0.920000000000002,-0.96,-3.815
0.920000000000002,-0.64,-3.963
0.920000000000002,-0.32,-4.084
0.920000000000002,0,-4.134
0.920000000000002,0.32,-4.084
0.920000000000002,0.64,-3.963
0.920000000000002,0.96,-3.815
0.920000000000002,1.28,-3.668
0.920000000000002,1.6,-3.532
0.920000000000002,1.92,-3.41
0.920000000000002,2.24,-3.299
0.920000000000002,2.56,-3.199
0.920000000000002,2.88,-3.109
0.920000000000002,3.2,-3.026
0.920000000000002,3.52,-2.951
0.920000000000002,3.84,-2.88
0.920000000000002,4.16,-2.815
0.920000000000002,4.48,-2.754
0.920000000000002,4.8,-2.697
0.920000000000002,5.12,-2.643
0.920000000000002,5.44,-2.592
0.920000000000002,5.76,-2.544
0.920000000000002,6.08,-2.498
0.920000000000002,6.4,-2.455
0.920000000000002,6.72,-2.413
0.920000000000002,7.04,-2.374
0.920000000000002,7.36,-2.336
0.920000000000002,7.68,-2.299
0.920000000000002,8,-2.265
0.920000000000002,8.32,-2.231
0.920000000000002,8.64,-2.199
0.920000000000002,8.96,-2.168
0.920000000000002,9.28,-2.138
0.920000000000002,9.6,-2.109
0.920000000000002,9.92,-2.081
0.920000000000002,10.24,-2.054
0.920000000000002,10.56,-2.028
0.920000000000002,10.88,-2.003
0.920000000000002,11.2,-1.978
0.920000000000002,11.52,-1.954
0.920000000000002,11.84,-1.93
0.920000000000002,12.16,-1.907
0.920000000000002,12.48,-1.885
0.920000000000002,12.8,-1.863
0.920000000000002,13.12,-1.842
0.920000000000002,13.44,-1.822
0.920000000000002,13.76,-1.801
0.920000000000002,14.08,-1.782
0.920000000000002,14.4,-1.763
0.920000000000002,14.72,-1.744
0.920000000000002,15.04,-1.725
0.920000000000002,15.36,-1.707
0.920000000000002,15.68,-1.69
0.920000000000002,16,-1.673
1.24,-16,-1.533
1.24,-15.68,-1.55
1.24,-15.36,-1.567
1.24,-15.04,-1.585
1.24,-14.72,-1.603
1.24,-14.4,-1.622
1.24,-14.08,-1.641
1.24,-13.76,-1.661
1.24,-13.44,-1.681
1.24,-13.12,-1.701
1.24,-12.8,-1.722
1.24,-12.48,-1.744
1.24,-12.16,-1.766
1.24,-11.84,-1.789
1.24,-11.52,-1.813
1.24,-11.2,-1.837
1.24,-10.88,-1.861
1.24,-10.56,-1.887
1.24,-10.24,-1.913
1.24,-9.92,-1.94
1.24,-9.6,-1.967
1.24,-9.28,-1.996
1.24,-8.96,-2.025
1.24,-8.64,-2.056
1.24,-8.32,-2.088
1.24,-8,-2.121
1.24,-7.68,-2.155
1.24,-7.36,-2.191
1.24,-7.04,-2.229
1.24,-6.72,-2.268
1.24,-6.4,-2.309
1.24,-6.08,-2.352
1.24,-5.76,-2.397
1.24,-5.44,-2.444
1.24,-5.12,-2.494
1.24,-4.8,-2.546
1.24,-4.48,-2.602
1.24,-4.16,-2.661
1.24,-3.84,-2.723
1.24,-3.52,-2.79
1.24,-3.2,-2.862
1.24,-2.88,-2.939
1.24,-2.56,-3.022
1.24,-2.24,-3.112
1.24,-1.92,-3.209
1.24,-1.6,-3.313
1.24,-1.28,-3.422
1.24,-0.96,-3.532
1.24,-0.64,-3.633
1.24,-0.32,-3.707
1.24,0,-3.735
1.24,0.32,-3.707
1.24,0.64,-3.633
1.24,0.96,-3.532
1.24,1.28,-3.422
1.24,1.6,-3.313
1.24,1.92,-3.209
1.24,2.24,-3.112
1.24,2.56,-3.022
1.24,2.88,-2.939
1.24,3.2,-2.862
1.24,3.52,-2.79
1.24,3.84,-2.723
1.24,4.16,-2.661
1.24,4.48,-2.602
1.24,4.8,-2.546
1.24,5.12,-2.494
1.24,5.44,-2.444
1.24,5.76,-2.397
1.24,6.08,-2.352
1.24,6.4,-2.309
1.24,6.72,-2.268
1.24,7.04,-2.229
1.24,7.36,-2.191
1.24,7.68,-2.155
1.24,8,-2.121
1.24,8.32,-2.088
1.24,8.64,-2.056
1.24,8.96,-2.025
1.24,9.28,-1.996
1.24,9.6,-1.967
1.24,9.92,-1.94
1.24,10.24,-1.913
1.24,10.56,-1.887
1.24,10.88,-1.861
1.24,11.2,-1.837
1.24,11.52,-1.813
1.24,11.84,-1.789
1.24,12.16,-1.766
1.24,12.48,-1.744
1.24,12.8,-1.722
1.24,13.12,-1.701
1.24,13.44,-1.681
1.24,13.76,-1.661
1.24,14.08,-1.641
1.24,14.4,-1.622
1.24,14.72,-1.603
1.24,15.04,-1.585
1.24,15.36,-1.567
1.24,15.68,-1.55
1.24,16,-1.533
1.56,-16,-1.392
1.56,-15.68,-1.409
1.56,-15.36,-1.427
1.56,-15.04,-1.444
1.56,-14.72,-1.463
1.56,-14.4,-1.481
1.56,-14.08,-1.5
1.56,-13.76,-1.52
1.56,-13.44,-1.54
1.56,-13.12,-1.56
1.56,-12.8,-1.581
1.56,-12.48,-1.603
1.56,-12.16,-1.625
1.56,-11.84,-1.647
1.56,-11.52,-1.671
1.56,-11.2,-1.695
1.56,-10.88,-1.719
1.56,-10.56,-1.744
1.56,-10.24,-1.77
1.56,-9.92,-1.797
1.56,-9.6,-1.824
1.56,-9.28,-1.852
1.56,-8.96,-1.882
1.56,-8.64,-1.912
1.56,-8.32,-1.943
1.56,-8,-1.976
1.56,-7.68,-2.01
1.56,-7.36,-2.045
1.56,-7.04,-2.082
1.56,-6.72,-2.12
1.56,-6.4,-2.161
1.56,-6.08,-2.203
1.56,-5.76,-2.247
1.56,-5.44,-2.293
1.56,-5.12,-2.342
1.56,-4.8,-2.393
1.56,-4.48,-2.446
1.56,-4.16,-2.503
1.56,-3.84,-2.562
1.56,-3.52,-2.625
1.56,-3.2,-2.692
1.56,-2.88,-2.763
1.56,-2.56,-2.838
1.56,-2.24,-2.917
1.56,-1.92,-3.001
1.56,-1.6,-3.088
1.56,-1.28,-3.175
1.56,-0.96,-3.257
1.56,-0.64,-3.328
1.56,-0.32,-3.377
1.56,0,-3.395
1.56,0.32,-3.377
1.56,0.64,-3.328
1.56,0.96,-3.257
1.56,1.28,-3.175
1.56,1.6,-3.088
1.56,1.92,-3.001
1.56,2.24,-2.917
1.56,2.56,-2.838
1.56,2.88,-2.763
1.56,3.2,-2.692
1.56,3.52,-2.625
1.56,3.84,-2.562
1.56,4.16,-2.503
1.56,4.48,-2.446
1.56,4.8,-2.393
1.56,5.12,-2.342
1.56,5.44,-2.293
1.56,5.76,-2.247
1.56,6.08,-2.203
1.56,6.4,-2.161
1.56,6.72,-2.12
1.56,7.04,-2.082
1.56,7.36,-2.045
1.56,7.68,-2.01
1.56,8,-1.976
1.56,8.32,-1.943
1.56,8.64,-1.912
1.56,8.96,-1.882
1.56,9.28,-1.852
1.56,9.6,-1.824
1.56,9.92,-1.797
1.56,10.24,-1.77
1.56,10.56,-1.744
1.56,10.88,-1.719
1.56,11.2,-1.695
1.56,11.52,-1.671
1.56,11.84,-1.647
1.56,12.16,-1.625
1.56,12.48,-1.603
1.56,12.8,-1.581
1.56,13.12,-1.56
1.56,13.44,-1.54
1.56,13.76,-1.52
1.56,14.08,-1.5
1.56,14.4,-1.481
1.56,14.72,-1.463
1.56,15.04,-1.444
1.56,15.36,-1.427
1.56,15.68,-1.409
1.56,16,-1.392
1.88,-16,-1.251
1.88,-15.68,-1.268
1.88,-15.36,-1.286
1.88,-15.04,-1.303
1.88,-14.72,-1.321
1.88,-14.4,-1.34
1.88,-14.08,-1.359
1.88,-13.76,-1.378
1.88,-13.44,-1.398
1.88,-13.12,-1.418
1.88,-12.8,-1.439
1.88,-12.48,-1.461
1.88,-12.16,-1.483
1.88,-11.84,-1.505
1.88,-11.52,-1.528
1.88,-11.2,-1.552
1.88,-10.88,-1.576
1.88,-10.56,-1.601
1.88,-10.24,-1.627
1.88,-9.92,-1.653
1.88,-9.6,-1.68
1.88,-9.28,-1.708
1.88,-8.96,-1.737
1.88,-8.64,-1.767
1.88,-8.32,-1.797
1.88,-8,-1.829
1.88,-7.68,-1.863
1.88,-7.36,-1.897
1.88,-7.04,-1.933
1.88,-6.72,-1.971
1.88,-6.4,-2.011
1.88,-6.08,-2.052
1.88,-5.76,-2.095
1.88,-5.44,-2.14
1.88,-5.12,-2.187
1.88,-4.8,-2.236
1.88,-4.48,-2.288
1.88,-4.16,-2.341
1.88,-3.84,-2.397
1.88,-3.52,-2.456
1.88,-3.2,-2.518
1.88,-2.88,-2.582
1.88,-2.56,-2.649
1.88,-2.24,-2.719
1.88,-1.92,-2.79
1.88,-1.6,-2.861
1.88,-1.28,-2.931
1.88,-0.96,-2.994
1.88,-0.64,-3.046
1.88,-0.32,-3.08
1.88,0,-3.092
1.88,0.32,-3.08
1.88,0.64,-3.046
1.88,0.96,-2.994
1.88,1.28,-2.931
1.88,1.6,-2.861
1.88,1.92,-2.79
1.88,2.24,-2.719
1.88,2.56,-2.649
1.88,2.88,-2.582
1.88,3.2,-2.518
1.88,3.52,-2.456
1.88,3.84,-2.397
1.88,4.16,-2.341
1.88,4.48,-2.288
1.88,4.8,-2.236
1.88,5.12,-2.187
1.88,5.44,-2.14
1.88,5.76,-2.095
1.88,6.08,-2.052
1.88,6.4,-2.011
1.88,6.72,-1.971
1.88,7.04,-1.933
1.88,7.36,-1.897
1.88,7.68,-1.863
1.88,8,-1.829
1.88,8.32,-1.797
1.88,8.64,-1.767
1.88,8.96,-1.737
1.88,9.28,-1.708
1.88,9.6,-1.68
1.88,9.92,-1.653
1.88,10.24,-1.627
1.88,10.56,-1.601
1.88,10.88,-1.576
1.88,11.2,-1.552
1.88,11.52,-1.528
1.88,11.84,-1.505
1.88,12.16,-1.483
1.88,12.48,-1.461
1.88,12.8,-1.439
1.88,13.12,-1.418
1.88,13.44,-1.398
1.88,13.76,-1.378
1.88,14.08,-1.359
1.88,14.4,-1.34
1.88,14.72,-1.321
1.88,15.04,-1.303
1.88,15.36,-1.286
1.88,15.68,-1.268
1.88,16,-1.251
2.2,-16,-1.11
2.2,-15.68,-1.127
2.2,-15.36,-1.144
2.2,-15.04,-1.162
2.2,-14.72,-1.18
2.2,-14.4,-1.198
2.2,-14.08,-1.217
2.2,-13.76,-1.236
2.2,-13.44,-1.256
2.2,-13.12,-1.276
2.2,-12.8,-1.297
2.2,-12.48,-1.318
2.2,-12.16,-1.34
2.2,-11.84,-1.362
2.2,-11.52,-1.385
2.2,-11.2,-1.409
2.2,-10.88,-1.433
2.2,-10.56,-1.458
2.2,-10.24,-1.483
2.2,-9.92,-1.509
2.2,-9.6,-1.536
2.2,-9.28,-1.563
2.2,-8.96,-1.591
2.2,-8.64,-1.62
2.2,-8.32,-1.65
2.2,-8,-1.682
2.2,-7.68,-1.714
2.2,-7.36,-1.748
2.2,-7.04,-1.784
2.2,-6.72,-1.821
2.2,-6.4,-1.859
2.2,-6.08,-1.899
2.2,-5.76,-1.941
2.2,-5.44,-1.985
2.2,-5.12,-2.031
2.2,-4.8,-2.078
2.2,-4.48,-2.127
2.2,-4.16,-2.178
2.2,-3.84,-2.23
2.2,-3.52,-2.285
2.2,-3.2,-2.341
2.2,-2.88,-2.399
2.2,-2.56,-2.458
2.2,-2.24,-2.518
2.2,-1.92,-2.578
2.2,-1.6,-2.637
2.2,-1.28,-2.693
2.2,-0.96,-2.742
2.2,-0.64,-2.781
2.2,-0.32,-2.806
2.2,0,-2.815
2.2,0.32,-2.806
2.2,0.64,-2.781
2.2,0.96,-2.742
2.2,1.28,-2.693
2.2,1.6,-2.637
2.2,1.92,-2.578
2.2,2.24,-2.518
2.2,2.56,-2.458
2.2,2.88,-2.399
2.2,3.2,-2.341
2.2,3.52,-2.285
2.2,3.84,-2.23
2.2,4.16,-2.178
2.2,4.48,-2.127
2.2,4.8,-2.078
2.2,5.12,-2.031
2.2,5.44,-1.985
2.2,5.76,-1.941
2.2,6.08,-1.899
2.2,6.4,-1.859
2.2,6.72,-1.821
2.2,7.04,-1.784
2.2,7.36,-1.748
2.2,7.68,-1.714
2.2,8,-1.682
2.2,8.32,-1.65
2.2,8.64,-1.62
2.2,8.96,-1.591
2.2,9.28,-1.563
2.2,9.6,-1.536
2.2,9.92,-1.509
2.2,10.24,-1.483
2.2,10.56,-1.458
2.2,10.88,-1.433
2.2,11.2,-1.409
2.2,11.52,-1.385
2.2,11.84,-1.362
2.2,12.16,-1.34
2.2,12.48,-1.318
2.2,12.8,-1.297
2.2,13.12,-1.276
2.2,13.44,-1.256
2.2,13.76,-1.236
2.2,14.08,-1.217
2.2,14.4,-1.198
2.2,14.72,-1.18
2.2,15.04,-1.162
2.2,15.36,-1.144
2.2,15.68,-1.127
2.2,16,-1.11
2.52,-16,-0.969
2.52,-15.68,-0.986
2.52,-15.36,-1.003
2.52,-15.04,-1.02
2.52,-14.72,-1.038
2.52,-14.4,-1.056
2.52,-14.08,-1.074
2.52,-13.76,-1.093
2.52,-13.44,-1.113
2.52,-13.12,-1.133
2.52,-12.8,-1.154
2.52,-12.48,-1.175
2.52,-12.16,-1.197
2.52,-11.84,-1.219
2.52,-11.52,-1.242
2.52,-11.2,-1.265
2.52,-10.88,-1.289
2.52,-10.56,-1.314
2.52,-10.24,-1.339
2.52,-9.92,-1.364
2.52,-9.6,-1.39
2.52,-9.28,-1.417
2.52,-8.96,-1.444
2.52,-8.64,-1.473
2.52,-8.32,-1.502
2.52,-8,-1.533
2.52,-7.68,-1.564
2.52,-7.36,-1.597
2.52,-7.04,-1.632
2.52,-6.72,-1.668
2.52,-6.4,-1.706
2.52,-6.08,-1.745
2.52,-5.76,-1.786
2.52,-5.44,-1.828
2.52,-5.12,-1.872
2.52,-4.8,-1.918
2.52,-4.48,-1.964
2.52,-4.16,-2.012
2.52,-3.84,-2.061
2.52,-3.52,-2.111
2.52,-3.2,-2.162
2.52,-2.88,-2.214
2.52,-2.56,-2.266
2.52,-2.24,-2.317
2.52,-1.92,-2.368
2.52,-1.6,-2.417
2.52,-1.28,-2.461
2.52,-0.96,-2.499
2.52,-0.64,-2.529
2.52,-0.32,-2.548
2.52,0,-2.555
2.52,0.32,-2.548
2.52,0.64,-2.529
2.52,0.96,-2.499
2.52,1.28,-2.461
2.52,1.6,-2.417
2.52,1.92,-2.368
2.52,2.24,-2.317
2.52,2.56,-2.266
2.52,2.88,-2.214
2.52,3.2,-2.162
2.52,3.52,-2.111
2.52,3.84,-2.061
2.52,4.16,-2.012
2.52,4.48,-1.964
2.52,4.8,-1.918
2.52,5.12,-1.872
2.52,5.44,-1.828
2.52,5.76,-1.786
2.52,6.08,-1.745
2.52,6.4,-1.706
2.52,6.72,-1.668
2.52,7.04,-1.632
2.52,7.36,-1.597
2.52,7.68,-1.564
2.52,8,-1.533
2.52,8.32,-1.502
2.52,8.64,-1.473
2.52,8.96,-1.444
2.52,9.28,-1.417
2.52,9.6,-1.39
2.52,9.92,-1.364
2.52,10.24,-1.339
2.52,10.56,-1.314
2.52,10.88,-1.289
2.52,11.2,-1.265
2.52,11.52,-1.242
2.52,11.84,-1.219
2.52,12.16,-1.197
2.52,12.48,-1.175
2.52,12.8,-1.154
2.52,13.12,-1.133
2.52,13.44,-1.113
2.52,13.76,-1.093
2.52,14.08,-1.074
2.52,14.4,-1.056
2.52,14.72,-1.038
2.52,15.04,-1.02
2.52,15.36,-1.003
2.52,15.68,-0.986
2.52,16,-0.969
2.84,-16,-0.827
2.84,-15.68,-0.844
2.84,-15.36,-0.861
2.84,-15.04,-0.878
2.84,-14.72,-0.895
2.84,-14.4,-0.913
2.84,-14.08,-0.931
2.84,-13.76,-0.95
2.84,-13.44,-0.969
2.84,-13.12,-0.989
2.84,-12.8,-1.01
2.84,-12.48,-1.031
2.84,-12.16,-1.053
2.84,-11.84,-1.075
2.84,-11.52,-1.098
2.84,-11.2,-1.121
2.84,-10.88,-1.145
2.84,-10.56,-1.169
2.84,-10.24,-1.194
2.84,-9.92,-1.219
2.84,-9.6,-1.244
2.84,-9.28,-1.27
2.84,-8.96,-1.297
2.84,-8.64,-1.324
2.84,-8.32,-1.353
2.84,-8,-1.382
2.84,-7.68,-1.413
2.84,-7.36,-1.445
2.84,-7.04,-1.479
2.84,-6.72,-1.514
2.84,-6.4,-1.551
2.84,-6.08,-1.589
2.84,-5.76,-1.629
2.84,-5.44,-1.67
2.84,-5.12,-1.713
2.84,-4.8,-1.756
2.84,-4.48,-1.8
2.84,-4.16,-1.845
2.84,-3.84,-1.891
2.84,-3.52,-1.937
2.84,-3.2,-1.983
2.84,-2.88,-2.028
2.84,-2.56,-2.074
2.84,-2.24,-2.118
2.84,-1.92,-2.16
2.84,-1.6,-2.2
2.84,-1.28,-2.235
2.84,-0.96,-2.266
2.84,-0.64,-2.289
2.84,-0.32,-2.303
2.84,0,-2.308
2.84,0.32,-2.303
2.84,0.64,-2.289
2.84,0.96,-2.266
2.84,1.28,-2.235
2.84,1.6,-2.2
2.84,1.92,-2.16
2.84,2.24,-2.118
2.84,2.56,-2.074
2.84,2.88,-2.028
2.84,3.2,-1.983
2.84,3.52,-1.937
2.84,3.84,-1.891
2.84,4.16,-1.845
2.84,4.48,-1.8
2.84,4.8,-1.756
2.84,5.12,-1.713
2.84,5.44,-1.67
2.84,5.76,-1.629
2.84,6.08,-1.589
2.84,6.4,-1.551
2.84,6.72,-1.514
2.84,7.04,-1.479
2.84,7.36,-1.445
2.84,7.68,-1.413
2.84,8,-1.382
2.84,8.32,-1.353
2.84,8.64,-1.324
2.84,8.96,-1.297
2.84,9.28,-1.27
2.84,9.6,-1.244
2.84,9.92,-1.219
2.84,10.24,-1.194
2.84,10.56,-1.169
2.84,10.88,-1.145
2.84,11.2,-1.121
2.84,11.52,-1.098
2.84,11.84,-1.075
2.84,12.16,-1.053
2.84,12.48,-1.031
2.84,12.8,-1.01
2.84,13.12,-0.989
2.84,13.44,-0.969
2.84,13.76,-0.95
2.84,14.08,-0.931
2.84,14.4,-0.913
2.84,14.72,-0.895
2.84,15.04,-0.878
2.84,15.36,-0.861
2.84,15.68,-0.844
2.84,16,-0.827
3.16,-16,-0.685
3.16,-15.68,-0.702
3.16,-15.36,-0.719
3.16,-15.04,-0.735
3.16,-14.72,-0.753
3.16,-14.4,-0.77
3.16,-14.08,-0.788
3.16,-13.76,-0.806
3.16,-13.44,-0.826
3.16,-13.12,-0.845
3.16,-12.8,-0.866
3.16,-12.48,-0.887
3.16,-12.16,-0.908
3.16,-11.84,-0.93
3.16,-11.52,-0.953
3.16,-11.2,-0.976
3.16,-10.88,-1
3.16,-10.56,-1.024
3.16,-10.24,-1.048
3.16,-9.92,-1.073
3.16,-9.6,-1.097
3.16,-9.28,-1.123
3.16,-8.96,-1.148
3.16,-8.64,-1.175
3.16,-8.32,-1.202
3.16,-8,-1.231
3.16,-7.68,-1.261
3.16,-7.36,-1.292
3.16,-7.04,-1.324
3.16,-6.72,-1.359
3.16,-6.4,-1.394
3.16,-6.08,-1.432
3.16,-5.76,-1.471
3.16,-5.44,-1.511
3.16,-5.12,-1.552
3.16,-4.8,-1.594
3.16,-4.48,-1.636
3.16,-4.16,-1.678
3.16,-3.84,-1.721
3.16,-3.52,-1.762
3.16,-3.2,-1.803
3.16,-2.88,-1.844
3.16,-2.56,-1.882
3.16,-2.24,-1.92
3.16,-1.92,-1.955
3.16,-1.6,-1.987
3.16,-1.28,-2.015
3.16,-0.96,-2.039
3.16,-0.64,-2.057
3.16,-0.32,-2.068
3.16,0,-2.072
3.16,0.32,-2.068
3.16,0.64,-2.057
3.16,0.96,-2.039
3.16,1.28,-2.015
3.16,1.6,-1.987
3.16,1.92,-1.955
3.16,2.24,-1.92
3.16,2.56,-1.882
3.16,2.88,-1.844
3.16,3.2,-1.803
3.16,3.52,-1.762
3.16,3.84,-1.721
3.16,4.16,-1.678
3.16,4.48,-1.636
3.16,4.8,-1.594
3.16,5.12,-1.552
3.16,5.44,-1.511
3.16,5.76,-1.471
3.16,6.08,-1.432
3.16,6.4,-1.394
3.16,6.72,-1.359
3.16,7.04,-1.324
3.16,7.36,-1.292
3.16,7.68,-1.261
3.16,8,-1.231
3.16,8.32,-1.202
3.16,8.64,-1.175
3.16,8.96,-1.148
3.16,9.28,-1.123
3.16,9.6,-1.097
3.16,9.92,-1.073
3.16,10.24,-1.048
3.16,10.56,-1.024
3.16,10.88,-1
3.16,11.2,-0.976
3.16,11.52,-0.953
3.16,11.84,-0.93
3.16,12.16,-0.908
3.16,12.48,-0.887
3.16,12.8,-0.866
3.16,13.12,-0.845
3.16,13.44,-0.826
3.16,13.76,-0.806
3.16,14.08,-0.788
3.16,14.4,-0.77
3.16,14.72,-0.753
3.16,15.04,-0.735
3.16,15.36,-0.719
3.16,15.68,-0.702
3.16,16,-0.685
3.48,-16,-0.544
3.48,-15.68,-0.56
3.48,-15.36,-0.576
3.48,-15.04,-0.593
3.48,-14.72,-0.609
3.48,-14.4,-0.626
3.48,-14.08,-0.644
3.48,-13.76,-0.662
3.48,-13.44,-0.681
3.48,-13.12,-0.7
3.48,-12.8,-0.721
3.48,-12.48,-0.742
3.48,-12.16,-0.763
3.48,-11.84,-0.785
3.48,-11.52,-0.808
3.48,-11.2,-0.831
3.48,-10.88,-0.855
3.48,-10.56,-0.879
3.48,-10.24,-0.902
3.48,-9.92,-0.926
3.48,-9.6,-0.95
3.48,-9.28,-0.975
3.48,-8.96,-0.999
3.48,-8.64,-1.025
3.48,-8.32,-1.051
3.48,-8,-1.078
3.48,-7.68,-1.107
3.48,-7.36,-1.137
3.48,-7.04,-1.168
3.48,-6.72,-1.201
3.48,-6.4,-1.236
3.48,-6.08,-1.273
3.48,-5.76,-1.311
3.48,-5.44,-1.35
3.48,-5.12,-1.39
3.48,-4.8,-1.431
3.48,-4.48,-1.471
3.48,-4.16,-1.511
3.48,-3.84,-1.551
3.48,-3.52,-1.589
3.48,-3.2,-1.625
3.48,-2.88,-1.66
3.48,-2.56,-1.693
3.48,-2.24,-1.724
3.48,-1.92,-1.752
3.48,-1.6,-1.778
3.48,-1.28,-1.8
3.48,-0.96,-1.818
3.48,-0.64,-1.832
3.48,-0.32,-1.84
3.48,0,-1.843
3.48,0.32,-1.84
3.48,0.64,-1.832
3.48,0.96,-1.818
3.48,1.28,-1.8
3.48,1.6,-1.778
3.48,1.92,-1.752
3.48,2.24,-1.724
3.48,2.56,-1.693
3.48,2.88,-1.66
3.48,3.2,-1.625
3.48,3.52,-1.589
3.48,3.84,-1.551
3.48,4.16,-1.511
3.48,4.48,-1.471
3.48,4.8,-1.431
3.48,5.12,-1.39
3.48,5.44,-1.35
3.48,5.76,-1.311
3.48,6.08,-1.273
3.48,6.4,-1.236
3.48,6.72,-1.201
3.48,7.04,-1.168
3.48,7.36,-1.137
3.48,7.68,-1.107
3.48,8,-1.078
3.48,8.32,-1.051
3.48,8.64,-1.025
3.48,8.96,-0.999
3.48,9.28,-0.975
3.48,9.6,-0.95
3.48,9.92,-0.926
3.48,10.24,-0.902
3.48,10.56,-0.879
3.48,10.88,-0.855
3.48,11.2,-0.831
3.48,11.52,-0.808
3.48,11.84,-0.785
3.48,12.16,-0.763
3.48,12.48,-0.742
3.48,12.8,-0.721
3.48,13.12,-0.7
3.48,13.44,-0.681
3.48,13.76,-0.662
3.48,14.08,-0.644
3.48,14.4,-0.626
3.48,14.72,-0.609
3.48,15.04,-0.593
3.48,15.36,-0.576
3.48,15.68,-0.56
3.48,16,-0.544
3.8,-16,-0.401
3.8,-15.68,-0.417
3.8,-15.36,-0.433
3.8,-15.04,-0.45
3.8,-14.72,-0.466
3.8,-14.4,-0.482
3.8,-14.08,-0.5
3.8,-13.76,-0.517
3.8,-13.44,-0.536
3.8,-13.12,-0.555
3.8,-12.8,-0.575
3.8,-12.48,-0.596
3.8,-12.16,-0.618
3.8,-11.84,-0.64
3.8,-11.52,-0.663
3.8,-11.2,-0.686
3.8,-10.88,-0.71
3.8,-10.56,-0.733
3.8,-10.24,-0.756
3.8,-9.92,-0.78
3.8,-9.6,-0.803
3.8,-9.28,-0.826
3.8,-8.96,-0.85
3.8,-8.64,-0.873
3.8,-8.32,-0.898
3.8,-8,-0.924
3.8,-7.68,-0.951
3.8,-7.36,-0.98
3.8,-7.04,-1.01
3.8,-6.72,-1.043
3.8,-6.4,-1.077
3.8,-6.08,-1.113
3.8,-5.76,-1.15
3.8,-5.44,-1.189
3.8,-5.12,-1.228
3.8,-4.8,-1.268
3.8,-4.48,-1.307
3.8,-4.16,-1.345
3.8,-3.84,-1.382
3.8,-3.52,-1.416
3.8,-3.2,-1.449
3.8,-2.88,-1.478
3.8,-2.56,-1.506
3.8,-2.24,-1.53
3.8,-1.92,-1.552
3.8,-1.6,-1.572
3.8,-1.28,-1.589
3.8,-0.96,-1.602
3.8,-0.64,-1.612
3.8,-0.32,-1.618
3.8,0,-1.62
3.8,0.32,-1.618
3.8,0.64,-1.612
3.8,0.96,-1.602
3.8,1.28,-1.589
3.8,1.6,-1.572
3.8,1.92,-1.552
3.8,2.24,-1.53
3.8,2.56,-1.506
3.8,2.88,-1.478
3.8,3.2,-1.449
3.8,3.52,-1.416
3.8,3.84,-1.382
3.8,4.16,-1.345
3.8,4.48,-1.307
3.8,4.8,-1.268
3.8,5.12,-1.228
3.8,5.44,-1.189
3.8,5.76,-1.15
3.8,6.08,-1.113
3.8,6.4,-1.077
3.8,6.72,-1.043
3.8,7.04,-1.01
3.8,7.36,-0.98
3.8,7.68,-0.951
3.8,8,-0.924
3.8,8.32,-0.898
3.8,8.64,-0.873
3.8,8.96,-0.85
3.8,9.28,-0.826
3.8,9.6,-0.803
3.8,9.92,-0.78
3.8,10.24,-0.756
3.8,10.56,-0.733
3.8,10.88,-0.71
3.8,11.2,-0.686
3.8,11.52,-0.663
3.8,11.84,-0.64
3.8,12.16,-0.618
3.8,12.48,-0.596
3.8,12.8,-0.575
3.8,13.12,-0.555
3.8,13.44,-0.536
3.8,13.76,-0.517
3.8,14.08,-0.5
3.8,14.4,-0.482
3.8,14.72,-0.466
3.8,15.04,-0.45
3.8,15.36,-0.433
3.8,15.68,-0.417
3.8,16,-0.401
4.12,-16,-0.259
4.12,-15.68,-0.275
4.12,-15.36,-0.291
4.12,-15.04,-0.306
4.12,-14.72,-0.322
4.12,-14.4,-0.338
4.12,-14.08,-0.354
4.12,-13.76,-0.372
4.12,-13.44,-0.39
4.12,-13.12,-0.409
4.12,-12.8,-0.429
4.12,-12.48,-0.449
4.12,-12.16,-0.471
4.12,-11.84,-0.494
4.12,-11.52,-0.517
4.12,-11.2,-0.541
4.12,-10.88,-0.564
4.12,-10.56,-0.588
4.12,-10.24,-0.611
4.12,-9.92,-0.633
4.12,-9.6,-0.656
4.12,-9.28,-0.677
4.12,-8.96,-0.699
4.12,-8.64,-0.722
4.12,-8.32,-0.744
4.12,-8,-0.769
4.12,-7.68,-0.794
4.12,-7.36,-0.821
4.12,-7.04,-0.85
4.12,-6.72,-0.882
4.12,-6.4,-0.915
4.12,-6.08,-0.951
4.12,-5.76,-0.988
4.12,-5.44,-1.027
4.12,-5.12,-1.066
4.12,-4.8,-1.105
4.12,-4.48,-1.144
4.12,-4.16,-1.181
4.12,-3.84,-1.215
4.12,-3.52,-1.246
4.12,-3.2,-1.274
4.12,-2.88,-1.299
4.12,-2.56,-1.321
4.12,-2.24,-1.339
4.12,-1.92,-1.355
4.12,-1.6,-1.369
4.12,-1.28,-1.381
4.12,-0.96,-1.39
4.12,-0.64,-1.396
4.12,-0.32,-1.4
4.12,0,-1.402
4.12,0.32,-1.4
4.12,0.64,-1.396
4.12,0.96,-1.39
4.12,1.28,-1.381
4.12,1.6,-1.369
4.12,1.92,-1.355
4.12,2.24,-1.339
4.12,2.56,-1.321
4.12,2.88,-1.299
4.12,3.2,-1.274
4.12,3.52,-1.246
4.12,3.84,-1.215
4.12,4.16,-1.181
4.12,4.48,-1.144
4.12,4.8,-1.105
4.12,5.12,-1.066
4.12,5.44,-1.027
4.12,5.76,-0.988
4.12,6.08,-0.951
4.12,6.4,-0.915
4.12,6.72,-0.882
4.12,7.04,-0.85
4.12,7.36,-0.821
4.12,7.68,-0.794
4.12,8,-0.769
4.12,8.32,-0.744
4.12,8.64,-0.722
4.12,8.96,-0.699
4.12,9.28,-0.677
4.12,9.6,-0.656
4.12,9.92,-0.633
4.12,10.24,-0.611
4.12,10.56,-0.588
4.12,10.88,-0.564
4.12,11.2,-0.541
4.12,11.52,-0.517
4.12,11.84,-0.494
4.12,12.16,-0.471
4.12,12.48,-0.449
4.12,12.8,-0.429
4.12,13.12,-0.409
4.12,13.44,-0.39
4.12,13.76,-0.372
4.12,14.08,-0.354
4.12,14.4,-0.338
4.12,14.72,-0.322
4.12,15.04,-0.306
4.12,15.36,-0.291
4.12,15.68,-0.275
4.12,16,-0.259
4.44,-16,-0.118
4.44,-15.68,-0.133
4.44,-15.36,-0.148
4.44,-15.04,-0.163
4.44,-14.72,-0.178
4.44,-14.4,-0.193
4.44,-14.08,-0.209
4.44,-13.76,-0.225
4.44,-13.44,-0.243
4.44,-13.12,-0.261
4.44,-12.8,-0.281
4.44,-12.48,-0.302
4.44,-12.16,-0.324
4.44,-11.84,-0.347
4.44,-11.52,-0.371
4.44,-11.2,-0.395
4.44,-10.88,-0.419
4.44,-10.56,-0.443
4.44,-10.24,-0.465
4.44,-9.92,-0.487
4.44,-9.6,-0.508
4.44,-9.28,-0.529
4.44,-8.96,-0.549
4.44,-8.64,-0.569
4.44,-8.32,-0.59
4.44,-8,-0.612
4.44,-7.68,-0.635
4.44,-7.36,-0.661
4.44,-7.04,-0.689
4.44,-6.72,-0.719
4.44,-6.4,-0.752
4.44,-6.08,-0.787
4.44,-5.76,-0.825
4.44,-5.44,-0.864
4.44,-5.12,-0.904
4.44,-4.8,-0.944
4.44,-4.48,-0.982
4.44,-4.16,-1.019
4.44,-3.84,-1.051
4.44,-3.52,-1.08
4.44,-3.2,-1.104
4.44,-2.88,-1.123
4.44,-2.56,-1.139
4.44,-2.24,-1.151
4.44,-1.92,-1.161
4.44,-1.6,-1.168
4.44,-1.28,-1.175
4.44,-0.96,-1.179
4.44,-0.64,-1.183
4.44,-0.32,-1.185
4.44,0,-1.186
4.44,0.32,-1.185
4.44,0.64,-1.183
4.44,0.96,-1.179
4.44,1.28,-1.175
4.44,1.6,-1.168
4.44,1.92,-1.161
4.44,2.24,-1.151
4.44,2.56,-1.139
4.44,2.88,-1.123
4.44,3.2,-1.104
4.44,3.52,-1.08
4.44,3.84,-1.051
4.44,4.16,-1.019
4.44,4.48,-0.982
4.44,4.8,-0.944
4.44,5.12,-0.904
4.44,5.44,-0.864
4.44,5.76,-0.825
4.44,6.08,-0.787
4.44,6.4,-0.752
4.44,6.72,-0.719
4.44,7.04,-0.689
4.44,7.36,-0.661
4.44,7.68,-0.635
4.44,8,-0.612
4.44,8.32,-0.59
4.44,8.64,-0.569
4.44,8.96,-0.549
4.44,9.28,-0.529
4.44,9.6,-0.508
4.44,9.92,-0.487
4.44,10.24,-0.465
4.44,10.56,-0.443
4.44,10.88,-0.419
4.44,11.2,-0.395
4.44,11.52,-0.371
4.44,11.84,-0.347
4.44,12.16,-0.324
4.44,12.48,-0.302
4.44,12.8,-0.281
4.44,13.12,-0.261
4.44,13.44,-0.243
4.44,13.76,-0.225
4.44,14.08,-0.209
4.44,14.4,-0.193
4.44,14.72,-0.178
4.44,15.04,-0.163
4.44,15.36,-0.148
4.44,15.68,-0.133
4.44,16,-0.118
4.76,-16,0.024
4.76,-15.68,0.009
4.76,-15.36,-0.006
4.76,-15.04,-0.02
4.76,-14.72,-0.033
4.76,-14.4,-0.048
4.76,-14.08,-0.062
4.76,-13.76,-0.078
4.76,-13.44,-0.094
4.76,-13.12,-0.113
4.76,-12.8,-0.132
4.76,-12.48,-0.154
4.76,-12.16,-0.176
4.76,-11.84,-0.2
4.76,-11.52,-0.225
4.76,-11.2,-0.25
4.76,-10.88,-0.274
4.76,-10.56,-0.298
4.76,-10.24,-0.321
4.76,-9.92,-0.342
4.76,-9.6,-0.362
4.76,-9.28,-0.381
4.76,-8.96,-0.398
4.76,-8.64,-0.416
4.76,-8.32,-0.434
4.76,-8,-0.453
4.76,-7.68,-0.474
4.76,-7.36,-0.498
4.76,-7.04,-0.524
4.76,-6.72,-0.553
4.76,-6.4,-0.586
4.76,-6.08,-0.621
4.76,-5.76,-0.66
4.76,-5.44,-0.7
4.76,-5.12,-0.742
4.76,-4.8,-0.783
4.76,-4.48,-0.823
4.76,-4.16,-0.86
4.76,-3.84,-0.892
4.76,-3.52,-0.918
4.76,-3.2,-0.938
4.76,-2.88,-0.951
4.76,-2.56,-0.96
4.76,-2.24,-0.965
4.76,-1.92,-0.968
4.76,-1.6,-0.969
4.76,-1.28,-0.97
4.76,-0.96,-0.971
4.76,-0.64,-0.971
4.76,-0.32,-0.971
4.76,0,-0.971
4.76,0.32,-0.971
4.76,0.64,-0.971
4.76,0.96,-0.971
4.76,1.28,-0.97
4.76,1.6,-0.969
4.76,1.92,-0.968
4.76,2.24,-0.965
4.76,2.56,-0.96
4.76,2.88,-0.951
4.76,3.2,-0.938
4.76,3.52,-0.918
4.76,3.84,-0.892
4.76,4.16,-0.86
4.76,4.48,-0.823
4.76,4.8,-0.783
4.76,5.12,-0.742
4.76,5.44,-0.7
4.76,5.76,-0.66
4.76,6.08,-0.621
4.76,6.4,-0.586
4.76,6.72,-0.553
4.76,7.04,-0.524
4.76,7.36,-0.498
4.76,7.68,-0.474
4.76,8,-0.453
4.76,8.32,-0.434
4.76,8.64,-0.416
4.76,8.96,-0.398
4.76,9.28,-0.381
4.76,9.6,-0.362
4.76,9.92,-0.342
4.76,10.24,-0.321
4.76,10.56,-0.298
4.76,10.88,-0.274
4.76,11.2,-0.25
4.76,11.52,-0.225
4.76,11.84,-0.2
4.76,12.16,-0.176
4.76,12.48,-0.154
4.76,12.8,-0.132
4.76,13.12,-0.113
4.76,13.44,-0.094
4.76,13.76,-0.078
4.76,14.08,-0.062
4.76,14.4,-0.048
4.76,14.72,-0.033
4.76,15.04,-0.02
4.76,15.36,-0.006
4.76,15.68,0.009
4.76,16,0.024
5.08,-16,0.165
5.08,-15.68,0.15
5.08,-15.36,0.136
5.08,-15.04,0.124
5.08,-14.72,0.111
5.08,-14.4,0.099
5.08,-14.08,0.085
5.08,-13.76,0.071
5.08,-13.44,0.055
5.08,-13.12,0.038
5.08,-12.8,0.018
5.08,-12.48,-0.004
5.08,-12.16,-0.027
5.08,-11.84,-0.052
5.08,-11.52,-0.078
5.08,-11.2,-0.104
5.08,-10.88,-0.13
5.08,-10.56,-0.155
5.08,-10.24,-0.178
5.08,-9.92,-0.199
5.08,-9.6,-0.217
5.08,-9.28,-0.233
5.08,-8.96,-0.248
5.08,-8.64,-0.262
5.08,-8.32,-0.277
5.08,-8,-0.293
5.08,-7.68,-0.311
5.08,-7.36,-0.332
5.08,-7.04,-0.357
5.08,-6.72,-0.385
5.08,-6.4,-0.417
5.08,-6.08,-0.453
5.08,-5.76,-0.492
5.08,-5.44,-0.535
5.08,-5.12,-0.579
5.08,-4.8,-0.624
5.08,-4.48,-0.668
5.08,-4.16,-0.707
5.08,-3.84,-0.739
5.08,-3.52,-0.763
5.08,-3.2,-0.777
5.08,-2.88,-0.784
5.08,-2.56,-0.784
5.08,-2.24,-0.781
5.08,-1.92,-0.776
5.08,-1.6,-0.771
5.08,-1.28,-0.766
5.08,-0.96,-0.762
5.08,-0.64,-0.759
5.08,-0.32,-0.757
5.08,0,-0.757
5.08,0.32,-0.757
5.08,0.64,-0.759
5.08,0.96,-0.762
5.08,1.28,-0.766
5.08,1.6,-0.771
5.08,1.92,-0.776
5.08,2.24,-0.781
5.08,2.56,-0.784
5.08,2.88,-0.784
5.08,3.2,-0.777
5.08,3.52,-0.763
5.08,3.84,-0.739
5.08,4.16,-0.707
5.08,4.48,-0.668
5.08,4.8,-0.624
5.08,5.12,-0.579
5.08,5.44,-0.535
5.08,5.76,-0.492
5.08,6.08,-0.453
5.08,6.4,-0.417
5.08,6.72,-0.385
5.08,7.04,-0.357
5.08,7.36,-0.332
5.08,7.68,-0.311
5.08,8,-0.293
5.08,8.32,-0.277
5.08,8.64,-0.262
5.08,8.96,-0.248
5.08,9.28,-0.233
5.08,9.6,-0.217
5.08,9.92,-0.199
5.08,10.24,-0.178
5.08,10.56,-0.155
5.08,10.88,-0.13
5.08,11.2,-0.104
5.08,11.52,-0.078
5.08,11.84,-0.052
5.08,12.16,-0.027
5.08,12.48,-0.004
5.08,12.8,0.018
5.08,13.12,0.038
5.08,13.44,0.055
5.08,13.76,0.071
5.08,14.08,0.085
5.08,14.4,0.099
5.08,14.72,0.111
5.08,15.04,0.124
5.08,15.36,0.136
5.08,15.68,0.15
5.08,16,0.165
5.4,-16,0.304
5.4,-15.68,0.29
5.4,-15.36,0.278
5.4,-15.04,0.266
5.4,-14.72,0.256
5.4,-14.4,0.245
5.4,-14.08,0.234
5.4,-13.76,0.221
5.4,-13.44,0.207
5.4,-13.12,0.19
5.4,-12.8,0.17
5.4,-12.48,0.148
5.4,-12.16,0.124
5.4,-11.84,0.097
5.4,-11.52,0.069
5.4,-11.2,0.04
5.4,-10.88,0.012
5.4,-10.56,-0.014
5.4,-10.24,-0.038
5.4,-9.92,-0.058
5.4,-9.6,-0.074
5.4,-9.28,-0.087
5.4,-8.96,-0.098
5.4,-8.64,-0.108
5.4,-8.32,-0.118
5.4,-8,-0.13
5.4,-7.68,-0.145
5.4,-7.36,-0.163
5.4,-7.04,-0.185
5.4,-6.72,-0.212
5.4,-6.4,-0.244
5.4,-6.08,-0.281
5.4,-5.76,-0.322
5.4,-5.44,-0.367
5.4,-5.12,-0.416
5.4,-4.8,-0.467
5.4,-4.48,-0.516
5.4,-4.16,-0.561
5.4,-3.84,-0.595
5.4,-3.52,-0.617
5.4,-3.2,-0.625
5.4,-2.88,-0.623
5.4,-2.56,-0.613
5.4,-2.24,-0.599
5.4,-1.92,-0.585
5.4,-1.6,-0.572
5.4,-1.28,-0.561
5.4,-0.96,-0.552
5.4,-0.64,-0.546
5.4,-0.32,-0.542
5.4,0,-0.541
5.4,0.32,-0.542
5.4,0.64,-0.546
5.4,0.96,-0.552
5.4,1.28,-0.561
5.4,1.6,-0.572
5.4,1.92,-0.585
5.4,2.24,-0.599
5.4,2.56,-0.613
5.4,2.88,-0.623
5.4,3.2,-0.625
5.4,3.52,-0.617
5.4,3.84,-0.595
5.4,4.16,-0.561
5.4,4.48,-0.516
5.4,4.8,-0.467
5.4,5.12,-0.416
5.4,5.44,-0.367
5.4,5.76,-0.322
5.4,6.08,-0.281
5.4,6.4,-0.244
5.4,6.72,-0.212
5.4,7.04,-0.185
5.4,7.36,-0.163
5.4,7.68,-0.145
5.4,8,-0.13
5.4,8.32,-0.118
5.4,8.64,-0.108
5.4,8.96,-0.098
5.4,9.28,-0.087
5.4,9.6,-0.074
5.4,9.92,-0.058
5.4,10.24,-0.038
5.4,10.56,-0.014
5.4,10.88,0.012
5.4,11.2,0.04
5.4,11.52,0.069
5.4,11.84,0.097
5.4,12.16,0.124
5.4,12.48,0.148
5.4,12.8,0.17
5.4,13.12,0.19
5.4,13.44,0.207
5.4,13.76,0.221
5.4,14.08,0.234
5.4,14.4,0.245
5.4,14.72,0.256
5.4,15.04,0.266
5.4,15.36,0.278
5.4,15.68,0.29
5.4,16,0.304
5.72,-16,0.442
5.72,-15.68,0.429
5.72,-15.36,0.418
5.72,-15.04,0.409
5.72,-14.72,0.401
5.72,-14.4,0.393
5.72,-14.08,0.384
5.72,-13.76,0.373
5.72,-13.44,0.36
5.72,-13.12,0.345
5.72,-12.8,0.325
5.72,-12.48,0.303
5.72,-12.16,0.277
5.72,-11.84,0.248
5.72,-11.52,0.217
5.72,-11.2,0.185
5.72,-10.88,0.153
5.72,-10.56,0.124
5.72,-10.24,0.099
5.72,-9.92,0.079
5.72,-9.6,0.065
5.72,-9.28,0.057
5.72,-8.96,0.051
5.72,-8.64,0.047
5.72,-8.32,0.042
5.72,-8,0.035
5.72,-7.68,0.025
5.72,-7.36,0.01
5.72,-7.04,-0.01
5.72,-6.72,-0.035
5.72,-6.4,-0.066
5.72,-6.08,-0.103
5.72,-5.76,-0.147
5.72,-5.44,-0.197
5.72,-5.12,-0.252
5.72,-4.8,-0.31
5.72,-4.48,-0.37
5.72,-4.16,-0.424
5.72,-3.84,-0.465
5.72,-3.52,-0.485
5.72,-3.2,-0.485
5.72,-2.88,-0.469
5.72,-2.56,-0.444
5.72,-2.24,-0.418
5.72,-1.92,-0.393
5.72,-1.6,-0.371
5.72,-1.28,-0.353
5.72,-0.96,-0.34
5.72,-0.64,-0.33
5.72,-0.32,-0.325
5.72,0,-0.323
5.72,0.32,-0.325
5.72,0.64,-0.33
5.72,0.96,-0.34
5.72,1.28,-0.353
5.72,1.6,-0.371
5.72,1.92,-0.393
5.72,2.24,-0.418
5.72,2.56,-0.444
5.72,2.88,-0.469
5.72,3.2,-0.485
5.72,3.52,-0.485
5.72,3.84,-0.465
5.72,4.16,-0.424
5.72,4.48,-0.37
5.72,4.8,-0.31
5.72,5.12,-0.252
5.72,5.44,-0.197
5.72,5.76,-0.147
5.72,6.08,-0.103
5.72,6.4,-0.066
5.72,6.72,-0.035
5.72,7.04,-0.01
5.72,7.36,0.01
5.72,7.68,0.025
5.72,8,0.035
5.72,8.32,0.042
5.72,8.64,0.047
5.72,8.96,0.051
5.72,9.28,0.057
5.72,9.6,0.065
5.72,9.92,0.079
5.72,10.24,0.099
5.72,10.56,0.124
5.72,10.88,0.153
5.72,11.2,0.185
5.72,11.52,0.217
5.72,11.84,0.248
5.72,12.16,0.277
5.72,12.48,0.303
5.72,12.8,0.325
5.72,13.12,0.345
5.72,13.44,0.36
5.72,13.76,0.373
5.72,14.08,0.384
5.72,14.4,0.393
5.72,14.72,0.401
5.72,15.04,0.409
5.72,15.36,0.418
5.72,15.68,0.429
5.72,16,0.442
6.04,-16,0.578
6.04,-15.68,0.565
6.04,-15.36,0.556
6.04,-15.04,0.55
6.04,-14.72,0.545
6.04,-14.4,0.541
6.04,-14.08,0.536
6.04,-13.76,0.528
6.04,-13.44,0.517
6.04,-13.12,0.503
6.04,-12.8,0.484
6.04,-12.48,0.461
6.04,-12.16,0.433
6.04,-11.84,0.401
6.04,-11.52,0.366
6.04,-11.2,0.329
6.04,-10.88,0.292
6.04,-10.56,0.258
6.04,-10.24,0.23
6.04,-9.92,0.21
6.04,-9.6,0.2
6.04,-9.28,0.197
6.04,-8.96,0.199
6.04,-8.64,0.202
6.04,-8.32,0.205
6.04,-8,0.204
6.04,-7.68,0.199
6.04,-7.36,0.188
6.04,-7.04,0.172
6.04,-6.72,0.148
6.04,-6.4,0.118
6.04,-6.08,0.08
6.04,-5.76,0.034
6.04,-5.44,-0.02
6.04,-5.12,-0.083
6.04,-4.8,-0.153
6.04,-4.48,-0.228
6.04,-4.16,-0.3
6.04,-3.84,-0.355
6.04,-3.52,-0.376
6.04,-3.2,-0.361
6.04,-2.88,-0.322
6.04,-2.56,-0.277
6.04,-2.24,-0.234
6.04,-1.92,-0.197
6.04,-1.6,-0.166
6.04,-1.28,-0.142
6.04,-0.96,-0.124
6.04,-0.64,-0.111
6.04,-0.32,-0.104
6.04,0,-0.101
6.04,0.32,-0.104
6.04,0.64,-0.111
6.04,0.96,-0.124
6.04,1.28,-0.142
6.04,1.6,-0.166
6.04,1.92,-0.197
6.04,2.24,-0.234
6.04,2.56,-0.277
6.04,2.88,-0.322
6.04,3.2,-0.361
6.04,3.52,-0.376
6.04,3.84,-0.355
6.04,4.16,-0.3
6.04,4.48,-0.228
6.04,4.8,-0.153
6.04,5.12,-0.083
6.04,5.44,-0.02
6.04,5.76,0.034
6.04,6.08,0.08
6.04,6.4,0.118
6.04,6.72,0.148
6.04,7.04,0.172
6.04,7.36,0.188
6.04,7.68,0.199
6.04,8,0.204
6.04,8.32,0.205
6.04,8.64,0.202
6.04,8.96,0.199
6.04,9.28,0.197
6.04,9.6,0.2
6.04,9.92,0.21
6.04,10.24,0.23
6.04,10.56,0.258
6.04,10.88,0.292
6.04,11.2,0.329
6.04,11.52,0.366
6.04,11.84,0.401
6.04,12.16,0.433
6.04,12.48,0.461
6.04,12.8,0.484
6.04,13.12,0.503
6.04,13.44,0.517
6.04,13.76,0.528
6.04,14.08,0.536
6.04,14.4,0.541
6.04,14.72,0.545
6.04,15.04,0.55
6.04,15.36,0.556
6.04,15.68,0.565
6.04,16,0.578
6.36,-16,0.709
6.36,-15.68,0.697
6.36,-15.36,0.691
6.36,-15.04,0.689
6.36,-14.72,0.689
6.36,-14.4,0.69
6.36,-14.08,0.69
6.36,-13.76,0.686
6.36,-13.44,0.678
6.36,-13.12,0.665
6.36,-12.8,0.647
6.36,-12.48,0.623
6.36,-12.16,0.593
6.36,-11.84,0.557
6.36,-11.52,0.517
6.36,-11.2,0.473
6.36,-10.88,0.427
6.36,-10.56,0.385
6.36,-10.24,0.352
6.36,-9.92,0.332
6.36,-9.6,0.326
6.36,-9.28,0.332
6.36,-8.96,0.345
6.36,-8.64,0.359
6.36,-8.32,0.371
6.36,-8,0.378
6.36,-7.68,0.379
6.36,-7.36,0.373
6.36,-7.04,0.36
6.36,-6.72,0.339
6.36,-6.4,0.309
6.36,-6.08,0.271
6.36,-5.76,0.223
6.36,-5.44,0.165
6.36,-5.12,0.094
6.36,-4.8,0.01
6.36,-4.48,-0.088
6.36,-4.16,-0.193
6.36,-3.84,-0.282
6.36,-3.52,-0.307
6.36,-3.2,-0.259
6.36,-2.88,-0.182
6.36,-2.56,-0.107
6.36,-2.24,-0.044
6.36,-1.92,0.006
6.36,-1.6,0.046
6.36,-1.28,0.076
6.36,-0.96,0.098
6.36,-0.64,0.114
6.36,-0.32,0.122
6.36,0,0.125
6.36,0.32,0.122
6.36,0.64,0.114
6.36,0.96,0.098
6.36,1.28,0.076
6.36,1.6,0.046
6.36,1.92,0.006
6.36,2.24,-0.044
6.36,2.56,-0.107
6.36,2.88,-0.182
6.36,3.2,-0.259
6.36,3.52,-0.307
6.36,3.84,-0.282
6.36,4.16,-0.193
6.36,4.48,-0.088
6.36,4.8,0.01
6.36,5.12,0.094
6.36,5.44,0.165
6.36,5.76,0.223
6.36,6.08,0.271
6.36,6.4,0.309
6.36,6.72,0.339
6.36,7.04,0.36
6.36,7.36,0.373
6.36,7.68,0.379
6.36,8,0.378
6.36,8.32,0.371
6.36,8.64,0.359
6.36,8.96,0.345
6.36,9.28,0.332
6.36,9.6,0.326
6.36,9.92,0.332
6.36,10.24,0.352
6.36,10.56,0.385
6.36,10.88,0.427
6.36,11.2,0.473
6.36,11.52,0.517
6.36,11.84,0.557
6.36,12.16,0.593
6.36,12.48,0.623
6.36,12.8,0.647
6.36,13.12,0.665
6.36,13.44,0.678
6.36,13.76,0.686
6.36,14.08,0.69
6.36,14.4,0.69
6.36,14.72,0.689
6.36,15.04,0.689
6.36,15.36,0.691
6.36,15.68,0.697
6.36,16,0.709
6.68,-16,0.834
6.68,-15.68,0.824
6.68,-15.36,0.821
6.68,-15.04,0.826
6.68,-14.72,0.834
6.68,-14.4,0.841
6.68,-14.08,0.847
6.68,-13.76,0.848
6.68,-13.44,0.843
6.68,-13.12,0.833
6.68,-12.8,0.816
6.68,-12.48,0.791
6.68,-12.16,0.759
6.68,-11.84,0.719
6.68,-11.52,0.672
6.68,-11.2,0.618
6.68,-10.88,0.56
6.68,-10.56,0.505
6.68,-10.24,0.461
6.68,-9.92,0.438
6.68,-9.6,0.441
6.68,-9.28,0.461
6.68,-8.96,0.49
6.68,-8.64,0.518
6.68,-8.32,0.541
6.68,-8,0.557
6.68,-7.68,0.565
6.68,-7.36,0.565
6.68,-7.04,0.555
6.68,-6.72,0.537
6.68,-6.4,0.509
6.68,-6.08,0.472
6.68,-5.76,0.423
6.68,-5.44,0.362
6.68,-5.12,0.284
6.68,-4.8,0.187
6.68,-4.48,0.063
6.68,-4.16,-0.097
6.68,-3.84,-0.279
6.68,-3.52,-0.325
6.68,-3.2,-0.181
6.68,-2.88,-0.035
6.68,-2.56,0.076
6.68,-2.24,0.158
6.68,-1.92,0.22
6.68,-1.6,0.267
6.68,-1.28,0.302
6.68,-0.96,0.327
6.68,-0.64,0.344
6.68,-0.32,0.355
6.68,0,0.358
6.68,0.32,0.355
6.68,0.64,0.344
6.68,0.96,0.327
6.68,1.28,0.302
6.68,1.6,0.267
6.68,1.92,0.22
6.68,2.24,0.158
6.68,2.56,0.076
6.68,2.88,-0.035
6.68,3.2,-0.181
6.68,3.52,-0.325
6.68,3.84,-0.279
6.68,4.16,-0.097
6.68,4.48,0.063
6.68,4.8,0.187
6.68,5.12,0.284
6.68,5.44,0.362
6.68,5.76,0.423
6.68,6.08,0.472
6.68,6.4,0.509
6.68,6.72,0.537
6.68,7.04,0.555
6.68,7.36,0.565
6.68,7.68,0.565
6.68,8,0.557
6.68,8.32,0.541
6.68,8.64,0.518
6.68,8.96,0.49
6.68,9.28,0.461
6.68,9.6,0.441
6.68,9.92,0.438
6.68,10.24,0.461
6.68,10.56,0.505
6.68,10.88,0.56
6.68,11.2,0.618
6.68,11.52,0.672
6.68,11.84,0.719
6.68,12.16,0.759
6.68,12.48,0.791
6.68,12.8,0.816
6.68,13.12,0.833
6.68,13.44,0.843
6.68,13.76,0.848
6.68,14.08,0.847
6.68,14.4,0.841
6.68,14.72,0.834
6.68,15.04,0.826
6.68,15.36,0.821
6.68,15.68,0.824
6.68,16,0.834
7,-16,0.95
7,-15.68,0.941
7,-15.36,0.945
7,-15.04,0.96
7,-14.72,0.978
7,-14.4,0.995
7,-14.08,1.008
7,-13.76,1.015
7,-13.44,1.015
7,-13.12,1.008
7,-12.8,0.992
7,-12.48,0.967
7,-12.16,0.933
7,-11.84,0.888
7,-11.52,0.833
7,-11.2,0.767
7,-10.88,0.691
7,-10.56,0.612
7,-10.24,0.546
7,-9.92,0.518
7,-9.6,0.536
7,-9.28,0.583
7,-8.96,0.636
7,-8.64,0.683
7,-8.32,0.72
7,-8,0.745
7,-7.68,0.76
7,-7.36,0.765
7,-7.04,0.76
7,-6.72,0.745
7,-6.4,0.72
7,-6.08,0.684
7,-5.76,0.636
7,-5.44,0.574
7,-5.12,0.494
7,-4.8,0.391
7,-4.48,0.25
7,-4.16,0.04
7,-3.84,-0.357
7,-3.52,-0.57
7,-3.2,-0.069
7,-2.88,0.151
7,-2.56,0.287
7,-2.24,0.38
7,-1.92,0.448
7,-1.6,0.499
7,-1.28,0.537
7,-0.96,0.564
7,-0.64,0.582
7,-0.32,0.593
7,0,0.597
7,0.32,0.593
7,0.64,0.582
7,0.96,0.564
7,1.28,0.537
7,1.6,0.499
7,1.92,0.448
7,2.24,0.38
7,2.56,0.287
7,2.88,0.151
7,3.2,-0.069
7,3.52,-0.57
7,3.84,-0.357
7,4.16,0.04
7,4.48,0.25
7,4.8,0.391
7,5.12,0.494
7,5.44,0.574
7,5.76,0.636
7,6.08,0.684
7,6.4,0.72
7,6.72,0.745
7,7.04,0.76
7,7.36,0.765
7,7.68,0.76
7,8,0.745
7,8.32,0.72
7,8.64,0.683
7,8.96,0.636
7,9.28,0.583
7,9.6,0.536
7,9.92,0.518
7,10.24,0.546
7,10.56,0.612
7,10.88,0.691
7,11.2,0.767
7,11.52,0.833
7,11.84,0.888
7,12.16,0.933
7,12.48,0.967
7,12.8,0.992
7,13.12,1.008
7,13.44,1.015
7,13.76,1.015
7,14.08,1.008
7,14.4,0.995
7,14.72,0.978
7,15.04,0.96
7,15.36,0.945
7,15.68,0.941
7,16,0.95
7.32,-16,1.051
7.32,-15.68,1.043
7.32,-15.36,1.059
7.32,-15.04,1.09
7.32,-14.72,1.123
7.32,-14.4,1.153
7.32,-14.08,1.175
7.32,-13.76,1.19
7.32,-13.44,1.195
7.32,-13.12,1.191
7.32,-12.8,1.177
7.32,-12.48,1.152
7.32,-12.16,1.116
7.32,-11.84,1.068
7.32,-11.52,1.006
7.32,-11.2,0.926
7.32,-10.88,0.828
7.32,-10.56,0.71
7.32,-10.24,0.592
7.32,-9.92,0.543
7.32,-9.6,0.603
7.32,-9.28,0.701
7.32,-8.96,0.79
7.32,-8.64,0.858
7.32,-8.32,0.909
7.32,-8,0.944
7.32,-7.68,0.965
7.32,-7.36,0.975
7.32,-7.04,0.974
7.32,-6.72,0.963
7.32,-6.4,0.941
7.32,-6.08,0.908
7.32,-5.76,0.863
7.32,-5.44,0.804
7.32,-5.12,0.727
7.32,-4.8,0.629
7.32,-4.48,0.497
7.32,-4.16,0.313
7.32,-3.84,0.052
7.32,-3.52,-0.025
7.32,-3.2,0.224
7.32,-2.88,0.41
7.32,-2.56,0.536
7.32,-2.24,0.626
7.32,-1.92,0.693
7.32,-1.6,0.744
7.32,-1.28,0.782
7.32,-0.96,0.809
7.32,-0.64,0.828
7.32,-0.32,0.839
7.32,0,0.843
7.32,0.32,0.839
7.32,0.64,0.828
7.32,0.96,0.809
7.32,1.28,0.782
7.32,1.6,0.744
7.32,1.92,0.693
7.32,2.24,0.626
7.32,2.56,0.536
7.32,2.88,0.41
7.32,3.2,0.224
7.32,3.52,-0.025
7.32,3.84,0.052
7.32,4.16,0.313
7.32,4.48,0.497
7.32,4.8,0.629
7.32,5.12,0.727
7.32,5.44,0.804
7.32,5.76,0.863
7.32,6.08,0.908
7.32,6.4,0.941
7.32,6.72,0.963
7.32,7.04,0.974
7.32,7.36,0.975
7.32,7.68,0.965
7.32,8,0.944
7.32,8.32,0.909
7.32,8.64,0.858
7.32,8.96,0.79
7.32,9.28,0.701
7.32,9.6,0.603
7.32,9.92,0.543
7.32,10.24,0.592
7.32,10.56,0.71
7.32,10.88,0.828
7.32,11.2,0.926
7.32,11.52,1.006
7.32,11.84,1.068
7.32,12.16,1.116
7.32,12.48,1.152
7.32,12.8,1.177
7.32,13.12,1.191
7.32,13.44,1.195
7.32,13.76,1.19
7.32,14.08,1.175
7.32,14.4,1.153
7.32,14.72,1.123
7.32,15.04,1.09
7.32,15.36,1.059
7.32,15.68,1.043
7.32,16,1.051
7.64,-16,1.124
7.64,-15.68,1.12
7.64,-15.36,1.16
7.64,-15.04,1.217
7.64,-14.72,1.272
7.64,-14.4,1.318
7.64,-14.08,1.352
7.64,-13.76,1.373
7.64,-13.44,1.384
7.64,-13.12,1.383
7.64,-12.8,1.372
7.64,-12.48,1.349
7.64,-12.16,1.313
7.64,-11.84,1.263
7.64,-11.52,1.195
7.64,-11.2,1.106
7.64,-10.88,0.985
7.64,-10.56,0.816
7.64,-10.24,0.575
7.64,-9.92,0.423
7.64,-9.6,0.643
7.64,-9.28,0.836
7.64,-8.96,0.964
7.64,-8.64,1.052
7.64,-8.32,1.114
7.64,-8,1.156
7.64,-7.68,1.182
7.64,-7.36,1.196
7.64,-7.04,1.199
7.64,-6.72,1.191
7.64,-6.4,1.172
7.64,-6.08,1.143
7.64,-5.76,1.103
7.64,-5.44,1.05
7.64,-5.12,0.983
7.64,-4.8,0.898
7.64,-4.48,0.795
7.64,-4.16,0.673
7.64,-3.84,0.561
7.64,-3.52,0.536
7.64,-3.2,0.617
7.64,-2.88,0.725
7.64,-2.56,0.819
7.64,-2.24,0.895
7.64,-1.92,0.955
7.64,-1.6,1.001
7.64,-1.28,1.037
7.64,-0.96,1.064
7.64,-0.64,1.082
7.64,-0.32,1.093
7.64,0,1.096
7.64,0.32,1.093
7.64,0.64,1.082
7.64,0.96,1.064
7.64,1.28,1.037
7.64,1.6,1.001
7.64,1.92,0.955
7.64,2.24,0.895
7.64,2.56,0.819
7.64,2.88,0.725
7.64,3.2,0.617
7.64,3.52,0.536
7.64,3.84,0.561
7.64,4.16,0.673
7.64,4.48,0.795
7.64,4.8,0.898
7.64,5.12,0.983
7.64,5.44,1.05
7.64,5.76,1.103
7.64,6.08,1.143
7.64,6.4,1.172
7.64,6.72,1.191
7.64,7.04,1.199
7.64,7.36,1.196
7.64,7.68,1.182
7.64,8,1.156
7.64,8.32,1.114
7.64,8.64,1.052
7.64,8.96,0.964
7.64,9.28,0.836
7.64,9.6,0.643
7.64,9.92,0.423
7.64,10.24,0.575
7.64,10.56,0.816
7.64,10.88,0.985
7.64,11.2,1.106
7.64,11.52,1.195
7.64,11.84,1.263
7.64,12.16,1.313
7.64,12.48,1.349
7.64,12.8,1.372
7.64,13.12,1.383
7.64,13.44,1.384
7.64,13.76,1.373
7.64,14.08,1.352
7.64,14.4,1.318
7.64,14.72,1.272
7.64,15.04,1.217
7.64,15.36,1.16
7.64,15.68,1.12
7.64,16,1.124
7.96,-16,1.143
7.96,-15.68,1.149
7.96,-15.36,1.245
7.96,-15.04,1.349
7.96,-14.72,1.433
7.96,-14.4,1.495
7.96,-14.08,1.54
7.96,-13.76,1.569
7.96,-13.44,1.584
7.96,-13.12,1.587
7.96,-12.8,1.578
7.96,-12.48,1.557
7.96,-12.16,1.523
7.96,-11.84,1.474
7.96,-11.52,1.406
7.96,-11.2,1.315
7.96,-10.88,1.188
7.96,-10.56,0.999
7.96,-10.24,0.658
7.96,-9.92,0.129
7.96,-9.6,0.787
7.96,-9.28,1.034
7.96,-8.96,1.177
7.96,-8.64,1.272
7.96,-8.32,1.337
7.96,-8,1.382
7.96,-7.68,1.412
7.96,-7.36,1.429
7.96,-7.04,1.434
7.96,-6.72,1.43
7.96,-6.4,1.415
7.96,-6.08,1.39
7.96,-5.76,1.356
7.96,-5.44,1.311
7.96,-5.12,1.254
7.96,-4.8,1.188
7.96,-4.48,1.112
7.96,-4.16,1.036
7.96,-3.84,0.979
7.96,-3.52,0.964
7.96,-3.2,0.998
7.96,-2.88,1.058
7.96,-2.56,1.122
7.96,-2.24,1.18
7.96,-1.92,1.229
7.96,-1.6,1.27
7.96,-1.28,1.302
7.96,-0.96,1.326
7.96,-0.64,1.343
7.96,-0.32,1.353
7.96,0,1.356
7.96,0.32,1.353
7.96,0.64,1.343
7.96,0.96,1.326
7.96,1.28,1.302
7.96,1.6,1.27
7.96,1.92,1.229
7.96,2.24,1.18
7.96,2.56,1.122
7.96,2.88,1.058
7.96,3.2,0.998
7.96,3.52,0.964
7.96,3.84,0.979
7.96,4.16,1.036
7.96,4.48,1.112
7.96,4.8,1.188
7.96,5.12,1.254
7.96,5.44,1.311
7.96,5.76,1.356
7.96,6.08,1.39
7.96,6.4,1.415
7.96,6.72,1.43
7.96,7.04,1.434
7.96,7.36,1.429
7.96,7.68,1.412
7.96,8,1.382
7.96,8.32,1.337
7.96,8.64,1.272
7.96,8.96,1.177
7.96,9.28,1.034
7.96,9.6,0.787
7.96,9.92,0.129
7.96,10.24,0.658
7.96,10.56,0.999
7.96,10.88,1.188
7.96,11.2,1.315
7.96,11.52,1.406
7.96,11.84,1.474
7.96,12.16,1.523
7.96,12.48,1.557
7.96,12.8,1.578
7.96,13.12,1.587
7.96,13.44,1.584
7.96,13.76,1.569
7.96,14.08,1.54
7.96,14.4,1.495
7.96,14.72,1.433
7.96,15.04,1.349
7.96,15.36,1.245
7.96,15.68,1.149
7.96,16,1.143
8.28,-16,1.025
8.28,-15.68,1.081
8.28,-15.36,1.337
8.28,-15.04,1.504
8.28,-14.72,1.614
8.28,-14.4,1.69
8.28,-14.08,1.743
8.28,-13.76,1.777
8.28,-13.44,1.796
8.28,-13.12,1.803
8.28,-12.8,1.797
8.28,-12.48,1.779
8.28,-12.16,1.748
8.28,-11.84,1.703
8.28,-11.52,1.641
8.28,-11.2,1.557
8.28,-10.88,1.447
8.28,-10.56,1.299
8.28,-10.24,1.117
8.28,-9.92,1.028
8.28,-9.6,1.161
8.28,-9.28,1.317
8.28,-8.96,1.434
8.28,-8.64,1.519
8.28,-8.32,1.58
8.28,-8,1.624
8.28,-7.68,1.654
8.28,-7.36,1.672
8.28,-7.04,1.68
8.28,-6.72,1.678
8.28,-6.4,1.667
8.28,-6.08,1.647
8.28,-5.76,1.619
8.28,-5.44,1.582
8.28,-5.12,1.537
8.28,-4.8,1.486
8.28,-4.48,1.433
8.28,-4.16,1.383
8.28,-3.84,1.348
8.28,-3.52,1.338
8.28,-3.2,1.354
8.28,-2.88,1.388
8.28,-2.56,1.431
8.28,-2.24,1.474
8.28,-1.92,1.513
8.28,-1.6,1.546
8.28,-1.28,1.574
8.28,-0.96,1.596
8.28,-0.64,1.611
8.28,-0.32,1.62
8.28,0,1.623
8.28,0.32,1.62
8.28,0.64,1.611
8.28,0.96,1.596
8.28,1.28,1.574
8.28,1.6,1.546
8.28,1.92,1.513
8.28,2.24,1.474
8.28,2.56,1.431
8.28,2.88,1.388
8.28,3.2,1.354
8.28,3.52,1.338
8.28,3.84,1.348
8.28,4.16,1.383
8.28,4.48,1.433
8.28,4.8,1.486
8.28,5.12,1.537
8.28,5.44,1.582
8.28,5.76,1.619
8.28,6.08,1.647
8.28,6.4,1.667
8.28,6.72,1.678
8.28,7.04,1.68
8.28,7.36,1.672
8.28,7.68,1.654
8.28,8,1.624
8.28,8.32,1.58
8.28,8.64,1.519
8.28,8.96,1.434
8.28,9.28,1.317
8.28,9.6,1.161
8.28,9.92,1.028
8.28,10.24,1.117
8.28,10.56,1.299
8.28,10.88,1.447
8.28,11.2,1.557
8.28,11.52,1.641
8.28,11.84,1.703
8.28,12.16,1.748
8.28,12.48,1.779
8.28,12.8,1.797
8.28,13.12,1.803
8.28,13.44,1.796
8.28,13.76,1.777
8.28,14.08,1.743
8.28,14.4,1.69
8.28,14.72,1.614
8.28,15.04,1.504
8.28,15.36,1.337
8.28,15.68,1.081
8.28,16,1.025
8.6,-16,1.003
8.6,-15.68,1.152
8.6,-15.36,1.524
8.6,-15.04,1.712
8.6,-14.72,1.829
8.6,-14.4,1.909
8.6,-14.08,1.963
8.6,-13.76,2
8.6,-13.44,2.022
8.6,-13.12,2.031
8.6,-12.8,2.028
8.6,-12.48,2.014
8.6,-12.16,1.988
8.6,-11.84,1.949
8.6,-11.52,1.896
8.6,-11.2,1.827
8.6,-10.88,1.742
8.6,-10.56,1.645
8.6,-10.24,1.556
8.6,-9.92,1.521
8.6,-9.6,1.564
8.6,-9.28,1.644
8.6,-8.96,1.723
8.6,-8.64,1.789
8.6,-8.32,1.841
8.6,-8,1.88
8.6,-7.68,1.908
8.6,-7.36,1.926
8.6,-7.04,1.935
8.6,-6.72,1.936
8.6,-6.4,1.928
8.6,-6.08,1.913
8.6,-5.76,1.891
8.6,-5.44,1.862
8.6,-5.12,1.827
8.6,-4.8,1.788
8.6,-4.48,1.75
8.6,-4.16,1.715
8.6,-3.84,1.692
8.6,-3.52,1.684
8.6,-3.2,1.691
8.6,-2.88,1.712
8.6,-2.56,1.74
8.6,-2.24,1.771
8.6,-1.92,1.802
8.6,-1.6,1.829
8.6,-1.28,1.853
8.6,-0.96,1.871
8.6,-0.64,1.885
8.6,-0.32,1.893
8.6,0,1.896
8.6,0.32,1.893
8.6,0.64,1.885
8.6,0.96,1.871
8.6,1.28,1.853
8.6,1.6,1.829
8.6,1.92,1.802
8.6,2.24,1.771
8.6,2.56,1.74
8.6,2.88,1.712
8.6,3.2,1.691
8.6,3.52,1.684
8.6,3.84,1.692
8.6,4.16,1.715
8.6,4.48,1.75
8.6,4.8,1.788
8.6,5.12,1.827
8.6,5.44,1.862
8.6,5.76,1.891
8.6,6.08,1.913
8.6,6.4,1.928
8.6,6.72,1.936
8.6,7.04,1.935
8.6,7.36,1.926
8.6,7.68,1.908
8.6,8,1.88
8.6,8.32,1.841
8.6,8.64,1.789
8.6,8.96,1.723
8.6,9.28,1.644
8.6,9.6,1.564
8.6,9.92,1.521
8.6,10.24,1.556
8.6,10.56,1.645
8.6,10.88,1.742
8.6,11.2,1.827
8.6,11.52,1.896
8.6,11.84,1.949
8.6,12.16,1.988
8.6,12.48,2.014
8.6,12.8,2.028
8.6,13.12,2.031
8.6,13.44,2.022
8.6,13.76,2
8.6,14.08,1.963
8.6,14.4,1.909
8.6,14.72,1.829
8.6,15.04,1.712
8.6,15.36,1.524
8.6,15.68,1.152
8.6,16,1.003
8.92,-16,1.68
8.92,-15.68,1.699
8.92,-15.36,1.848
8.92,-15.04,1.981
8.92,-14.72,2.079
8.92,-14.4,2.151
8.92,-14.08,2.202
8.92,-13.76,2.237
8.92,-13.44,2.259
8.92,-13.12,2.27
8.92,-12.8,2.271
8.92,-12.48,2.26
8.92,-12.16,2.24
8.92,-11.84,2.209
8.92,-11.52,2.166
8.92,-11.2,2.113
8.92,-10.88,2.052
8.92,-10.56,1.99
8.92,-10.24,1.939
8.92,-9.92,1.919
8.92,-9.6,1.935
8.92,-9.28,1.976
8.92,-8.96,2.026
8.92,-8.64,2.073
8.92,-8.32,2.114
8.92,-8,2.146
8.92,-7.68,2.171
8.92,-7.36,2.189
8.92,-7.04,2.198
8.92,-6.72,2.201
8.92,-6.4,2.197
8.92,-6.08,2.186
8.92,-5.76,2.169
8.92,-5.44,2.147
8.92,-5.12,2.12
8.92,-4.8,2.091
8.92,-4.48,2.062
8.92,-4.16,2.037
8.92,-3.84,2.02
8.92,-3.52,2.012
8.92,-3.2,2.016
8.92,-2.88,2.028
8.92,-2.56,2.048
8.92,-2.24,2.07
8.92,-1.92,2.094
8.92,-1.6,2.116
8.92,-1.28,2.136
8.92,-0.96,2.152
8.92,-0.64,2.165
8.92,-0.32,2.172
8.92,0,2.175
8.92,0.32,2.172
8.92,0.64,2.165
8.92,0.96,2.152
8.92,1.28,2.136
8.92,1.6,2.116
8.92,1.92,2.094
8.92,2.24,2.07
8.92,2.56,2.048
8.92,2.88,2.028
8.92,3.2,2.016
8.92,3.52,2.012
8.92,3.84,2.02
8.92,4.16,2.037
8.92,4.48,2.062
8.92,4.8,2.091
8.92,5.12,2.12
8.92,5.44,2.147
8.92,5.76,2.169
8.92,6.08,2.186
8.92,6.4,2.197
8.92,6.72,2.201
8.92,7.04,2.198
8.92,7.36,2.189
8.92,7.68,2.171
8.92,8,2.146
8.92,8.32,2.114
8.92,8.64,2.073
8.92,8.96,2.026
8.92,9.28,1.976
8.92,9.6,1.935
8.92,9.92,1.919
8.92,10.24,1.939
8.92,10.56,1.99
8.92,10.88,2.052
8.92,11.2,2.113
8.92,11.52,2.166
8.92,11.84,2.209
8.92,12.16,2.24
8.92,12.48,2.26
8.92,12.8,2.271
8.92,13.12,2.27
8.92,13.44,2.259
8.92,13.76,2.237
8.92,14.08,2.202
8.92,14.4,2.151
8.92,14.72,2.079
8.92,15.04,1.981
8.92,15.36,1.848
8.92,15.68,1.699
8.92,16,1.68
9.24,-16,2.149
9.24,-15.68,2.15
9.24,-15.36,2.21
9.24,-15.04,2.286
9.24,-14.72,2.356
9.24,-14.4,2.412
9.24,-14.08,2.456
9.24,-13.76,2.487
9.24,-13.44,2.509
9.24,-13.12,2.52
9.24,-12.8,2.523
9.24,-12.48,2.517
9.24,-12.16,2.503
9.24,-11.84,2.479
9.24,-11.52,2.448
9.24,-11.2,2.409
9.24,-10.88,2.365
9.24,-10.56,2.324
9.24,-10.24,2.291
9.24,-9.92,2.276
9.24,-9.6,2.281
9.24,-9.28,2.302
9.24,-8.96,2.332
9.24,-8.64,2.364
9.24,-8.32,2.395
9.24,-8,2.421
9.24,-7.68,2.442
9.24,-7.36,2.458
9.24,-7.04,2.469
9.24,-6.72,2.474
9.24,-6.4,2.473
9.24,-6.08,2.466
9.24,-5.76,2.454
9.24,-5.44,2.437
9.24,-5.12,2.416
9.24,-4.8,2.393
9.24,-4.48,2.371
9.24,-4.16,2.351
9.24,-3.84,2.337
9.24,-3.52,2.33
9.24,-3.2,2.33
9.24,-2.88,2.338
9.24,-2.56,2.351
9.24,-2.24,2.368
9.24,-1.92,2.387
9.24,-1.6,2.406
9.24,-1.28,2.423
9.24,-0.96,2.438
9.24,-0.64,2.449
9.24,-0.32,2.456
9.24,0,2.458
9.24,0.32,2.456
9.24,0.64,2.449
9.24,0.96,2.438
9.24,1.28,2.423
9.24,1.6,2.406
9.24,1.92,2.387
9.24,2.24,2.368
9.24,2.56,2.351
9.24,2.88,2.338
9.24,3.2,2.33
9.24,3.52,2.33
9.24,3.84,2.337
9.24,4.16,2.351
9.24,4.48,2.371
9.24,4.8,2.393
9.24,5.12,2.416
9.24,5.44,2.437
9.24,5.76,2.454
9.24,6.08,2.466
9.24,6.4,2.473
9.24,6.72,2.474
9.24,7.04,2.469
9.24,7.36,2.458
9.24,7.68,2.442
9.24,8,2.421
9.24,8.32,2.395
9.24,8.64,2.364
9.24,8.96,2.332
9.24,9.28,2.302
9.24,9.6,2.281
9.24,9.92,2.276
9.24,10.24,2.291
9.24,10.56,2.324
9.24,10.88,2.365
9.24,11.2,2.409
9.24,11.52,2.448
9.24,11.84,2.479
9.24,12.16,2.503
9.24,12.48,2.517
9.24,12.8,2.523
9.24,13.12,2.52
9.24,13.44,2.509
9.24,13.76,2.487
9.24,14.08,2.456
9.24,14.4,2.412
9.24,14.72,2.356
9.24,15.04,2.286
9.24,15.36,2.21
9.24,15.68,2.15
9.24,16,2.149
9.56,-16,2.539
9.56,-15.68,2.534
9.56,-15.36,2.56
9.56,-15.04,2.602
9.56,-14.72,2.647
9.56,-14.4,2.687
9.56,-14.08,2.721
9.56,-13.76,2.748
9.56,-13.44,2.767
9.56,-13.12,2.779
9.56,-12.8,2.785
9.56,-12.48,2.783
9.56,-12.16,2.775
9.56,-11.84,2.759
9.56,-11.52,2.736
9.56,-11.2,2.708
9.56,-10.88,2.678
9.56,-10.56,2.648
9.56,-10.24,2.624
9.56,-9.92,2.611
9.56,-9.6,2.61
9.56,-9.28,2.62
9.56,-8.96,2.637
9.56,-8.64,2.658
9.56,-8.32,2.68
9.56,-8,2.701
9.56,-7.68,2.719
9.56,-7.36,2.734
9.56,-7.04,2.745
9.56,-6.72,2.752
9.56,-6.4,2.754
9.56,-6.08,2.751
9.56,-5.76,2.743
9.56,-5.44,2.73
9.56,-5.12,2.714
9.56,-4.8,2.695
9.56,-4.48,2.676
9.56,-4.16,2.66
9.56,-3.84,2.647
9.56,-3.52,2.639
9.56,-3.2,2.638
9.56,-2.88,2.642
9.56,-2.56,2.651
9.56,-2.24,2.665
9.56,-1.92,2.68
9.56,-1.6,2.697
9.56,-1.28,2.712
9.56,-0.96,2.726
9.56,-0.64,2.737
9.56,-0.32,2.744
9.56,0,2.747
9.56,0.32,2.744
9.56,0.64,2.737
9.56,0.96,2.726
9.56,1.28,2.712
9.56,1.6,2.697
9.56,1.92,2.68
9.56,2.24,2.665
9.56,2.56,2.651
9.56,2.88,2.642
9.56,3.2,2.638
9.56,3.52,2.639
9.56,3.84,2.647
9.56,4.16,2.66
9.56,4.48,2.676
9.56,4.8,2.695
9.56,5.12,2.714
9.56,5.44,2.73
9.56,5.76,2.743
9.56,6.08,2.751
9.56,6.4,2.754
9.56,6.72,2.752
9.56,7.04,2.745
9.56,7.36,2.734
9.56,7.68,2.719
9.56,8,2.701
9.56,8.32,2.68
9.56,8.64,2.658
9.56,8.96,2.637
9.56,9.28,2.62
9.56,9.6,2.61
9.56,9.92,2.611
9.56,10.24,2.624
9.56,10.56,2.648
9.56,10.88,2.678
9.56,11.2,2.708
9.56,11.52,2.736
9.56,11.84,2.759
9.56,12.16,2.775
9.56,12.48,2.783
9.56,12.8,2.785
9.56,13.12,2.779
9.56,13.44,2.767
9.56,13.76,2.748
9.56,14.08,2.721
9.56,14.4,2.687
9.56,14.72,2.647
9.56,15.04,2.602
9.56,15.36,2.56
9.56,15.68,2.534
9.56,16,2.539
9.88,-16,2.894
9.88,-15.68,2.886
9.88,-15.36,2.895
9.88,-15.04,2.916
9.88,-14.72,2.942
9.88,-14.4,2.969
9.88,-14.08,2.994
9.88,-13.76,3.015
9.88,-13.44,3.033
9.88,-13.12,3.045
9.88,-12.8,3.053
9.88,-12.48,3.056
9.88,-12.16,3.053
9.88,-11.84,3.045
9.88,-11.52,3.031
9.88,-11.2,3.011
9.88,-10.88,2.989
9.88,-10.56,2.966
9.88,-10.24,2.947
9.88,-9.92,2.933
9.88,-9.6,2.928
9.88,-9.28,2.93
9.88,-8.96,2.938
9.88,-8.64,2.951
9.88,-8.32,2.966
9.88,-8,2.983
9.88,-7.68,2.999
9.88,-7.36,3.013
9.88,-7.04,3.026
9.88,-6.72,3.035
9.88,-6.4,3.041
9.88,-6.08,3.041
9.88,-5.76,3.037
9.88,-5.44,3.027
9.88,-5.12,3.014
9.88,-4.8,2.998
9.88,-4.48,2.98
9.88,-4.16,2.964
9.88,-3.84,2.951
9.88,-3.52,2.942
9.88,-3.2,2.939
9.88,-2.88,2.941
9.88,-2.56,2.948
9.88,-2.24,2.959
9.88,-1.92,2.973
9.88,-1.6,2.988
9.88,-1.28,3.004
9.88,-0.96,3.018
9.88,-0.64,3.03
9.88,-0.32,3.037
9.88,0,3.04
9.88,0.32,3.037
9.88,0.64,3.03
9.88,0.96,3.018
9.88,1.28,3.004
9.88,1.6,2.988
9.88,1.92,2.973
9.88,2.24,2.959
9.88,2.56,2.948
9.88,2.88,2.941
9.88,3.2,2.939
9.88,3.52,2.942
9.88,3.84,2.951
9.88,4.16,2.964
9.88,4.48,2.98
9.88,4.8,2.998
9.88,5.12,3.014
9.88,5.44,3.027
9.88,5.76,3.037
9.88,6.08,3.041
9.88,6.4,3.041
9.88,6.72,3.035
9.88,7.04,3.026
9.88,7.36,3.013
9.88,7.68,2.999
9.88,8,2.983
9.88,8.32,2.966
9.88,8.64,2.951
9.88,8.96,2.938
9.88,9.28,2.93
9.88,9.6,2.928
9.88,9.92,2.933
9.88,10.24,2.947
9.88,10.56,2.966
9.88,10.88,2.989
9.88,11.2,3.011
9.88,11.52,3.031
9.88,11.84,3.045
9.88,12.16,3.053
9.88,12.48,3.056
9.88,12.8,3.053
9.88,13.12,3.045
9.88,13.44,3.033
9.88,13.76,3.015
9.88,14.08,2.994
9.88,14.4,2.969
9.88,14.72,2.942
9.88,15.04,2.916
9.88,15.36,2.895
9.88,15.68,2.886
9.88,16,2.894
10.2,-16,3.231
10.2,-15.68,3.219
10.2,-15.36,3.218
10.2,-15.04,3.225
10.2,-14.72,3.238
10.2,-14.4,3.254
10.2,-14.08,3.271
10.2,-13.76,3.287
10.2,-13.44,3.303
10.2,-13.12,3.316
10.2,-12.8,3.327
10.2,-12.48,3.335
10.2,-12.16,3.338
10.2,-11.84,3.337
10.2,-11.52,3.33
10.2,-11.2,3.317
10.2,-10.88,3.301
10.2,-10.56,3.282
10.2,-10.24,3.263
10.2,-9.92,3.248
10.2,-9.6,3.237
10.2,-9.28,3.233
10.2,-8.96,3.235
10.2,-8.64,3.242
10.2,-8.32,3.252
10.2,-8,3.265
10.2,-7.68,3.28
10.2,-7.36,3.295
10.2,-7.04,3.31
10.2,-6.72,3.322
10.2,-6.4,3.332
10.2,-6.08,3.337
10.2,-5.76,3.336
10.2,-5.44,3.329
10.2,-5.12,3.317
10.2,-4.8,3.301
10.2,-4.48,3.283
10.2,-4.16,3.266
10.2,-3.84,3.251
10.2,-3.52,3.24
10.2,-3.2,3.235
10.2,-2.88,3.235
10.2,-2.56,3.24
10.2,-2.24,3.25
10.2,-1.92,3.264
10.2,-1.6,3.28
10.2,-1.28,3.297
10.2,-0.96,3.313
10.2,-0.64,3.326
10.2,-0.32,3.335
10.2,0,3.338
10.2,0.32,3.335
10.2,0.64,3.326
10.2,0.96,3.313
10.2,1.28,3.297
10.2,1.6,3.28
10.2,1.92,3.264
10.2,2.24,3.25
10.2,2.56,3.24
10.2,2.88,3.235
10.2,3.2,3.235
10.2,3.52,3.24
10.2,3.84,3.251
10.2,4.16,3.266
10.2,4.48,3.283
10.2,4.8,3.301
10.2,5.12,3.317
10.2,5.44,3.329
10.2,5.76,3.336
10.2,6.08,3.337
10.2,6.4,3.332
10.2,6.72,3.322
10.2,7.04,3.31
10.2,7.36,3.295
10.2,7.68,3.28
10.2,8,3.265
10.2,8.32,3.252
10.2,8.64,3.242
10.2,8.96,3.235
10.2,9.28,3.233
10.2,9.6,3.237
10.2,9.92,3.248
10.2,10.24,3.263
10.2,10.56,3.282
10.2,10.88,3.301
10.2,11.2,3.317
10.2,11.52,3.33
10.2,11.84,3.337
10.2,12.16,3.338
10.2,12.48,3.335
10.2,12.8,3.327
10.2,13.12,3.316
10.2,13.44,3.303
10.2,13.76,3.287
10.2,14.08,3.271
10.2,14.4,3.254
10.2,14.72,3.238
10.2,15.04,3.225
10.2,15.36,3.218
10.2,15.68,3.219
10.2,16,3.231
10.52,-16,3.559
10.52,-15.68,3.542
10.52,-15.36,3.532
10.52,-15.04,3.528
10.52,-14.72,3.53
10.52,-14.4,3.537
10.52,-14.08,3.547
10.52,-13.76,3.56
10.52,-13.44,3.574
10.52,-13.12,3.589
10.52,-12.8,3.604
10.52,-12.48,3.617
10.52,-12.16,3.628
10.52,-11.84,3.635
10.52,-11.52,3.635
10.52,-11.2,3.628
10.52,-10.88,3.615
10.52,-10.56,3.596
10.52,-10.24,3.576
10.52,-9.92,3.557
10.52,-9.6,3.541
10.52,-9.28,3.531
10.52,-8.96,3.527
10.52,-8.64,3.528
10.52,-8.32,3.535
10.52,-8,3.546
10.52,-7.68,3.561
10.52,-7.36,3.577
10.52,-7.04,3.595
10.52,-6.72,3.613
10.52,-6.4,3.628
10.52,-6.08,3.638
10.52,-5.76,3.641
10.52,-5.44,3.636
10.52,-5.12,3.624
10.52,-4.8,3.606
10.52,-4.48,3.585
10.52,-4.16,3.564
10.52,-3.84,3.546
10.52,-3.52,3.533
10.52,-3.2,3.525
10.52,-2.88,3.523
10.52,-2.56,3.527
10.52,-2.24,3.537
10.52,-1.92,3.552
10.52,-1.6,3.57
10.52,-1.28,3.59
10.52,-0.96,3.61
10.52,-0.64,3.628
10.52,-0.32,3.639
10.52,0,3.643
10.52,0.32,3.639
10.52,0.64,3.628
10.52,0.96,3.61
10.52,1.28,3.59
10.52,1.6,3.57
10.52,1.92,3.552
10.52,2.24,3.537
10.52,2.56,3.527
10.52,2.88,3.523
10.52,3.2,3.525
10.52,3.52,3.533
10.52,3.84,3.546
10.52,4.16,3.564
10.52,4.48,3.585
10.52,4.8,3.606
10.52,5.12,3.624
10.52,5.44,3.636
10.52,5.76,3.641
10.52,6.08,3.638
10.52,6.4,3.628
10.52,6.72,3.613
10.52,7.04,3.595
10.52,7.36,3.577
10.52,7.68,3.561
10.52,8,3.546
10.52,8.32,3.535
10.52,8.64,3.528
10.52,8.96,3.527
10.52,9.28,3.531
10.52,9.6,3.541
10.52,9.92,3.557
10.52,10.24,3.576
10.52,10.56,3.596
10.52,10.88,3.615
10.52,11.2,3.628
10.52,11.52,3.635
10.52,11.84,3.635
10.52,12.16,3.628
10.52,12.48,3.617
10.52,12.8,3.604
10.52,13.12,3.589
10.52,13.44,3.574
10.52,13.76,3.56
10.52,14.08,3.547
10.52,14.4,3.537
10.52,14.72,3.53
10.52,15.04,3.528
10.52,15.36,3.532
10.52,15.68,3.542
10.52,16,3.559
10.84,-16,3.882
10.84,-15.68,3.859
10.84,-15.36,3.839
10.84,-15.04,3.825
10.84,-14.72,3.818
10.84,-14.4,3.817
10.84,-14.08,3.822
10.84,-13.76,3.832
10.84,-13.44,3.846
10.84,-13.12,3.863
10.84,-12.8,3.882
10.84,-12.48,3.903
10.84,-12.16,3.922
10.84,-11.84,3.938
10.84,-11.52,3.947
10.84,-11.2,3.946
10.84,-10.88,3.934
10.84,-10.56,3.913
10.84,-10.24,3.887
10.84,-9.92,3.861
10.84,-9.6,3.839
10.84,-9.28,3.822
10.84,-8.96,3.812
10.84,-8.64,3.81
10.84,-8.32,3.813
10.84,-8,3.823
10.84,-7.68,3.839
10.84,-7.36,3.859
10.84,-7.04,3.882
10.84,-6.72,3.906
10.84,-6.4,3.928
10.84,-6.08,3.946
10.84,-5.76,3.954
10.84,-5.44,3.951
10.84,-5.12,3.937
10.84,-4.8,3.914
10.84,-4.48,3.887
10.84,-4.16,3.861
10.84,-3.84,3.837
10.84,-3.52,3.82
10.84,-3.2,3.809
10.84,-2.88,3.805
10.84,-2.56,3.809
10.84,-2.24,3.82
10.84,-1.92,3.837
10.84,-1.6,3.859
10.84,-1.28,3.884
10.84,-0.96,3.911
10.84,-0.64,3.934
10.84,-0.32,3.951
10.84,0,3.957
10.84,0.32,3.951
10.84,0.64,3.934
10.84,0.96,3.911
10.84,1.28,3.884
10.84,1.6,3.859
10.84,1.92,3.837
10.84,2.24,3.82
10.84,2.56,3.809
10.84,2.88,3.805
10.84,3.2,3.809
10.84,3.52,3.82
10.84,3.84,3.837
10.84,4.16,3.861
10.84,4.48,3.887
10.84,4.8,3.914
10.84,5.12,3.937
10.84,5.44,3.951
10.84,5.76,3.954
10.84,6.08,3.946
10.84,6.4,3.928
10.84,6.72,3.906
10.84,7.04,3.882
10.84,7.36,3.859
10.84,7.68,3.839
10.84,8,3.823
10.84,8.32,3.813
10.84,8.64,3.81
10.84,8.96,3.812
10.84,9.28,3.822
10.84,9.6,3.839
10.84,9.92,3.861
10.84,10.24,3.887
10.84,10.56,3.913
10.84,10.88,3.934
10.84,11.2,3.946
10.84,11.52,3.947
10.84,11.84,3.938
10.84,12.16,3.922
10.84,12.48,3.903
10.84,12.8,3.882
10.84,13.12,3.863
10.84,13.44,3.846
10.84,13.76,3.832
10.84,14.08,3.822
10.84,14.4,3.817
10.84,14.72,3.818
10.84,15.04,3.825
10.84,15.36,3.839
10.84,15.68,3.859
10.84,16,3.882
11.16,-16,4.206
11.16,-15.68,4.171
11.16,-15.36,4.139
11.16,-15.04,4.115
11.16,-14.72,4.099
11.16,-14.4,4.091
11.16,-14.08,4.092
11.16,-13.76,4.099
11.16,-13.44,4.113
11.16,-13.12,4.134
11.16,-12.8,4.159
11.16,-12.48,4.189
11.16,-12.16,4.22
11.16,-11.84,4.249
11.16,-11.52,4.27
11.16,-11.2,4.275
11.16,-10.88,4.263
11.16,-10.56,4.235
11.16,-10.24,4.199
11.16,-9.92,4.163
11.16,-9.6,4.131
11.16,-9.28,4.107
11.16,-8.96,4.091
11.16,-8.64,4.084
11.16,-8.32,4.086
11.16,-8,4.095
11.16,-7.68,4.113
11.16,-7.36,4.137
11.16,-7.04,4.166
11.16,-6.72,4.2
11.16,-6.4,4.234
11.16,-6.08,4.263
11.16,-5.76,4.28
11.16,-5.44,4.278
11.16,-5.12,4.258
11.16,-4.8,4.226
11.16,-4.48,4.189
11.16,-4.16,4.153
11.16,-3.84,4.123
11.16,-3.52,4.1
11.16,-3.2,4.086
11.16,-2.88,4.08
11.16,-2.56,4.084
11.16,-2.24,4.096
11.16,-1.92,4.116
11.16,-1.6,4.144
11.16,-1.28,4.177
11.16,-0.96,4.213
11.16,-0.64,4.248
11.16,-0.32,4.274
11.16,0,4.283
11.16,0.32,4.274
11.16,0.64,4.248
11.16,0.96,4.213
11.16,1.28,4.177
11.16,1.6,4.144
11.16,1.92,4.116
11.16,2.24,4.096
11.16,2.56,4.084
11.16,2.88,4.08
11.16,3.2,4.086
11.16,3.52,4.1
11.16,3.84,4.123
11.16,4.16,4.153
11.16,4.48,4.189
11.16,4.8,4.226
11.16,5.12,4.258
11.16,5.44,4.278
11.16,5.76,4.28
11.16,6.08,4.263
11.16,6.4,4.234
11.16,6.72,4.2
11.16,7.04,4.166
11.16,7.36,4.137
11.16,7.68,4.113
11.16,8,4.095
11.16,8.32,4.086
11.16,8.64,4.084
11.16,8.96,4.091
11.16,9.28,4.107
11.16,9.6,4.131
11.16,9.92,4.163
11.16,10.24,4.199
11.16,10.56,4.235
11.16,10.88,4.263
11.16,11.2,4.275
11.16,11.52,4.27
11.16,11.84,4.249
11.16,12.16,4.22
11.16,12.48,4.189
11.16,12.8,4.159
11.16,13.12,4.134
11.16,13.44,4.113
11.16,13.76,4.099
11.16,14.08,4.092
11.16,14.4,4.091
11.16,14.72,4.099
11.16,15.04,4.115
11.16,15.36,4.139
11.16,15.68,4.171
11.16,16,4.206
11.48,-16,4.531
11.48,-15.68,4.478
11.48,-15.36,4.432
11.48,-15.04,4.396
11.48,-14.72,4.372
11.48,-14.4,4.358
11.48,-14.08,4.354
11.48,-13.76,4.36
11.48,-13.44,4.375
11.48,-13.12,4.399
11.48,-12.8,4.432
11.48,-12.48,4.472
11.48,-12.16,4.52
11.48,-11.84,4.568
11.48,-11.52,4.608
11.48,-11.2,4.624
11.48,-10.88,4.607
11.48,-10.56,4.564
11.48,-10.24,4.51
11.48,-9.92,4.459
11.48,-9.6,4.415
11.48,-9.28,4.383
11.48,-8.96,4.361
11.48,-8.64,4.35
11.48,-8.32,4.35
11.48,-8,4.36
11.48,-7.68,4.379
11.48,-7.36,4.409
11.48,-7.04,4.447
11.48,-6.72,4.494
11.48,-6.4,4.545
11.48,-6.08,4.593
11.48,-5.76,4.624
11.48,-5.44,4.624
11.48,-5.12,4.592
11.48,-4.8,4.542
11.48,-4.48,4.488
11.48,-4.16,4.44
11.48,-3.84,4.4
11.48,-3.52,4.371
11.48,-3.2,4.353
11.48,-2.88,4.346
11.48,-2.56,4.35
11.48,-2.24,4.364
11.48,-1.92,4.388
11.48,-1.6,4.422
11.48,-1.28,4.466
11.48,-0.96,4.518
11.48,-0.64,4.57
11.48,-0.32,4.613
11.48,0,4.63
11.48,0.32,4.613
11.48,0.64,4.57
11.48,0.96,4.518
11.48,1.28,4.466
11.48,1.6,4.422
11.48,1.92,4.388
11.48,2.24,4.364
11.48,2.56,4.35
11.48,2.88,4.346
11.48,3.2,4.353
11.48,3.52,4.371
11.48,3.84,4.4
11.48,4.16,4.44
11.48,4.48,4.488
11.48,4.8,4.542
11.48,5.12,4.592
11.48,5.44,4.624
11.48,5.76,4.624
11.48,6.08,4.593
11.48,6.4,4.545
11.48,6.72,4.494
11.48,7.04,4.447
11.48,7.36,4.409
11.48,7.68,4.379
11.48,8,4.36
11.48,8.32,4.35
11.48,8.64,4.35
11.48,8.96,4.361
11.48,9.28,4.383
11.48,9.6,4.415
11.48,9.92,4.459
11.48,10.24,4.51
11.48,10.56,4.564
11.48,10.88,4.607
11.48,11.2,4.624
11.48,11.52,4.608
11.48,11.84,4.568
11.48,12.16,4.52
11.48,12.48,4.472
11.48,12.8,4.432
11.48,13.12,4.399
11.48,13.44,4.375
11.48,13.76,4.36
11.48,14.08,4.354
11.48,14.4,4.358
11.48,14.72,4.372
11.48,15.04,4.396
11.48,15.36,4.432
11.48,15.68,4.478
11.48,16,4.531
11.8,-16,4.858
11.8,-15.68,4.779
11.8,-15.36,4.714
11.8,-15.04,4.666
11.8,-14.72,4.633
11.8,-14.4,4.614
11.8,-14.08,4.607
11.8,-13.76,4.612
11.8,-13.44,4.628
11.8,-13.12,4.656
11.8,-12.8,4.696
11.8,-12.48,4.749
11.8,-12.16,4.816
11.8,-11.84,4.895
11.8,-11.52,4.971
11.8,-11.2,5.01
11.8,-10.88,4.98
11.8,-10.56,4.903
11.8,-10.24,4.819
11.8,-9.92,4.746
11.8,-9.6,4.689
11.8,-9.28,4.647
11.8,-8.96,4.62
11.8,-8.64,4.606
11.8,-8.32,4.604
11.8,-8,4.614
11.8,-7.68,4.637
11.8,-7.36,4.671
11.8,-7.04,4.719
11.8,-6.72,4.782
11.8,-6.4,4.858
11.8,-6.08,4.94
11.8,-5.76,5.003
11.8,-5.44,5.005
11.8,-5.12,4.945
11.8,-4.8,4.86
11.8,-4.48,4.782
11.8,-4.16,4.717
11.8,-3.84,4.667
11.8,-3.52,4.632
11.8,-3.2,4.611
11.8,-2.88,4.602
11.8,-2.56,4.605
11.8,-2.24,4.621
11.8,-1.92,4.65
11.8,-1.6,4.692
11.8,-1.28,4.748
11.8,-0.96,4.819
11.8,-0.64,4.902
11.8,-0.32,4.979
11.8,0,5.015
11.8,0.32,4.979
11.8,0.64,4.902
11.8,0.96,4.819
11.8,1.28,4.748
11.8,1.6,4.692
11.8,1.92,4.65
11.8,2.24,4.621
11.8,2.56,4.605
11.8,2.88,4.602
11.8,3.2,4.611
11.8,3.52,4.632
11.8,3.84,4.667
11.8,4.16,4.717
11.8,4.48,4.782
11.8,4.8,4.86
11.8,5.12,4.945
11.8,5.44,5.005
11.8,5.76,5.003
11.8,6.08,4.94
11.8,6.4,4.858
11.8,6.72,4.782
11.8,7.04,4.719
11.8,7.36,4.671
11.8,7.68,4.637
11.8,8,4.614
11.8,8.32,4.604
11.8,8.64,4.606
11.8,8.96,4.62
11.8,9.28,4.647
11.8,9.6,4.689
11.8,9.92,4.746
11.8,10.24,4.819
11.8,10.56,4.903
11.8,10.88,4.98
11.8,11.2,5.01
11.8,11.52,4.971
11.8,11.84,4.895
11.8,12.16,4.816
11.8,12.48,4.749
11.8,12.8,4.696
11.8,13.12,4.656
11.8,13.44,4.628
11.8,13.76,4.612
11.8,14.08,4.607
11.8,14.4,4.614
11.8,14.72,4.633
11.8,15.04,4.666
11.8,15.36,4.714
11.8,15.68,4.779
11.8,16,4.858
12.12,-16,5.177
12.12,-15.68,5.063
12.12,-15.36,4.98
12.12,-15.04,4.921
12.12,-14.72,4.882
12.12,-14.4,4.858
12.12,-14.08,4.849
12.12,-13.76,4.853
12.12,-13.44,4.87
12.12,-13.12,4.901
12.12,-12.8,4.947
12.12,-12.48,5.012
12.12,-12.16,5.1
12.12,-11.84,5.219
12.12,-11.52,5.37
12.12,-11.2,5.48
12.12,-10.88,5.4
12.12,-10.56,5.243
12.12,-10.24,5.114
12.12,-9.92,5.017
12.12,-9.6,4.947
12.12,-9.28,4.898
12.12,-8.96,4.866
12.12,-8.64,4.849
12.12,-8.32,4.846
12.12,-8,4.857
12.12,-7.68,4.881
12.12,-7.36,4.921
12.12,-7.04,4.977
12.12,-6.72,5.055
12.12,-6.4,5.161
12.12,-6.08,5.301
12.12,-5.76,5.449
12.12,-5.44,5.46
12.12,-5.12,5.315
12.12,-4.8,5.17
12.12,-4.48,5.06
12.12,-4.16,4.978
12.12,-3.84,4.92
12.12,-3.52,4.879
12.12,-3.2,4.855
12.12,-2.88,4.845
12.12,-2.56,4.848
12.12,-2.24,4.866
12.12,-1.92,4.898
12.12,-1.6,4.946
12.12,-1.28,5.015
12.12,-0.96,5.108
12.12,-0.64,5.233
12.12,-0.32,5.388
12.12,0,5.484
12.12,0.32,5.388
12.12,0.64,5.233
12.12,0.96,5.108
12.12,1.28,5.015
12.12,1.6,4.946
12.12,1.92,4.898
12.12,2.24,4.866
12.12,2.56,4.848
12.12,2.88,4.845
12.12,3.2,4.855
12.12,3.52,4.879
12.12,3.84,4.92
12.12,4.16,4.978
12.12,4.48,5.06
12.12,4.8,5.17
12.12,5.12,5.315
12.12,5.44,5.46
12.12,5.76,5.449
12.12,6.08,5.301
12.12,6.4,5.161
12.12,6.72,5.055
12.12,7.04,4.977
12.12,7.36,4.921
12.12,7.68,4.881
12.12,8,4.857
12.12,8.32,4.846
12.12,8.64,4.849
12.12,8.96,4.866
12.12,9.28,4.898
12.12,9.6,4.947
12.12,9.92,5.017
12.12,10.24,5.114
12.12,10.56,5.243
12.12,10.88,5.4
12.12,11.2,5.48
12.12,11.52,5.37
12.12,11.84,5.219
12.12,12.16,5.1
12.12,12.48,5.012
12.12,12.8,4.947
12.12,13.12,4.901
12.12,13.44,4.87
12.12,13.76,4.853
12.12,14.08,4.849
12.12,14.4,4.858
12.12,14.72,4.882
12.12,15.04,4.921
12.12,15.36,4.98
12.12,15.68,5.063
12.12,16,5.177
12.44,-16,5.456
12.44,-15.68,5.316
12.44,-15.36,5.222
12.44,-15.04,5.157
12.44,-14.72,5.114
12.44,-14.4,5.088
12.44,-14.08,5.077
12.44,-13.76,5.081
12.44,-13.44,5.098
12.44,-13.12,5.13
12.44,-12.8,5.18
12.44,-12.48,5.251
12.44,-12.16,5.353
12.44,-11.84,5.506
12.44,-11.52,5.764
12.44,-11.2,6.297
12.44,-10.88,5.848
12.44,-10.56,5.545
12.44,-10.24,5.374
12.44,-9.92,5.262
12.44,-9.6,5.185
12.44,-9.28,5.131
12.44,-8.96,5.097
12.44,-8.64,5.079
12.44,-8.32,5.075
12.44,-8,5.086
12.44,-7.68,5.111
12.44,-7.36,5.153
12.44,-7.04,5.214
12.44,-6.72,5.302
12.44,-6.4,5.429
12.44,-6.08,5.629
12.44,-5.76,6.019
12.44,-5.44,6.087
12.44,-5.12,5.657
12.44,-4.8,5.443
12.44,-4.48,5.309
12.44,-4.16,5.218
12.44,-3.84,5.154
12.44,-3.52,5.111
12.44,-3.2,5.085
12.44,-2.88,5.074
12.44,-2.56,5.078
12.44,-2.24,5.096
12.44,-1.92,5.13
12.44,-1.6,5.182
12.44,-1.28,5.257
12.44,-0.96,5.365
12.44,-0.64,5.526
12.44,-0.32,5.805
12.44,0,6.325
12.44,0.32,5.805
12.44,0.64,5.526
12.44,0.96,5.365
12.44,1.28,5.257
12.44,1.6,5.182
12.44,1.92,5.13
12.44,2.24,5.096
12.44,2.56,5.078
12.44,2.88,5.074
12.44,3.2,5.085
12.44,3.52,5.111
12.44,3.84,5.154
12.44,4.16,5.218
12.44,4.48,5.309
12.44,4.8,5.443
12.44,5.12,5.657
12.44,5.44,6.087
12.44,5.76,6.019
12.44,6.08,5.629
12.44,6.4,5.429
12.44,6.72,5.302
12.44,7.04,5.214
12.44,7.36,5.153
12.44,7.68,5.111
12.44,8,5.086
12.44,8.32,5.075
12.44,8.64,5.079
12.44,8.96,5.097
12.44,9.28,5.131
12.44,9.6,5.185
12.44,9.92,5.262
12.44,10.24,5.374
12.44,10.56,5.545
12.44,10.88,5.848
12.44,11.2,6.297
12.44,11.52,5.764
12.44,11.84,5.506
12.44,12.16,5.353
12.44,12.48,5.251
12.44,12.8,5.18
12.44,13.12,5.13
12.44,13.44,5.098
12.44,13.76,5.081
12.44,14.08,5.077
12.44,14.4,5.088
12.44,14.72,5.114
12.44,15.04,5.157
12.44,15.36,5.222
12.44,15.68,5.316
12.44,16,5.456
12.76,-16,5.66
12.76,-15.68,5.527
12.76,-15.36,5.436
12.76,-15.04,5.372
12.76,-14.72,5.329
12.76,-14.4,5.303
12.76,-14.08,5.292
12.76,-13.76,5.295
12.76,-13.44,5.311
12.76,-13.12,5.343
12.76,-12.8,5.392
12.76,-12.48,5.461
12.76,-12.16,5.56
12.76,-11.84,5.704
12.76,-11.52,5.926
12.76,-11.2,6.197
12.76,-10.88,5.989
12.76,-10.56,5.741
12.76,-10.24,5.582
12.76,-9.92,5.474
12.76,-9.6,5.399
12.76,-9.28,5.346
12.76,-8.96,5.312
12.76,-8.64,5.294
12.76,-8.32,5.29
12.76,-8,5.3
12.76,-7.68,5.325
12.76,-7.36,5.366
12.76,-7.04,5.426
12.76,-6.72,5.511
12.76,-6.4,5.633
12.76,-6.08,5.815
12.76,-5.76,6.095
12.76,-5.44,6.127
12.76,-5.12,5.839
12.76,-4.8,5.647
12.76,-4.48,5.519
12.76,-4.16,5.431
12.76,-3.84,5.368
12.76,-3.52,5.326
12.76,-3.2,5.3
12.76,-2.88,5.29
12.76,-2.56,5.293
12.76,-2.24,5.311
12.76,-1.92,5.344
12.76,-1.6,5.395
12.76,-1.28,5.468
12.76,-0.96,5.572
12.76,-0.64,5.723
12.76,-0.32,5.958
12.76,0,6.204
12.76,0.32,5.958
12.76,0.64,5.723
12.76,0.96,5.572
12.76,1.28,5.468
12.76,1.6,5.395
12.76,1.92,5.344
12.76,2.24,5.311
12.76,2.56,5.293
12.76,2.88,5.29
12.76,3.2,5.3
12.76,3.52,5.326
12.76,3.84,5.368
12.76,4.16,5.431
12.76,4.48,5.519
12.76,4.8,5.647
12.76,5.12,5.839
12.76,5.44,6.127
12.76,5.76,6.095
12.76,6.08,5.815
12.76,6.4,5.633
12.76,6.72,5.511
12.76,7.04,5.426
12.76,7.36,5.366
12.76,7.68,5.325
12.76,8,5.3
12.76,8.32,5.29
12.76,8.64,5.294
12.76,8.96,5.312
12.76,9.28,5.346
12.76,9.6,5.399
12.76,9.92,5.474
12.76,10.24,5.582
12.76,10.56,5.741
12.76,10.88,5.989
12.76,11.2,6.197
12.76,11.52,5.926
12.76,11.84,5.704
12.76,12.16,5.56
12.76,12.48,5.461
12.76,12.8,5.392
12.76,13.12,5.343
12.76,13.44,5.311
12.76,13.76,5.295
12.76,14.08,5.292
12.76,14.4,5.303
12.76,14.72,5.329
12.76,15.04,5.372
12.76,15.36,5.436
12.76,15.68,5.527
12.76,16,5.66
13.08,-16,5.8
13.08,-15.68,5.7
13.08,-15.36,5.623
13.08,-15.04,5.566
13.08,-14.72,5.527
13.08,-14.4,5.503
13.08,-14.08,5.492
13.08,-13.76,5.495
13.08,-13.44,5.51
13.08,-13.12,5.539
13.08,-12.8,5.583
13.08,-12.48,5.644
13.08,-12.16,5.725
13.08,-11.84,5.83
13.08,-11.52,5.948
13.08,-11.2,6.022
13.08,-10.88,5.971
13.08,-10.56,5.853
13.08,-10.24,5.743
13.08,-9.92,5.655
13.08,-9.6,5.59
13.08,-9.28,5.543
13.08,-8.96,5.512
13.08,-8.64,5.495
13.08,-8.32,5.491
13.08,-8,5.5
13.08,-7.68,5.523
13.08,-7.36,5.56
13.08,-7.04,5.613
13.08,-6.72,5.685
13.08,-6.4,5.78
13.08,-6.08,5.896
13.08,-5.76,6.002
13.08,-5.44,6.009
13.08,-5.12,5.908
13.08,-4.8,5.79
13.08,-4.48,5.693
13.08,-4.16,5.618
13.08,-3.84,5.563
13.08,-3.52,5.524
13.08,-3.2,5.501
13.08,-2.88,5.491
13.08,-2.56,5.494
13.08,-2.24,5.51
13.08,-1.92,5.54
13.08,-1.6,5.586
13.08,-1.28,5.65
13.08,-0.96,5.734
13.08,-0.64,5.842
13.08,-0.32,5.961
13.08,0,6.024
13.08,0.32,5.961
13.08,0.64,5.842
13.08,0.96,5.734
13.08,1.28,5.65
13.08,1.6,5.586
13.08,1.92,5.54
13.08,2.24,5.51
13.08,2.56,5.494
13.08,2.88,5.491
13.08,3.2,5.501
13.08,3.52,5.524
13.08,3.84,5.563
13.08,4.16,5.618
13.08,4.48,5.693
13.08,4.8,5.79
13.08,5.12,5.908
13.08,5.44,6.009
13.08,5.76,6.002
13.08,6.08,5.896
13.08,6.4,5.78
13.08,6.72,5.685
13.08,7.04,5.613
13.08,7.36,5.56
13.08,7.68,5.523
13.08,8,5.5
13.08,8.32,5.491
13.08,8.64,5.495
13.08,8.96,5.512
13.08,9.28,5.543
13.08,9.6,5.59
13.08,9.92,5.655
13.08,10.24,5.743
13.08,10.56,5.853
13.08,10.88,5.971
13.08,11.2,6.022
13.08,11.52,5.948
13.08,11.84,5.83
13.08,12.16,5.725
13.08,12.48,5.644
13.08,12.8,5.583
13.08,13.12,5.539
13.08,13.44,5.51
13.08,13.76,5.495
13.08,14.08,5.492
13.08,14.4,5.503
13.08,14.72,5.527
13.08,15.04,5.566
13.08,15.36,5.623
13.08,15.68,5.7
13.08,16,5.8
13.4,-16,5.915
13.4,-15.68,5.848
13.4,-15.36,5.789
13.4,-15.04,5.744
13.4,-14.72,5.711
13.4,-14.4,5.69
13.4,-14.08,5.68
13.4,-13.76,5.682
13.4,-13.44,5.695
13.4,-13.12,5.72
13.4,-12.8,5.757
13.4,-12.48,5.805
13.4,-12.16,5.866
13.4,-11.84,5.934
13.4,-11.52,5.997
13.4,-11.2,6.027
13.4,-10.88,6.006
13.4,-10.56,5.947
13.4,-10.24,5.878
13.4,-9.92,5.815
13.4,-9.6,5.763
13.4,-9.28,5.724
13.4,-8.96,5.697
13.4,-8.64,5.683
13.4,-8.32,5.679
13.4,-8,5.687
13.4,-7.68,5.707
13.4,-7.36,5.738
13.4,-7.04,5.781
13.4,-6.72,5.837
13.4,-6.4,5.903
13.4,-6.08,5.971
13.4,-5.76,6.02
13.4,-5.44,6.023
13.4,-5.12,5.977
13.4,-4.8,5.91
13.4,-4.48,5.843
13.4,-4.16,5.785
13.4,-3.84,5.74
13.4,-3.52,5.708
13.4,-3.2,5.688
13.4,-2.88,5.679
13.4,-2.56,5.682
13.4,-2.24,5.696
13.4,-1.92,5.722
13.4,-1.6,5.76
13.4,-1.28,5.81
13.4,-0.96,5.872
13.4,-0.64,5.941
13.4,-0.32,6.002
13.4,0,6.028
13.4,0.32,6.002
13.4,0.64,5.941
13.4,0.96,5.872
13.4,1.28,5.81
13.4,1.6,5.76
13.4,1.92,5.722
13.4,2.24,5.696
13.4,2.56,5.682
13.4,2.88,5.679
13.4,3.2,5.688
13.4,3.52,5.708
13.4,3.84,5.74
13.4,4.16,5.785
13.4,4.48,5.843
13.4,4.8,5.91
13.4,5.12,5.977
13.4,5.44,6.023
13.4,5.76,6.02
13.4,6.08,5.971
13.4,6.4,5.903
13.4,6.72,5.837
13.4,7.04,5.781
13.4,7.36,5.738
13.4,7.68,5.707
13.4,8,5.687
13.4,8.32,5.679
13.4,8.64,5.683
13.4,8.96,5.697
13.4,9.28,5.724
13.4,9.6,5.763
13.4,9.92,5.815
13.4,10.24,5.878
13.4,10.56,5.947
13.4,10.88,6.006
13.4,11.2,6.027
13.4,11.52,5.997
13.4,11.84,5.934
13.4,12.16,5.866
13.4,12.48,5.805
13.4,12.8,5.757
13.4,13.12,5.72
13.4,13.44,5.695
13.4,13.76,5.682
13.4,14.08,5.68
13.4,14.4,5.69
13.4,14.72,5.711
13.4,15.04,5.744
13.4,15.36,5.789
13.4,15.68,5.848
13.4,16,5.915
13.72,-16,6.029
13.72,-15.68,5.985
13.72,-15.36,5.943
13.72,-15.04,5.908
13.72,-14.72,5.882
13.72,-14.4,5.865
13.72,-14.08,5.857
13.72,-13.76,5.858
13.72,-13.44,5.869
13.72,-13.12,5.889
13.72,-12.8,5.918
13.72,-12.48,5.955
13.72,-12.16,5.998
13.72,-11.84,6.041
13.72,-11.52,6.077
13.72,-11.2,6.092
13.72,-10.88,6.082
13.72,-10.56,6.049
13.72,-10.24,6.006
13.72,-9.92,5.962
13.72,-9.6,5.923
13.72,-9.28,5.893
13.72,-8.96,5.871
13.72,-8.64,5.859
13.72,-8.32,5.856
13.72,-8,5.863
13.72,-7.68,5.878
13.72,-7.36,5.903
13.72,-7.04,5.937
13.72,-6.72,5.978
13.72,-6.4,6.022
13.72,-6.08,6.063
13.72,-5.76,6.089
13.72,-5.44,6.09
13.72,-5.12,6.066
13.72,-4.8,6.026
13.72,-4.48,5.982
13.72,-4.16,5.94
13.72,-3.84,5.906
13.72,-3.52,5.88
13.72,-3.2,5.863
13.72,-2.88,5.856
13.72,-2.56,5.858
13.72,-2.24,5.87
13.72,-1.92,5.891
13.72,-1.6,5.921
13.72,-1.28,5.958
13.72,-0.96,6.002
13.72,-0.64,6.046
13.72,-0.32,6.08
13.72,0,6.093
13.72,0.32,6.08
13.72,0.64,6.046
13.72,0.96,6.002
13.72,1.28,5.958
13.72,1.6,5.921
13.72,1.92,5.891
13.72,2.24,5.87
13.72,2.56,5.858
13.72,2.88,5.856
13.72,3.2,5.863
13.72,3.52,5.88
13.72,3.84,5.906
13.72,4.16,5.94
13.72,4.48,5.982
13.72,4.8,6.026
13.72,5.12,6.066
13.72,5.44,6.09
13.72,5.76,6.089
13.72,6.08,6.063
13.72,6.4,6.022
13.72,6.72,5.978
13.72,7.04,5.937
13.72,7.36,5.903
13.72,7.68,5.878
13.72,8,5.863
13.72,8.32,5.856
13.72,8.64,5.859
13.72,8.96,5.871
13.72,9.28,5.893
13.72,9.6,5.923
13.72,9.92,5.962
13.72,10.24,6.006
13.72,10.56,6.049
13.72,10.88,6.082
13.72,11.2,6.092
13.72,11.52,6.077
13.72,11.84,6.041
13.72,12.16,5.998
13.72,12.48,5.955
13.72,12.8,5.918
13.72,13.12,5.889
13.72,13.44,5.869
13.72,13.76,5.858
13.72,14.08,5.857
13.72,14.4,5.865
13.72,14.72,5.882
13.72,15.04,5.908
13.72,15.36,5.943
13.72,15.68,5.985
13.72,16,6.029
14.04,-16,6.148
14.04,-15.68,6.119
14.04,-15.36,6.09
14.04,-15.04,6.064
14.04,-14.72,6.044
14.04,-14.4,6.03
14.04,-14.08,6.024
14.04,-13.76,6.025
14.04,-13.44,6.034
14.04,-13.12,6.049
14.04,-12.8,6.071
14.04,-12.48,6.098
14.04,-12.16,6.128
14.04,-11.84,6.156
14.04,-11.52,6.177
14.04,-11.2,6.186
14.04,-10.88,6.18
14.04,-10.56,6.161
14.04,-10.24,6.133
14.04,-9.92,6.103
14.04,-9.6,6.075
14.04,-9.28,6.052
14.04,-8.96,6.035
14.04,-8.64,6.026
14.04,-8.32,6.024
14.04,-8,6.029
14.04,-7.68,6.041
14.04,-7.36,6.06
14.04,-7.04,6.085
14.04,-6.72,6.114
14.04,-6.4,6.144
14.04,-6.08,6.169
14.04,-5.76,6.184
14.04,-5.44,6.185
14.04,-5.12,6.171
14.04,-4.8,6.146
14.04,-4.48,6.117
14.04,-4.16,6.088
14.04,-3.84,6.062
14.04,-3.52,6.042
14.04,-3.2,6.029
14.04,-2.88,6.024
14.04,-2.56,6.025
14.04,-2.24,6.034
14.04,-1.92,6.051
14.04,-1.6,6.073
14.04,-1.28,6.101
14.04,-0.96,6.131
14.04,-0.64,6.159
14.04,-0.32,6.179
14.04,0,6.187
14.04,0.32,6.179
14.04,0.64,6.159
14.04,0.96,6.131
14.04,1.28,6.101
14.04,1.6,6.073
14.04,1.92,6.051
14.04,2.24,6.034
14.04,2.56,6.025
14.04,2.88,6.024
14.04,3.2,6.029
14.04,3.52,6.042
14.04,3.84,6.062
14.04,4.16,6.088
14.04,4.48,6.117
14.04,4.8,6.146
14.04,5.12,6.171
14.04,5.44,6.185
14.04,5.76,6.184
14.04,6.08,6.169
14.04,6.4,6.144
14.04,6.72,6.114
14.04,7.04,6.085
14.04,7.36,6.06
14.04,7.68,6.041
14.04,8,6.029
14.04,8.32,6.024
14.04,8.64,6.026
14.04,8.96,6.035
14.04,9.28,6.052
14.04,9.6,6.075
14.04,9.92,6.103
14.04,10.24,6.133
14.04,10.56,6.161
14.04,10.88,6.18
14.04,11.2,6.186
14.04,11.52,6.177
14.04,11.84,6.156
14.04,12.16,6.128
14.04,12.48,6.098
14.04,12.8,6.071
14.04,13.12,6.049
14.04,13.44,6.034
14.04,13.76,6.025
14.04,14.08,6.024
14.04,14.4,6.03
14.04,14.72,6.044
14.04,15.04,6.064
14.04,15.36,6.09
14.04,15.68,6.119
14.04,16,6.148
14.36,-16,6.272
14.36,-15.68,6.253
14.36,-15.36,6.233
14.36,-15.04,6.214
14.36,-14.72,6.199
14.36,-14.4,6.189
14.36,-14.08,6.184
14.36,-13.76,6.185
14.36,-13.44,6.191
14.36,-13.12,6.203
14.36,-12.8,6.219
14.36,-12.48,6.239
14.36,-12.16,6.259
14.36,-11.84,6.278
14.36,-11.52,6.291
14.36,-11.2,6.297
14.36,-10.88,6.293
14.36,-10.56,6.28
14.36,-10.24,6.262
14.36,-9.92,6.242
14.36,-9.6,6.222
14.36,-9.28,6.205
14.36,-8.96,6.193
14.36,-8.64,6.185
14.36,-8.32,6.184
14.36,-8,6.188
14.36,-7.68,6.197
14.36,-7.36,6.211
14.36,-7.04,6.229
14.36,-6.72,6.25
14.36,-6.4,6.27
14.36,-6.08,6.286
14.36,-5.76,6.295
14.36,-5.44,6.296
14.36,-5.12,6.287
14.36,-4.8,6.271
14.36,-4.48,6.251
14.36,-4.16,6.231
14.36,-3.84,6.213
14.36,-3.52,6.198
14.36,-3.2,6.188
14.36,-2.88,6.184
14.36,-2.56,6.185
14.36,-2.24,6.192
14.36,-1.92,6.204
14.36,-1.6,6.221
14.36,-1.28,6.24
14.36,-0.96,6.261
14.36,-0.64,6.279
14.36,-0.32,6.292
14.36,0,6.297
14.36,0.32,6.292
14.36,0.64,6.279
14.36,0.96,6.261
14.36,1.28,6.24
14.36,1.6,6.221
14.36,1.92,6.204
14.36,2.24,6.192
14.36,2.56,6.185
14.36,2.88,6.184
14.36,3.2,6.188
14.36,3.52,6.198
14.36,3.84,6.213
14.36,4.16,6.231
14.36,4.48,6.251
14.36,4.8,6.271
14.36,5.12,6.287
14.36,5.44,6.296
14.36,5.76,6.295
14.36,6.08,6.286
14.36,6.4,6.27
14.36,6.72,6.25
14.36,7.04,6.229
14.36,7.36,6.211
14.36,7.68,6.197
14.36,8,6.188
14.36,8.32,6.184
14.36,8.64,6.185
14.36,8.96,6.193
14.36,9.28,6.205
14.36,9.6,6.222
14.36,9.92,6.242
14.36,10.24,6.262
14.36,10.56,6.28
14.36,10.88,6.293
14.36,11.2,6.297
14.36,11.52,6.291
14.36,11.84,6.278
14.36,12.16,6.259
14.36,12.48,6.239
14.36,12.8,6.219
14.36,13.12,6.203
14.36,13.44,6.191
14.36,13.76,6.185
14.36,14.08,6.184
14.36,14.4,6.189
14.36,14.72,6.199
14.36,15.04,6.214
14.36,15.36,6.233
14.36,15.68,6.253
14.36,16,6.272
14.68,-16,6.401
14.68,-15.68,6.388
14.68,-15.36,6.373
14.68,-15.04,6.36
14.68,-14.72,6.349
14.68,-14.4,6.342
14.68,-14.08,6.338
14.68,-13.76,6.339
14.68,-13.44,6.344
14.68,-13.12,6.352
14.68,-12.8,6.364
14.68,-12.48,6.378
14.68,-12.16,6.392
14.68,-11.84,6.404
14.68,-11.52,6.413
14.68,-11.2,6.417
14.68,-10.88,6.414
14.68,-10.56,6.406
14.68,-10.24,6.394
14.68,-9.92,6.38
14.68,-9.6,6.366
14.68,-9.28,6.354
14.68,-8.96,6.345
14.68,-8.64,6.339
14.68,-8.32,6.338
14.68,-8,6.341
14.68,-7.68,6.348
14.68,-7.36,6.358
14.68,-7.04,6.371
14.68,-6.72,6.385
14.68,-6.4,6.399
14.68,-6.08,6.41
14.68,-5.76,6.416
14.68,-5.44,6.416
14.68,-5.12,6.41
14.68,-4.8,6.4
14.68,-4.48,6.387
14.68,-4.16,6.372
14.68,-3.84,6.359
14.68,-3.52,6.348
14.68,-3.2,6.341
14.68,-2.88,6.338
14.68,-2.56,6.339
14.68,-2.24,6.344
14.68,-1.92,6.353
14.68,-1.6,6.365
14.68,-1.28,6.379
14.68,-0.96,6.393
14.68,-0.64,6.405
14.68,-0.32,6.414
14.68,0,6.417
14.68,0.32,6.414
14.68,0.64,6.405
14.68,0.96,6.393
14.68,1.28,6.379
14.68,1.6,6.365
14.68,1.92,6.353
14.68,2.24,6.344
14.68,2.56,6.339
14.68,2.88,6.338
14.68,3.2,6.341
14.68,3.52,6.348
14.68,3.84,6.359
14.68,4.16,6.372
14.68,4.48,6.387
14.68,4.8,6.4
14.68,5.12,6.41
14.68,5.44,6.416
14.68,5.76,6.416
14.68,6.08,6.41
14.68,6.4,6.399
14.68,6.72,6.385
14.68,7.04,6.371
14.68,7.36,6.358
14.68,7.68,6.348
14.68,8,6.341
14.68,8.32,6.338
14.68,8.64,6.339
14.68,8.96,6.345
14.68,9.28,6.354
14.68,9.6,6.366
14.68,9.92,6.38
14.68,10.24,6.394
14.68,10.56,6.406
14.68,10.88,6.414
14.68,11.2,6.417
14.68,11.52,6.413
14.68,11.84,6.404
14.68,12.16,6.392
14.68,12.48,6.378
14.68,12.8,6.364
14.68,13.12,6.352
14.68,13.44,6.344
14.68,13.76,6.339
14.68,14.08,6.338
14.68,14.4,6.342
14.68,14.72,6.349
14.68,15.04,6.36
14.68,15.36,6.373
14.68,15.68,6.388
14.68,16,6.401
15,-16,6.532
15,-15.68,6.523
15,-15.36,6.513
15,-15.04,6.504
15,-14.72,6.496
15,-14.4,6.491
15,-14.08,6.488
15,-13.76,6.489
15,-13.44,6.492
15,-13.12,6.498
15,-12.8,6.507
15,-12.48,6.516
15,-12.16,6.526
15,-11.84,6.534
15,-11.52,6.54
15,-11.2,6.543
15,-10.88,6.541
15,-10.56,6.536
15,-10.24,6.528
15,-9.92,6.518
15,-9.6,6.508
15,-9.28,6.5
15,-8.96,6.493
15,-8.64,6.489
15,-8.32,6.488
15,-8,6.49
15,-7.68,6.495
15,-7.36,6.503
15,-7.04,6.512
15,-6.72,6.522
15,-6.4,6.531
15,-6.08,6.538
15,-5.76,6.542
15,-5.44,6.542
15,-5.12,6.539
15,-4.8,6.532
15,-4.48,6.522
15,-4.16,6.513
15,-3.84,6.503
15,-3.52,6.496
15,-3.2,6.49
15,-2.88,6.488
15,-2.56,6.489
15,-2.24,6.492
15,-1.92,6.499
15,-1.6,6.507
15,-1.28,6.517
15,-0.96,6.527
15,-0.64,6.535
15,-0.32,6.541
15,0,6.543
15,0.32,6.541
15,0.64,6.535
15,0.96,6.527
15,1.28,6.517
15,1.6,6.507
15,1.92,6.499
15,2.24,6.492
15,2.56,6.489
15,2.88,6.488
15,3.2,6.49
15,3.52,6.496
15,3.84,6.503
15,4.16,6.513
15,4.48,6.522
15,4.8,6.532
15,5.12,6.539
15,5.44,6.542
15,5.76,6.542
15,6.08,6.538
15,6.4,6.531
15,6.72,6.522
15,7.04,6.512
15,7.36,6.503
15,7.68,6.495
15,8,6.49
15,8.32,6.488
15,8.64,6.489
15,8.96,6.493
15,9.28,6.5
15,9.6,6.508
15,9.92,6.518
15,10.24,6.528
15,10.56,6.536
15,10.88,6.541
15,11.2,6.543
15,11.52,6.54
15,11.84,6.534
15,12.16,6.526
15,12.48,6.516
15,12.8,6.507
15,13.12,6.498
15,13.44,6.492
15,13.76,6.489
15,14.08,6.488
15,14.4,6.491
15,14.72,6.496
15,15.04,6.504
15,15.36,6.513
15,15.68,6.523
15,16,6.532


==> dataset/expapprox/img_euler_n35.txt <==
-17,-16,-10.414
-17,-15.68,-10.394
-17,-15.36,-10.522
-17,-15.04,-10.57
-17,-14.72,-10.593
-17,-14.4,-10.565
-17,-14.08,-10.701
-17,-13.76,-10.742
-17,-13.44,-10.735
-17,-13.12,-10.647
-17,-12.8,-10.847
-17,-12.48,-10.88
-17,-12.16,-10.795
-17,-11.84,-10.771
-17,-11.52,-10.908
-17,-11.2,-10.785
-17,-10.88,-10.82
-17,-10.56,-10.873
-17,-10.24,-10.932
-17,-9.92,-11.033
-17,-9.6,-11.058
-17,-9.28,-11
-17,-8.96,-11.084
-17,-8.64,-10.977
-17,-8.32,-11.321
-17,-8,-11.277
-17,-7.68,-11.652
-17,-7.36,-11.118
-17,-7.04,-11.284
-17,-6.72,-11.267
-17,-6.4,-11.518
-17,-6.08,-11.173
-17,-5.76,-11.381
-17,-5.44,-11.865
-17,-5.12,-11.338
-17,-4.8,-11.295
-17,-4.48,-11.508
-17,-4.16,-11.425
-17,-3.84,-11.313
-17,-3.52,-11.448
-17,-3.2,-11.592
-17,-2.88,-11.977
-17,-2.56,-11.673
-17,-2.24,-11.798
-17,-1.92,-11.594
-17,-1.6,-11.536
-17,-1.28,-11.344
-17,-0.96,-12.25
-17,-0.64,-12.318
-17,-0.32,-11.424
-17,0,-12.29
-17,0.32,-11.424
-17,0.64,-12.318
-17,0.96,-12.034
-17,1.28,-11.344
-17,1.6,-11.536
-17,1.92,-11.594
-17,2.24,-11.798
-17,2.56,-11.673
-17,2.88,-11.977
-17,3.2,-11.677
-17,3.52,-11.448
-17,3.84,-11.313
-17,4.16,-11.425
-17,4.48,-11.659
-17,4.8,-11.295
-17,5.12,-11.298
-17,5.44,-11.748
-17,5.76,-11.381
-17,6.08,-11.173
-17,6.4,-11.473
-17,6.72,-11.267
-17,7.04,-11.252
-17,7.36,-11.144
-17,7.68,-11.652
-17,8,-11.277
-17,8.32,-11.321
-17,8.64,-10.977
-17,8.96,-11.092
-17,9.28,-11.006
-17,9.6,-11.057
-17,9.92,-11.033
-17,10.24,-10.928
-17,10.56,-10.863
-17,10.88,-10.824
-17,11.2,-10.776
-17,11.52,-10.912
-17,11.84,-10.771
-17,12.16,-10.792
-17,12.48,-10.882
-17,12.8,-10.847
-17,13.12,-10.648
-17,13.44,-10.734
-17,13.76,-10.742
-17,14.08,-10.7
-17,14.4,-10.564
-17,14.72,-10.593
-17,15.04,-10.57
-17,15.36,-10.522
-17,15.68,-10.393
-17,16,-10.415
-16.68,-16,-10.396
-16.68,-15.68,-10.442
-16.68,-15.36,-10.506
-16.68,-15.04,-10.58
-16.68,-14.72,-10.594
-16.68,-14.4,-10.587
-16.68,-14.08,-10.631
-16.68,-13.76,-10.648
-16.68,-13.44,-10.667
-16.68,-13.12,-10.707
-16.68,-12.8,-10.714
-16.68,-12.48,-10.757
-16.68,-12.16,-10.803
-16.68,-11.84,-10.9
-16.68,-11.52,-10.839
-16.68,-11.2,-10.825
-16.68,-10.88,-10.746
-16.68,-10.56,-10.994
-16.68,-10.24,-11.183
-16.68,-9.92,-10.856
-16.68,-9.6,-11.093
-16.68,-9.28,-11.151
-16.68,-8.96,-11.096
-16.68,-8.64,-11.183
-16.68,-8.32,-11.188
-16.68,-8,-11.207
-16.68,-7.68,-11.355
-16.68,-7.36,-11.274
-16.68,-7.04,-11.298
-16.68,-6.72,-11.443
-16.68,-6.4,-11.146
-16.68,-6.08,-11.574
-16.68,-5.76,-11.556
-16.68,-5.44,-11.508
-16.68,-5.12,-11.616
-16.68,-4.8,-11.471
-16.68,-4.48,-11.468
-16.68,-4.16,-11.605
-16.68,-3.84,-11.703
-16.68,-3.52,-11.472
-16.68,-3.2,-11.508
-16.68,-2.88,-11.262
-16.68,-2.56,-11.369
-16.68,-2.24,-11.427
-16.68,-1.92,-11.358
-16.68,-1.6,-11.575
-16.68,-1.28,-11.593
-16.68,-0.96,-11.557
-16.68,-0.64,-11.763
-16.68,-0.32,-11.927
-16.68,0,-10.984
-16.68,0.32,-12.044
-16.68,0.64,-11.682
-16.68,0.96,-11.557
-16.68,1.28,-11.593
-16.68,1.6,-11.575
-16.68,1.92,-11.358
-16.68,2.24,-11.427
-16.68,2.56,-11.369
-16.68,2.88,-11.262
-16.68,3.2,-11.548
-16.68,3.52,-11.472
-16.68,3.84,-11.703
-16.68,4.16,-11.605
-16.68,4.48,-11.468
-16.68,4.8,-11.527
-16.68,5.12,-11.616
-16.68,5.44,-11.508
-16.68,5.76,-11.556
-16.68,6.08,-11.574
-16.68,6.4,-11.135
-16.68,6.72,-11.395
-16.68,7.04,-11.298
-16.68,7.36,-11.274
-16.68,7.68,-11.355
-16.68,8,-11.184
-16.68,8.32,-11.188
-16.68,8.64,-11.196
-16.68,8.96,-11.103
-16.68,9.28,-11.138
-16.68,9.6,-11.093
-16.68,9.92,-10.856
-16.68,10.24,-11.161
-16.68,10.56,-10.994
-16.68,10.88,-10.74
-16.68,11.2,-10.839
-16.68,11.52,-10.845
-16.68,11.84,-10.895
-16.68,12.16,-10.806
-16.68,12.48,-10.757
-16.68,12.8,-10.713
-16.68,13.12,-10.706
-16.68,13.44,-10.663
-16.68,13.76,-10.647
-16.68,14.08,-10.63
-16.68,14.4,-10.586
-16.68,14.72,-10.594
-16.68,15.04,-10.58
-16.68,15.36,-10.506
-16.68,15.68,-10.443
-16.68,16,-10.396
-16.36,-16,-10.355
-16.36,-15.68,-10.408
-16.36,-15.36,-10.458
-16.36,-15.04,-10.491
-16.36,-14.72,-10.555
-16.36,-14.4,-10.551
-16.36,-14.08,-10.618
-16.36,-13.76,-10.677
-16.36,-13.44,-10.706
-16.36,-13.12,-10.787
-16.36,-12.8,-10.77
-16.36,-12.48,-10.698
-16.36,-12.16,-10.745
-16.36,-11.84,-10.862
-16.36,-11.52,-10.865
-16.36,-11.2,-10.835
-16.36,-10.88,-10.809
-16.36,-10.56,-10.882
-16.36,-10.24,-10.899
-16.36,-9.92,-11.05
-16.36,-9.6,-11.043
-16.36,-9.28,-11.033
-16.36,-8.96,-11.354
-16.36,-8.64,-11.116
-16.36,-8.32,-11.167
-16.36,-8,-11.164
-16.36,-7.68,-11.282
-16.36,-7.36,-11.292
-16.36,-7.04,-11.082
-16.36,-6.72,-11.325
-16.36,-6.4,-11.79
-16.36,-6.08,-11.264
-16.36,-5.76,-11.376
-16.36,-5.44,-11.49
-16.36,-5.12,-12.185
-16.36,-4.8,-11.255
-16.36,-4.48,-11.531
-16.36,-4.16,-11.494
-16.36,-3.84,-11.922
-16.36,-3.52,-11.343
-16.36,-3.2,-11.443
-16.36,-2.88,-11.662
-16.36,-2.56,-11.476
-16.36,-2.24,-11.209
-16.36,-1.92,-11.616
-16.36,-1.6,-11.496
-16.36,-1.28,-11.755
-16.36,-0.96,-11.295
-16.36,-0.64,-11.517
-16.36,-0.32,-11.667
-16.36,0,-13.666
-16.36,0.32,-11.667
-16.36,0.64,-11.517
-16.36,0.96,-11.293
-16.36,1.28,-11.859
-16.36,1.6,-11.496
-16.36,1.92,-11.58
-16.36,2.24,-11.209
-16.36,2.56,-11.476
-16.36,2.88,-11.662
-16.36,3.2,-11.443
-16.36,3.52,-11.363
-16.36,3.84,-11.786
-16.36,4.16,-11.525
-16.36,4.48,-11.599
-16.36,4.8,-11.255
-16.36,5.12,-12.185
-16.36,5.44,-11.49
-16.36,5.76,-11.423
-16.36,6.08,-11.264
-16.36,6.4,-11.79
-16.36,6.72,-11.292
-16.36,7.04,-11.082
-16.36,7.36,-11.292
-16.36,7.68,-11.246
-16.36,8,-11.164
-16.36,8.32,-11.167
-16.36,8.64,-11.116
-16.36,8.96,-11.354
-16.36,9.28,-11.027
-16.36,9.6,-11.043
-16.36,9.92,-11.04
-16.36,10.24,-10.899
-16.36,10.56,-10.871
-16.36,10.88,-10.801
-16.36,11.2,-10.839
-16.36,11.52,-10.865
-16.36,11.84,-10.859
-16.36,12.16,-10.747
-16.36,12.48,-10.698
-16.36,12.8,-10.775
-16.36,13.12,-10.785
-16.36,13.44,-10.702
-16.36,13.76,-10.676
-16.36,14.08,-10.618
-16.36,14.4,-10.552
-16.36,14.72,-10.555
-16.36,15.04,-10.492
-16.36,15.36,-10.458
-16.36,15.68,-10.407
-16.36,16,-10.355
-16.04,-16,-10.362
-16.04,-15.68,-10.422
-16.04,-15.36,-10.425
-16.04,-15.04,-10.537
-16.04,-14.72,-10.513
-16.04,-14.4,-10.53
-16.04,-14.08,-10.601
-16.04,-13.76,-10.666
-16.04,-13.44,-10.716
-16.04,-13.12,-10.733
-16.04,-12.8,-10.691
-16.04,-12.48,-10.772
-16.04,-12.16,-10.713
-16.04,-11.84,-10.768
-16.04,-11.52,-10.884
-16.04,-11.2,-10.847
-16.04,-10.88,-10.913
-16.04,-10.56,-10.753
-16.04,-10.24,-10.928
-16.04,-9.92,-10.841
-16.04,-9.6,-11.078
-16.04,-9.28,-11.02
-16.04,-8.96,-11.133
-16.04,-8.64,-11.004
-16.04,-8.32,-11.056
-16.04,-8,-11.163
-16.04,-7.68,-10.985
-16.04,-7.36,-11.185
-16.04,-7.04,-11.297
-16.04,-6.72,-11.384
-16.04,-6.4,-11.706
-16.04,-6.08,-11.244
-16.04,-5.76,-11.868
-16.04,-5.44,-11.168
-16.04,-5.12,-11.32
-16.04,-4.8,-11.494
-16.04,-4.48,-11.626
-16.04,-4.16,-11.323
-16.04,-3.84,-11.563
-16.04,-3.52,-11.262
-16.04,-3.2,-11.534
-16.04,-2.88,-11.519
-16.04,-2.56,-11.694
-16.04,-2.24,-11.62
-16.04,-1.92,-11.645
-16.04,-1.6,-11.253
-16.04,-1.28,-11.833
-16.04,-0.96,-11.372
-16.04,-0.64,-11.478
-16.04,-0.32,-11.537
-16.04,0,-12.373
-16.04,0.32,-11.552
-16.04,0.64,-11.478
-16.04,0.96,-11.361
-16.04,1.28,-11.833
-16.04,1.6,-11.241
-16.04,1.92,-11.602
-16.04,2.24,-11.62
-16.04,2.56,-11.694
-16.04,2.88,-11.519
-16.04,3.2,-11.534
-16.04,3.52,-11.262
-16.04,3.84,-11.499
-16.04,4.16,-11.323
-16.04,4.48,-11.678
-16.04,4.8,-11.401
-16.04,5.12,-11.32
-16.04,5.44,-11.168
-16.04,5.76,-11.868
-16.04,6.08,-11.244
-16.04,6.4,-11.706
-16.04,6.72,-11.384
-16.04,7.04,-11.297
-16.04,7.36,-11.185
-16.04,7.68,-10.985
-16.04,8,-11.163
-16.04,8.32,-11.056
-16.04,8.64,-11.004
-16.04,8.96,-11.113
-16.04,9.28,-10.992
-16.04,9.6,-11.118
-16.04,9.92,-10.838
-16.04,10.24,-10.934
-16.04,10.56,-10.747
-16.04,10.88,-10.907
-16.04,11.2,-10.851
-16.04,11.52,-10.893
-16.04,11.84,-10.771
-16.04,12.16,-10.711
-16.04,12.48,-10.763
-16.04,12.8,-10.693
-16.04,13.12,-10.725
-16.04,13.44,-10.716
-16.04,13.76,-10.666
-16.04,14.08,-10.601
-16.04,14.4,-10.53
-16.04,14.72,-10.514
-16.04,15.04,-10.536
-16.04,15.36,-10.425
-16.04,15.68,-10.422
-16.04,16,-10.362
-15.72,-16,-10.376
-15.72,-15.68,-10.384
-15.72,-15.36,-10.434
-15.72,-15.04,-10.475
-15.72,-14.72,-10.556
-15.72,-14.4,-10.538
-15.72,-14.08,-10.578
-15.72,-13.76,-10.613
-15.72,-13.44,-10.621
-15.72,-13.12,-10.664
-15.72,-12.8,-10.684
-15.72,-12.48,-10.774
-15.72,-12.16,-10.724
-15.72,-11.84,-10.775
-15.72,-11.52,-10.97
-15.72,-11.2,-10.841
-15.72,-10.88,-10.892
-15.72,-10.56,-10.871
-15.72,-10.24,-10.751
-15.72,-9.92,-10.869
-15.72,-9.6,-10.889
-15.72,-9.28,-11.009
-15.72,-8.96,-11.082
-15.72,-8.64,-11.077
-15.72,-8.32,-10.976
-15.72,-8,-11.043
-15.72,-7.68,-11.238
-15.72,-7.36,-11.128
-15.72,-7.04,-11.642
-15.72,-6.72,-11.597
-15.72,-6.4,-11.119
-15.72,-6.08,-11.171
-15.72,-5.76,-11.19
-15.72,-5.44,-11.207
-15.72,-5.12,-11.687
-15.72,-4.8,-11.465
-15.72,-4.48,-11.233
-15.72,-4.16,-11.54
-15.72,-3.84,-11.547
-15.72,-3.52,-12.964
-15.72,-3.2,-11.334
-15.72,-2.88,-11.776
-15.72,-2.56,-11.424
-15.72,-2.24,-11.144
-15.72,-1.92,-11.918
-15.72,-1.6,-11.86
-15.72,-1.28,-11.586
-15.72,-0.96,-11.62
-15.72,-0.64,-11.448
-15.72,-0.32,-11.692
-15.72,0,-12.465
-15.72,0.32,-11.692
-15.72,0.64,-11.448
-15.72,0.96,-11.553
-15.72,1.28,-11.531
-15.72,1.6,-11.86
-15.72,1.92,-11.918
-15.72,2.24,-11.156
-15.72,2.56,-11.424
-15.72,2.88,-11.776
-15.72,3.2,-11.334
-15.72,3.52,-12.964
-15.72,3.84,-11.547
-15.72,4.16,-11.563
-15.72,4.48,-11.201
-15.72,4.8,-11.465
-15.72,5.12,-11.629
-15.72,5.44,-11.24
-15.72,5.76,-11.171
-15.72,6.08,-11.171
-15.72,6.4,-11.143
-15.72,6.72,-11.597
-15.72,7.04,-11.496
-15.72,7.36,-11.078
-15.72,7.68,-11.177
-15.72,8,-11.043
-15.72,8.32,-10.994
-15.72,8.64,-11.077
-15.72,8.96,-11.082
-15.72,9.28,-11.009
-15.72,9.6,-10.871
-15.72,9.92,-10.869
-15.72,10.24,-10.751
-15.72,10.56,-10.86
-15.72,10.88,-10.892
-15.72,11.2,-10.831
-15.72,11.52,-10.985
-15.72,11.84,-10.779
-15.72,12.16,-10.724
-15.72,12.48,-10.777
-15.72,12.8,-10.689
-15.72,13.12,-10.669
-15.72,13.44,-10.619
-15.72,13.76,-10.615
-15.72,14.08,-10.576
-15.72,14.4,-10.539
-15.72,14.72,-10.556
-15.72,15.04,-10.476
-15.72,15.36,-10.434
-15.72,15.68,-10.385
-15.72,16,-10.376
-15.4,-16,-10.308
-15.4,-15.68,-10.347
-15.4,-15.36,-10.441
-15.4,-15.04,-10.503
-15.4,-14.72,-10.531
-15.4,-14.4,-10.576
-15.4,-14.08,-10.576
-15.4,-13.76,-10.649
-15.4,-13.44,-10.714
-15.4,-13.12,-10.601
-15.4,-12.8,-10.674
-15.4,-12.48,-10.709
-15.4,-12.16,-10.717
-15.4,-11.84,-10.774
-15.4,-11.52,-10.844
-15.4,-11.2,-10.752
-15.4,-10.88,-10.754
-15.4,-10.56,-10.836
-15.4,-10.24,-10.902
-15.4,-9.92,-10.961
-15.4,-9.6,-10.909
-15.4,-9.28,-11.018
-15.4,-8.96,-11.039
-15.4,-8.64,-10.931
-15.4,-8.32,-10.971
-15.4,-8,-11.306
-15.4,-7.68,-11.316
-15.4,-7.36,-11.129
-15.4,-7.04,-11.128
-15.4,-6.72,-11.293
-15.4,-6.4,-11.422
-15.4,-6.08,-11.455
-15.4,-5.76,-11.517
-15.4,-5.44,-11.408
-15.4,-5.12,-11.581
-15.4,-4.8,-11.278
-15.4,-4.48,-11.078
-15.4,-4.16,-11.284
-15.4,-3.84,-11.454
-15.4,-3.52,-11.423
-15.4,-3.2,-11.765
-15.4,-2.88,-11.563
-15.4,-2.56,-11.526
-15.4,-2.24,-11.16
-15.4,-1.92,-11.929
-15.4,-1.6,-11.278
-15.4,-1.28,-11.512
-15.4,-0.96,-12.381
-15.4,-0.64,-11.7
-15.4,-0.32,-11.427
-15.4,0,-11.354
-15.4,0.32,-11.427
-15.4,0.64,-11.775
-15.4,0.96,-12.381
-15.4,1.28,-11.512
-15.4,1.6,-11.278
-15.4,1.92,-11.929
-15.4,2.24,-11.16
-15.4,2.56,-11.526
-15.4,2.88,-11.639
-15.4,3.2,-11.779
-15.4,3.52,-11.423
-15.4,3.84,-11.454
-15.4,4.16,-11.301
-15.4,4.48,-11.095
-15.4,4.8,-11.278
-15.4,5.12,-11.512
-15.4,5.44,-11.366
-15.4,5.76,-11.422
-15.4,6.08,-11.41
-15.4,6.4,-11.477
-15.4,6.72,-11.293
-15.4,7.04,-11.104
-15.4,7.36,-11.129
-15.4,7.68,-11.316
-15.4,8,-11.346
-15.4,8.32,-11.008
-15.4,8.64,-10.931
-15.4,8.96,-11.039
-15.4,9.28,-11.034
-15.4,9.6,-10.902
-15.4,9.92,-10.969
-15.4,10.24,-10.895
-15.4,10.56,-10.84
-15.4,10.88,-10.75
-15.4,11.2,-10.769
-15.4,11.52,-10.835
-15.4,11.84,-10.781
-15.4,12.16,-10.717
-15.4,12.48,-10.714
-15.4,12.8,-10.671
-15.4,13.12,-10.601
-15.4,13.44,-10.709
-15.4,13.76,-10.646
-15.4,14.08,-10.576
-15.4,14.4,-10.57
-15.4,14.72,-10.534
-15.4,15.04,-10.503
-15.4,15.36,-10.442
-15.4,15.68,-10.348
-15.4,16,-10.309
-15.08,-16,-10.326
-15.08,-15.68,-10.335
-15.08,-15.36,-10.439
-15.08,-15.04,-10.48
-15.08,-14.72,-10.487
-15.08,-14.4,-10.507
-15.08,-14.08,-10.572
-15.08,-13.76,-10.601
-15.08,-13.44,-10.596
-15.08,-13.12,-10.574
-15.08,-12.8,-10.696
-15.08,-12.48,-10.667
-15.08,-12.16,-10.663
-15.08,-11.84,-10.723
-15.08,-11.52,-10.694
-15.08,-11.2,-10.8
-15.08,-10.88,-10.799
-15.08,-10.56,-10.934
-15.08,-10.24,-10.862
-15.08,-9.92,-11.011
-15.08,-9.6,-10.965
-15.08,-9.28,-10.942
-15.08,-8.96,-11.199
-15.08,-8.64,-11.156
-15.08,-8.32,-10.95
-15.08,-8,-11.466
-15.08,-7.68,-11.303
-15.08,-7.36,-11.203
-15.08,-7.04,-10.958
-15.08,-6.72,-11.23
-15.08,-6.4,-11.224
-15.08,-6.08,-11.224
-15.08,-5.76,-11.292
-15.08,-5.44,-11.117
-15.08,-5.12,-12.168
-15.08,-4.8,-11.201
-15.08,-4.48,-11.119
-15.08,-4.16,-11.595
-15.08,-3.84,-11.851
-15.08,-3.52,-11.271
-15.08,-3.2,-11.822
-15.08,-2.88,-11.494
-15.08,-2.56,-11.687
-15.08,-2.24,-11.435
-15.08,-1.92,-11.751
-15.08,-1.6,-11.523
-15.08,-1.28,-11.621
-15.08,-0.96,-11.492
-15.08,-0.64,-12.39
-15.08,-0.32,-11.303
-15.08,0,-11.048
-15.08,0.32,-11.361
-15.08,0.64,-11.996
-15.08,0.96,-11.492
-15.08,1.28,-11.621
-15.08,1.6,-11.523
-15.08,1.92,-11.751
-15.08,2.24,-11.463
-15.08,2.56,-11.687
-15.08,2.88,-11.499
-15.08,3.2,-11.968
-15.08,3.52,-11.271
-15.08,3.84,-11.729
-15.08,4.16,-11.463
-15.08,4.48,-11.139
-15.08,4.8,-11.172
-15.08,5.12,-12.055
-15.08,5.44,-11.091
-15.08,5.76,-11.327
-15.08,6.08,-11.224
-15.08,6.4,-11.163
-15.08,6.72,-11.23
-15.08,7.04,-10.958
-15.08,7.36,-11.172
-15.08,7.68,-11.303
-15.08,8,-11.414
-15.08,8.32,-10.95
-15.08,8.64,-11.213
-15.08,8.96,-11.169
-15.08,9.28,-10.942
-15.08,9.6,-10.965
-15.08,9.92,-11.011
-15.08,10.24,-10.862
-15.08,10.56,-10.927
-15.08,10.88,-10.789
-15.08,11.2,-10.8
-15.08,11.52,-10.697
-15.08,11.84,-10.715
-15.08,12.16,-10.66
-15.08,12.48,-10.676
-15.08,12.8,-10.693
-15.08,13.12,-10.572
-15.08,13.44,-10.596
-15.08,13.76,-10.606
-15.08,14.08,-10.568
-15.08,14.4,-10.509
-15.08,14.72,-10.486
-15.08,15.04,-10.481
-15.08,15.36,-10.438
-15.08,15.68,-10.335
-15.08,16,-10.328
-14.76,-16,-10.324
-14.76,-15.68,-10.386
-14.76,-15.36,-10.355
-14.76,-15.04,-10.414
-14.76,-14.72,-10.48
-14.76,-14.4,-10.553
-14.76,-14.08,-10.52
-14.76,-13.76,-10.562
-14.76,-13.44,-10.555
-14.76,-13.12,-10.618
-14.76,-12.8,-10.606
-14.76,-12.48,-10.68
-14.76,-12.16,-10.692
-14.76,-11.84,-10.765
-14.76,-11.52,-10.756
-14.76,-11.2,-10.822
-14.76,-10.88,-10.846
-14.76,-10.56,-10.735
-14.76,-10.24,-10.922
-14.76,-9.92,-10.824
-14.76,-9.6,-10.935
-14.76,-9.28,-10.878
-14.76,-8.96,-11.194
-14.76,-8.64,-11.086
-14.76,-8.32,-11.094
-14.76,-8,-11.172
-14.76,-7.68,-11.039
-14.76,-7.36,-11.19
-14.76,-7.04,-11.121
-14.76,-6.72,-11.205
-14.76,-6.4,-11.119
-14.76,-6.08,-11.408
-14.76,-5.76,-11.217
-14.76,-5.44,-11.368
-14.76,-5.12,-11.468
-14.76,-4.8,-11.309
-14.76,-4.48,-11.19
-14.76,-4.16,-11.472
-14.76,-3.84,-11.652
-14.76,-3.52,-11.652
-14.76,-3.2,-11.679
-14.76,-2.88,-11.32
-14.76,-2.56,-11.822
-14.76,-2.24,-11.188
-14.76,-1.92,-11.219
-14.76,-1.6,-11.656
-14.76,-1.28,-11.581
-14.76,-0.96,-11.536
-14.76,-0.64,-11.308
-14.76,-0.32,-11.576
-14.76,0,-11.266
-14.76,0.32,-11.576
-14.76,0.64,-11.359
-14.76,0.96,-11.536
-14.76,1.28,-11.506
-14.76,1.6,-11.588
-14.76,1.92,-11.219
-14.76,2.24,-11.148
-14.76,2.56,-11.784
-14.76,2.88,-11.32
-14.76,3.2,-11.679
-14.76,3.52,-11.652
-14.76,3.84,-11.711
-14.76,4.16,-11.472
-14.76,4.48,-11.162
-14.76,4.8,-11.309
-14.76,5.12,-11.414
-14.76,5.44,-11.368
-14.76,5.76,-11.217
-14.76,6.08,-11.408
-14.76,6.4,-11.095
-14.76,6.72,-11.205
-14.76,7.04,-11.072
-14.76,7.36,-11.19
-14.76,7.68,-11.039
-14.76,8,-11.172
-14.76,8.32,-11.094
-14.76,8.64,-11.086
-14.76,8.96,-11.194
-14.76,9.28,-10.878
-14.76,9.6,-10.935
-14.76,9.92,-10.824
-14.76,10.24,-10.93
-14.76,10.56,-10.735
-14.76,10.88,-10.846
-14.76,11.2,-10.822
-14.76,11.52,-10.751
-14.76,11.84,-10.748
-14.76,12.16,-10.7
-14.76,12.48,-10.683
-14.76,12.8,-10.611
-14.76,13.12,-10.621
-14.76,13.44,-10.557
-14.76,13.76,-10.555
-14.76,14.08,-10.516
-14.76,14.4,-10.553
-14.76,14.72,-10.476
-14.76,15.04,-10.411
-14.76,15.36,-10.353
-14.76,15.68,-10.389
-14.76,16,-10.326
-14.44,-16,-10.302
-14.44,-15.68,-10.331
-14.44,-15.36,-10.307
-14.44,-15.04,-10.409
-14.44,-14.72,-10.403
-14.44,-14.4,-10.48
-14.44,-14.08,-10.48
-14.44,-13.76,-10.502
-14.44,-13.44,-10.575
-14.44,-13.12,-10.566
-14.44,-12.8,-10.651
-14.44,-12.48,-10.64
-14.44,-12.16,-10.725
-14.44,-11.84,-10.716
-14.44,-11.52,-10.804
-14.44,-11.2,-10.772
-14.44,-10.88,-10.84
-14.44,-10.56,-10.813
-14.44,-10.24,-10.932
-14.44,-9.92,-10.896
-14.44,-9.6,-10.989
-14.44,-9.28,-10.933
-14.44,-8.96,-10.989
-14.44,-8.64,-10.871
-14.44,-8.32,-11.067
-14.44,-8,-11.059
-14.44,-7.68,-11.302
-14.44,-7.36,-11.277
-14.44,-7.04,-11.386
-14.44,-6.72,-11.013
-14.44,-6.4,-11.259
-14.44,-6.08,-10.989
-14.44,-5.76,-11.35
-14.44,-5.44,-11.366
-14.44,-5.12,-11.224
-14.44,-4.8,-11.334
-14.44,-4.48,-11.659
-14.44,-4.16,-11.414
-14.44,-3.84,-11.543
-14.44,-3.52,-11.347
-14.44,-3.2,-11.672
-14.44,-2.88,-11.972
-14.44,-2.56,-11.329
-14.44,-2.24,-11.238
-14.44,-1.92,-11.552
-14.44,-1.6,-11.39
-14.44,-1.28,-11.282
-14.44,-0.96,-12.089
-14.44,-0.64,-11.439
-14.44,-0.32,-12.565
-14.44,0,-11.746
-14.44,0.32,-12.565
-14.44,0.64,-11.451
-14.44,0.96,-12.419
-14.44,1.28,-11.282
-14.44,1.6,-11.327
-14.44,1.92,-11.552
-14.44,2.24,-11.31
-14.44,2.56,-11.317
-14.44,2.88,-11.972
-14.44,3.2,-11.672
-14.44,3.52,-11.347
-14.44,3.84,-11.508
-14.44,4.16,-11.486
-14.44,4.48,-11.849
-14.44,4.8,-11.334
-14.44,5.12,-11.295
-14.44,5.44,-11.469
-14.44,5.76,-11.275
-14.44,6.08,-10.989
-14.44,6.4,-11.259
-14.44,6.72,-11.078
-14.44,7.04,-11.34
-14.44,7.36,-11.219
-14.44,7.68,-11.389
-14.44,8,-11.059
-14.44,8.32,-11.091
-14.44,8.64,-10.871
-14.44,8.96,-10.971
-14.44,9.28,-10.933
-14.44,9.6,-10.989
-14.44,9.92,-10.896
-14.44,10.24,-10.916
-14.44,10.56,-10.819
-14.44,10.88,-10.833
-14.44,11.2,-10.758
-14.44,11.52,-10.804
-14.44,11.84,-10.716
-14.44,12.16,-10.725
-14.44,12.48,-10.64
-14.44,12.8,-10.654
-14.44,13.12,-10.576
-14.44,13.44,-10.573
-14.44,13.76,-10.499
-14.44,14.08,-10.478
-14.44,14.4,-10.48
-14.44,14.72,-10.403
-14.44,15.04,-10.409
-14.44,15.36,-10.311
-14.44,15.68,-10.329
-14.44,16,-10.302
-14.12,-16,-10.258
-14.12,-15.68,-10.305
-14.12,-15.36,-10.329
-14.12,-15.04,-10.376
-14.12,-14.72,-10.444
-14.12,-14.4,-10.508
-14.12,-14.08,-10.505
-14.12,-13.76,-10.502
-14.12,-13.44,-10.59
-14.12,-13.12,-10.57
-14.12,-12.8,-10.568
-14.12,-12.48,-10.595
-14.12,-12.16,-10.683
-14.12,-11.84,-10.77
-14.12,-11.52,-10.776
-14.12,-11.2,-10.772
-14.12,-10.88,-10.802
-14.12,-10.56,-10.886
-14.12,-10.24,-10.769
-14.12,-9.92,-10.8
-14.12,-9.6,-11.04
-14.12,-9.28,-10.926
-14.12,-8.96,-10.985
-14.12,-8.64,-11.073
-14.12,-8.32,-10.92
-14.12,-8,-10.976
-14.12,-7.68,-11.097
-14.12,-7.36,-11.038
-14.12,-7.04,-11.157
-14.12,-6.72,-11.267
-14.12,-6.4,-11.081
-14.12,-6.08,-11.714
-14.12,-5.76,-11.206
-14.12,-5.44,-11.072
-14.12,-5.12,-11.173
-14.12,-4.8,-11.349
-14.12,-4.48,-11.006
-14.12,-4.16,-11.271
-14.12,-3.84,-11.454
-14.12,-3.52,-11.318
-14.12,-3.2,-11.318
-14.12,-2.88,-11.988
-14.12,-2.56,-11.423
-14.12,-2.24,-12.004
-14.12,-1.92,-12.014
-14.12,-1.6,-11.271
-14.12,-1.28,-11.108
-14.12,-0.96,-11.619
-14.12,-0.64,-11.686
-14.12,-0.32,-11.442
-14.12,0,-11.236
-14.12,0.32,-11.442
-14.12,0.64,-11.686
-14.12,0.96,-11.619
-14.12,1.28,-11.108
-14.12,1.6,-11.271
-14.12,1.92,-12.003
-14.12,2.24,-12.004
-14.12,2.56,-11.423
-14.12,2.88,-11.811
-14.12,3.2,-11.318
-14.12,3.52,-11.244
-14.12,3.84,-11.454
-14.12,4.16,-11.271
-14.12,4.48,-11.006
-14.12,4.8,-11.321
-14.12,5.12,-11.284
-14.12,5.44,-11.072
-14.12,5.76,-11.105
-14.12,6.08,-11.547
-14.12,6.4,-11.132
-14.12,6.72,-11.204
-14.12,7.04,-11.21
-14.12,7.36,-11.06
-14.12,7.68,-11.097
-14.12,8,-10.908
-14.12,8.32,-10.92
-14.12,8.64,-11.051
-14.12,8.96,-10.985
-14.12,9.28,-10.942
-14.12,9.6,-11.022
-14.12,9.92,-10.777
-14.12,10.24,-10.769
-14.12,10.56,-10.88
-14.12,10.88,-10.807
-14.12,11.2,-10.772
-14.12,11.52,-10.77
-14.12,11.84,-10.77
-14.12,12.16,-10.683
-14.12,12.48,-10.592
-14.12,12.8,-10.584
-14.12,13.12,-10.57
-14.12,13.44,-10.593
-14.12,13.76,-10.504
-14.12,14.08,-10.505
-14.12,14.4,-10.515
-14.12,14.72,-10.442
-14.12,15.04,-10.376
-14.12,15.36,-10.326
-14.12,15.68,-10.306
-14.12,16,-10.261
-13.8,-16,-10.256
-13.8,-15.68,-10.287
-13.8,-15.36,-10.35
-13.8,-15.04,-10.36
-13.8,-14.72,-10.378
-13.8,-14.4,-10.421
-13.8,-14.08,-10.452
-13.8,-13.76,-10.496
-13.8,-13.44,-10.554
-13.8,-13.12,-10.591
-13.8,-12.8,-10.585
-13.8,-12.48,-10.704
-13.8,-12.16,-10.574
-13.8,-11.84,-10.715
-13.8,-11.52,-10.729
-13.8,-11.2,-10.627
-13.8,-10.88,-10.825
-13.8,-10.56,-10.867
-13.8,-10.24,-10.804
-13.8,-9.92,-10.827
-13.8,-9.6,-10.842
-13.8,-9.28,-10.893
-13.8,-8.96,-10.989
-13.8,-8.64,-10.966
-13.8,-8.32,-10.946
-13.8,-8,-11.036
-13.8,-7.68,-11.346
-13.8,-7.36,-11.029
-13.8,-7.04,-11.076
-13.8,-6.72,-11.288
-13.8,-6.4,-11.332
-13.8,-6.08,-11.002
-13.8,-5.76,-11.09
-13.8,-5.44,-11.117
-13.8,-5.12,-11.244
-13.8,-4.8,-11.391
-13.8,-4.48,-11.267
-13.8,-4.16,-11.761
-13.8,-3.84,-11.25
-13.8,-3.52,-11.033
-13.8,-3.2,-11.578
-13.8,-2.88,-11.382
-13.8,-2.56,-11.369
-13.8,-2.24,-11.513
-13.8,-1.92,-11.519
-13.8,-1.6,-11.252
-13.8,-1.28,-11.246
-13.8,-0.96,-11.341
-13.8,-0.64,-11.324
-13.8,-0.32,-11.474
-13.8,0,-11.726
-13.8,0.32,-11.474
-13.8,0.64,-11.324
-13.8,0.96,-11.341
-13.8,1.28,-11.246
-13.8,1.6,-11.252
-13.8,1.92,-11.519
-13.8,2.24,-11.513
-13.8,2.56,-11.369
-13.8,2.88,-11.49
-13.8,3.2,-11.578
-13.8,3.52,-11.026
-13.8,3.84,-11.207
-13.8,4.16,-11.761
-13.8,4.48,-11.267
-13.8,4.8,-11.391
-13.8,5.12,-11.212
-13.8,5.44,-11.117
-13.8,5.76,-11.066
-13.8,6.08,-10.968
-13.8,6.4,-11.332
-13.8,6.72,-11.164
-13.8,7.04,-11.098
-13.8,7.36,-11.029
-13.8,7.68,-11.269
-13.8,8,-11.036
-13.8,8.32,-10.93
-13.8,8.64,-11.004
-13.8,8.96,-10.989
-13.8,9.28,-10.879
-13.8,9.6,-10.885
-13.8,9.92,-10.815
-13.8,10.24,-10.829
-13.8,10.56,-10.88
-13.8,10.88,-10.832
-13.8,11.2,-10.627
-13.8,11.52,-10.739
-13.8,11.84,-10.715
-13.8,12.16,-10.571
-13.8,12.48,-10.704
-13.8,12.8,-10.582
-13.8,13.12,-10.588
-13.8,13.44,-10.554
-13.8,13.76,-10.499
-13.8,14.08,-10.45
-13.8,14.4,-10.423
-13.8,14.72,-10.376
-13.8,15.04,-10.36
-13.8,15.36,-10.349
-13.8,15.68,-10.287
-13.8,16,-10.255
-13.48,-16,-10.236
-13.48,-15.68,-10.299
-13.48,-15.36,-10.309
-13.48,-15.04,-10.331
-13.48,-14.72,-10.392
-13.48,-14.4,-10.417
-13.48,-14.08,-10.501
-13.48,-13.76,-10.473
-13.48,-13.44,-10.533
-13.48,-13.12,-10.606
-13.48,-12.8,-10.606
-13.48,-12.48,-10.649
-13.48,-12.16,-10.569
-13.48,-11.84,-10.661
-13.48,-11.52,-10.751
-13.48,-11.2,-10.728
-13.48,-10.88,-10.724
-13.48,-10.56,-10.788
-13.48,-10.24,-10.891
-13.48,-9.92,-10.831
-13.48,-9.6,-10.989
-13.48,-9.28,-10.986
-13.48,-8.96,-10.936
-13.48,-8.64,-10.993
-13.48,-8.32,-11.069
-13.48,-8,-10.982
-13.48,-7.68,-11.089
-13.48,-7.36,-11.08
-13.48,-7.04,-11.032
-13.48,-6.72,-11.273
-13.48,-6.4,-11.359
-13.48,-6.08,-11.035
-13.48,-5.76,-11.318
-13.48,-5.44,-11.214
-13.48,-5.12,-11.352
-13.48,-4.8,-11.541
-13.48,-4.48,-11.434
-13.48,-4.16,-11.361
-13.48,-3.84,-11.149
-13.48,-3.52,-11.14
-13.48,-3.2,-11.213
-13.48,-2.88,-11.09
-13.48,-2.56,-11.496
-13.48,-2.24,-11.16
-13.48,-1.92,-11.753
-13.48,-1.6,-11.437
-13.48,-1.28,-11.288
-13.48,-0.96,-11.462
-13.48,-0.64,-11.371
-13.48,-0.32,-11.256
-13.48,0,-11.336
-13.48,0.32,-11.256
-13.48,0.64,-11.371
-13.48,0.96,-11.462
-13.48,1.28,-11.288
-13.48,1.6,-11.437
-13.48,1.92,-12.003
-13.48,2.24,-11.153
-13.48,2.56,-11.471
-13.48,2.88,-11.111
-13.48,3.2,-11.213
-13.48,3.52,-11.14
-13.48,3.84,-11.144
-13.48,4.16,-11.361
-13.48,4.48,-11.555
-13.48,4.8,-11.541
-13.48,5.12,-11.272
-13.48,5.44,-11.281
-13.48,5.76,-11.267
-13.48,6.08,-11.035
-13.48,6.4,-11.287
-13.48,6.72,-11.349
-13.48,7.04,-11.069
-13.48,7.36,-11.042
-13.48,7.68,-11.089
-13.48,8,-10.946
-13.48,8.32,-11.047
-13.48,8.64,-11.012
-13.48,8.96,-10.936
-13.48,9.28,-10.986
-13.48,9.6,-10.972
-13.48,9.92,-10.82
-13.48,10.24,-10.907
-13.48,10.56,-10.788
-13.48,10.88,-10.75
-13.48,11.2,-10.728
-13.48,11.52,-10.745
-13.48,11.84,-10.683
-13.48,12.16,-10.572
-13.48,12.48,-10.653
-13.48,12.8,-10.606
-13.48,13.12,-10.603
-13.48,13.44,-10.53
-13.48,13.76,-10.471
-13.48,14.08,-10.501
-13.48,14.4,-10.419
-13.48,14.72,-10.394
-13.48,15.04,-10.332
-13.48,15.36,-10.31
-13.48,15.68,-10.301
-13.48,16,-10.237
-13.16,-16,-10.216
-13.16,-15.68,-10.252
-13.16,-15.36,-10.307
-13.16,-15.04,-10.303
-13.16,-14.72,-10.358
-13.16,-14.4,-10.405
-13.16,-14.08,-10.418
-13.16,-13.76,-10.493
-13.16,-13.44,-10.515
-13.16,-13.12,-10.511
-13.16,-12.8,-10.499
-13.16,-12.48,-10.614
-13.16,-12.16,-10.605
-13.16,-11.84,-10.687
-13.16,-11.52,-10.693
-13.16,-11.2,-10.703
-13.16,-10.88,-10.749
-13.16,-10.56,-10.843
-13.16,-10.24,-10.763
-13.16,-9.92,-10.756
-13.16,-9.6,-10.827
-13.16,-9.28,-10.872
-13.16,-8.96,-10.948
-13.16,-8.64,-10.874
-13.16,-8.32,-11.004
-13.16,-8,-11.116
-13.16,-7.68,-10.85
-13.16,-7.36,-11.113
-13.16,-7.04,-10.945
-13.16,-6.72,-11.03
-13.16,-6.4,-10.944
-13.16,-6.08,-11.063
-13.16,-5.76,-11.049
-13.16,-5.44,-11.099
-13.16,-5.12,-11.209
-13.16,-4.8,-11.073
-13.16,-4.48,-11.217
-13.16,-4.16,-11.164
-13.16,-3.84,-11.318
-13.16,-3.52,-11.066
-13.16,-3.2,-11.162
-13.16,-2.88,-11.451
-13.16,-2.56,-11.512
-13.16,-2.24,-11.345
-13.16,-1.92,-11.239
-13.16,-1.6,-11.514
-13.16,-1.28,-11.277
-13.16,-0.96,-11.143
-13.16,-0.64,-11.201
-13.16,-0.32,-11.401
-13.16,0,-11.579
-13.16,0.32,-11.401
-13.16,0.64,-11.201
-13.16,0.96,-11.143
-13.16,1.28,-11.279
-13.16,1.6,-11.499
-13.16,1.92,-11.272
-13.16,2.24,-11.348
-13.16,2.56,-11.512
-13.16,2.88,-11.362
-13.16,3.2,-11.162
-13.16,3.52,-11.083
-13.16,3.84,-11.355
-13.16,4.16,-11.164
-13.16,4.48,-11.217
-13.16,4.8,-11.087
-13.16,5.12,-11.209
-13.16,5.44,-11.116
-13.16,5.76,-11.064
-13.16,6.08,-11.086
-13.16,6.4,-10.999
-13.16,6.72,-10.993
-13.16,7.04,-10.98
-13.16,7.36,-11.165
-13.16,7.68,-10.91
-13.16,8,-11.072
-13.16,8.32,-11.004
-13.16,8.64,-10.849
-13.16,8.96,-10.914
-13.16,9.28,-10.872
-13.16,9.6,-10.853
-13.16,9.92,-10.779
-13.16,10.24,-10.752
-13.16,10.56,-10.817
-13.16,10.88,-10.738
-13.16,11.2,-10.707
-13.16,11.52,-10.683
-13.16,11.84,-10.678
-13.16,12.16,-10.616
-13.16,12.48,-10.621
-13.16,12.8,-10.508
-13.16,13.12,-10.526
-13.16,13.44,-10.515
-13.16,13.76,-10.496
-13.16,14.08,-10.416
-13.16,14.4,-10.405
-13.16,14.72,-10.365
-13.16,15.04,-10.305
-13.16,15.36,-10.308
-13.16,15.68,-10.254
-13.16,16,-10.217
-12.84,-16,-10.2
-12.84,-15.68,-10.255
-12.84,-15.36,-10.279
-12.84,-15.04,-10.335
-12.84,-14.72,-10.389
-12.84,-14.4,-10.39
-12.84,-14.08,-10.363
-12.84,-13.76,-10.434
-12.84,-13.44,-10.478
-12.84,-13.12,-10.513
-12.84,-12.8,-10.562
-12.84,-12.48,-10.534
-12.84,-12.16,-10.603
-12.84,-11.84,-10.633
-12.84,-11.52,-10.672
-12.84,-11.2,-10.673
-12.84,-10.88,-10.782
-12.84,-10.56,-10.846
-12.84,-10.24,-10.742
-12.84,-9.92,-10.911
-12.84,-9.6,-10.895
-12.84,-9.28,-10.846
-12.84,-8.96,-10.956
-12.84,-8.64,-11.093
-12.84,-8.32,-10.918
-12.84,-8,-11.032
-12.84,-7.68,-11.093
-12.84,-7.36,-11.184
-12.84,-7.04,-11.07
-12.84,-6.72,-11.258
-12.84,-6.4,-11.159
-12.84,-6.08,-10.941
-12.84,-5.76,-11.374
-12.84,-5.44,-11.096
-12.84,-5.12,-11.28
-12.84,-4.8,-11.082
-12.84,-4.48,-11.086
-12.84,-4.16,-11.004
-12.84,-3.84,-11.538
-12.84,-3.52,-11.212
-12.84,-3.2,-11.507
-12.84,-2.88,-11.305
-12.84,-2.56,-11.845
-12.84,-2.24,-11.202
-12.84,-1.92,-11.085
-12.84,-1.6,-11.598
-12.84,-1.28,-11.516
-12.84,-0.96,-11.394
-12.84,-0.64,-11.367
-12.84,-0.32,-11.382
-12.84,0,-11.581
-12.84,0.32,-11.382
-12.84,0.64,-11.367
-12.84,0.96,-11.394
-12.84,1.28,-11.516
-12.84,1.6,-11.598
-12.84,1.92,-11.057
-12.84,2.24,-11.202
-12.84,2.56,-11.789
-12.84,2.88,-11.281
-12.84,3.2,-11.533
-12.84,3.52,-11.197
-12.84,3.84,-11.702
-12.84,4.16,-10.993
-12.84,4.48,-11.109
-12.84,4.8,-11.141
-12.84,5.12,-11.218
-12.84,5.44,-11.056
-12.84,5.76,-11.338
-12.84,6.08,-10.941
-12.84,6.4,-11.159
-12.84,6.72,-11.258
-12.84,7.04,-11.047
-12.84,7.36,-11.184
-12.84,7.68,-11.035
-12.84,8,-11.015
-12.84,8.32,-10.902
-12.84,8.64,-11.144
-12.84,8.96,-10.973
-12.84,9.28,-10.807
-12.84,9.6,-10.895
-12.84,9.92,-10.911
-12.84,10.24,-10.742
-12.84,10.56,-10.873
-12.84,10.88,-10.806
-12.84,11.2,-10.673
-12.84,11.52,-10.686
-12.84,11.84,-10.629
-12.84,12.16,-10.61
-12.84,12.48,-10.512
-12.84,12.8,-10.573
-12.84,13.12,-10.513
-12.84,13.44,-10.473
-12.84,13.76,-10.439
-12.84,14.08,-10.368
-12.84,14.4,-10.388
-12.84,14.72,-10.383
-12.84,15.04,-10.337
-12.84,15.36,-10.272
-12.84,15.68,-10.255
-12.84,16,-10.2
-12.52,-16,-10.215
-12.52,-15.68,-10.235
-12.52,-15.36,-10.253
-12.52,-15.04,-10.288
-12.52,-14.72,-10.307
-12.52,-14.4,-10.362
-12.52,-14.08,-10.363
-12.52,-13.76,-10.424
-12.52,-13.44,-10.491
-12.52,-13.12,-10.497
-12.52,-12.8,-10.484
-12.52,-12.48,-10.567
-12.52,-12.16,-10.581
-12.52,-11.84,-10.697
-12.52,-11.52,-10.679
-12.52,-11.2,-10.668
-12.52,-10.88,-10.667
-12.52,-10.56,-10.769
-12.52,-10.24,-10.692
-12.52,-9.92,-10.802
-12.52,-9.6,-10.818
-12.52,-9.28,-10.916
-12.52,-8.96,-10.823
-12.52,-8.64,-10.837
-12.52,-8.32,-11.005
-12.52,-8,-10.878
-12.52,-7.68,-11.143
-12.52,-7.36,-11.056
-12.52,-7.04,-10.942
-12.52,-6.72,-10.972
-12.52,-6.4,-10.998
-12.52,-6.08,-10.984
-12.52,-5.76,-10.864
-12.52,-5.44,-11.102
-12.52,-5.12,-11.307
-12.52,-4.8,-11.002
-12.52,-4.48,-11.342
-12.52,-4.16,-11.034
-12.52,-3.84,-11.296
-12.52,-3.52,-11.279
-12.52,-3.2,-11.295
-12.52,-2.88,-11.574
-12.52,-2.56,-11.63
-12.52,-2.24,-11.211
-12.52,-1.92,-11.272
-12.52,-1.6,-11.331
-12.52,-1.28,-11.809
-12.52,-0.96,-11.151
-12.52,-0.64,-11.099
-12.52,-0.32,-11.446
-12.52,0,-11.142
-12.52,0.32,-11.529
-12.52,0.64,-11.094
-12.52,0.96,-11.151
-12.52,1.28,-11.809
-12.52,1.6,-11.355
-12.52,1.92,-11.272
-12.52,2.24,-11.211
-12.52,2.56,-11.786
-12.52,2.88,-11.574
-12.52,3.2,-11.309
-12.52,3.52,-11.266
-12.52,3.84,-11.349
-12.52,4.16,-11.034
-12.52,4.48,-11.342
-12.52,4.8,-11.022
-12.52,5.12,-11.307
-12.52,5.44,-11.078
-12.52,5.76,-10.876
-12.52,6.08,-11.006
-12.52,6.4,-10.953
-12.52,6.72,-10.937
-12.52,7.04,-10.942
-12.52,7.36,-11.102
-12.52,7.68,-11.143
-12.52,8,-10.863
-12.52,8.32,-10.967
-12.52,8.64,-10.837
-12.52,8.96,-10.836
-12.52,9.28,-10.856
-12.52,9.6,-10.805
-12.52,9.92,-10.766
-12.52,10.24,-10.702
-12.52,10.56,-10.769
-12.52,10.88,-10.676
-12.52,11.2,-10.676
-12.52,11.52,-10.679
-12.52,11.84,-10.697
-12.52,12.16,-10.581
-12.52,12.48,-10.56
-12.52,12.8,-10.492
-12.52,13.12,-10.509
-12.52,13.44,-10.476
-12.52,13.76,-10.432
-12.52,14.08,-10.368
-12.52,14.4,-10.356
-12.52,14.72,-10.307
-12.52,15.04,-10.288
-12.52,15.36,-10.249
-12.52,15.68,-10.235
-12.52,16,-10.215
-12.2,-16,-10.169
-12.2,-15.68,-10.229
-12.2,-15.36,-10.302
-12.2,-15.04,-10.288
-12.2,-14.72,-10.321
-12.2,-14.4,-10.333
-12.2,-14.08,-10.368
-12.2,-13.76,-10.406
-12.2,-13.44,-10.444
-12.2,-13.12,-10.478
-12.2,-12.8,-10.489
-12.2,-12.48,-10.476
-12.2,-12.16,-10.571
-12.2,-11.84,-10.623
-12.2,-11.52,-10.61
-12.2,-11.2,-10.624
-12.2,-10.88,-10.653
-12.2,-10.56,-10.84
-12.2,-10.24,-10.831
-12.2,-9.92,-10.803
-12.2,-9.6,-10.831
-12.2,-9.28,-10.901
-12.2,-8.96,-10.937
-12.2,-8.64,-10.778
-12.2,-8.32,-10.897
-12.2,-8,-10.957
-12.2,-7.68,-11.245
-12.2,-7.36,-11.082
-12.2,-7.04,-10.949
-12.2,-6.72,-10.964
-12.2,-6.4,-11.234
-12.2,-6.08,-11.292
-12.2,-5.76,-11.022
-12.2,-5.44,-11.236
-12.2,-5.12,-11.112
-12.2,-4.8,-11.17
-12.2,-4.48,-11.254
-12.2,-4.16,-11.516
-12.2,-3.84,-11.162
-12.2,-3.52,-11.038
-12.2,-3.2,-11.27
-12.2,-2.88,-11.196
-12.2,-2.56,-11.439
-12.2,-2.24,-11.444
-12.2,-1.92,-11.168
-12.2,-1.6,-11.149
-12.2,-1.28,-11.085
-12.2,-0.96,-11.343
-12.2,-0.64,-11.29
-12.2,-0.32,-11.239
-12.2,0,-11.83
-12.2,0.32,-11.211
-12.2,0.64,-11.29
-12.2,0.96,-11.343
-12.2,1.28,-11.102
-12.2,1.6,-11.132
-12.2,1.92,-11.168
-12.2,2.24,-11.444
-12.2,2.56,-11.473
-12.2,2.88,-11.178
-12.2,3.2,-11.295
-12.2,3.52,-11.055
-12.2,3.84,-11.156
-12.2,4.16,-11.431
-12.2,4.48,-11.197
-12.2,4.8,-11.221
-12.2,5.12,-11.099
-12.2,5.44,-11.215
-12.2,5.76,-10.997
-12.2,6.08,-11.296
-12.2,6.4,-11.202
-12.2,6.72,-10.999
-12.2,7.04,-10.977
-12.2,7.36,-11.132
-12.2,7.68,-11.18
-12.2,8,-11.033
-12.2,8.32,-10.897
-12.2,8.64,-10.801
-12.2,8.96,-10.937
-12.2,9.28,-10.901
-12.2,9.6,-10.831
-12.2,9.92,-10.827
-12.2,10.24,-10.888
-12.2,10.56,-10.853
-12.2,10.88,-10.671
-12.2,11.2,-10.608
-12.2,11.52,-10.618
-12.2,11.84,-10.623
-12.2,12.16,-10.585
-12.2,12.48,-10.464
-12.2,12.8,-10.507
-12.2,13.12,-10.469
-12.2,13.44,-10.45
-12.2,13.76,-10.416
-12.2,14.08,-10.372
-12.2,14.4,-10.329
-12.2,14.72,-10.317
-12.2,15.04,-10.293
-12.2,15.36,-10.304
-12.2,15.68,-10.226
-12.2,16,-10.168
-11.88,-16,-10.17
-11.88,-15.68,-10.191
-11.88,-15.36,-10.259
-11.88,-15.04,-10.253
-11.88,-14.72,-10.316
-11.88,-14.4,-10.353
-11.88,-14.08,-10.397
-11.88,-13.76,-10.409
-11.88,-13.44,-10.447
-11.88,-13.12,-10.478
-11.88,-12.8,-10.48
-11.88,-12.48,-10.515
-11.88,-12.16,-10.547
-11.88,-11.84,-10.606
-11.88,-11.52,-10.658
-11.88,-11.2,-10.632
-11.88,-10.88,-10.786
-11.88,-10.56,-10.71
-11.88,-10.24,-10.676
-11.88,-9.92,-10.78
-11.88,-9.6,-10.723
-11.88,-9.28,-10.788
-11.88,-8.96,-10.768
-11.88,-8.64,-10.773
-11.88,-8.32,-10.994
-11.88,-8,-10.911
-11.88,-7.68,-10.959
-11.88,-7.36,-11.085
-11.88,-7.04,-10.989
-11.88,-6.72,-11.066
-11.88,-6.4,-11.158
-11.88,-6.08,-11.035
-11.88,-5.76,-11.059
-11.88,-5.44,-11.261
-11.88,-5.12,-11.095
-11.88,-4.8,-11.369
-11.88,-4.48,-11.203
-11.88,-4.16,-11.076
-11.88,-3.84,-11.199
-11.88,-3.52,-11.558
-11.88,-3.2,-11.273
-11.88,-2.88,-11.251
-11.88,-2.56,-11.038
-11.88,-2.24,-11.079
-11.88,-1.92,-11.319
-11.88,-1.6,-11.373
-11.88,-1.28,-11.301
-11.88,-0.96,-11.22
-11.88,-0.64,-11.445
-11.88,-0.32,-11.259
-11.88,0,-11.627
-11.88,0.32,-11.259
-11.88,0.64,-11.456
-11.88,0.96,-11.231
-11.88,1.28,-11.301
-11.88,1.6,-11.362
-11.88,1.92,-11.267
-11.88,2.24,-11.079
-11.88,2.56,-11.038
-11.88,2.88,-11.251
-11.88,3.2,-11.273
-11.88,3.52,-11.558
-11.88,3.84,-11.199
-11.88,4.16,-11.076
-11.88,4.48,-11.206
-11.88,4.8,-11.34
-11.88,5.12,-11.095
-11.88,5.44,-11.241
-11.88,5.76,-11.066
-11.88,6.08,-11.008
-11.88,6.4,-11.184
-11.88,6.72,-11.047
-11.88,7.04,-10.97
-11.88,7.36,-11.085
-11.88,7.68,-10.935
-11.88,8,-10.959
-11.88,8.32,-11.035
-11.88,8.64,-10.773
-11.88,8.96,-10.803
-11.88,9.28,-10.799
-11.88,9.6,-10.723
-11.88,9.92,-10.805
-11.88,10.24,-10.676
-11.88,10.56,-10.7
-11.88,10.88,-10.763
-11.88,11.2,-10.6
-11.88,11.52,-10.641
-11.88,11.84,-10.591
-11.88,12.16,-10.53
-11.88,12.48,-10.515
-11.88,12.8,-10.483
-11.88,13.12,-10.487
-11.88,13.44,-10.436
-11.88,13.76,-10.399
-11.88,14.08,-10.397
-11.88,14.4,-10.348
-11.88,14.72,-10.326
-11.88,15.04,-10.253
-11.88,15.36,-10.262
-11.88,15.68,-10.184
-11.88,16,-10.174
-11.56,-16,-10.164
-11.56,-15.68,-10.171
-11.56,-15.36,-10.226
-11.56,-15.04,-10.276
-11.56,-14.72,-10.231
-11.56,-14.4,-10.312
-11.56,-14.08,-10.365
-11.56,-13.76,-10.38
-11.56,-13.44,-10.5
-11.56,-13.12,-10.451
-11.56,-12.8,-10.447
-11.56,-12.48,-10.532
-11.56,-12.16,-10.521
-11.56,-11.84,-10.586
-11.56,-11.52,-10.566
-11.56,-11.2,-10.579
-11.56,-10.88,-10.702
-11.56,-10.56,-10.673
-11.56,-10.24,-10.712
-11.56,-9.92,-10.743
-11.56,-9.6,-10.883
-11.56,-9.28,-10.81
-11.56,-8.96,-10.834
-11.56,-8.64,-10.827
-11.56,-8.32,-10.762
-11.56,-8,-10.825
-11.56,-7.68,-10.989
-11.56,-7.36,-10.969
-11.56,-7.04,-11.039
-11.56,-6.72,-10.878
-11.56,-6.4,-10.908
-11.56,-6.08,-11.09
-11.56,-5.76,-11.05
-11.56,-5.44,-10.972
-11.56,-5.12,-11.601
-11.56,-4.8,-11.087
-11.56,-4.48,-11.216
-11.56,-4.16,-11.132
-11.56,-3.84,-11.002
-11.56,-3.52,-11.137
-11.56,-3.2,-11.301
-11.56,-2.88,-11.093
-11.56,-2.56,-11.353
-11.56,-2.24,-11.192
-11.56,-1.92,-11.355
-11.56,-1.6,-11.164
-11.56,-1.28,-11.025
-11.56,-0.96,-11.144
-11.56,-0.64,-11.191
-11.56,-0.32,-11.165
-11.56,0,-10.955
-11.56,0.32,-11.165
-11.56,0.64,-11.191
-11.56,0.96,-11.15
-11.56,1.28,-11.045
-11.56,1.6,-11.224
-11.56,1.92,-11.355
-11.56,2.24,-11.192
-11.56,2.56,-11.353
-11.56,2.88,-11.093
-11.56,3.2,-11.301
-11.56,3.52,-11.145
-11.56,3.84,-11.002
-11.56,4.16,-11.158
-11.56,4.48,-11.247
-11.56,4.8,-11.087
-11.56,5.12,-11.687
-11.56,5.44,-10.972
-11.56,5.76,-11.06
-11.56,6.08,-11.106
-11.56,6.4,-10.947
-11.56,6.72,-10.878
-11.56,7.04,-11.015
-11.56,7.36,-10.954
-11.56,7.68,-10.97
-11.56,8,-10.836
-11.56,8.32,-10.785
-11.56,8.64,-10.877
-11.56,8.96,-10.82
-11.56,9.28,-10.823
-11.56,9.6,-10.883
-11.56,9.92,-10.732
-11.56,10.24,-10.692
-11.56,10.56,-10.647
-11.56,10.88,-10.693
-11.56,11.2,-10.594
-11.56,11.52,-10.612
-11.56,11.84,-10.578
-11.56,12.16,-10.521
-11.56,12.48,-10.526
-11.56,12.8,-10.447
-11.56,13.12,-10.47
-11.56,13.44,-10.494
-11.56,13.76,-10.39
-11.56,14.08,-10.363
-11.56,14.4,-10.32
-11.56,14.72,-10.237
-11.56,15.04,-10.276
-11.56,15.36,-10.214
-11.56,15.68,-10.175
-11.56,16,-10.161
-11.24,-16,-10.151
-11.24,-15.68,-10.156
-11.24,-15.36,-10.226
-11.24,-15.04,-10.261
-11.24,-14.72,-10.26
-11.24,-14.4,-10.307
-11.24,-14.08,-10.333
-11.24,-13.76,-10.339
-11.24,-13.44,-10.371
-11.24,-13.12,-10.403
-11.24,-12.8,-10.455
-11.24,-12.48,-10.495
-11.24,-12.16,-10.547
-11.24,-11.84,-10.578
-11.24,-11.52,-10.601
-11.24,-11.2,-10.627
-11.24,-10.88,-10.649
-11.24,-10.56,-10.758
-11.24,-10.24,-10.683
-11.24,-9.92,-10.762
-11.24,-9.6,-10.88
-11.24,-9.28,-10.931
-11.24,-8.96,-10.857
-11.24,-8.64,-10.865
-11.24,-8.32,-10.853
-11.24,-8,-10.861
-11.24,-7.68,-10.982
-11.24,-7.36,-10.845
-11.24,-7.04,-11.154
-11.24,-6.72,-11.02
-11.24,-6.4,-10.954
-11.24,-6.08,-10.973
-11.24,-5.76,-10.873
-11.24,-5.44,-11.124
-11.24,-5.12,-11.273
-11.24,-4.8,-11.245
-11.24,-4.48,-11.089
-11.24,-4.16,-11.185
-11.24,-3.84,-11.209
-11.24,-3.52,-11.105
-11.24,-3.2,-11.318
-11.24,-2.88,-11.207
-11.24,-2.56,-11.372
-11.24,-2.24,-11.035
-11.24,-1.92,-11.447
-11.24,-1.6,-11.302
-11.24,-1.28,-11.144
-11.24,-0.96,-11.263
-11.24,-0.64,-11.162
-11.24,-0.32,-11.627
-11.24,0,-11.674
-11.24,0.32,-11.627
-11.24,0.64,-11.162
-11.24,0.96,-11.263
-11.24,1.28,-11.144
-11.24,1.6,-11.296
-11.24,1.92,-11.447
-11.24,2.24,-11.029
-11.24,2.56,-11.393
-11.24,2.88,-11.176
-11.24,3.2,-11.308
-11.24,3.52,-11.11
-11.24,3.84,-11.188
-11.24,4.16,-11.185
-11.24,4.48,-11.066
-11.24,4.8,-11.217
-11.24,5.12,-11.259
-11.24,5.44,-11.124
-11.24,5.76,-10.879
-11.24,6.08,-10.954
-11.24,6.4,-10.966
-11.24,6.72,-11.02
-11.24,7.04,-11.154
-11.24,7.36,-10.845
-11.24,7.68,-11
-11.24,8,-10.835
-11.24,8.32,-10.868
-11.24,8.64,-10.84
-11.24,8.96,-10.885
-11.24,9.28,-10.963
-11.24,9.6,-10.852
-11.24,9.92,-10.751
-11.24,10.24,-10.658
-11.24,10.56,-10.758
-11.24,10.88,-10.609
-11.24,11.2,-10.618
-11.24,11.52,-10.609
-11.24,11.84,-10.586
-11.24,12.16,-10.526
-11.24,12.48,-10.514
-11.24,12.8,-10.46
-11.24,13.12,-10.418
-11.24,13.44,-10.378
-11.24,13.76,-10.35
-11.24,14.08,-10.331
-11.24,14.4,-10.313
-11.24,14.72,-10.266
-11.24,15.04,-10.256
-11.24,15.36,-10.223
-11.24,15.68,-10.147
-11.24,16,-10.147
-10.92,-16,-10.141
-10.92,-15.68,-10.161
-10.92,-15.36,-10.187
-10.92,-15.04,-10.223
-10.92,-14.72,-10.265
-10.92,-14.4,-10.27
-10.92,-14.08,-10.303
-10.92,-13.76,-10.354
-10.92,-13.44,-10.366
-10.92,-13.12,-10.405
-10.92,-12.8,-10.45
-10.92,-12.48,-10.496
-10.92,-12.16,-10.501
-10.92,-11.84,-10.572
-10.92,-11.52,-10.585
-10.92,-11.2,-10.637
-10.92,-10.88,-10.668
-10.92,-10.56,-10.639
-10.92,-10.24,-10.635
-10.92,-9.92,-10.773
-10.92,-9.6,-10.724
-10.92,-9.28,-10.762
-10.92,-8.96,-10.813
-10.92,-8.64,-10.822
-10.92,-8.32,-10.866
-10.92,-8,-10.961
-10.92,-7.68,-10.938
-10.92,-7.36,-11.062
-10.92,-7.04,-10.846
-10.92,-6.72,-10.931
-10.92,-6.4,-10.928
-10.92,-6.08,-10.824
-10.92,-5.76,-11.035
-10.92,-5.44,-11.053
-10.92,-5.12,-11.08
-10.92,-4.8,-11.221
-10.92,-4.48,-11.122
-10.92,-4.16,-11.234
-10.92,-3.84,-11.054
-10.92,-3.52,-11.403
-10.92,-3.2,-10.999
-10.92,-2.88,-11.027
-10.92,-2.56,-11.303
-10.92,-2.24,-11.324
-10.92,-1.92,-11.378
-10.92,-1.6,-11.552
-10.92,-1.28,-11.272
-10.92,-0.96,-10.953
-10.92,-0.64,-11.29
-10.92,-0.32,-11.104
-10.92,0,-11.159
-10.92,0.32,-11.104
-10.92,0.64,-11.247
-10.92,0.96,-10.953
-10.92,1.28,-11.272
-10.92,1.6,-11.499
-10.92,1.92,-11.378
-10.92,2.24,-11.403
-10.92,2.56,-11.303
-10.92,2.88,-11.026
-10.92,3.2,-11.005
-10.92,3.52,-11.352
-10.92,3.84,-11.054
-10.92,4.16,-11.208
-10.92,4.48,-11.066
-10.92,4.8,-11.308
-10.92,5.12,-11.08
-10.92,5.44,-11.038
-10.92,5.76,-11.048
-10.92,6.08,-10.824
-10.92,6.4,-10.919
-10.92,6.72,-10.939
-10.92,7.04,-10.835
-10.92,7.36,-11.045
-10.92,7.68,-10.938
-10.92,8,-10.961
-10.92,8.32,-10.892
-10.92,8.64,-10.843
-10.92,8.96,-10.824
-10.92,9.28,-10.772
-10.92,9.6,-10.707
-10.92,9.92,-10.773
-10.92,10.24,-10.651
-10.92,10.56,-10.639
-10.92,10.88,-10.65
-10.92,11.2,-10.645
-10.92,11.52,-10.585
-10.92,11.84,-10.558
-10.92,12.16,-10.501
-10.92,12.48,-10.478
-10.92,12.8,-10.473
-10.92,13.12,-10.393
-10.92,13.44,-10.361
-10.92,13.76,-10.356
-10.92,14.08,-10.29
-10.92,14.4,-10.279
-10.92,14.72,-10.263
-10.92,15.04,-10.228
-10.92,15.36,-10.19
-10.92,15.68,-10.157
-10.92,16,-10.148
-10.6,-16,-10.11
-10.6,-15.68,-10.15
-10.6,-15.36,-10.174
-10.6,-15.04,-10.196
-10.6,-14.72,-10.234
-10.6,-14.4,-10.261
-10.6,-14.08,-10.287
-10.6,-13.76,-10.363
-10.6,-13.44,-10.38
-10.6,-13.12,-10.398
-10.6,-12.8,-10.405
-10.6,-12.48,-10.541
-10.6,-12.16,-10.54
-10.6,-11.84,-10.568
-10.6,-11.52,-10.52
-10.6,-11.2,-10.573
-10.6,-10.88,-10.588
-10.6,-10.56,-10.574
-10.6,-10.24,-10.727
-10.6,-9.92,-10.741
-10.6,-9.6,-10.711
-10.6,-9.28,-10.896
-10.6,-8.96,-10.823
-10.6,-8.64,-10.881
-10.6,-8.32,-10.868
-10.6,-8,-10.905
-10.6,-7.68,-10.869
-10.6,-7.36,-10.804
-10.6,-7.04,-10.734
-10.6,-6.72,-10.734
-10.6,-6.4,-10.791
-10.6,-6.08,-10.929
-10.6,-5.76,-10.999
-10.6,-5.44,-11.18
-10.6,-5.12,-11.024
-10.6,-4.8,-10.988
-10.6,-4.48,-11.052
-10.6,-4.16,-11.641
-10.6,-3.84,-11.12
-10.6,-3.52,-11.092
-10.6,-3.2,-11.157
-10.6,-2.88,-11.181
-10.6,-2.56,-11.001
-10.6,-2.24,-11.23
-10.6,-1.92,-11.078
-10.6,-1.6,-11.188
-10.6,-1.28,-10.881
-10.6,-0.96,-11.07
-10.6,-0.64,-11.632
-10.6,-0.32,-11.335
-10.6,0,-11.865
-10.6,0.32,-11.335
-10.6,0.64,-11.632
-10.6,0.96,-11.07
-10.6,1.28,-10.881
-10.6,1.6,-11.188
-10.6,1.92,-11.065
-10.6,2.24,-11.199
-10.6,2.56,-11.009
-10.6,2.88,-11.201
-10.6,3.2,-11.171
-10.6,3.52,-11.077
-10.6,3.84,-11.145
-10.6,4.16,-11.526
-10.6,4.48,-11.079
-10.6,4.8,-11.022
-10.6,5.12,-11.079
-10.6,5.44,-11.208
-10.6,5.76,-10.996
-10.6,6.08,-10.955
-10.6,6.4,-10.791
-10.6,6.72,-10.753
-10.6,7.04,-10.741
-10.6,7.36,-10.823
-10.6,7.68,-10.86
-10.6,8,-10.905
-10.6,8.32,-10.868
-10.6,8.64,-10.868
-10.6,8.96,-10.845
-10.6,9.28,-10.869
-10.6,9.6,-10.74
-10.6,9.92,-10.741
-10.6,10.24,-10.727
-10.6,10.56,-10.574
-10.6,10.88,-10.617
-10.6,11.2,-10.573
-10.6,11.52,-10.526
-10.6,11.84,-10.603
-10.6,12.16,-10.526
-10.6,12.48,-10.528
-10.6,12.8,-10.408
-10.6,13.12,-10.396
-10.6,13.44,-10.387
-10.6,13.76,-10.354
-10.6,14.08,-10.281
-10.6,14.4,-10.256
-10.6,14.72,-10.227
-10.6,15.04,-10.194
-10.6,15.36,-10.158
-10.6,15.68,-10.144
-10.6,16,-10.105
-10.28,-16,-10.087
-10.28,-15.68,-10.119
-10.28,-15.36,-10.16
-10.28,-15.04,-10.173
-10.28,-14.72,-10.197
-10.28,-14.4,-10.269
-10.28,-14.08,-10.282
-10.28,-13.76,-10.352
-10.28,-13.44,-10.353
-10.28,-13.12,-10.375
-10.28,-12.8,-10.443
-10.28,-12.48,-10.483
-10.28,-12.16,-10.481
-10.28,-11.84,-10.474
-10.28,-11.52,-10.567
-10.28,-11.2,-10.56
-10.28,-10.88,-10.621
-10.28,-10.56,-10.621
-10.28,-10.24,-10.636
-10.28,-9.92,-10.66
-10.28,-9.6,-10.769
-10.28,-9.28,-10.638
-10.28,-8.96,-10.81
-10.28,-8.64,-10.707
-10.28,-8.32,-10.821
-10.28,-8,-10.881
-10.28,-7.68,-10.819
-10.28,-7.36,-11.154
-10.28,-7.04,-10.947
-10.28,-6.72,-10.836
-10.28,-6.4,-10.993
-10.28,-6.08,-11.007
-10.28,-5.76,-10.903
-10.28,-5.44,-11.151
-10.28,-5.12,-10.905
-10.28,-4.8,-11.073
-10.28,-4.48,-10.953
-10.28,-4.16,-11.329
-10.28,-3.84,-11.034
-10.28,-3.52,-11.16
-10.28,-3.2,-11.216
-10.28,-2.88,-11.127
-10.28,-2.56,-11.023
-10.28,-2.24,-11.01
-10.28,-1.92,-11.266
-10.28,-1.6,-11.252
-10.28,-1.28,-11.245
-10.28,-0.96,-11.209
-10.28,-0.64,-11.439
-10.28,-0.32,-11.157
-10.28,0,-11.058
-10.28,0.32,-11.157
-10.28,0.64,-11.443
-10.28,0.96,-11.209
-10.28,1.28,-11.244
-10.28,1.6,-11.241
-10.28,1.92,-11.265
-10.28,2.24,-11.015
-10.28,2.56,-11.019
-10.28,2.88,-11.127
-10.28,3.2,-11.217
-10.28,3.52,-11.16
-10.28,3.84,-11.034
-10.28,4.16,-11.329
-10.28,4.48,-10.951
-10.28,4.8,-11.101
-10.28,5.12,-10.922
-10.28,5.44,-11.161
-10.28,5.76,-10.929
-10.28,6.08,-11.007
-10.28,6.4,-10.968
-10.28,6.72,-10.811
-10.28,7.04,-10.969
-10.28,7.36,-11.154
-10.28,7.68,-10.819
-10.28,8,-10.859
-10.28,8.32,-10.842
-10.28,8.64,-10.715
-10.28,8.96,-10.785
-10.28,9.28,-10.638
-10.28,9.6,-10.738
-10.28,9.92,-10.66
-10.28,10.24,-10.679
-10.28,10.56,-10.637
-10.28,10.88,-10.645
-10.28,11.2,-10.546
-10.28,11.52,-10.547
-10.28,11.84,-10.479
-10.28,12.16,-10.464
-10.28,12.48,-10.472
-10.28,12.8,-10.427
-10.28,13.12,-10.375
-10.28,13.44,-10.351
-10.28,13.76,-10.356
-10.28,14.08,-10.271
-10.28,14.4,-10.275
-10.28,14.72,-10.199
-10.28,15.04,-10.173
-10.28,15.36,-10.154
-10.28,15.68,-10.122
-10.28,16,-10.101
-9.96,-16,-10.071
-9.96,-15.68,-10.093
-9.96,-15.36,-10.124
-9.96,-15.04,-10.18
-9.96,-14.72,-10.256
-9.96,-14.4,-10.241
-9.96,-14.08,-10.292
-9.96,-13.76,-10.311
-9.96,-13.44,-10.33
-9.96,-13.12,-10.41
-9.96,-12.8,-10.38
-9.96,-12.48,-10.413
-9.96,-12.16,-10.445
-9.96,-11.84,-10.537
-9.96,-11.52,-10.466
-9.96,-11.2,-10.589
-9.96,-10.88,-10.545
-9.96,-10.56,-10.701
-9.96,-10.24,-10.698
-9.96,-9.92,-10.67
-9.96,-9.6,-10.696
-9.96,-9.28,-10.702
-9.96,-8.96,-10.921
-9.96,-8.64,-10.8
-9.96,-8.32,-10.83
-9.96,-8,-10.791
-9.96,-7.68,-10.888
-9.96,-7.36,-10.848
-9.96,-7.04,-11.017
-9.96,-6.72,-10.87
-9.96,-6.4,-10.932
-9.96,-6.08,-11.076
-9.96,-5.76,-11.357
-9.96,-5.44,-10.969
-9.96,-5.12,-10.932
-9.96,-4.8,-11.173
-9.96,-4.48,-11.536
-9.96,-4.16,-11.055
-9.96,-3.84,-11.046
-9.96,-3.52,-11.166
-9.96,-3.2,-11.063
-9.96,-2.88,-11.483
-9.96,-2.56,-11.182
-9.96,-2.24,-11.113
-9.96,-1.92,-11.048
-9.96,-1.6,-11.281
-9.96,-1.28,-11.082
-9.96,-0.96,-11.145
-9.96,-0.64,-11.045
-9.96,-0.32,-11.395
-9.96,0,-11.156
-9.96,0.32,-11.395
-9.96,0.64,-11.019
-9.96,0.96,-11.156
-9.96,1.28,-11.081
-9.96,1.6,-11.286
-9.96,1.92,-11.059
-9.96,2.24,-11.113
-9.96,2.56,-11.181
-9.96,2.88,-11.483
-9.96,3.2,-11.085
-9.96,3.52,-11.171
-9.96,3.84,-11.032
-9.96,4.16,-11.078
-9.96,4.48,-11.45
-9.96,4.8,-11.173
-9.96,5.12,-10.939
-9.96,5.44,-10.994
-9.96,5.76,-11.352
-9.96,6.08,-11.081
-9.96,6.4,-10.952
-9.96,6.72,-10.87
-9.96,7.04,-11.054
-9.96,7.36,-10.871
-9.96,7.68,-10.911
-9.96,8,-10.804
-9.96,8.32,-10.83
-9.96,8.64,-10.8
-9.96,8.96,-10.898
-9.96,9.28,-10.735
-9.96,9.6,-10.696
-9.96,9.92,-10.656
-9.96,10.24,-10.688
-9.96,10.56,-10.701
-9.96,10.88,-10.551
-9.96,11.2,-10.582
-9.96,11.52,-10.47
-9.96,11.84,-10.537
-9.96,12.16,-10.435
-9.96,12.48,-10.418
-9.96,12.8,-10.399
-9.96,13.12,-10.398
-9.96,13.44,-10.338
-9.96,13.76,-10.311
-9.96,14.08,-10.299
-9.96,14.4,-10.243
-9.96,14.72,-10.234
-9.96,15.04,-10.183
-9.96,15.36,-10.119
-9.96,15.68,-10.084
-9.96,16,-10.07
-9.64,-16,-10.073
-9.64,-15.68,-10.092
-9.64,-15.36,-10.113
-9.64,-15.04,-10.146
-9.64,-14.72,-10.192
-9.64,-14.4,-10.208
-9.64,-14.08,-10.248
-9.64,-13.76,-10.275
-9.64,-13.44,-10.326
-9.64,-13.12,-10.352
-9.64,-12.8,-10.423
-9.64,-12.48,-10.433
-9.64,-12.16,-10.404
-9.64,-11.84,-10.554
-9.64,-11.52,-10.556
-9.64,-11.2,-10.534
-9.64,-10.88,-10.623
-9.64,-10.56,-10.699
-9.64,-10.24,-10.644
-9.64,-9.92,-10.608
-9.64,-9.6,-10.636
-9.64,-9.28,-10.805
-9.64,-8.96,-10.731
-9.64,-8.64,-10.674
-9.64,-8.32,-10.913
-9.64,-8,-10.922
-9.64,-7.68,-10.871
-9.64,-7.36,-10.763
-9.64,-7.04,-10.825
-9.64,-6.72,-10.893
-9.64,-6.4,-11.122
-9.64,-6.08,-10.904
-9.64,-5.76,-10.868
-9.64,-5.44,-10.793
-9.64,-5.12,-10.855
-9.64,-4.8,-11.081
-9.64,-4.48,-11.162
-9.64,-4.16,-10.986
-9.64,-3.84,-10.954
-9.64,-3.52,-10.93
-9.64,-3.2,-11.073
-9.64,-2.88,-11.033
-9.64,-2.56,-11.069
-9.64,-2.24,-11.127
-9.64,-1.92,-11.085
-9.64,-1.6,-11.368
-9.64,-1.28,-11.019
-9.64,-0.96,-11.195
-9.64,-0.64,-11.167
-9.64,-0.32,-11.003
-9.64,0,-12.646
-9.64,0.32,-11.003
-9.64,0.64,-11.167
-9.64,0.96,-11.195
-9.64,1.28,-11.019
-9.64,1.6,-11.368
-9.64,1.92,-11.085
-9.64,2.24,-11.127
-9.64,2.56,-11.064
-9.64,2.88,-11.051
-9.64,3.2,-11.072
-9.64,3.52,-10.936
-9.64,3.84,-10.954
-9.64,4.16,-10.991
-9.64,4.48,-11.169
-9.64,4.8,-11.066
-9.64,5.12,-10.855
-9.64,5.44,-10.801
-9.64,5.76,-10.885
-9.64,6.08,-10.894
-9.64,6.4,-11.122
-9.64,6.72,-10.882
-9.64,7.04,-10.881
-9.64,7.36,-10.763
-9.64,7.68,-10.894
-9.64,8,-10.922
-9.64,8.32,-10.913
-9.64,8.64,-10.69
-9.64,8.96,-10.754
-9.64,9.28,-10.805
-9.64,9.6,-10.636
-9.64,9.92,-10.608
-9.64,10.24,-10.644
-9.64,10.56,-10.691
-9.64,10.88,-10.615
-9.64,11.2,-10.528
-9.64,11.52,-10.538
-9.64,11.84,-10.547
-9.64,12.16,-10.412
-9.64,12.48,-10.433
-9.64,12.8,-10.437
-9.64,13.12,-10.339
-9.64,13.44,-10.334
-9.64,13.76,-10.256
-9.64,14.08,-10.255
-9.64,14.4,-10.215
-9.64,14.72,-10.187
-9.64,15.04,-10.141
-9.64,15.36,-10.111
-9.64,15.68,-10.095
-9.64,16,-10.074
-9.32,-16,-10.05
-9.32,-15.68,-10.065
-9.32,-15.36,-10.107
-9.32,-15.04,-10.139
-9.32,-14.72,-10.188
-9.32,-14.4,-10.188
-9.32,-14.08,-10.227
-9.32,-13.76,-10.282
-9.32,-13.44,-10.309
-9.32,-13.12,-10.373
-9.32,-12.8,-10.357
-9.32,-12.48,-10.407
-9.32,-12.16,-10.44
-9.32,-11.84,-10.467
-9.32,-11.52,-10.507
-9.32,-11.2,-10.552
-9.32,-10.88,-10.531
-9.32,-10.56,-10.566
-9.32,-10.24,-10.56
-9.32,-9.92,-10.747
-9.32,-9.6,-10.555
-9.32,-9.28,-10.734
-9.32,-8.96,-10.75
-9.32,-8.64,-10.727
-9.32,-8.32,-10.858
-9.32,-8,-10.754
-9.32,-7.68,-10.736
-9.32,-7.36,-10.898
-9.32,-7.04,-10.863
-9.32,-6.72,-10.917
-9.32,-6.4,-10.775
-9.32,-6.08,-10.953
-9.32,-5.76,-11.024
-9.32,-5.44,-11.115
-9.32,-5.12,-10.917
-9.32,-4.8,-10.863
-9.32,-4.48,-11.103
-9.32,-4.16,-11.128
-9.32,-3.84,-11.05
-9.32,-3.52,-11.009
-9.32,-3.2,-10.965
-9.32,-2.88,-11.333
-9.32,-2.56,-11.036
-9.32,-2.24,-11.21
-9.32,-1.92,-11.315
-9.32,-1.6,-11.013
-9.32,-1.28,-10.94
-9.32,-0.96,-11.205
-9.32,-0.64,-11.137
-9.32,-0.32,-11.217
-9.32,0,-11.225
-9.32,0.32,-11.217
-9.32,0.64,-11.137
-9.32,0.96,-11.214
-9.32,1.28,-10.945
-9.32,1.6,-11.002
-9.32,1.92,-11.315
-9.32,2.24,-11.21
-9.32,2.56,-11.055
-9.32,2.88,-11.356
-9.32,3.2,-10.99
-9.32,3.52,-11.015
-9.32,3.84,-11.056
-9.32,4.16,-11.128
-9.32,4.48,-11.103
-9.32,4.8,-10.863
-9.32,5.12,-10.917
-9.32,5.44,-11.124
-9.32,5.76,-11.037
-9.32,6.08,-10.915
-9.32,6.4,-10.758
-9.32,6.72,-10.906
-9.32,7.04,-10.863
-9.32,7.36,-10.888
-9.32,7.68,-10.736
-9.32,8,-10.754
-9.32,8.32,-10.858
-9.32,8.64,-10.745
-9.32,8.96,-10.757
-9.32,9.28,-10.727
-9.32,9.6,-10.56
-9.32,9.92,-10.731
-9.32,10.24,-10.555
-9.32,10.56,-10.566
-9.32,10.88,-10.531
-9.32,11.2,-10.564
-9.32,11.52,-10.517
-9.32,11.84,-10.453
-9.32,12.16,-10.455
-9.32,12.48,-10.417
-9.32,12.8,-10.357
-9.32,13.12,-10.377
-9.32,13.44,-10.305
-9.32,13.76,-10.285
-9.32,14.08,-10.235
-9.32,14.4,-10.193
-9.32,14.72,-10.182
-9.32,15.04,-10.136
-9.32,15.36,-10.112
-9.32,15.68,-10.076
-9.32,16,-10.048
-9,-16,-10.018
-9,-15.68,-10.071
-9,-15.36,-10.11
-9,-15.04,-10.123
-9,-14.72,-10.196
-9,-14.4,-10.2
-9,-14.08,-10.228
-9,-13.76,-10.269
-9,-13.44,-10.296
-9,-13.12,-10.369
-9,-12.8,-10.412
-9,-12.48,-10.418
-9,-12.16,-10.446
-9,-11.84,-10.458
-9,-11.52,-10.463
-9,-11.2,-10.544
-9,-10.88,-10.586
-9,-10.56,-10.65
-9,-10.24,-10.687
-9,-9.92,-10.769
-9,-9.6,-10.63
-9,-9.28,-10.767
-9,-8.96,-10.764
-9,-8.64,-10.701
-9,-8.32,-10.851
-9,-8,-10.898
-9,-7.68,-10.886
-9,-7.36,-10.717
-9,-7.04,-10.835
-9,-6.72,-10.763
-9,-6.4,-10.842
-9,-6.08,-10.826
-9,-5.76,-11.066
-9,-5.44,-10.95
-9,-5.12,-10.865
-9,-4.8,-10.9
-9,-4.48,-11.165
-9,-4.16,-10.973
-9,-3.84,-11.13
-9,-3.52,-11.253
-9,-3.2,-10.935
-9,-2.88,-11.3
-9,-2.56,-10.977
-9,-2.24,-11.114
-9,-1.92,-10.973
-9,-1.6,-11.079
-9,-1.28,-11.108
-9,-0.96,-11.133
-9,-0.64,-10.965
-9,-0.32,-11.196
-9,0,-10.909
-9,0.32,-11.196
-9,0.64,-10.965
-9,0.96,-11.146
-9,1.28,-11.108
-9,1.6,-11.079
-9,1.92,-10.973
-9,2.24,-11.113
-9,2.56,-10.975
-9,2.88,-11.3
-9,3.2,-10.934
-9,3.52,-11.279
-9,3.84,-11.13
-9,4.16,-10.993
-9,4.48,-11.15
-9,4.8,-10.886
-9,5.12,-10.865
-9,5.44,-10.984
-9,5.76,-11.105
-9,6.08,-10.812
-9,6.4,-10.842
-9,6.72,-10.758
-9,7.04,-10.814
-9,7.36,-10.71
-9,7.68,-10.877
-9,8,-10.887
-9,8.32,-10.866
-9,8.64,-10.682
-9,8.96,-10.772
-9,9.28,-10.767
-9,9.6,-10.63
-9,9.92,-10.763
-9,10.24,-10.687
-9,10.56,-10.65
-9,10.88,-10.586
-9,11.2,-10.533
-9,11.52,-10.458
-9,11.84,-10.458
-9,12.16,-10.446
-9,12.48,-10.414
-9,12.8,-10.403
-9,13.12,-10.365
-9,13.44,-10.279
-9,13.76,-10.263
-9,14.08,-10.223
-9,14.4,-10.2
-9,14.72,-10.188
-9,15.04,-10.131
-9,15.36,-10.099
-9,15.68,-10.066
-9,16,-10.013
-8.68,-16,-10.015
-8.68,-15.68,-10.049
-8.68,-15.36,-10.101
-8.68,-15.04,-10.127
-8.68,-14.72,-10.139
-8.68,-14.4,-10.179
-8.68,-14.08,-10.161
-8.68,-13.76,-10.241
-8.68,-13.44,-10.268
-8.68,-13.12,-10.305
-8.68,-12.8,-10.313
-8.68,-12.48,-10.347
-8.68,-12.16,-10.448
-8.68,-11.84,-10.44
-8.68,-11.52,-10.477
-8.68,-11.2,-10.597
-8.68,-10.88,-10.515
-8.68,-10.56,-10.667
-8.68,-10.24,-10.611
-8.68,-9.92,-10.641
-8.68,-9.6,-10.559
-8.68,-9.28,-10.712
-8.68,-8.96,-10.638
-8.68,-8.64,-10.741
-8.68,-8.32,-10.807
-8.68,-8,-10.765
-8.68,-7.68,-10.957
-8.68,-7.36,-10.863
-8.68,-7.04,-10.757
-8.68,-6.72,-10.996
-8.68,-6.4,-10.873
-8.68,-6.08,-10.796
-8.68,-5.76,-11.013
-8.68,-5.44,-10.888
-8.68,-5.12,-10.944
-8.68,-4.8,-10.915
-8.68,-4.48,-10.847
-8.68,-4.16,-11.328
-8.68,-3.84,-10.964
-8.68,-3.52,-10.929
-8.68,-3.2,-11.194
-8.68,-2.88,-11.051
-8.68,-2.56,-11.218
-8.68,-2.24,-10.994
-8.68,-1.92,-11.221
-8.68,-1.6,-11.012
-8.68,-1.28,-11.272
-8.68,-0.96,-11.214
-8.68,-0.64,-11.2
-8.68,-0.32,-11.311
-8.68,0,-11.205
-8.68,0.32,-11.311
-8.68,0.64,-11.2
-8.68,0.96,-11.214
-8.68,1.28,-11.249
-8.68,1.6,-10.999
-8.68,1.92,-11.221
-8.68,2.24,-10.994
-8.68,2.56,-11.244
-8.68,2.88,-11.05
-8.68,3.2,-11.171
-8.68,3.52,-10.921
-8.68,3.84,-10.964
-8.68,4.16,-11.346
-8.68,4.48,-10.856
-8.68,4.8,-10.933
-8.68,5.12,-10.946
-8.68,5.44,-10.888
-8.68,5.76,-11.019
-8.68,6.08,-10.782
-8.68,6.4,-10.877
-8.68,6.72,-10.985
-8.68,7.04,-10.766
-8.68,7.36,-10.853
-8.68,7.68,-10.949
-8.68,8,-10.772
-8.68,8.32,-10.788
-8.68,8.64,-10.741
-8.68,8.96,-10.624
-8.68,9.28,-10.673
-8.68,9.6,-10.555
-8.68,9.92,-10.635
-8.68,10.24,-10.606
-8.68,10.56,-10.676
-8.68,10.88,-10.505
-8.68,11.2,-10.58
-8.68,11.52,-10.481
-8.68,11.84,-10.448
-8.68,12.16,-10.448
-8.68,12.48,-10.354
-8.68,12.8,-10.303
-8.68,13.12,-10.308
-8.68,13.44,-10.268
-8.68,13.76,-10.238
-8.68,14.08,-10.165
-8.68,14.4,-10.166
-8.68,14.72,-10.141
-8.68,15.04,-10.13
-8.68,15.36,-10.101
-8.68,15.68,-10.054
-8.68,16,-10.025
-8.36,-16,-10.028
-8.36,-15.68,-10.045
-8.36,-15.36,-10.063
-8.36,-15.04,-10.115
-8.36,-14.72,-10.133
-8.36,-14.4,-10.165
-8.36,-14.08,-10.193
-8.36,-13.76,-10.237
-8.36,-13.44,-10.245
-8.36,-13.12,-10.353
-8.36,-12.8,-10.34
-8.36,-12.48,-10.376
-8.36,-12.16,-10.431
-8.36,-11.84,-10.471
-8.36,-11.52,-10.496
-8.36,-11.2,-10.549
-8.36,-10.88,-10.615
-8.36,-10.56,-10.539
-8.36,-10.24,-10.642
-8.36,-9.92,-10.672
-8.36,-9.6,-10.575
-8.36,-9.28,-10.822
-8.36,-8.96,-10.647
-8.36,-8.64,-10.654
-8.36,-8.32,-10.741
-8.36,-8,-10.915
-8.36,-7.68,-10.757
-8.36,-7.36,-10.859
-8.36,-7.04,-10.865
-8.36,-6.72,-10.805
-8.36,-6.4,-10.841
-8.36,-6.08,-10.88
-8.36,-5.76,-11.111
-8.36,-5.44,-11.184
-8.36,-5.12,-11.02
-8.36,-4.8,-10.924
-8.36,-4.48,-11.113
-8.36,-4.16,-11.1
-8.36,-3.84,-11.091
-8.36,-3.52,-11.014
-8.36,-3.2,-11.112
-8.36,-2.88,-11.314
-8.36,-2.56,-11.35
-8.36,-2.24,-10.994
-8.36,-1.92,-10.917
-8.36,-1.6,-11.049
-8.36,-1.28,-11.061
-8.36,-0.96,-11.112
-8.36,-0.64,-11.159
-8.36,-0.32,-11.146
-8.36,0,-11.603
-8.36,0.32,-11.146
-8.36,0.64,-11.159
-8.36,0.96,-11.112
-8.36,1.28,-11.061
-8.36,1.6,-11.032
-8.36,1.92,-10.917
-8.36,2.24,-10.994
-8.36,2.56,-11.379
-8.36,2.88,-11.403
-8.36,3.2,-11.108
-8.36,3.52,-11.011
-8.36,3.84,-11.091
-8.36,4.16,-11.1
-8.36,4.48,-11.113
-8.36,4.8,-10.918
-8.36,5.12,-11.034
-8.36,5.44,-11.197
-8.36,5.76,-11.111
-8.36,6.08,-10.88
-8.36,6.4,-10.841
-8.36,6.72,-10.811
-8.36,7.04,-10.85
-8.36,7.36,-10.866
-8.36,7.68,-10.753
-8.36,8,-10.929
-8.36,8.32,-10.747
-8.36,8.64,-10.654
-8.36,8.96,-10.647
-8.36,9.28,-10.83
-8.36,9.6,-10.575
-8.36,9.92,-10.679
-8.36,10.24,-10.617
-8.36,10.56,-10.535
-8.36,10.88,-10.602
-8.36,11.2,-10.544
-8.36,11.52,-10.486
-8.36,11.84,-10.456
-8.36,12.16,-10.439
-8.36,12.48,-10.372
-8.36,12.8,-10.346
-8.36,13.12,-10.357
-8.36,13.44,-10.248
-8.36,13.76,-10.249
-8.36,14.08,-10.191
-8.36,14.4,-10.174
-8.36,14.72,-10.139
-8.36,15.04,-10.112
-8.36,15.36,-10.064
-8.36,15.68,-10.042
-8.36,16,-10.024
-8.04,-16,-10.001
-8.04,-15.68,-10.024
-8.04,-15.36,-10.05
-8.04,-15.04,-10.109
-8.04,-14.72,-10.099
-8.04,-14.4,-10.158
-8.04,-14.08,-10.217
-8.04,-13.76,-10.215
-8.04,-13.44,-10.239
-8.04,-13.12,-10.267
-8.04,-12.8,-10.357
-8.04,-12.48,-10.38
-8.04,-12.16,-10.399
-8.04,-11.84,-10.398
-8.04,-11.52,-10.364
-8.04,-11.2,-10.5
-8.04,-10.88,-10.593
-8.04,-10.56,-10.496
-8.04,-10.24,-10.637
-8.04,-9.92,-10.589
-8.04,-9.6,-10.738
-8.04,-9.28,-10.684
-8.04,-8.96,-10.712
-8.04,-8.64,-10.689
-8.04,-8.32,-10.849
-8.04,-8,-10.786
-8.04,-7.68,-10.93
-8.04,-7.36,-10.836
-8.04,-7.04,-10.808
-8.04,-6.72,-10.774
-8.04,-6.4,-10.833
-8.04,-6.08,-10.807
-8.04,-5.76,-10.928
-8.04,-5.44,-11.037
-8.04,-5.12,-10.895
-8.04,-4.8,-10.932
-8.04,-4.48,-11.056
-8.04,-4.16,-10.868
-8.04,-3.84,-11.114
-8.04,-3.52,-10.967
-8.04,-3.2,-11.089
-8.04,-2.88,-10.905
-8.04,-2.56,-10.887
-8.04,-2.24,-11.047
-8.04,-1.92,-11.274
-8.04,-1.6,-11.029
-8.04,-1.28,-11.008
-8.04,-0.96,-11.155
-8.04,-0.64,-11.163
-8.04,-0.32,-11.049
-8.04,0,-11.955
-8.04,0.32,-11.049
-8.04,0.64,-11.163
-8.04,0.96,-11.155
-8.04,1.28,-11.015
-8.04,1.6,-11.039
-8.04,1.92,-11.287
-8.04,2.24,-11.058
-8.04,2.56,-10.898
-8.04,2.88,-10.906
-8.04,3.2,-11.079
-8.04,3.52,-10.967
-8.04,3.84,-11.134
-8.04,4.16,-10.874
-8.04,4.48,-11.048
-8.04,4.8,-10.927
-8.04,5.12,-10.914
-8.04,5.44,-11.037
-8.04,5.76,-10.919
-8.04,6.08,-10.812
-8.04,6.4,-10.823
-8.04,6.72,-10.762
-8.04,7.04,-10.846
-8.04,7.36,-10.836
-8.04,7.68,-10.93
-8.04,8,-10.795
-8.04,8.32,-10.858
-8.04,8.64,-10.699
-8.04,8.96,-10.712
-8.04,9.28,-10.684
-8.04,9.6,-10.752
-8.04,9.92,-10.593
-8.04,10.24,-10.637
-8.04,10.56,-10.485
-8.04,10.88,-10.588
-8.04,11.2,-10.5
-8.04,11.52,-10.375
-8.04,11.84,-10.398
-8.04,12.16,-10.399
-8.04,12.48,-10.387
-8.04,12.8,-10.361
-8.04,13.12,-10.269
-8.04,13.44,-10.236
-8.04,13.76,-10.217
-8.04,14.08,-10.212
-8.04,14.4,-10.158
-8.04,14.72,-10.105
-8.04,15.04,-10.111
-8.04,15.36,-10.054
-8.04,15.68,-10.016
-8.04,16,-10
-7.72,-16,-9.992
-7.72,-15.68,-10.017
-7.72,-15.36,-10.031
-7.72,-15.04,-10.044
-7.72,-14.72,-10.1
-7.72,-14.4,-10.114
-7.72,-14.08,-10.185
-7.72,-13.76,-10.225
-7.72,-13.44,-10.252
-7.72,-13.12,-10.272
-7.72,-12.8,-10.318
-7.72,-12.48,-10.363
-7.72,-12.16,-10.396
-7.72,-11.84,-10.435
-7.72,-11.52,-10.392
-7.72,-11.2,-10.482
-7.72,-10.88,-10.594
-7.72,-10.56,-10.532
-7.72,-10.24,-10.604
-7.72,-9.92,-10.548
-7.72,-9.6,-10.566
-7.72,-9.28,-10.614
-7.72,-8.96,-10.601
-7.72,-8.64,-10.622
-7.72,-8.32,-10.691
-7.72,-8,-10.882
-7.72,-7.68,-10.688
-7.72,-7.36,-10.934
-7.72,-7.04,-10.712
-7.72,-6.72,-10.787
-7.72,-6.4,-10.859
-7.72,-6.08,-10.84
-7.72,-5.76,-11.043
-7.72,-5.44,-11.045
-7.72,-5.12,-11.004
-7.72,-4.8,-10.974
-7.72,-4.48,-10.923
-7.72,-4.16,-10.905
-7.72,-3.84,-10.916
-7.72,-3.52,-11.051
-7.72,-3.2,-11.34
-7.72,-2.88,-11.38
-7.72,-2.56,-11.009
-7.72,-2.24,-11.036
-7.72,-1.92,-11.066
-7.72,-1.6,-11.562
-7.72,-1.28,-11.031
-7.72,-0.96,-11.039
-7.72,-0.64,-11.736
-7.72,-0.32,-10.906
-7.72,0,-11.101
-7.72,0.32,-10.902
-7.72,0.64,-11.623
-7.72,0.96,-11.047
-7.72,1.28,-11.031
-7.72,1.6,-11.536
-7.72,1.92,-11.066
-7.72,2.24,-11.041
-7.72,2.56,-11.009
-7.72,2.88,-11.372
-7.72,3.2,-11.355
-7.72,3.52,-11.051
-7.72,3.84,-10.92
-7.72,4.16,-10.902
-7.72,4.48,-10.919
-7.72,4.8,-10.989
-7.72,5.12,-10.995
-7.72,5.44,-11.031
-7.72,5.76,-11.038
-7.72,6.08,-10.835
-7.72,6.4,-10.859
-7.72,6.72,-10.798
-7.72,7.04,-10.693
-7.72,7.36,-10.944
-7.72,7.68,-10.686
-7.72,8,-10.856
-7.72,8.32,-10.691
-7.72,8.64,-10.625
-7.72,8.96,-10.597
-7.72,9.28,-10.627
-7.72,9.6,-10.57
-7.72,9.92,-10.533
-7.72,10.24,-10.608
-7.72,10.56,-10.525
-7.72,10.88,-10.589
-7.72,11.2,-10.492
-7.72,11.52,-10.384
-7.72,11.84,-10.432
-7.72,12.16,-10.386
-7.72,12.48,-10.36
-7.72,12.8,-10.328
-7.72,13.12,-10.28
-7.72,13.44,-10.257
-7.72,13.76,-10.23
-7.72,14.08,-10.19
-7.72,14.4,-10.119
-7.72,14.72,-10.1
-7.72,15.04,-10.044
-7.72,15.36,-10.034
-7.72,15.68,-10.015
-7.72,16,-9.992
-7.4,-16,-9.964
-7.4,-15.68,-9.999
-7.4,-15.36,-10.034
-7.4,-15.04,-10.069
-7.4,-14.72,-10.088
-7.4,-14.4,-10.144
-7.4,-14.08,-10.161
-7.4,-13.76,-10.176
-7.4,-13.44,-10.22
-7.4,-13.12,-10.26
-7.4,-12.8,-10.301
-7.4,-12.48,-10.356
-7.4,-12.16,-10.401
-7.4,-11.84,-10.344
-7.4,-11.52,-10.421
-7.4,-11.2,-10.502
-7.4,-10.88,-10.475
-7.4,-10.56,-10.571
-7.4,-10.24,-10.587
-7.4,-9.92,-10.71
-7.4,-9.6,-10.688
-7.4,-9.28,-10.643
-7.4,-8.96,-10.742
-7.4,-8.64,-10.592
-7.4,-8.32,-10.756
-7.4,-8,-10.683
-7.4,-7.68,-10.722
-7.4,-7.36,-10.722
-7.4,-7.04,-10.852
-7.4,-6.72,-10.748
-7.4,-6.4,-10.737
-7.4,-6.08,-10.903
-7.4,-5.76,-10.922
-7.4,-5.44,-11.062
-7.4,-5.12,-11.042
-7.4,-4.8,-10.98
-7.4,-4.48,-11.071
-7.4,-4.16,-11.176
-7.4,-3.84,-10.992
-7.4,-3.52,-11.009
-7.4,-3.2,-11.387
-7.4,-2.88,-10.953
-7.4,-2.56,-11.17
-7.4,-2.24,-10.931
-7.4,-1.92,-11.127
-7.4,-1.6,-11.093
-7.4,-1.28,-10.945
-7.4,-0.96,-11.354
-7.4,-0.64,-11.13
-7.4,-0.32,-11.032
-7.4,0,-11.078
-7.4,0.32,-11.032
-7.4,0.64,-11.13
-7.4,0.96,-11.354
-7.4,1.28,-10.954
-7.4,1.6,-11.086
-7.4,1.92,-11.131
-7.4,2.24,-10.931
-7.4,2.56,-11.171
-7.4,2.88,-10.949
-7.4,3.2,-11.311
-7.4,3.52,-11.019
-7.4,3.84,-10.992
-7.4,4.16,-11.166
-7.4,4.48,-11.071
-7.4,4.8,-10.961
-7.4,5.12,-11.042
-7.4,5.44,-11.062
-7.4,5.76,-10.919
-7.4,6.08,-10.905
-7.4,6.4,-10.73
-7.4,6.72,-10.764
-7.4,7.04,-10.851
-7.4,7.36,-10.722
-7.4,7.68,-10.719
-7.4,8,-10.689
-7.4,8.32,-10.767
-7.4,8.64,-10.592
-7.4,8.96,-10.735
-7.4,9.28,-10.655
-7.4,9.6,-10.68
-7.4,9.92,-10.717
-7.4,10.24,-10.579
-7.4,10.56,-10.567
-7.4,10.88,-10.471
-7.4,11.2,-10.502
-7.4,11.52,-10.415
-7.4,11.84,-10.341
-7.4,12.16,-10.407
-7.4,12.48,-10.359
-7.4,12.8,-10.306
-7.4,13.12,-10.267
-7.4,13.44,-10.222
-7.4,13.76,-10.176
-7.4,14.08,-10.159
-7.4,14.4,-10.142
-7.4,14.72,-10.095
-7.4,15.04,-10.067
-7.4,15.36,-10.039
-7.4,15.68,-9.998
-7.4,16,-9.964
-7.08,-16,-9.955
-7.08,-15.68,-10.009
-7.08,-15.36,-10.025
-7.08,-15.04,-10.052
-7.08,-14.72,-10.081
-7.08,-14.4,-10.15
-7.08,-14.08,-10.138
-7.08,-13.76,-10.191
-7.08,-13.44,-10.243
-7.08,-13.12,-10.266
-7.08,-12.8,-10.262
-7.08,-12.48,-10.312
-7.08,-12.16,-10.39
-7.08,-11.84,-10.416
-7.08,-11.52,-10.37
-7.08,-11.2,-10.495
-7.08,-10.88,-10.485
-7.08,-10.56,-10.567
-7.08,-10.24,-10.556
-7.08,-9.92,-10.666
-7.08,-9.6,-10.552
-7.08,-9.28,-10.709
-7.08,-8.96,-10.654
-7.08,-8.64,-10.579
-7.08,-8.32,-10.626
-7.08,-8,-10.593
-7.08,-7.68,-10.811
-7.08,-7.36,-10.836
-7.08,-7.04,-10.754
-7.08,-6.72,-10.757
-7.08,-6.4,-10.953
-7.08,-6.08,-11.079
-7.08,-5.76,-10.969
-7.08,-5.44,-10.924
-7.08,-5.12,-10.895
-7.08,-4.8,-10.917
-7.08,-4.48,-10.994
-7.08,-4.16,-11.019
-7.08,-3.84,-10.909
-7.08,-3.52,-11.103
-7.08,-3.2,-11.098
-7.08,-2.88,-11.128
-7.08,-2.56,-11.497
-7.08,-2.24,-11.179
-7.08,-1.92,-11.016
-7.08,-1.6,-10.853
-7.08,-1.28,-10.973
-7.08,-0.96,-11.107
-7.08,-0.64,-11.074
-7.08,-0.32,-11.277
-7.08,0,-11.206
-7.08,0.32,-11.277
-7.08,0.64,-11.074
-7.08,0.96,-11.109
-7.08,1.28,-10.971
-7.08,1.6,-10.855
-7.08,1.92,-11.002
-7.08,2.24,-11.158
-7.08,2.56,-11.467
-7.08,2.88,-11.137
-7.08,3.2,-11.09
-7.08,3.52,-11.094
-7.08,3.84,-10.909
-7.08,4.16,-11.019
-7.08,4.48,-10.994
-7.08,4.8,-10.908
-7.08,5.12,-10.892
-7.08,5.44,-10.918
-7.08,5.76,-10.962
-7.08,6.08,-11.079
-7.08,6.4,-10.948
-7.08,6.72,-10.759
-7.08,7.04,-10.754
-7.08,7.36,-10.836
-7.08,7.68,-10.815
-7.08,8,-10.597
-7.08,8.32,-10.624
-7.08,8.64,-10.574
-7.08,8.96,-10.651
-7.08,9.28,-10.709
-7.08,9.6,-10.555
-7.08,9.92,-10.666
-7.08,10.24,-10.556
-7.08,10.56,-10.571
-7.08,10.88,-10.485
-7.08,11.2,-10.497
-7.08,11.52,-10.37
-7.08,11.84,-10.419
-7.08,12.16,-10.39
-7.08,12.48,-10.31
-7.08,12.8,-10.262
-7.08,13.12,-10.266
-7.08,13.44,-10.241
-7.08,13.76,-10.191
-7.08,14.08,-10.136
-7.08,14.4,-10.143
-7.08,14.72,-10.079
-7.08,15.04,-10.054
-7.08,15.36,-10.025
-7.08,15.68,-10.014
-7.08,16,-9.951
-6.76,-16,-9.922
-6.76,-15.68,-9.969
-6.76,-15.36,-10.001
-6.76,-15.04,-10.026
-6.76,-14.72,-10.072
-6.76,-14.4,-10.114
-6.76,-14.08,-10.122
-6.76,-13.76,-10.18
-6.76,-13.44,-10.167
-6.76,-13.12,-10.249
-6.76,-12.8,-10.279
-6.76,-12.48,-10.323
-6.76,-12.16,-10.316
-6.76,-11.84,-10.444
-6.76,-11.52,-10.435
-6.76,-11.2,-10.532
-6.76,-10.88,-10.456
-6.76,-10.56,-10.536
-6.76,-10.24,-10.579
-6.76,-9.92,-10.617
-6.76,-9.6,-10.677
-6.76,-9.28,-10.645
-6.76,-8.96,-10.635
-6.76,-8.64,-10.657
-6.76,-8.32,-10.775
-6.76,-8,-10.705
-6.76,-7.68,-10.654
-6.76,-7.36,-10.746
-6.76,-7.04,-10.721
-6.76,-6.72,-10.752
-6.76,-6.4,-10.77
-6.76,-6.08,-10.964
-6.76,-5.76,-10.898
-6.76,-5.44,-11.064
-6.76,-5.12,-10.999
-6.76,-4.8,-11.081
-6.76,-4.48,-10.963
-6.76,-4.16,-10.875
-6.76,-3.84,-10.795
-6.76,-3.52,-10.927
-6.76,-3.2,-11.118
-6.76,-2.88,-11.093
-6.76,-2.56,-11.214
-6.76,-2.24,-11.252
-6.76,-1.92,-10.984
-6.76,-1.6,-11.208
-6.76,-1.28,-11.38
-6.76,-0.96,-11.594
-6.76,-0.64,-11.101
-6.76,-0.32,-11.196
-6.76,0,-10.95
-6.76,0.32,-11.196
-6.76,0.64,-11.101
-6.76,0.96,-11.516
-6.76,1.28,-11.38
-6.76,1.6,-11.207
-6.76,1.92,-10.999
-6.76,2.24,-11.266
-6.76,2.56,-11.203
-6.76,2.88,-11.093
-6.76,3.2,-11.102
-6.76,3.52,-10.927
-6.76,3.84,-10.796
-6.76,4.16,-10.873
-6.76,4.48,-10.963
-6.76,4.8,-11.081
-6.76,5.12,-11.01
-6.76,5.44,-11.054
-6.76,5.76,-10.886
-6.76,6.08,-10.963
-6.76,6.4,-10.772
-6.76,6.72,-10.752
-6.76,7.04,-10.719
-6.76,7.36,-10.746
-6.76,7.68,-10.653
-6.76,8,-10.705
-6.76,8.32,-10.774
-6.76,8.64,-10.658
-6.76,8.96,-10.642
-6.76,9.28,-10.645
-6.76,9.6,-10.677
-6.76,9.92,-10.616
-6.76,10.24,-10.577
-6.76,10.56,-10.535
-6.76,10.88,-10.458
-6.76,11.2,-10.541
-6.76,11.52,-10.435
-6.76,11.84,-10.438
-6.76,12.16,-10.327
-6.76,12.48,-10.323
-6.76,12.8,-10.279
-6.76,13.12,-10.244
-6.76,13.44,-10.17
-6.76,13.76,-10.181
-6.76,14.08,-10.121
-6.76,14.4,-10.119
-6.76,14.72,-10.065
-6.76,15.04,-10.036
-6.76,15.36,-10.002
-6.76,15.68,-9.968
-6.76,16,-9.92
-6.44,-16,-9.914
-6.44,-15.68,-9.953
-6.44,-15.36,-9.979
-6.44,-15.04,-10.026
-6.44,-14.72,-10.055
-6.44,-14.4,-10.087
-6.44,-14.08,-10.126
-6.44,-13.76,-10.14
-6.44,-13.44,-10.209
-6.44,-13.12,-10.265
-6.44,-12.8,-10.267
-6.44,-12.48,-10.281
-6.44,-12.16,-10.298
-6.44,-11.84,-10.361
-6.44,-11.52,-10.364
-6.44,-11.2,-10.445
-6.44,-10.88,-10.445
-6.44,-10.56,-10.538
-6.44,-10.24,-10.526
-6.44,-9.92,-10.579
-6.44,-9.6,-10.608
-6.44,-9.28,-10.634
-6.44,-8.96,-10.643
-6.44,-8.64,-10.695
-6.44,-8.32,-10.652
-6.44,-8,-10.791
-6.44,-7.68,-10.704
-6.44,-7.36,-11.017
-6.44,-7.04,-10.763
-6.44,-6.72,-10.768
-6.44,-6.4,-10.841
-6.44,-6.08,-10.948
-6.44,-5.76,-10.789
-6.44,-5.44,-10.893
-6.44,-5.12,-10.927
-6.44,-4.8,-10.854
-6.44,-4.48,-11.03
-6.44,-4.16,-11.414
-6.44,-3.84,-11.056
-6.44,-3.52,-10.937
-6.44,-3.2,-11.138
-6.44,-2.88,-11.155
-6.44,-2.56,-10.961
-6.44,-2.24,-11.206
-6.44,-1.92,-11.104
-6.44,-1.6,-11.094
-6.44,-1.28,-11.312
-6.44,-0.96,-11.079
-6.44,-0.64,-11.228
-6.44,-0.32,-11.073
-6.44,0,-11.402
-6.44,0.32,-11.073
-6.44,0.64,-11.238
-6.44,0.96,-11.093
-6.44,1.28,-11.312
-6.44,1.6,-11.094
-6.44,1.92,-11.104
-6.44,2.24,-11.197
-6.44,2.56,-10.963
-6.44,2.88,-11.165
-6.44,3.2,-11.158
-6.44,3.52,-10.94
-6.44,3.84,-11.056
-6.44,4.16,-11.424
-6.44,4.48,-11.035
-6.44,4.8,-10.854
-6.44,5.12,-10.924
-6.44,5.44,-10.895
-6.44,5.76,-10.788
-6.44,6.08,-10.951
-6.44,6.4,-10.84
-6.44,6.72,-10.768
-6.44,7.04,-10.769
-6.44,7.36,-11.008
-6.44,7.68,-10.702
-6.44,8,-10.792
-6.44,8.32,-10.652
-6.44,8.64,-10.695
-6.44,8.96,-10.643
-6.44,9.28,-10.635
-6.44,9.6,-10.605
-6.44,9.92,-10.585
-6.44,10.24,-10.521
-6.44,10.56,-10.54
-6.44,10.88,-10.446
-6.44,11.2,-10.449
-6.44,11.52,-10.366
-6.44,11.84,-10.368
-6.44,12.16,-10.295
-6.44,12.48,-10.28
-6.44,12.8,-10.265
-6.44,13.12,-10.26
-6.44,13.44,-10.209
-6.44,13.76,-10.135
-6.44,14.08,-10.122
-6.44,14.4,-10.089
-6.44,14.72,-10.052
-6.44,15.04,-10.025
-6.44,15.36,-9.975
-6.44,15.68,-9.955
-6.44,16,-9.918
-6.12,-16,-9.944
-6.12,-15.68,-9.97
-6.12,-15.36,-10.005
-6.12,-15.04,-10.009
-6.12,-14.72,-10.038
-6.12,-14.4,-10.091
-6.12,-14.08,-10.115
-6.12,-13.76,-10.136
-6.12,-13.44,-10.17
-6.12,-13.12,-10.233
-6.12,-12.8,-10.264
-6.12,-12.48,-10.306
-6.12,-12.16,-10.305
-6.12,-11.84,-10.354
-6.12,-11.52,-10.426
-6.12,-11.2,-10.506
-6.12,-10.88,-10.49
-6.12,-10.56,-10.488
-6.12,-10.24,-10.569
-6.12,-9.92,-10.551
-6.12,-9.6,-10.581
-6.12,-9.28,-10.636
-6.12,-8.96,-10.629
-6.12,-8.64,-10.664
-6.12,-8.32,-10.68
-6.12,-8,-10.585
-6.12,-7.68,-10.73
-6.12,-7.36,-10.742
-6.12,-7.04,-10.833
-6.12,-6.72,-10.956
-6.12,-6.4,-10.946
-6.12,-6.08,-10.812
-6.12,-5.76,-10.997
-6.12,-5.44,-10.828
-6.12,-5.12,-11.045
-6.12,-4.8,-10.835
-6.12,-4.48,-11.052
-6.12,-4.16,-11.092
-6.12,-3.84,-10.947
-6.12,-3.52,-10.98
-6.12,-3.2,-11.321
-6.12,-2.88,-11.001
-6.12,-2.56,-10.889
-6.12,-2.24,-10.948
-6.12,-1.92,-11.015
-6.12,-1.6,-11.046
-6.12,-1.28,-11.36
-6.12,-0.96,-11.192
-6.12,-0.64,-10.885
-6.12,-0.32,-11.122
-6.12,0,-10.993
-6.12,0.32,-11.112
-6.12,0.64,-10.885
-6.12,0.96,-11.192
-6.12,1.28,-11.36
-6.12,1.6,-11.046
-6.12,1.92,-11.015
-6.12,2.24,-10.951
-6.12,2.56,-10.889
-6.12,2.88,-11.001
-6.12,3.2,-11.297
-6.12,3.52,-10.98
-6.12,3.84,-10.943
-6.12,4.16,-11.092
-6.12,4.48,-11.053
-6.12,4.8,-10.835
-6.12,5.12,-11.025
-6.12,5.44,-10.828
-6.12,5.76,-10.997
-6.12,6.08,-10.811
-6.12,6.4,-10.946
-6.12,6.72,-10.957
-6.12,7.04,-10.833
-6.12,7.36,-10.749
-6.12,7.68,-10.727
-6.12,8,-10.585
-6.12,8.32,-10.68
-6.12,8.64,-10.666
-6.12,8.96,-10.627
-6.12,9.28,-10.64
-6.12,9.6,-10.583
-6.12,9.92,-10.545
-6.12,10.24,-10.565
-6.12,10.56,-10.489
-6.12,10.88,-10.496
-6.12,11.2,-10.506
-6.12,11.52,-10.427
-6.12,11.84,-10.35
-6.12,12.16,-10.304
-6.12,12.48,-10.303
-6.12,12.8,-10.264
-6.12,13.12,-10.234
-6.12,13.44,-10.171
-6.12,13.76,-10.139
-6.12,14.08,-10.114
-6.12,14.4,-10.085
-6.12,14.72,-10.034
-6.12,15.04,-10.006
-6.12,15.36,-9.998
-6.12,15.68,-9.969
-6.12,16,-9.943
-5.8,-16,-9.914
-5.8,-15.68,-9.931
-5.8,-15.36,-9.986
-5.8,-15.04,-9.998
-5.8,-14.72,-10.019
-5.8,-14.4,-10.053
-5.8,-14.08,-10.093
-5.8,-13.76,-10.13
-5.8,-13.44,-10.148
-5.8,-13.12,-10.209
-5.8,-12.8,-10.257
-5.8,-12.48,-10.239
-5.8,-12.16,-10.312
-5.8,-11.84,-10.368
-5.8,-11.52,-10.369
-5.8,-11.2,-10.496
-5.8,-10.88,-10.516
-5.8,-10.56,-10.473
-5.8,-10.24,-10.556
-5.8,-9.92,-10.622
-5.8,-9.6,-10.589
-5.8,-9.28,-10.732
-5.8,-8.96,-10.659
-5.8,-8.64,-10.678
-5.8,-8.32,-10.749
-5.8,-8,-10.737
-5.8,-7.68,-10.703
-5.8,-7.36,-10.743
-5.8,-7.04,-10.745
-5.8,-6.72,-10.766
-5.8,-6.4,-10.748
-5.8,-6.08,-10.833
-5.8,-5.76,-10.788
-5.8,-5.44,-11.194
-5.8,-5.12,-10.834
-5.8,-4.8,-10.883
-5.8,-4.48,-10.982
-5.8,-4.16,-11.138
-5.8,-3.84,-10.851
-5.8,-3.52,-11.205
-5.8,-3.2,-10.978
-5.8,-2.88,-10.957
-5.8,-2.56,-11.071
-5.8,-2.24,-10.967
-5.8,-1.92,-11.355
-5.8,-1.6,-10.982
-5.8,-1.28,-10.951
-5.8,-0.96,-11.001
-5.8,-0.64,-11.032
-5.8,-0.32,-10.874
-5.8,0,-12.001
-5.8,0.32,-10.874
-5.8,0.64,-11.032
-5.8,0.96,-11.001
-5.8,1.28,-10.951
-5.8,1.6,-10.976
-5.8,1.92,-11.355
-5.8,2.24,-10.967
-5.8,2.56,-11.084
-5.8,2.88,-10.957
-5.8,3.2,-10.998
-5.8,3.52,-11.205
-5.8,3.84,-10.851
-5.8,4.16,-11.138
-5.8,4.48,-10.982
-5.8,4.8,-10.883
-5.8,5.12,-10.833
-5.8,5.44,-11.201
-5.8,5.76,-10.788
-5.8,6.08,-10.833
-5.8,6.4,-10.744
-5.8,6.72,-10.76
-5.8,7.04,-10.745
-5.8,7.36,-10.741
-5.8,7.68,-10.703
-5.8,8,-10.734
-5.8,8.32,-10.749
-5.8,8.64,-10.678
-5.8,8.96,-10.66
-5.8,9.28,-10.733
-5.8,9.6,-10.586
-5.8,9.92,-10.62
-5.8,10.24,-10.556
-5.8,10.56,-10.472
-5.8,10.88,-10.512
-5.8,11.2,-10.491
-5.8,11.52,-10.366
-5.8,11.84,-10.364
-5.8,12.16,-10.315
-5.8,12.48,-10.243
-5.8,12.8,-10.255
-5.8,13.12,-10.207
-5.8,13.44,-10.15
-5.8,13.76,-10.13
-5.8,14.08,-10.092
-5.8,14.4,-10.052
-5.8,14.72,-10.019
-5.8,15.04,-9.996
-5.8,15.36,-9.991
-5.8,15.68,-9.929
-5.8,16,-9.915
-5.48,-16,-9.882
-5.48,-15.68,-9.909
-5.48,-15.36,-9.94
-5.48,-15.04,-9.989
-5.48,-14.72,-10.022
-5.48,-14.4,-10.049
-5.48,-14.08,-10.071
-5.48,-13.76,-10.086
-5.48,-13.44,-10.135
-5.48,-13.12,-10.176
-5.48,-12.8,-10.189
-5.48,-12.48,-10.24
-5.48,-12.16,-10.301
-5.48,-11.84,-10.346
-5.48,-11.52,-10.333
-5.48,-11.2,-10.435
-5.48,-10.88,-10.46
-5.48,-10.56,-10.445
-5.48,-10.24,-10.494
-5.48,-9.92,-10.595
-5.48,-9.6,-10.578
-5.48,-9.28,-10.616
-5.48,-8.96,-10.654
-5.48,-8.64,-10.541
-5.48,-8.32,-10.693
-5.48,-8,-10.778
-5.48,-7.68,-10.745
-5.48,-7.36,-10.822
-5.48,-7.04,-10.847
-5.48,-6.72,-10.906
-5.48,-6.4,-10.808
-5.48,-6.08,-10.811
-5.48,-5.76,-10.942
-5.48,-5.44,-10.894
-5.48,-5.12,-11.092
-5.48,-4.8,-11.012
-5.48,-4.48,-11.206
-5.48,-4.16,-10.832
-5.48,-3.84,-10.913
-5.48,-3.52,-10.848
-5.48,-3.2,-11.115
-5.48,-2.88,-11.485
-5.48,-2.56,-11.079
-5.48,-2.24,-11.232
-5.48,-1.92,-10.998
-5.48,-1.6,-10.996
-5.48,-1.28,-10.925
-5.48,-0.96,-11.203
-5.48,-0.64,-11.071
-5.48,-0.32,-10.912
-5.48,0,-11.378
-5.48,0.32,-10.912
-5.48,0.64,-11.071
-5.48,0.96,-11.203
-5.48,1.28,-10.925
-5.48,1.6,-10.996
-5.48,1.92,-10.998
-5.48,2.24,-11.232
-5.48,2.56,-11.054
-5.48,2.88,-11.547
-5.48,3.2,-11.12
-5.48,3.52,-10.848
-5.48,3.84,-10.901
-5.48,4.16,-10.832
-5.48,4.48,-11.206
-5.48,4.8,-11.012
-5.48,5.12,-11.092
-5.48,5.44,-10.894
-5.48,5.76,-10.965
-5.48,6.08,-10.807
-5.48,6.4,-10.808
-5.48,6.72,-10.905
-5.48,7.04,-10.85
-5.48,7.36,-10.822
-5.48,7.68,-10.743
-5.48,8,-10.776
-5.48,8.32,-10.693
-5.48,8.64,-10.541
-5.48,8.96,-10.654
-5.48,9.28,-10.616
-5.48,9.6,-10.579
-5.48,9.92,-10.599
-5.48,10.24,-10.494
-5.48,10.56,-10.442
-5.48,10.88,-10.46
-5.48,11.2,-10.435
-5.48,11.52,-10.333
-5.48,11.84,-10.345
-5.48,12.16,-10.299
-5.48,12.48,-10.24
-5.48,12.8,-10.189
-5.48,13.12,-10.174
-5.48,13.44,-10.133
-5.48,13.76,-10.089
-5.48,14.08,-10.069
-5.48,14.4,-10.05
-5.48,14.72,-10.023
-5.48,15.04,-9.989
-5.48,15.36,-9.94
-5.48,15.68,-9.91
-5.48,16,-9.882
-5.16,-16,-9.878
-5.16,-15.68,-9.908
-5.16,-15.36,-9.966
-5.16,-15.04,-9.971
-5.16,-14.72,-9.987
-5.16,-14.4,-10.054
-5.16,-14.08,-10.096
-5.16,-13.76,-10.132
-5.16,-13.44,-10.128
-5.16,-13.12,-10.197
-5.16,-12.8,-10.246
-5.16,-12.48,-10.276
-5.16,-12.16,-10.32
-5.16,-11.84,-10.361
-5.16,-11.52,-10.333
-5.16,-11.2,-10.357
-5.16,-10.88,-10.441
-5.16,-10.56,-10.425
-5.16,-10.24,-10.521
-5.16,-9.92,-10.495
-5.16,-9.6,-10.596
-5.16,-9.28,-10.637
-5.16,-8.96,-10.581
-5.16,-8.64,-10.622
-5.16,-8.32,-10.652
-5.16,-8,-10.718
-5.16,-7.68,-10.643
-5.16,-7.36,-10.783
-5.16,-7.04,-10.874
-5.16,-6.72,-10.693
-5.16,-6.4,-10.843
-5.16,-6.08,-10.807
-5.16,-5.76,-10.877
-5.16,-5.44,-10.879
-5.16,-5.12,-10.927
-5.16,-4.8,-10.843
-5.16,-4.48,-11.091
-5.16,-4.16,-10.911
-5.16,-3.84,-11.041
-5.16,-3.52,-11.231
-5.16,-3.2,-11.119
-5.16,-2.88,-11.106
-5.16,-2.56,-11.085
-5.16,-2.24,-10.922
-5.16,-1.92,-11.187
-5.16,-1.6,-11.139
-5.16,-1.28,-11.01
-5.16,-0.96,-11.017
-5.16,-0.64,-11.156
-5.16,-0.32,-10.958
-5.16,0,-11.487
-5.16,0.32,-10.947
-5.16,0.64,-11.156
-5.16,0.96,-11.028
-5.16,1.28,-11.002
-5.16,1.6,-11.118
-5.16,1.92,-11.187
-5.16,2.24,-10.922
-5.16,2.56,-11.085
-5.16,2.88,-11.106
-5.16,3.2,-11.133
-5.16,3.52,-11.231
-5.16,3.84,-11.021
-5.16,4.16,-10.907
-5.16,4.48,-11.098
-5.16,4.8,-10.843
-5.16,5.12,-10.919
-5.16,5.44,-10.881
-5.16,5.76,-10.877
-5.16,6.08,-10.844
-5.16,6.4,-10.843
-5.16,6.72,-10.695
-5.16,7.04,-10.874
-5.16,7.36,-10.781
-5.16,7.68,-10.638
-5.16,8,-10.718
-5.16,8.32,-10.652
-5.16,8.64,-10.622
-5.16,8.96,-10.581
-5.16,9.28,-10.639
-5.16,9.6,-10.596
-5.16,9.92,-10.495
-5.16,10.24,-10.522
-5.16,10.56,-10.426
-5.16,10.88,-10.44
-5.16,11.2,-10.357
-5.16,11.52,-10.333
-5.16,11.84,-10.36
-5.16,12.16,-10.321
-5.16,12.48,-10.274
-5.16,12.8,-10.246
-5.16,13.12,-10.196
-5.16,13.44,-10.128
-5.16,13.76,-10.131
-5.16,14.08,-10.095
-5.16,14.4,-10.054
-5.16,14.72,-9.987
-5.16,15.04,-9.972
-5.16,15.36,-9.966
-5.16,15.68,-9.909
-5.16,16,-9.876
-4.84,-16,-9.87
-4.84,-15.68,-9.896
-4.84,-15.36,-9.937
-4.84,-15.04,-9.957
-4.84,-14.72,-10.014
-4.84,-14.4,-10.029
-4.84,-14.08,-10.077
-4.84,-13.76,-10.107
-4.84,-13.44,-10.173
-4.84,-13.12,-10.188
-4.84,-12.8,-10.225
-4.84,-12.48,-10.241
-4.84,-12.16,-10.297
-4.84,-11.84,-10.313
-4.84,-11.52,-10.297
-4.84,-11.2,-10.375
-4.84,-10.88,-10.432
-4.84,-10.56,-10.482
-4.84,-10.24,-10.526
-4.84,-9.92,-10.555
-4.84,-9.6,-10.491
-4.84,-9.28,-10.567
-4.84,-8.96,-10.551
-4.84,-8.64,-10.661
-4.84,-8.32,-10.67
-4.84,-8,-10.633
-4.84,-7.68,-10.613
-4.84,-7.36,-10.988
-4.84,-7.04,-10.762
-4.84,-6.72,-10.792
-4.84,-6.4,-10.98
-4.84,-6.08,-10.864
-4.84,-5.76,-11.031
-4.84,-5.44,-10.791
-4.84,-5.12,-10.922
-4.84,-4.8,-10.905
-4.84,-4.48,-10.867
-4.84,-4.16,-11.025
-4.84,-3.84,-11.107
-4.84,-3.52,-11.013
-4.84,-3.2,-10.953
-4.84,-2.88,-11.032
-4.84,-2.56,-11.007
-4.84,-2.24,-11.226
-4.84,-1.92,-10.94
-4.84,-1.6,-11.3
-4.84,-1.28,-11.341
-4.84,-0.96,-11.172
-4.84,-0.64,-11.228
-4.84,-0.32,-11.272
-4.84,0,-11.508
-4.84,0.32,-11.272
-4.84,0.64,-11.164
-4.84,0.96,-11.175
-4.84,1.28,-11.387
-4.84,1.6,-11.286
-4.84,1.92,-10.941
-4.84,2.24,-11.213
-4.84,2.56,-11.007
-4.84,2.88,-11.024
-4.84,3.2,-10.95
-4.84,3.52,-11.013
-4.84,3.84,-11.107
-4.84,4.16,-11.025
-4.84,4.48,-10.87
-4.84,4.8,-10.91
-4.84,5.12,-10.922
-4.84,5.44,-10.791
-4.84,5.76,-11.031
-4.84,6.08,-10.864
-4.84,6.4,-10.978
-4.84,6.72,-10.784
-4.84,7.04,-10.761
-4.84,7.36,-10.991
-4.84,7.68,-10.611
-4.84,8,-10.64
-4.84,8.32,-10.678
-4.84,8.64,-10.659
-4.84,8.96,-10.551
-4.84,9.28,-10.569
-4.84,9.6,-10.493
-4.84,9.92,-10.559
-4.84,10.24,-10.526
-4.84,10.56,-10.478
-4.84,10.88,-10.432
-4.84,11.2,-10.375
-4.84,11.52,-10.297
-4.84,11.84,-10.314
-4.84,12.16,-10.297
-4.84,12.48,-10.241
-4.84,12.8,-10.225
-4.84,13.12,-10.188
-4.84,13.44,-10.173
-4.84,13.76,-10.106
-4.84,14.08,-10.076
-4.84,14.4,-10.028
-4.84,14.72,-10.013
-4.84,15.04,-9.957
-4.84,15.36,-9.936
-4.84,15.68,-9.896
-4.84,16,-9.871
-4.52,-16,-9.87
-4.52,-15.68,-9.888
-4.52,-15.36,-9.932
-4.52,-15.04,-9.945
-4.52,-14.72,-9.983
-4.52,-14.4,-10.047
-4.52,-14.08,-10.078
-4.52,-13.76,-10.11
-4.52,-13.44,-10.12
-4.52,-13.12,-10.188
-4.52,-12.8,-10.198
-4.52,-12.48,-10.262
-4.52,-12.16,-10.251
-4.52,-11.84,-10.312
-4.52,-11.52,-10.298
-4.52,-11.2,-10.453
-4.52,-10.88,-10.428
-4.52,-10.56,-10.435
-4.52,-10.24,-10.472
-4.52,-9.92,-10.488
-4.52,-9.6,-10.569
-4.52,-9.28,-10.584
-4.52,-8.96,-10.575
-4.52,-8.64,-10.662
-4.52,-8.32,-10.598
-4.52,-8,-10.819
-4.52,-7.68,-10.778
-4.52,-7.36,-10.895
-4.52,-7.04,-10.769
-4.52,-6.72,-10.684
-4.52,-6.4,-10.819
-4.52,-6.08,-10.742
-4.52,-5.76,-10.878
-4.52,-5.44,-10.878
-4.52,-5.12,-10.893
-4.52,-4.8,-10.929
-4.52,-4.48,-10.892
-4.52,-4.16,-11.011
-4.52,-3.84,-10.899
-4.52,-3.52,-11.046
-4.52,-3.2,-11.238
-4.52,-2.88,-11.439
-4.52,-2.56,-10.852
-4.52,-2.24,-11.576
-4.52,-1.92,-11.236
-4.52,-1.6,-10.916
-4.52,-1.28,-11.273
-4.52,-0.96,-11.056
-4.52,-0.64,-11.082
-4.52,-0.32,-11.298
-4.52,0,-11.238
-4.52,0.32,-11.305
-4.52,0.64,-11.086
-4.52,0.96,-11.056
-4.52,1.28,-11.286
-4.52,1.6,-10.932
-4.52,1.92,-11.236
-4.52,2.24,-11.626
-4.52,2.56,-10.851
-4.52,2.88,-11.439
-4.52,3.2,-11.264
-4.52,3.52,-11.051
-4.52,3.84,-10.898
-4.52,4.16,-11.007
-4.52,4.48,-10.892
-4.52,4.8,-10.911
-4.52,5.12,-10.897
-4.52,5.44,-10.897
-4.52,5.76,-10.879
-4.52,6.08,-10.744
-4.52,6.4,-10.819
-4.52,6.72,-10.689
-4.52,7.04,-10.768
-4.52,7.36,-10.901
-4.52,7.68,-10.785
-4.52,8,-10.799
-4.52,8.32,-10.598
-4.52,8.64,-10.662
-4.52,8.96,-10.575
-4.52,9.28,-10.58
-4.52,9.6,-10.575
-4.52,9.92,-10.495
-4.52,10.24,-10.475
-4.52,10.56,-10.434
-4.52,10.88,-10.427
-4.52,11.2,-10.454
-4.52,11.52,-10.298
-4.52,11.84,-10.313
-4.52,12.16,-10.252
-4.52,12.48,-10.262
-4.52,12.8,-10.198
-4.52,13.12,-10.188
-4.52,13.44,-10.12
-4.52,13.76,-10.11
-4.52,14.08,-10.078
-4.52,14.4,-10.047
-4.52,14.72,-9.984
-4.52,15.04,-9.945
-4.52,15.36,-9.933
-4.52,15.68,-9.888
-4.52,16,-9.87
-4.2,-16,-9.866
-4.2,-15.68,-9.894
-4.2,-15.36,-9.933
-4.2,-15.04,-9.938
-4.2,-14.72,-9.981
-4.2,-14.4,-10.022
-4.2,-14.08,-10.076
-4.2,-13.76,-10.058
-4.2,-13.44,-10.089
-4.2,-13.12,-10.181
-4.2,-12.8,-10.227
-4.2,-12.48,-10.225
-4.2,-12.16,-10.29
-4.2,-11.84,-10.33
-4.2,-11.52,-10.366
-4.2,-11.2,-10.435
-4.2,-10.88,-10.447
-4.2,-10.56,-10.561
-4.2,-10.24,-10.488
-4.2,-9.92,-10.407
-4.2,-9.6,-10.574
-4.2,-9.28,-10.623
-4.2,-8.96,-10.513
-4.2,-8.64,-10.49
-4.2,-8.32,-10.695
-4.2,-8,-10.746
-4.2,-7.68,-10.706
-4.2,-7.36,-10.644
-4.2,-7.04,-10.705
-4.2,-6.72,-10.867
-4.2,-6.4,-10.889
-4.2,-6.08,-10.972
-4.2,-5.76,-10.9
-4.2,-5.44,-10.899
-4.2,-5.12,-11.049
-4.2,-4.8,-11
-4.2,-4.48,-10.987
-4.2,-4.16,-11.098
-4.2,-3.84,-11.01
-4.2,-3.52,-10.786
-4.2,-3.2,-11.028
-4.2,-2.88,-11.28
-4.2,-2.56,-11.369
-4.2,-2.24,-11.14
-4.2,-1.92,-11.464
-4.2,-1.6,-11.345
-4.2,-1.28,-11.004
-4.2,-0.96,-11.447
-4.2,-0.64,-11.079
-4.2,-0.32,-11.032
-4.2,0,-11.519
-4.2,0.32,-11.032
-4.2,0.64,-11.083
-4.2,0.96,-11.452
-4.2,1.28,-11.007
-4.2,1.6,-11.327
-4.2,1.92,-11.523
-4.2,2.24,-11.152
-4.2,2.56,-11.37
-4.2,2.88,-11.306
-4.2,3.2,-11.028
-4.2,3.52,-10.782
-4.2,3.84,-10.998
-4.2,4.16,-11.104
-4.2,4.48,-10.983
-4.2,4.8,-11
-4.2,5.12,-11.049
-4.2,5.44,-10.89
-4.2,5.76,-10.903
-4.2,6.08,-10.98
-4.2,6.4,-10.885
-4.2,6.72,-10.87
-4.2,7.04,-10.694
-4.2,7.36,-10.644
-4.2,7.68,-10.702
-4.2,8,-10.772
-4.2,8.32,-10.692
-4.2,8.64,-10.495
-4.2,8.96,-10.514
-4.2,9.28,-10.623
-4.2,9.6,-10.574
-4.2,9.92,-10.406
-4.2,10.24,-10.488
-4.2,10.56,-10.565
-4.2,10.88,-10.444
-4.2,11.2,-10.435
-4.2,11.52,-10.367
-4.2,11.84,-10.328
-4.2,12.16,-10.29
-4.2,12.48,-10.225
-4.2,12.8,-10.226
-4.2,13.12,-10.182
-4.2,13.44,-10.089
-4.2,13.76,-10.058
-4.2,14.08,-10.077
-4.2,14.4,-10.022
-4.2,14.72,-9.982
-4.2,15.04,-9.938
-4.2,15.36,-9.933
-4.2,15.68,-9.894
-4.2,16,-9.865
-3.88,-16,-9.836
-3.88,-15.68,-9.858
-3.88,-15.36,-9.912
-3.88,-15.04,-9.92
-3.88,-14.72,-9.964
-3.88,-14.4,-10.017
-3.88,-14.08,-10.03
-3.88,-13.76,-10.095
-3.88,-13.44,-10.09
-3.88,-13.12,-10.162
-3.88,-12.8,-10.228
-3.88,-12.48,-10.173
-3.88,-12.16,-10.215
-3.88,-11.84,-10.337
-3.88,-11.52,-10.304
-3.88,-11.2,-10.389
-3.88,-10.88,-10.427
-3.88,-10.56,-10.431
-3.88,-10.24,-10.429
-3.88,-9.92,-10.572
-3.88,-9.6,-10.505
-3.88,-9.28,-10.503
-3.88,-8.96,-10.542
-3.88,-8.64,-10.598
-3.88,-8.32,-10.583
-3.88,-8,-10.585
-3.88,-7.68,-10.601
-3.88,-7.36,-10.79
-3.88,-7.04,-10.752
-3.88,-6.72,-10.856
-3.88,-6.4,-10.735
-3.88,-6.08,-10.856
-3.88,-5.76,-10.716
-3.88,-5.44,-10.937
-3.88,-5.12,-10.892
-3.88,-4.8,-11.054
-3.88,-4.48,-10.87
-3.88,-4.16,-11.208
-3.88,-3.84,-10.83
-3.88,-3.52,-11.084
-3.88,-3.2,-11.085
-3.88,-2.88,-11.068
-3.88,-2.56,-11.204
-3.88,-2.24,-11.032
-3.88,-1.92,-11.026
-3.88,-1.6,-10.873
-3.88,-1.28,-11.108
-3.88,-0.96,-11.172
-3.88,-0.64,-11.134
-3.88,-0.32,-10.961
-3.88,0,-11.102
-3.88,0.32,-10.983
-3.88,0.64,-11.134
-3.88,0.96,-11.145
-3.88,1.28,-11.116
-3.88,1.6,-10.88
-3.88,1.92,-11.026
-3.88,2.24,-11.01
-3.88,2.56,-11.212
-3.88,2.88,-11.068
-3.88,3.2,-11.085
-3.88,3.52,-11.084
-3.88,3.84,-10.824
-3.88,4.16,-11.203
-3.88,4.48,-10.883
-3.88,4.8,-11.023
-3.88,5.12,-10.88
-3.88,5.44,-10.937
-3.88,5.76,-10.721
-3.88,6.08,-10.868
-3.88,6.4,-10.731
-3.88,6.72,-10.849
-3.88,7.04,-10.737
-3.88,7.36,-10.771
-3.88,7.68,-10.595
-3.88,8,-10.585
-3.88,8.32,-10.587
-3.88,8.64,-10.604
-3.88,8.96,-10.547
-3.88,9.28,-10.492
-3.88,9.6,-10.505
-3.88,9.92,-10.561
-3.88,10.24,-10.431
-3.88,10.56,-10.429
-3.88,10.88,-10.433
-3.88,11.2,-10.391
-3.88,11.52,-10.304
-3.88,11.84,-10.338
-3.88,12.16,-10.216
-3.88,12.48,-10.174
-3.88,12.8,-10.229
-3.88,13.12,-10.163
-3.88,13.44,-10.09
-3.88,13.76,-10.095
-3.88,14.08,-10.03
-3.88,14.4,-10.018
-3.88,14.72,-9.964
-3.88,15.04,-9.92
-3.88,15.36,-9.912
-3.88,15.68,-9.858
-3.88,16,-9.836
-3.56,-16,-9.829
-3.56,-15.68,-9.854
-3.56,-15.36,-9.881
-3.56,-15.04,-9.932
-3.56,-14.72,-9.947
-3.56,-14.4,-9.993
-3.56,-14.08,-10.028
-3.56,-13.76,-10.055
-3.56,-13.44,-10.141
-3.56,-13.12,-10.176
-3.56,-12.8,-10.213
-3.56,-12.48,-10.224
-3.56,-12.16,-10.235
-3.56,-11.84,-10.298
-3.56,-11.52,-10.317
-3.56,-11.2,-10.314
-3.56,-10.88,-10.425
-3.56,-10.56,-10.394
-3.56,-10.24,-10.559
-3.56,-9.92,-10.475
-3.56,-9.6,-10.494
-3.56,-9.28,-10.538
-3.56,-8.96,-10.527
-3.56,-8.64,-10.599
-3.56,-8.32,-10.527
-3.56,-8,-10.697
-3.56,-7.68,-10.756
-3.56,-7.36,-10.622
-3.56,-7.04,-10.775
-3.56,-6.72,-10.888
-3.56,-6.4,-10.881
-3.56,-6.08,-10.909
-3.56,-5.76,-11.028
-3.56,-5.44,-10.813
-3.56,-5.12,-11.024
-3.56,-4.8,-10.974
-3.56,-4.48,-11.135
-3.56,-4.16,-11.578
-3.56,-3.84,-11.179
-3.56,-3.52,-11.31
-3.56,-3.2,-11.029
-3.56,-2.88,-11.26
-3.56,-2.56,-11.128
-3.56,-2.24,-11.172
-3.56,-1.92,-11.111
-3.56,-1.6,-11.155
-3.56,-1.28,-11.975
-3.56,-0.96,-11.025
-3.56,-0.64,-11.179
-3.56,-0.32,-11.55
-3.56,0,-11.013
-3.56,0.32,-11.55
-3.56,0.64,-11.189
-3.56,0.96,-11.025
-3.56,1.28,-11.975
-3.56,1.6,-11.155
-3.56,1.92,-11.163
-3.56,2.24,-11.172
-3.56,2.56,-11.175
-3.56,2.88,-11.245
-3.56,3.2,-11.024
-3.56,3.52,-11.274
-3.56,3.84,-11.179
-3.56,4.16,-11.648
-3.56,4.48,-11.089
-3.56,4.8,-10.984
-3.56,5.12,-11.024
-3.56,5.44,-10.784
-3.56,5.76,-11.028
-3.56,6.08,-10.909
-3.56,6.4,-10.896
-3.56,6.72,-10.882
-3.56,7.04,-10.775
-3.56,7.36,-10.619
-3.56,7.68,-10.749
-3.56,8,-10.688
-3.56,8.32,-10.521
-3.56,8.64,-10.599
-3.56,8.96,-10.522
-3.56,9.28,-10.544
-3.56,9.6,-10.499
-3.56,9.92,-10.482
-3.56,10.24,-10.566
-3.56,10.56,-10.394
-3.56,10.88,-10.417
-3.56,11.2,-10.313
-3.56,11.52,-10.318
-3.56,11.84,-10.297
-3.56,12.16,-10.238
-3.56,12.48,-10.225
-3.56,12.8,-10.213
-3.56,13.12,-10.175
-3.56,13.44,-10.138
-3.56,13.76,-10.054
-3.56,14.08,-10.03
-3.56,14.4,-9.992
-3.56,14.72,-9.947
-3.56,15.04,-9.932
-3.56,15.36,-9.88
-3.56,15.68,-9.854
-3.56,16,-9.829
-3.24,-16,-9.816
-3.24,-15.68,-9.844
-3.24,-15.36,-9.896
-3.24,-15.04,-9.93
-3.24,-14.72,-9.971
-3.24,-14.4,-9.987
-3.24,-14.08,-10.022
-3.24,-13.76,-10.063
-3.24,-13.44,-10.069
-3.24,-13.12,-10.161
-3.24,-12.8,-10.138
-3.24,-12.48,-10.202
-3.24,-12.16,-10.259
-3.24,-11.84,-10.289
-3.24,-11.52,-10.264
-3.24,-11.2,-10.346
-3.24,-10.88,-10.382
-3.24,-10.56,-10.459
-3.24,-10.24,-10.529
-3.24,-9.92,-10.463
-3.24,-9.6,-10.507
-3.24,-9.28,-10.539
-3.24,-8.96,-10.708
-3.24,-8.64,-10.582
-3.24,-8.32,-10.837
-3.24,-8,-10.73
-3.24,-7.68,-10.734
-3.24,-7.36,-10.861
-3.24,-7.04,-10.816
-3.24,-6.72,-10.899
-3.24,-6.4,-10.896
-3.24,-6.08,-10.66
-3.24,-5.76,-10.915
-3.24,-5.44,-10.795
-3.24,-5.12,-10.801
-3.24,-4.8,-11.094
-3.24,-4.48,-10.985
-3.24,-4.16,-10.882
-3.24,-3.84,-11.076
-3.24,-3.52,-10.928
-3.24,-3.2,-11.013
-3.24,-2.88,-10.982
-3.24,-2.56,-11.072
-3.24,-2.24,-11.175
-3.24,-1.92,-11.352
-3.24,-1.6,-10.959
-3.24,-1.28,-11.309
-3.24,-0.96,-11.269
-3.24,-0.64,-11.25
-3.24,-0.32,-11.27
-3.24,0,-11.301
-3.24,0.32,-11.27
-3.24,0.64,-11.199
-3.24,0.96,-11.269
-3.24,1.28,-11.363
-3.24,1.6,-10.959
-3.24,1.92,-11.329
-3.24,2.24,-11.184
-3.24,2.56,-11.072
-3.24,2.88,-10.971
-3.24,3.2,-10.984
-3.24,3.52,-10.909
-3.24,3.84,-11.093
-3.24,4.16,-10.882
-3.24,4.48,-10.981
-3.24,4.8,-11.094
-3.24,5.12,-10.793
-3.24,5.44,-10.808
-3.24,5.76,-10.924
-3.24,6.08,-10.66
-3.24,6.4,-10.889
-3.24,6.72,-10.899
-3.24,7.04,-10.802
-3.24,7.36,-10.861
-3.24,7.68,-10.734
-3.24,8,-10.71
-3.24,8.32,-10.837
-3.24,8.64,-10.588
-3.24,8.96,-10.702
-3.24,9.28,-10.543
-3.24,9.6,-10.499
-3.24,9.92,-10.466
-3.24,10.24,-10.529
-3.24,10.56,-10.452
-3.24,10.88,-10.379
-3.24,11.2,-10.348
-3.24,11.52,-10.266
-3.24,11.84,-10.284
-3.24,12.16,-10.262
-3.24,12.48,-10.2
-3.24,12.8,-10.142
-3.24,13.12,-10.164
-3.24,13.44,-10.071
-3.24,13.76,-10.063
-3.24,14.08,-10.021
-3.24,14.4,-9.986
-3.24,14.72,-9.971
-3.24,15.04,-9.93
-3.24,15.36,-9.896
-3.24,15.68,-9.845
-3.24,16,-9.817
-2.92,-16,-9.818
-2.92,-15.68,-9.841
-2.92,-15.36,-9.873
-2.92,-15.04,-9.918
-2.92,-14.72,-9.955
-2.92,-14.4,-9.989
-2.92,-14.08,-10.021
-2.92,-13.76,-10.084
-2.92,-13.44,-10.106
-2.92,-13.12,-10.122
-2.92,-12.8,-10.181
-2.92,-12.48,-10.226
-2.92,-12.16,-10.249
-2.92,-11.84,-10.3
-2.92,-11.52,-10.282
-2.92,-11.2,-10.287
-2.92,-10.88,-10.36
-2.92,-10.56,-10.376
-2.92,-10.24,-10.429
-2.92,-9.92,-10.486
-2.92,-9.6,-10.544
-2.92,-9.28,-10.594
-2.92,-8.96,-10.486
-2.92,-8.64,-10.585
-2.92,-8.32,-10.65
-2.92,-8,-10.667
-2.92,-7.68,-10.617
-2.92,-7.36,-10.812
-2.92,-7.04,-10.712
-2.92,-6.72,-10.83
-2.92,-6.4,-10.893
-2.92,-6.08,-10.873
-2.92,-5.76,-10.856
-2.92,-5.44,-11.297
-2.92,-5.12,-10.956
-2.92,-4.8,-10.984
-2.92,-4.48,-10.998
-2.92,-4.16,-10.972
-2.92,-3.84,-11.03
-2.92,-3.52,-10.86
-2.92,-3.2,-10.966
-2.92,-2.88,-11.142
-2.92,-2.56,-11.156
-2.92,-2.24,-11.029
-2.92,-1.92,-11.009
-2.92,-1.6,-10.931
-2.92,-1.28,-11.055
-2.92,-0.96,-11.083
-2.92,-0.64,-11.255
-2.92,-0.32,-10.955
-2.92,0,-11.364
-2.92,0.32,-10.955
-2.92,0.64,-11.301
-2.92,0.96,-11.083
-2.92,1.28,-11.081
-2.92,1.6,-10.963
-2.92,1.92,-11.092
-2.92,2.24,-11.006
-2.92,2.56,-11.158
-2.92,2.88,-11.159
-2.92,3.2,-10.989
-2.92,3.52,-10.86
-2.92,3.84,-11.026
-2.92,4.16,-10.972
-2.92,4.48,-11.007
-2.92,4.8,-10.979
-2.92,5.12,-10.907
-2.92,5.44,-11.274
-2.92,5.76,-10.866
-2.92,6.08,-10.879
-2.92,6.4,-10.885
-2.92,6.72,-10.809
-2.92,7.04,-10.707
-2.92,7.36,-10.834
-2.92,7.68,-10.624
-2.92,8,-10.673
-2.92,8.32,-10.659
-2.92,8.64,-10.585
-2.92,8.96,-10.479
-2.92,9.28,-10.582
-2.92,9.6,-10.549
-2.92,9.92,-10.484
-2.92,10.24,-10.421
-2.92,10.56,-10.376
-2.92,10.88,-10.356
-2.92,11.2,-10.293
-2.92,11.52,-10.284
-2.92,11.84,-10.305
-2.92,12.16,-10.249
-2.92,12.48,-10.226
-2.92,12.8,-10.184
-2.92,13.12,-10.12
-2.92,13.44,-10.106
-2.92,13.76,-10.085
-2.92,14.08,-10.021
-2.92,14.4,-9.994
-2.92,14.72,-9.957
-2.92,15.04,-9.918
-2.92,15.36,-9.874
-2.92,15.68,-9.842
-2.92,16,-9.819
-2.6,-16,-9.788
-2.6,-15.68,-9.836
-2.6,-15.36,-9.886
-2.6,-15.04,-9.892
-2.6,-14.72,-9.929
-2.6,-14.4,-9.992
-2.6,-14.08,-9.992
-2.6,-13.76,-10.036
-2.6,-13.44,-10.052
-2.6,-13.12,-10.099
-2.6,-12.8,-10.175
-2.6,-12.48,-10.218
-2.6,-12.16,-10.21
-2.6,-11.84,-10.314
-2.6,-11.52,-10.283
-2.6,-11.2,-10.361
-2.6,-10.88,-10.337
-2.6,-10.56,-10.438
-2.6,-10.24,-10.4
-2.6,-9.92,-10.501
-2.6,-9.6,-10.557
-2.6,-9.28,-10.512
-2.6,-8.96,-10.516
-2.6,-8.64,-10.571
-2.6,-8.32,-10.659
-2.6,-8,-10.693
-2.6,-7.68,-10.56
-2.6,-7.36,-10.78
-2.6,-7.04,-10.835
-2.6,-6.72,-10.809
-2.6,-6.4,-10.978
-2.6,-6.08,-10.868
-2.6,-5.76,-11.031
-2.6,-5.44,-10.761
-2.6,-5.12,-10.835
-2.6,-4.8,-10.92
-2.6,-4.48,-10.871
-2.6,-4.16,-11.317
-2.6,-3.84,-10.781
-2.6,-3.52,-11.239
-2.6,-3.2,-11.156
-2.6,-2.88,-10.934
-2.6,-2.56,-11.242
-2.6,-2.24,-11.214
-2.6,-1.92,-11.036
-2.6,-1.6,-11.35
-2.6,-1.28,-10.98
-2.6,-0.96,-11.127
-2.6,-0.64,-11.782
-2.6,-0.32,-11.098
-2.6,0,-10.961
-2.6,0.32,-11.098
-2.6,0.64,-11.782
-2.6,0.96,-11.127
-2.6,1.28,-10.98
-2.6,1.6,-11.35
-2.6,1.92,-11.02
-2.6,2.24,-11.155
-2.6,2.56,-11.221
-2.6,2.88,-10.947
-2.6,3.2,-11.205
-2.6,3.52,-11.238
-2.6,3.84,-10.781
-2.6,4.16,-11.317
-2.6,4.48,-10.87
-2.6,4.8,-10.92
-2.6,5.12,-10.84
-2.6,5.44,-10.771
-2.6,5.76,-11.039
-2.6,6.08,-10.892
-2.6,6.4,-10.994
-2.6,6.72,-10.832
-2.6,7.04,-10.821
-2.6,7.36,-10.773
-2.6,7.68,-10.574
-2.6,8,-10.71
-2.6,8.32,-10.655
-2.6,8.64,-10.579
-2.6,8.96,-10.516
-2.6,9.28,-10.512
-2.6,9.6,-10.562
-2.6,9.92,-10.501
-2.6,10.24,-10.394
-2.6,10.56,-10.445
-2.6,10.88,-10.337
-2.6,11.2,-10.37
-2.6,11.52,-10.283
-2.6,11.84,-10.305
-2.6,12.16,-10.216
-2.6,12.48,-10.215
-2.6,12.8,-10.176
-2.6,13.12,-10.098
-2.6,13.44,-10.052
-2.6,13.76,-10.035
-2.6,14.08,-9.992
-2.6,14.4,-9.996
-2.6,14.72,-9.929
-2.6,15.04,-9.892
-2.6,15.36,-9.886
-2.6,15.68,-9.838
-2.6,16,-9.789
-2.28,-16,-9.791
-2.28,-15.68,-9.836
-2.28,-15.36,-9.851
-2.28,-15.04,-9.878
-2.28,-14.72,-9.919
-2.28,-14.4,-9.963
-2.28,-14.08,-10.007
-2.28,-13.76,-10.044
-2.28,-13.44,-10.025
-2.28,-13.12,-10.119
-2.28,-12.8,-10.145
-2.28,-12.48,-10.22
-2.28,-12.16,-10.25
-2.28,-11.84,-10.272
-2.28,-11.52,-10.273
-2.28,-11.2,-10.325
-2.28,-10.88,-10.427
-2.28,-10.56,-10.408
-2.28,-10.24,-10.423
-2.28,-9.92,-10.408
-2.28,-9.6,-10.45
-2.28,-9.28,-10.548
-2.28,-8.96,-10.564
-2.28,-8.64,-10.545
-2.28,-8.32,-10.55
-2.28,-8,-10.54
-2.28,-7.68,-10.661
-2.28,-7.36,-10.641
-2.28,-7.04,-10.774
-2.28,-6.72,-10.648
-2.28,-6.4,-10.93
-2.28,-6.08,-10.998
-2.28,-5.76,-10.971
-2.28,-5.44,-10.969
-2.28,-5.12,-10.835
-2.28,-4.8,-10.922
-2.28,-4.48,-10.87
-2.28,-4.16,-11.179
-2.28,-3.84,-11.101
-2.28,-3.52,-10.963
-2.28,-3.2,-11.2
-2.28,-2.88,-11.196
-2.28,-2.56,-11.499
-2.28,-2.24,-10.933
-2.28,-1.92,-11.193
-2.28,-1.6,-11.78
-2.28,-1.28,-11.269
-2.28,-0.96,-11.078
-2.28,-0.64,-11.073
-2.28,-0.32,-11.226
-2.28,0,-11.346
-2.28,0.32,-11.22
-2.28,0.64,-11.073
-2.28,0.96,-11.078
-2.28,1.28,-11.269
-2.28,1.6,-12.004
-2.28,1.92,-11.183
-2.28,2.24,-10.933
-2.28,2.56,-11.499
-2.28,2.88,-11.196
-2.28,3.2,-11.2
-2.28,3.52,-10.991
-2.28,3.84,-11.12
-2.28,4.16,-11.179
-2.28,4.48,-10.862
-2.28,4.8,-10.922
-2.28,5.12,-10.835
-2.28,5.44,-10.953
-2.28,5.76,-10.971
-2.28,6.08,-10.998
-2.28,6.4,-10.93
-2.28,6.72,-10.654
-2.28,7.04,-10.774
-2.28,7.36,-10.647
-2.28,7.68,-10.667
-2.28,8,-10.528
-2.28,8.32,-10.554
-2.28,8.64,-10.556
-2.28,8.96,-10.541
-2.28,9.28,-10.533
-2.28,9.6,-10.464
-2.28,9.92,-10.411
-2.28,10.24,-10.439
-2.28,10.56,-10.427
-2.28,10.88,-10.427
-2.28,11.2,-10.313
-2.28,11.52,-10.271
-2.28,11.84,-10.278
-2.28,12.16,-10.241
-2.28,12.48,-10.22
-2.28,12.8,-10.149
-2.28,13.12,-10.122
-2.28,13.44,-10.026
-2.28,13.76,-10.044
-2.28,14.08,-10.012
-2.28,14.4,-9.965
-2.28,14.72,-9.919
-2.28,15.04,-9.879
-2.28,15.36,-9.851
-2.28,15.68,-9.838
-2.28,16,-9.791
-1.96,-16,-9.784
-1.96,-15.68,-9.811
-1.96,-15.36,-9.853
-1.96,-15.04,-9.887
-1.96,-14.72,-9.917
-1.96,-14.4,-9.955
-1.96,-14.08,-9.992
-1.96,-13.76,-10.014
-1.96,-13.44,-10.064
-1.96,-13.12,-10.132
-1.96,-12.8,-10.15
-1.96,-12.48,-10.181
-1.96,-12.16,-10.228
-1.96,-11.84,-10.218
-1.96,-11.52,-10.253
-1.96,-11.2,-10.344
-1.96,-10.88,-10.364
-1.96,-10.56,-10.443
-1.96,-10.24,-10.444
-1.96,-9.92,-10.503
-1.96,-9.6,-10.493
-1.96,-9.28,-10.502
-1.96,-8.96,-10.607
-1.96,-8.64,-10.56
-1.96,-8.32,-10.659
-1.96,-8,-10.798
-1.96,-7.68,-10.633
-1.96,-7.36,-10.723
-1.96,-7.04,-10.684
-1.96,-6.72,-10.874
-1.96,-6.4,-10.726
-1.96,-6.08,-10.877
-1.96,-5.76,-10.86
-1.96,-5.44,-10.782
-1.96,-5.12,-10.931
-1.96,-4.8,-10.998
-1.96,-4.48,-11.096
-1.96,-4.16,-10.888
-1.96,-3.84,-11.102
-1.96,-3.52,-10.999
-1.96,-3.2,-11.016
-1.96,-2.88,-11.328
-1.96,-2.56,-11.04
-1.96,-2.24,-11.085
-1.96,-1.92,-10.992
-1.96,-1.6,-11.322
-1.96,-1.28,-11.232
-1.96,-0.96,-11.368
-1.96,-0.64,-11.111
-1.96,-0.32,-12.471
-1.96,0,-11.262
-1.96,0.32,-12.471
-1.96,0.64,-11.111
-1.96,0.96,-11.368
-1.96,1.28,-11.232
-1.96,1.6,-11.322
-1.96,1.92,-10.992
-1.96,2.24,-11.099
-1.96,2.56,-11
-1.96,2.88,-11.334
-1.96,3.2,-11.016
-1.96,3.52,-10.999
-1.96,3.84,-11.126
-1.96,4.16,-10.888
-1.96,4.48,-11.096
-1.96,4.8,-11.013
-1.96,5.12,-10.942
-1.96,5.44,-10.773
-1.96,5.76,-10.86
-1.96,6.08,-10.888
-1.96,6.4,-10.743
-1.96,6.72,-10.874
-1.96,7.04,-10.684
-1.96,7.36,-10.73
-1.96,7.68,-10.64
-1.96,8,-10.767
-1.96,8.32,-10.692
-1.96,8.64,-10.565
-1.96,8.96,-10.588
-1.96,9.28,-10.51
-1.96,9.6,-10.477
-1.96,9.92,-10.498
-1.96,10.24,-10.444
-1.96,10.56,-10.447
-1.96,10.88,-10.361
-1.96,11.2,-10.341
-1.96,11.52,-10.25
-1.96,11.84,-10.222
-1.96,12.16,-10.233
-1.96,12.48,-10.175
-1.96,12.8,-10.15
-1.96,13.12,-10.131
-1.96,13.44,-10.064
-1.96,13.76,-10.019
-1.96,14.08,-9.994
-1.96,14.4,-9.955
-1.96,14.72,-9.918
-1.96,15.04,-9.885
-1.96,15.36,-9.85
-1.96,15.68,-9.812
-1.96,16,-9.784
-1.64,-16,-9.77
-1.64,-15.68,-9.814
-1.64,-15.36,-9.849
-1.64,-15.04,-9.87
-1.64,-14.72,-9.924
-1.64,-14.4,-9.961
-1.64,-14.08,-9.984
-1.64,-13.76,-9.998
-1.64,-13.44,-10.069
-1.64,-13.12,-10.083
-1.64,-12.8,-10.134
-1.64,-12.48,-10.193
-1.64,-12.16,-10.173
-1.64,-11.84,-10.255
-1.64,-11.52,-10.246
-1.64,-11.2,-10.304
-1.64,-10.88,-10.369
-1.64,-10.56,-10.383
-1.64,-10.24,-10.441
-1.64,-9.92,-10.414
-1.64,-9.6,-10.51
-1.64,-9.28,-10.489
-1.64,-8.96,-10.543
-1.64,-8.64,-10.564
-1.64,-8.32,-10.568
-1.64,-8,-10.626
-1.64,-7.68,-10.617
-1.64,-7.36,-10.719
-1.64,-7.04,-10.766
-1.64,-6.72,-10.626
-1.64,-6.4,-10.716
-1.64,-6.08,-10.855
-1.64,-5.76,-10.961
-1.64,-5.44,-10.749
-1.64,-5.12,-11.003
-1.64,-4.8,-10.892
-1.64,-4.48,-11.41
-1.64,-4.16,-10.958
-1.64,-3.84,-10.918
-1.64,-3.52,-11.09
-1.64,-3.2,-11.211
-1.64,-2.88,-11.072
-1.64,-2.56,-11.101
-1.64,-2.24,-10.955
-1.64,-1.92,-11.019
-1.64,-1.6,-11.328
-1.64,-1.28,-11.208
-1.64,-0.96,-11.224
-1.64,-0.64,-11.23
-1.64,-0.32,-11.219
-1.64,0,-11.546
-1.64,0.32,-11.219
-1.64,0.64,-11.23
-1.64,0.96,-11.186
-1.64,1.28,-11.208
-1.64,1.6,-11.328
-1.64,1.92,-11.019
-1.64,2.24,-10.992
-1.64,2.56,-11.123
-1.64,2.88,-11.05
-1.64,3.2,-11.232
-1.64,3.52,-11.074
-1.64,3.84,-10.903
-1.64,4.16,-10.976
-1.64,4.48,-11.362
-1.64,4.8,-10.878
-1.64,5.12,-11.003
-1.64,5.44,-10.786
-1.64,5.76,-10.971
-1.64,6.08,-10.837
-1.64,6.4,-10.716
-1.64,6.72,-10.65
-1.64,7.04,-10.749
-1.64,7.36,-10.729
-1.64,7.68,-10.61
-1.64,8,-10.641
-1.64,8.32,-10.588
-1.64,8.64,-10.548
-1.64,8.96,-10.538
-1.64,9.28,-10.489
-1.64,9.6,-10.515
-1.64,9.92,-10.421
-1.64,10.24,-10.441
-1.64,10.56,-10.395
-1.64,10.88,-10.369
-1.64,11.2,-10.304
-1.64,11.52,-10.249
-1.64,11.84,-10.263
-1.64,12.16,-10.169
-1.64,12.48,-10.186
-1.64,12.8,-10.131
-1.64,13.12,-10.086
-1.64,13.44,-10.071
-1.64,13.76,-9.999
-1.64,14.08,-9.988
-1.64,14.4,-9.959
-1.64,14.72,-9.926
-1.64,15.04,-9.87
-1.64,15.36,-9.848
-1.64,15.68,-9.814
-1.64,16,-9.771
-1.32,-16,-9.762
-1.32,-15.68,-9.82
-1.32,-15.36,-9.838
-1.32,-15.04,-9.873
-1.32,-14.72,-9.907
-1.32,-14.4,-9.913
-1.32,-14.08,-9.979
-1.32,-13.76,-10.017
-1.32,-13.44,-10.052
-1.32,-13.12,-10.076
-1.32,-12.8,-10.094
-1.32,-12.48,-10.16
-1.32,-12.16,-10.213
-1.32,-11.84,-10.206
-1.32,-11.52,-10.263
-1.32,-11.2,-10.25
-1.32,-10.88,-10.307
-1.32,-10.56,-10.429
-1.32,-10.24,-10.416
-1.32,-9.92,-10.359
-1.32,-9.6,-10.438
-1.32,-9.28,-10.619
-1.32,-8.96,-10.493
-1.32,-8.64,-10.576
-1.32,-8.32,-10.586
-1.32,-8,-10.696
-1.32,-7.68,-10.719
-1.32,-7.36,-10.65
-1.32,-7.04,-10.894
-1.32,-6.72,-10.736
-1.32,-6.4,-10.822
-1.32,-6.08,-11.016
-1.32,-5.76,-10.977
-1.32,-5.44,-10.858
-1.32,-5.12,-10.906
-1.32,-4.8,-11.143
-1.32,-4.48,-10.773
-1.32,-4.16,-10.987
-1.32,-3.84,-11.343
-1.32,-3.52,-11.371
-1.32,-3.2,-10.945
-1.32,-2.88,-11.26
-1.32,-2.56,-11.16
-1.32,-2.24,-11.33
-1.32,-1.92,-11.169
-1.32,-1.6,-11.039
-1.32,-1.28,-11.976
-1.32,-0.96,-11.359
-1.32,-0.64,-11.378
-1.32,-0.32,-11.452
-1.32,0,-11.592
-1.32,0.32,-11.452
-1.32,0.64,-11.369
-1.32,0.96,-11.359
-1.32,1.28,-11.784
-1.32,1.6,-11.039
-1.32,1.92,-11.169
-1.32,2.24,-11.33
-1.32,2.56,-11.183
-1.32,2.88,-11.231
-1.32,3.2,-10.96
-1.32,3.52,-11.347
-1.32,3.84,-11.343
-1.32,4.16,-10.956
-1.32,4.48,-10.773
-1.32,4.8,-11.083
-1.32,5.12,-10.906
-1.32,5.44,-10.872
-1.32,5.76,-10.977
-1.32,6.08,-10.981
-1.32,6.4,-10.833
-1.32,6.72,-10.768
-1.32,7.04,-10.92
-1.32,7.36,-10.65
-1.32,7.68,-10.71
-1.32,8,-10.705
-1.32,8.32,-10.58
-1.32,8.64,-10.56
-1.32,8.96,-10.505
-1.32,9.28,-10.619
-1.32,9.6,-10.448
-1.32,9.92,-10.351
-1.32,10.24,-10.412
-1.32,10.56,-10.42
-1.32,10.88,-10.31
-1.32,11.2,-10.253
-1.32,11.52,-10.26
-1.32,11.84,-10.208
-1.32,12.16,-10.208
-1.32,12.48,-10.155
-1.32,12.8,-10.091
-1.32,13.12,-10.079
-1.32,13.44,-10.056
-1.32,13.76,-10.016
-1.32,14.08,-9.979
-1.32,14.4,-9.915
-1.32,14.72,-9.905
-1.32,15.04,-9.872
-1.32,15.36,-9.835
-1.32,15.68,-9.822
-1.32,16,-9.758
-1,-16,-9.753
-1,-15.68,-9.788
-1,-15.36,-9.819
-1,-15.04,-9.864
-1,-14.72,-9.905
-1,-14.4,-9.954
-1,-14.08,-9.974
-1,-13.76,-9.999
-1,-13.44,-10.053
-1,-13.12,-10.117
-1,-12.8,-10.108
-1,-12.48,-10.149
-1,-12.16,-10.195
-1,-11.84,-10.213
-1,-11.52,-10.264
-1,-11.2,-10.29
-1,-10.88,-10.322
-1,-10.56,-10.334
-1,-10.24,-10.377
-1,-9.92,-10.448
-1,-9.6,-10.47
-1,-9.28,-10.454
-1,-8.96,-10.609
-1,-8.64,-10.625
-1,-8.32,-10.601
-1,-8,-10.674
-1,-7.68,-10.697
-1,-7.36,-10.7
-1,-7.04,-10.835
-1,-6.72,-10.774
-1,-6.4,-10.856
-1,-6.08,-10.899
-1,-5.76,-10.846
-1,-5.44,-11.008
-1,-5.12,-10.892
-1,-4.8,-11.231
-1,-4.48,-10.917
-1,-4.16,-11.062
-1,-3.84,-11.16
-1,-3.52,-11.067
-1,-3.2,-11.512
-1,-2.88,-11.324
-1,-2.56,-11.236
-1,-2.24,-11.002
-1,-1.92,-11.034
-1,-1.6,-11.079
-1,-1.28,-11.736
-1,-0.96,-11.353
-1,-0.64,-11.241
-1,-0.32,-11.967
-1,0,-11.377
-1,0.32,-11.967
-1,0.64,-11.218
-1,0.96,-11.353
-1,1.28,-11.457
-1,1.6,-11.079
-1,1.92,-11.034
-1,2.24,-11.002
-1,2.56,-11.186
-1,2.88,-11.347
-1,3.2,-11.49
-1,3.52,-11.067
-1,3.84,-11.16
-1,4.16,-11.028
-1,4.48,-10.917
-1,4.8,-11.216
-1,5.12,-10.92
-1,5.44,-11.008
-1,5.76,-10.864
-1,6.08,-10.899
-1,6.4,-10.833
-1,6.72,-10.749
-1,7.04,-10.847
-1,7.36,-10.72
-1,7.68,-10.697
-1,8,-10.667
-1,8.32,-10.601
-1,8.64,-10.618
-1,8.96,-10.603
-1,9.28,-10.46
-1,9.6,-10.481
-1,9.92,-10.468
-1,10.24,-10.386
-1,10.56,-10.338
-1,10.88,-10.329
-1,11.2,-10.277
-1,11.52,-10.264
-1,11.84,-10.207
-1,12.16,-10.199
-1,12.48,-10.152
-1,12.8,-10.115
-1,13.12,-10.119
-1,13.44,-10.056
-1,13.76,-10.004
-1,14.08,-9.983
-1,14.4,-9.952
-1,14.72,-9.905
-1,15.04,-9.867
-1,15.36,-9.819
-1,15.68,-9.789
-1,16,-9.753
-0.68,-16,-9.748
-0.68,-15.68,-9.769
-0.68,-15.36,-9.809
-0.68,-15.04,-9.854
-0.68,-14.72,-9.907
-0.68,-14.4,-9.917
-0.68,-14.08,-9.968
-0.68,-13.76,-10
-0.68,-13.44,-10.013
-0.68,-13.12,-10.078
-0.68,-12.8,-10.107
-0.68,-12.48,-10.122
-0.68,-12.16,-10.182
-0.68,-11.84,-10.215
-0.68,-11.52,-10.28
-0.68,-11.2,-10.298
-0.68,-10.88,-10.304
-0.68,-10.56,-10.34
-0.68,-10.24,-10.371
-0.68,-9.92,-10.425
-0.68,-9.6,-10.416
-0.68,-9.28,-10.496
-0.68,-8.96,-10.517
-0.68,-8.64,-10.552
-0.68,-8.32,-10.665
-0.68,-8,-10.604
-0.68,-7.68,-10.597
-0.68,-7.36,-10.77
-0.68,-7.04,-10.915
-0.68,-6.72,-10.789
-0.68,-6.4,-10.833
-0.68,-6.08,-11.016
-0.68,-5.76,-10.902
-0.68,-5.44,-11.01
-0.68,-5.12,-11.163
-0.68,-4.8,-11.025
-0.68,-4.48,-10.936
-0.68,-4.16,-11.018
-0.68,-3.84,-10.808
-0.68,-3.52,-11.188
-0.68,-3.2,-11.195
-0.68,-2.88,-11.272
-0.68,-2.56,-11.523
-0.68,-2.24,-11.149
-0.68,-1.92,-11.004
-0.68,-1.6,-11.202
-0.68,-1.28,-11.251
-0.68,-0.96,-11.615
-0.68,-0.64,-11.349
-0.68,-0.32,-11.084
-0.68,0,-11.539
-0.68,0.32,-11.084
-0.68,0.64,-11.493
-0.68,0.96,-11.615
-0.68,1.28,-11.222
-0.68,1.6,-11.202
-0.68,1.92,-11.004
-0.68,2.24,-11.187
-0.68,2.56,-11.523
-0.68,2.88,-11.237
-0.68,3.2,-11.137
-0.68,3.52,-11.083
-0.68,3.84,-10.79
-0.68,4.16,-11.018
-0.68,4.48,-10.904
-0.68,4.8,-11.006
-0.68,5.12,-11.163
-0.68,5.44,-11.052
-0.68,5.76,-10.912
-0.68,6.08,-10.998
-0.68,6.4,-10.874
-0.68,6.72,-10.81
-0.68,7.04,-10.931
-0.68,7.36,-10.759
-0.68,7.68,-10.589
-0.68,8,-10.628
-0.68,8.32,-10.643
-0.68,8.64,-10.563
-0.68,8.96,-10.535
-0.68,9.28,-10.49
-0.68,9.6,-10.411
-0.68,9.92,-10.449
-0.68,10.24,-10.371
-0.68,10.56,-10.357
-0.68,10.88,-10.29
-0.68,11.2,-10.309
-0.68,11.52,-10.277
-0.68,11.84,-10.211
-0.68,12.16,-10.19
-0.68,12.48,-10.126
-0.68,12.8,-10.104
-0.68,13.12,-10.087
-0.68,13.44,-10.014
-0.68,13.76,-10.002
-0.68,14.08,-9.962
-0.68,14.4,-9.918
-0.68,14.72,-9.906
-0.68,15.04,-9.855
-0.68,15.36,-9.809
-0.68,15.68,-9.772
-0.68,16,-9.749
-0.359999999999999,-16,-9.735
-0.359999999999999,-15.68,-9.765
-0.359999999999999,-15.36,-9.807
-0.359999999999999,-15.04,-9.86
-0.359999999999999,-14.72,-9.898
-0.359999999999999,-14.4,-9.932
-0.359999999999999,-14.08,-9.957
-0.359999999999999,-13.76,-10
-0.359999999999999,-13.44,-10.028
-0.359999999999999,-13.12,-10.068
-0.359999999999999,-12.8,-10.166
-0.359999999999999,-12.48,-10.1
-0.359999999999999,-12.16,-10.133
-0.359999999999999,-11.84,-10.221
-0.359999999999999,-11.52,-10.251
-0.359999999999999,-11.2,-10.317
-0.359999999999999,-10.88,-10.299
-0.359999999999999,-10.56,-10.321
-0.359999999999999,-10.24,-10.38
-0.359999999999999,-9.92,-10.448
-0.359999999999999,-9.6,-10.438
-0.359999999999999,-9.28,-10.48
-0.359999999999999,-8.96,-10.548
-0.359999999999999,-8.64,-10.607
-0.359999999999999,-8.32,-10.646
-0.359999999999999,-8,-10.608
-0.359999999999999,-7.68,-10.561
-0.359999999999999,-7.36,-10.664
-0.359999999999999,-7.04,-10.722
-0.359999999999999,-6.72,-10.806
-0.359999999999999,-6.4,-10.714
-0.359999999999999,-6.08,-10.822
-0.359999999999999,-5.76,-10.915
-0.359999999999999,-5.44,-10.854
-0.359999999999999,-5.12,-10.931
-0.359999999999999,-4.8,-11.15
-0.359999999999999,-4.48,-11.082
-0.359999999999999,-4.16,-11.337
-0.359999999999999,-3.84,-10.992
-0.359999999999999,-3.52,-11.074
-0.359999999999999,-3.2,-11.329
-0.359999999999999,-2.88,-11.185
-0.359999999999999,-2.56,-11.342
-0.359999999999999,-2.24,-10.977
-0.359999999999999,-1.92,-11.26
-0.359999999999999,-1.6,-10.981
-0.359999999999999,-1.28,-11.646
-0.359999999999999,-0.96,-11.146
-0.359999999999999,-0.64,-11.159
-0.359999999999999,-0.32,-11.109
-0.359999999999999,0,-11.612
-0.359999999999999,0.32,-11.109
-0.359999999999999,0.64,-11.159
-0.359999999999999,0.96,-11.146
-0.359999999999999,1.28,-11.646
-0.359999999999999,1.6,-10.981
-0.359999999999999,1.92,-11.26
-0.359999999999999,2.24,-11.017
-0.359999999999999,2.56,-11.384
-0.359999999999999,2.88,-11.157
-0.359999999999999,3.2,-11.412
-0.359999999999999,3.52,-11.09
-0.359999999999999,3.84,-10.992
-0.359999999999999,4.16,-11.337
-0.359999999999999,4.48,-11.131
-0.359999999999999,4.8,-11.098
-0.359999999999999,5.12,-10.947
-0.359999999999999,5.44,-10.868
-0.359999999999999,5.76,-10.93
-0.359999999999999,6.08,-10.845
-0.359999999999999,6.4,-10.705
-0.359999999999999,6.72,-10.827
-0.359999999999999,7.04,-10.722
-0.359999999999999,7.36,-10.647
-0.359999999999999,7.68,-10.561
-0.359999999999999,8,-10.608
-0.359999999999999,8.32,-10.639
-0.359999999999999,8.64,-10.6
-0.359999999999999,8.96,-10.561
-0.359999999999999,9.28,-10.491
-0.359999999999999,9.6,-10.438
-0.359999999999999,9.92,-10.448
-0.359999999999999,10.24,-10.38
-0.359999999999999,10.56,-10.321
-0.359999999999999,10.88,-10.307
-0.359999999999999,11.2,-10.311
-0.359999999999999,11.52,-10.271
-0.359999999999999,11.84,-10.228
-0.359999999999999,12.16,-10.126
-0.359999999999999,12.48,-10.101
-0.359999999999999,12.8,-10.164
-0.359999999999999,13.12,-10.067
-0.359999999999999,13.44,-10.033
-0.359999999999999,13.76,-10.001
-0.359999999999999,14.08,-9.96
-0.359999999999999,14.4,-9.927
-0.359999999999999,14.72,-9.901
-0.359999999999999,15.04,-9.861
-0.359999999999999,15.36,-9.806
-0.359999999999999,15.68,-9.763
-0.359999999999999,16,-9.736
-0.0399999999999991,-16,-9.728
-0.0399999999999991,-15.68,-9.781
-0.0399999999999991,-15.36,-9.815
-0.0399999999999991,-15.04,-9.854
-0.0399999999999991,-14.72,-9.88
-0.0399999999999991,-14.4,-9.9
-0.0399999999999991,-14.08,-9.952
-0.0399999999999991,-13.76,-9.985
-0.0399999999999991,-13.44,-10.028
-0.0399999999999991,-13.12,-10.038
-0.0399999999999991,-12.8,-10.131
-0.0399999999999991,-12.48,-10.095
-0.0399999999999991,-12.16,-10.145
-0.0399999999999991,-11.84,-10.145
-0.0399999999999991,-11.52,-10.267
-0.0399999999999991,-11.2,-10.251
-0.0399999999999991,-10.88,-10.339
-0.0399999999999991,-10.56,-10.356
-0.0399999999999991,-10.24,-10.369
-0.0399999999999991,-9.92,-10.329
-0.0399999999999991,-9.6,-10.427
-0.0399999999999991,-9.28,-10.405
-0.0399999999999991,-8.96,-10.535
-0.0399999999999991,-8.64,-10.601
-0.0399999999999991,-8.32,-10.59
-0.0399999999999991,-8,-10.465
-0.0399999999999991,-7.68,-10.548
-0.0399999999999991,-7.36,-10.812
-0.0399999999999991,-7.04,-10.852
-0.0399999999999991,-6.72,-10.721
-0.0399999999999991,-6.4,-10.83
-0.0399999999999991,-6.08,-10.823
-0.0399999999999991,-5.76,-10.885
-0.0399999999999991,-5.44,-10.811
-0.0399999999999991,-5.12,-10.949
-0.0399999999999991,-4.8,-11.796
-0.0399999999999991,-4.48,-11.369
-0.0399999999999991,-4.16,-10.908
-0.0399999999999991,-3.84,-10.776
-0.0399999999999991,-3.52,-11.118
-0.0399999999999991,-3.2,-10.99
-0.0399999999999991,-2.88,-11.091
-0.0399999999999991,-2.56,-11.099
-0.0399999999999991,-2.24,-11.648
-0.0399999999999991,-1.92,-10.971
-0.0399999999999991,-1.6,-11.214
-0.0399999999999991,-1.28,-11.493
-0.0399999999999991,-0.96,-11.591
-0.0399999999999991,-0.64,-11.58
-0.0399999999999991,-0.32,-11.349
-0.0399999999999991,0,-10.976
-0.0399999999999991,0.32,-11.349
-0.0399999999999991,0.64,-11.41
-0.0399999999999991,0.96,-11.337
-0.0399999999999991,1.28,-11.406
-0.0399999999999991,1.6,-11.157
-0.0399999999999991,1.92,-11.085
-0.0399999999999991,2.24,-11.693
-0.0399999999999991,2.56,-11.094
-0.0399999999999991,2.88,-11.109
-0.0399999999999991,3.2,-11.065
-0.0399999999999991,3.52,-11.103
-0.0399999999999991,3.84,-10.825
-0.0399999999999991,4.16,-10.831
-0.0399999999999991,4.48,-11.192
-0.0399999999999991,4.8,-11.745
-0.0399999999999991,5.12,-10.949
-0.0399999999999991,5.44,-10.851
-0.0399999999999991,5.76,-10.931
-0.0399999999999991,6.08,-10.853
-0.0399999999999991,6.4,-10.852
-0.0399999999999991,6.72,-10.697
-0.0399999999999991,7.04,-10.866
-0.0399999999999991,7.36,-10.764
-0.0399999999999991,7.68,-10.548
-0.0399999999999991,8,-10.465
-0.0399999999999991,8.32,-10.584
-0.0399999999999991,8.64,-10.601
-0.0399999999999991,8.96,-10.535
-0.0399999999999991,9.28,-10.391
-0.0399999999999991,9.6,-10.432
-0.0399999999999991,9.92,-10.325
-0.0399999999999991,10.24,-10.369
-0.0399999999999991,10.56,-10.373
-0.0399999999999991,10.88,-10.349
-0.0399999999999991,11.2,-10.251
-0.0399999999999991,11.52,-10.26
-0.0399999999999991,11.84,-10.145
-0.0399999999999991,12.16,-10.149
-0.0399999999999991,12.48,-10.103
-0.0399999999999991,12.8,-10.127
-0.0399999999999991,13.12,-10.046
-0.0399999999999991,13.44,-10.032
-0.0399999999999991,13.76,-9.981
-0.0399999999999991,14.08,-9.946
-0.0399999999999991,14.4,-9.9
-0.0399999999999991,14.72,-9.875
-0.0399999999999991,15.04,-9.855
-0.0399999999999991,15.36,-9.818
-0.0399999999999991,15.68,-9.783
-0.0399999999999991,16,-9.724
0.280000000000001,-16,-9.706
0.280000000000001,-15.68,-9.766
0.280000000000001,-15.36,-9.838
0.280000000000001,-15.04,-9.857
0.280000000000001,-14.72,-9.856
0.280000000000001,-14.4,-9.891
0.280000000000001,-14.08,-9.924
0.280000000000001,-13.76,-9.975
0.280000000000001,-13.44,-10.057
0.280000000000001,-13.12,-10.134
0.280000000000001,-12.8,-10.13
0.280000000000001,-12.48,-10.077
0.280000000000001,-12.16,-10.132
0.280000000000001,-11.84,-10.183
0.280000000000001,-11.52,-10.249
0.280000000000001,-11.2,-10.349
0.280000000000001,-10.88,-10.335
0.280000000000001,-10.56,-10.318
0.280000000000001,-10.24,-10.27
0.280000000000001,-9.92,-10.328
0.280000000000001,-9.6,-10.343
0.280000000000001,-9.28,-10.524
0.280000000000001,-8.96,-10.749
0.280000000000001,-8.64,-10.738
0.280000000000001,-8.32,-10.507
0.280000000000001,-8,-10.429
0.280000000000001,-7.68,-10.497
0.280000000000001,-7.36,-10.683
0.280000000000001,-7.04,-10.839
0.280000000000001,-6.72,-11.341
0.280000000000001,-6.4,-10.79
0.280000000000001,-6.08,-10.941
0.280000000000001,-5.76,-10.692
0.280000000000001,-5.44,-10.667
0.280000000000001,-5.12,-11.038
0.280000000000001,-4.8,-11.334
0.280000000000001,-4.48,-11.649
0.280000000000001,-4.16,-10.759
0.280000000000001,-3.84,-10.73
0.280000000000001,-3.52,-10.886
0.280000000000001,-3.2,-10.937
0.280000000000001,-2.88,-11.029
0.280000000000001,-2.56,-10.942
0.280000000000001,-2.24,-11.096
0.280000000000001,-1.92,-10.872
0.280000000000001,-1.6,-10.89
0.280000000000001,-1.28,-11.001
0.280000000000001,-0.96,-11.092
0.280000000000001,-0.64,-10.922
0.280000000000001,-0.32,-11.035
0.280000000000001,0,-10.89
0.280000000000001,0.32,-11.055
0.280000000000001,0.64,-10.938
0.280000000000001,0.96,-11.092
0.280000000000001,1.28,-11.054
0.280000000000001,1.6,-10.846
0.280000000000001,1.92,-10.823
0.280000000000001,2.24,-11.112
0.280000000000001,2.56,-10.977
0.280000000000001,2.88,-11.029
0.280000000000001,3.2,-10.969
0.280000000000001,3.52,-10.857
0.280000000000001,3.84,-10.786
0.280000000000001,4.16,-10.793
0.280000000000001,4.48,-11.468
0.280000000000001,4.8,-11.334
0.280000000000001,5.12,-11.029
0.280000000000001,5.44,-10.712
0.280000000000001,5.76,-10.692
0.280000000000001,6.08,-10.998
0.280000000000001,6.4,-10.774
0.280000000000001,6.72,-11.346
0.280000000000001,7.04,-10.804
0.280000000000001,7.36,-10.683
0.280000000000001,7.68,-10.497
0.280000000000001,8,-10.414
0.280000000000001,8.32,-10.519
0.280000000000001,8.64,-10.738
0.280000000000001,8.96,-10.739
0.280000000000001,9.28,-10.531
0.280000000000001,9.6,-10.343
0.280000000000001,9.92,-10.336
0.280000000000001,10.24,-10.303
0.280000000000001,10.56,-10.312
0.280000000000001,10.88,-10.354
0.280000000000001,11.2,-10.345
0.280000000000001,11.52,-10.239
0.280000000000001,11.84,-10.175
0.280000000000001,12.16,-10.137
0.280000000000001,12.48,-10.079
0.280000000000001,12.8,-10.125
0.280000000000001,13.12,-10.127
0.280000000000001,13.44,-10.052
0.280000000000001,13.76,-9.985
0.280000000000001,14.08,-9.925
0.280000000000001,14.4,-9.893
0.280000000000001,14.72,-9.858
0.280000000000001,15.04,-9.86
0.280000000000001,15.36,-9.836
0.280000000000001,15.68,-9.765
0.280000000000001,16,-9.706
0.600000000000001,-16,-9.682
0.600000000000001,-15.68,-9.781
0.600000000000001,-15.36,-9.877
0.600000000000001,-15.04,-9.898
0.600000000000001,-14.72,-9.843
0.600000000000001,-14.4,-9.813
0.600000000000001,-14.08,-9.866
0.600000000000001,-13.76,-9.975
0.600000000000001,-13.44,-10.138
0.600000000000001,-13.12,-10.2
0.600000000000001,-12.8,-10.137
0.600000000000001,-12.48,-10.048
0.600000000000001,-12.16,-10.005
0.600000000000001,-11.84,-10.097
0.600000000000001,-11.52,-10.18
0.600000000000001,-11.2,-10.432
0.600000000000001,-10.88,-10.577
0.600000000000001,-10.56,-10.235
0.600000000000001,-10.24,-10.176
0.600000000000001,-9.92,-10.173
0.600000000000001,-9.6,-10.228
0.600000000000001,-9.28,-10.542
0.600000000000001,-8.96,-11.141
0.600000000000001,-8.64,-10.528
0.600000000000001,-8.32,-10.408
0.600000000000001,-8,-10.273
0.600000000000001,-7.68,-10.268
0.600000000000001,-7.36,-10.494
0.600000000000001,-7.04,-10.886
0.600000000000001,-6.72,-10.82
0.600000000000001,-6.4,-10.489
0.600000000000001,-6.08,-10.398
0.600000000000001,-5.76,-10.383
0.600000000000001,-5.44,-10.49
0.600000000000001,-5.12,-10.573
0.600000000000001,-4.8,-10.786
0.600000000000001,-4.48,-10.494
0.600000000000001,-4.16,-10.451
0.600000000000001,-3.84,-10.41
0.600000000000001,-3.52,-10.53
0.600000000000001,-3.2,-10.507
0.600000000000001,-2.88,-10.574
0.600000000000001,-2.56,-10.713
0.600000000000001,-2.24,-10.596
0.600000000000001,-1.92,-10.483
0.600000000000001,-1.6,-10.49
0.600000000000001,-1.28,-10.559
0.600000000000001,-0.96,-10.582
0.600000000000001,-0.64,-10.498
0.600000000000001,-0.32,-10.63
0.600000000000001,0,-10.441
0.600000000000001,0.32,-10.607
0.600000000000001,0.64,-10.498
0.600000000000001,0.96,-10.581
0.600000000000001,1.28,-10.559
0.600000000000001,1.6,-10.496
0.600000000000001,1.92,-10.487
0.600000000000001,2.24,-10.597
0.600000000000001,2.56,-10.713
0.600000000000001,2.88,-10.57
0.600000000000001,3.2,-10.507
0.600000000000001,3.52,-10.536
0.600000000000001,3.84,-10.405
0.600000000000001,4.16,-10.441
0.600000000000001,4.48,-10.49
0.600000000000001,4.8,-10.765
0.600000000000001,5.12,-10.573
0.600000000000001,5.44,-10.495
0.600000000000001,5.76,-10.388
0.600000000000001,6.08,-10.406
0.600000000000001,6.4,-10.49
0.600000000000001,6.72,-10.797
0.600000000000001,7.04,-10.889
0.600000000000001,7.36,-10.497
0.600000000000001,7.68,-10.271
0.600000000000001,8,-10.259
0.600000000000001,8.32,-10.397
0.600000000000001,8.64,-10.526
0.600000000000001,8.96,-11.125
0.600000000000001,9.28,-10.554
0.600000000000001,9.6,-10.228
0.600000000000001,9.92,-10.173
0.600000000000001,10.24,-10.177
0.600000000000001,10.56,-10.239
0.600000000000001,10.88,-10.588
0.600000000000001,11.2,-10.435
0.600000000000001,11.52,-10.184
0.600000000000001,11.84,-10.084
0.600000000000001,12.16,-10.004
0.600000000000001,12.48,-10.052
0.600000000000001,12.8,-10.137
0.600000000000001,13.12,-10.197
0.600000000000001,13.44,-10.136
0.600000000000001,13.76,-9.97
0.600000000000001,14.08,-9.866
0.600000000000001,14.4,-9.812
0.600000000000001,14.72,-9.845
0.600000000000001,15.04,-9.896
0.600000000000001,15.36,-9.878
0.600000000000001,15.68,-9.776
0.600000000000001,16,-9.682
0.920000000000002,-16,-9.615
0.920000000000002,-15.68,-9.763
0.920000000000002,-15.36,-10.029
0.920000000000002,-15.04,-9.992
0.920000000000002,-14.72,-9.782
0.920000000000002,-14.4,-9.709
0.920000000000002,-14.08,-9.733
0.920000000000002,-13.76,-9.844
0.920000000000002,-13.44,-10.126
0.920000000000002,-13.12,-10.637
0.920000000000002,-12.8,-10.091
0.920000000000002,-12.48,-9.895
0.920000000000002,-12.16,-9.854
0.920000000000002,-11.84,-9.889
0.920000000000002,-11.52,-10.033
0.920000000000002,-11.2,-10.469
0.920000000000002,-10.88,-10.404
0.920000000000002,-10.56,-10.12
0.920000000000002,-10.24,-9.975
0.920000000000002,-9.92,-9.925
0.920000000000002,-9.6,-9.998
0.920000000000002,-9.28,-10.144
0.920000000000002,-8.96,-10.369
0.920000000000002,-8.64,-10.207
0.920000000000002,-8.32,-10.127
0.920000000000002,-8,-10.02
0.920000000000002,-7.68,-10.029
0.920000000000002,-7.36,-10.081
0.920000000000002,-7.04,-10.195
0.920000000000002,-6.72,-10.234
0.920000000000002,-6.4,-10.154
0.920000000000002,-6.08,-10.114
0.920000000000002,-5.76,-10.077
0.920000000000002,-5.44,-10.097
0.920000000000002,-5.12,-10.119
0.920000000000002,-4.8,-10.167
0.920000000000002,-4.48,-10.187
0.920000000000002,-4.16,-10.137
0.920000000000002,-3.84,-10.08
0.920000000000002,-3.52,-10.129
0.920000000000002,-3.2,-10.112
0.920000000000002,-2.88,-10.176
0.920000000000002,-2.56,-10.212
0.920000000000002,-2.24,-10.158
0.920000000000002,-1.92,-10.102
0.920000000000002,-1.6,-10.106
0.920000000000002,-1.28,-10.101
0.920000000000002,-0.96,-10.121
0.920000000000002,-0.64,-10.129
0.920000000000002,-0.32,-10.151
0.920000000000002,0,-10.162
0.920000000000002,0.32,-10.151
0.920000000000002,0.64,-10.129
0.920000000000002,0.96,-10.121
0.920000000000002,1.28,-10.102
0.920000000000002,1.6,-10.106
0.920000000000002,1.92,-10.108
0.920000000000002,2.24,-10.157
0.920000000000002,2.56,-10.209
0.920000000000002,2.88,-10.171
0.920000000000002,3.2,-10.111
0.920000000000002,3.52,-10.134
0.920000000000002,3.84,-10.064
0.920000000000002,4.16,-10.138
0.920000000000002,4.48,-10.192
0.920000000000002,4.8,-10.186
0.920000000000002,5.12,-10.12
0.920000000000002,5.44,-10.094
0.920000000000002,5.76,-10.087
0.920000000000002,6.08,-10.12
0.920000000000002,6.4,-10.152
0.920000000000002,6.72,-10.237
0.920000000000002,7.04,-10.195
0.920000000000002,7.36,-10.079
0.920000000000002,7.68,-10.037
0.920000000000002,8,-10.02
0.920000000000002,8.32,-10.127
0.920000000000002,8.64,-10.203
0.920000000000002,8.96,-10.374
0.920000000000002,9.28,-10.145
0.920000000000002,9.6,-10
0.920000000000002,9.92,-9.929
0.920000000000002,10.24,-9.972
0.920000000000002,10.56,-10.119
0.920000000000002,10.88,-10.396
0.920000000000002,11.2,-10.47
0.920000000000002,11.52,-10.028
0.920000000000002,11.84,-9.888
0.920000000000002,12.16,-9.854
0.920000000000002,12.48,-9.897
0.920000000000002,12.8,-10.093
0.920000000000002,13.12,-10.688
0.920000000000002,13.44,-10.129
0.920000000000002,13.76,-9.844
0.920000000000002,14.08,-9.731
0.920000000000002,14.4,-9.707
0.920000000000002,14.72,-9.781
0.920000000000002,15.04,-9.986
0.920000000000002,15.36,-10.04
0.920000000000002,15.68,-9.763
0.920000000000002,16,-9.613
1.24,-16,-9.453
1.24,-15.68,-9.66
1.24,-15.36,-10.233
1.24,-15.04,-9.973
1.24,-14.72,-9.623
1.24,-14.4,-9.521
1.24,-14.08,-9.518
1.24,-13.76,-9.616
1.24,-13.44,-9.815
1.24,-13.12,-10.012
1.24,-12.8,-9.799
1.24,-12.48,-9.635
1.24,-12.16,-9.585
1.24,-11.84,-9.605
1.24,-11.52,-9.71
1.24,-11.2,-9.822
1.24,-10.88,-9.839
1.24,-10.56,-9.744
1.24,-10.24,-9.661
1.24,-9.92,-9.632
1.24,-9.6,-9.669
1.24,-9.28,-9.73
1.24,-8.96,-9.79
1.24,-8.64,-9.757
1.24,-8.32,-9.697
1.24,-8,-9.669
1.24,-7.68,-9.663
1.24,-7.36,-9.701
1.24,-7.04,-9.746
1.24,-6.72,-9.782
1.24,-6.4,-9.718
1.24,-6.08,-9.693
1.24,-5.76,-9.687
1.24,-5.44,-9.697
1.24,-5.12,-9.736
1.24,-4.8,-9.742
1.24,-4.48,-9.745
1.24,-4.16,-9.726
1.24,-3.84,-9.721
1.24,-3.52,-9.709
1.24,-3.2,-9.711
1.24,-2.88,-9.711
1.24,-2.56,-9.74
1.24,-2.24,-9.725
1.24,-1.92,-9.7
1.24,-1.6,-9.71
1.24,-1.28,-9.714
1.24,-0.96,-9.699
1.24,-0.64,-9.724
1.24,-0.32,-9.724
1.24,0,-9.727
1.24,0.32,-9.723
1.24,0.64,-9.724
1.24,0.96,-9.699
1.24,1.28,-9.711
1.24,1.6,-9.71
1.24,1.92,-9.7
1.24,2.24,-9.725
1.24,2.56,-9.743
1.24,2.88,-9.712
1.24,3.2,-9.711
1.24,3.52,-9.706
1.24,3.84,-9.721
1.24,4.16,-9.725
1.24,4.48,-9.742
1.24,4.8,-9.738
1.24,5.12,-9.735
1.24,5.44,-9.695
1.24,5.76,-9.683
1.24,6.08,-9.693
1.24,6.4,-9.718
1.24,6.72,-9.78
1.24,7.04,-9.746
1.24,7.36,-9.702
1.24,7.68,-9.665
1.24,8,-9.672
1.24,8.32,-9.696
1.24,8.64,-9.753
1.24,8.96,-9.789
1.24,9.28,-9.729
1.24,9.6,-9.669
1.24,9.92,-9.634
1.24,10.24,-9.663
1.24,10.56,-9.744
1.24,10.88,-9.847
1.24,11.2,-9.823
1.24,11.52,-9.709
1.24,11.84,-9.607
1.24,12.16,-9.584
1.24,12.48,-9.637
1.24,12.8,-9.8
1.24,13.12,-10.014
1.24,13.44,-9.815
1.24,13.76,-9.615
1.24,14.08,-9.518
1.24,14.4,-9.521
1.24,14.72,-9.623
1.24,15.04,-9.971
1.24,15.36,-10.232
1.24,15.68,-9.658
1.24,16,-9.452
1.56,-16,-9.187
1.56,-15.68,-9.309
1.56,-15.36,-9.453
1.56,-15.04,-9.415
1.56,-14.72,-9.287
1.56,-14.4,-9.216
1.56,-14.08,-9.208
1.56,-13.76,-9.261
1.56,-13.44,-9.343
1.56,-13.12,-9.395
1.56,-12.8,-9.344
1.56,-12.48,-9.278
1.56,-12.16,-9.245
1.56,-11.84,-9.255
1.56,-11.52,-9.297
1.56,-11.2,-9.342
1.56,-10.88,-9.352
1.56,-10.56,-9.316
1.56,-10.24,-9.283
1.56,-9.92,-9.261
1.56,-9.6,-9.289
1.56,-9.28,-9.314
1.56,-8.96,-9.328
1.56,-8.64,-9.328
1.56,-8.32,-9.308
1.56,-8,-9.288
1.56,-7.68,-9.278
1.56,-7.36,-9.297
1.56,-7.04,-9.308
1.56,-6.72,-9.317
1.56,-6.4,-9.305
1.56,-6.08,-9.301
1.56,-5.76,-9.293
1.56,-5.44,-9.292
1.56,-5.12,-9.303
1.56,-4.8,-9.305
1.56,-4.48,-9.308
1.56,-4.16,-9.304
1.56,-3.84,-9.302
1.56,-3.52,-9.292
1.56,-3.2,-9.298
1.56,-2.88,-9.301
1.56,-2.56,-9.309
1.56,-2.24,-9.301
1.56,-1.92,-9.303
1.56,-1.6,-9.299
1.56,-1.28,-9.303
1.56,-0.96,-9.297
1.56,-0.64,-9.303
1.56,-0.32,-9.3
1.56,0,-9.305
1.56,0.32,-9.3
1.56,0.64,-9.301
1.56,0.96,-9.297
1.56,1.28,-9.303
1.56,1.6,-9.299
1.56,1.92,-9.302
1.56,2.24,-9.301
1.56,2.56,-9.309
1.56,2.88,-9.301
1.56,3.2,-9.297
1.56,3.52,-9.292
1.56,3.84,-9.302
1.56,4.16,-9.304
1.56,4.48,-9.308
1.56,4.8,-9.305
1.56,5.12,-9.303
1.56,5.44,-9.292
1.56,5.76,-9.294
1.56,6.08,-9.3
1.56,6.4,-9.305
1.56,6.72,-9.313
1.56,7.04,-9.311
1.56,7.36,-9.297
1.56,7.68,-9.28
1.56,8,-9.286
1.56,8.32,-9.308
1.56,8.64,-9.328
1.56,8.96,-9.326
1.56,9.28,-9.314
1.56,9.6,-9.289
1.56,9.92,-9.262
1.56,10.24,-9.283
1.56,10.56,-9.316
1.56,10.88,-9.352
1.56,11.2,-9.343
1.56,11.52,-9.297
1.56,11.84,-9.254
1.56,12.16,-9.245
1.56,12.48,-9.278
1.56,12.8,-9.343
1.56,13.12,-9.396
1.56,13.44,-9.342
1.56,13.76,-9.261
1.56,14.08,-9.209
1.56,14.4,-9.216
1.56,14.72,-9.287
1.56,15.04,-9.416
1.56,15.36,-9.451
1.56,15.68,-9.309
1.56,16,-9.186
1.88,-16,-8.836
1.88,-15.68,-8.887
1.88,-15.36,-8.938
1.88,-15.04,-8.931
1.88,-14.72,-8.888
1.88,-14.4,-8.85
1.88,-14.08,-8.848
1.88,-13.76,-8.867
1.88,-13.44,-8.898
1.88,-13.12,-8.916
1.88,-12.8,-8.904
1.88,-12.48,-8.88
1.88,-12.16,-8.863
1.88,-11.84,-8.864
1.88,-11.52,-8.879
1.88,-11.2,-8.897
1.88,-10.88,-8.903
1.88,-10.56,-8.893
1.88,-10.24,-8.875
1.88,-9.92,-8.869
1.88,-9.6,-8.876
1.88,-9.28,-8.887
1.88,-8.96,-8.895
1.88,-8.64,-8.893
1.88,-8.32,-8.886
1.88,-8,-8.878
1.88,-7.68,-8.876
1.88,-7.36,-8.881
1.88,-7.04,-8.887
1.88,-6.72,-8.888
1.88,-6.4,-8.888
1.88,-6.08,-8.882
1.88,-5.76,-8.881
1.88,-5.44,-8.881
1.88,-5.12,-8.884
1.88,-4.8,-8.886
1.88,-4.48,-8.89
1.88,-4.16,-8.883
1.88,-3.84,-8.884
1.88,-3.52,-8.88
1.88,-3.2,-8.884
1.88,-2.88,-8.884
1.88,-2.56,-8.885
1.88,-2.24,-8.886
1.88,-1.92,-8.882
1.88,-1.6,-8.885
1.88,-1.28,-8.882
1.88,-0.96,-8.884
1.88,-0.64,-8.884
1.88,-0.32,-8.885
1.88,0,-8.885
1.88,0.32,-8.885
1.88,0.64,-8.884
1.88,0.96,-8.884
1.88,1.28,-8.882
1.88,1.6,-8.884
1.88,1.92,-8.882
1.88,2.24,-8.887
1.88,2.56,-8.885
1.88,2.88,-8.885
1.88,3.2,-8.884
1.88,3.52,-8.88
1.88,3.84,-8.884
1.88,4.16,-8.883
1.88,4.48,-8.89
1.88,4.8,-8.886
1.88,5.12,-8.884
1.88,5.44,-8.881
1.88,5.76,-8.882
1.88,6.08,-8.881
1.88,6.4,-8.888
1.88,6.72,-8.888
1.88,7.04,-8.887
1.88,7.36,-8.881
1.88,7.68,-8.876
1.88,8,-8.879
1.88,8.32,-8.886
1.88,8.64,-8.893
1.88,8.96,-8.895
1.88,9.28,-8.887
1.88,9.6,-8.876
1.88,9.92,-8.87
1.88,10.24,-8.876
1.88,10.56,-8.893
1.88,10.88,-8.902
1.88,11.2,-8.897
1.88,11.52,-8.879
1.88,11.84,-8.863
1.88,12.16,-8.863
1.88,12.48,-8.879
1.88,12.8,-8.904
1.88,13.12,-8.915
1.88,13.44,-8.898
1.88,13.76,-8.868
1.88,14.08,-8.847
1.88,14.4,-8.851
1.88,14.72,-8.888
1.88,15.04,-8.931
1.88,15.36,-8.938
1.88,15.68,-8.887
1.88,16,-8.836
2.2,-16,-8.446
2.2,-15.68,-8.468
2.2,-15.36,-8.486
2.2,-15.04,-8.486
2.2,-14.72,-8.471
2.2,-14.4,-8.456
2.2,-14.08,-8.452
2.2,-13.76,-8.46
2.2,-13.44,-8.472
2.2,-13.12,-8.479
2.2,-12.8,-8.477
2.2,-12.48,-8.466
2.2,-12.16,-8.459
2.2,-11.84,-8.459
2.2,-11.52,-8.465
2.2,-11.2,-8.472
2.2,-10.88,-8.474
2.2,-10.56,-8.47
2.2,-10.24,-8.465
2.2,-9.92,-8.462
2.2,-9.6,-8.463
2.2,-9.28,-8.468
2.2,-8.96,-8.471
2.2,-8.64,-8.47
2.2,-8.32,-8.468
2.2,-8,-8.465
2.2,-7.68,-8.465
2.2,-7.36,-8.466
2.2,-7.04,-8.467
2.2,-6.72,-8.469
2.2,-6.4,-8.468
2.2,-6.08,-8.466
2.2,-5.76,-8.465
2.2,-5.44,-8.465
2.2,-5.12,-8.467
2.2,-4.8,-8.468
2.2,-4.48,-8.468
2.2,-4.16,-8.467
2.2,-3.84,-8.467
2.2,-3.52,-8.467
2.2,-3.2,-8.467
2.2,-2.88,-8.467
2.2,-2.56,-8.468
2.2,-2.24,-8.469
2.2,-1.92,-8.467
2.2,-1.6,-8.467
2.2,-1.28,-8.466
2.2,-0.96,-8.467
2.2,-0.64,-8.466
2.2,-0.32,-8.468
2.2,0,-8.467
2.2,0.32,-8.468
2.2,0.64,-8.466
2.2,0.96,-8.467
2.2,1.28,-8.466
2.2,1.6,-8.467
2.2,1.92,-8.467
2.2,2.24,-8.469
2.2,2.56,-8.468
2.2,2.88,-8.467
2.2,3.2,-8.467
2.2,3.52,-8.466
2.2,3.84,-8.467
2.2,4.16,-8.467
2.2,4.48,-8.468
2.2,4.8,-8.468
2.2,5.12,-8.467
2.2,5.44,-8.465
2.2,5.76,-8.465
2.2,6.08,-8.466
2.2,6.4,-8.468
2.2,6.72,-8.469
2.2,7.04,-8.467
2.2,7.36,-8.466
2.2,7.68,-8.464
2.2,8,-8.465
2.2,8.32,-8.468
2.2,8.64,-8.47
2.2,8.96,-8.471
2.2,9.28,-8.468
2.2,9.6,-8.463
2.2,9.92,-8.462
2.2,10.24,-8.465
2.2,10.56,-8.47
2.2,10.88,-8.474
2.2,11.2,-8.472
2.2,11.52,-8.465
2.2,11.84,-8.46
2.2,12.16,-8.459
2.2,12.48,-8.466
2.2,12.8,-8.477
2.2,13.12,-8.479
2.2,13.44,-8.473
2.2,13.76,-8.46
2.2,14.08,-8.452
2.2,14.4,-8.456
2.2,14.72,-8.471
2.2,15.04,-8.486
2.2,15.36,-8.486
2.2,15.68,-8.468
2.2,16,-8.446
2.52,-16,-8.041
2.52,-15.68,-8.049
2.52,-15.36,-8.057
2.52,-15.04,-8.058
2.52,-14.72,-8.052
2.52,-14.4,-8.046
2.52,-14.08,-8.044
2.52,-13.76,-8.047
2.52,-13.44,-8.052
2.52,-13.12,-8.055
2.52,-12.8,-8.054
2.52,-12.48,-8.05
2.52,-12.16,-8.047
2.52,-11.84,-8.047
2.52,-11.52,-8.049
2.52,-11.2,-8.052
2.52,-10.88,-8.053
2.52,-10.56,-8.052
2.52,-10.24,-8.049
2.52,-9.92,-8.048
2.52,-9.6,-8.048
2.52,-9.28,-8.05
2.52,-8.96,-8.051
2.52,-8.64,-8.051
2.52,-8.32,-8.05
2.52,-8,-8.049
2.52,-7.68,-8.049
2.52,-7.36,-8.049
2.52,-7.04,-8.05
2.52,-6.72,-8.051
2.52,-6.4,-8.051
2.52,-6.08,-8.05
2.52,-5.76,-8.05
2.52,-5.44,-8.05
2.52,-5.12,-8.05
2.52,-4.8,-8.05
2.52,-4.48,-8.051
2.52,-4.16,-8.05
2.52,-3.84,-8.05
2.52,-3.52,-8.049
2.52,-3.2,-8.05
2.52,-2.88,-8.05
2.52,-2.56,-8.05
2.52,-2.24,-8.05
2.52,-1.92,-8.05
2.52,-1.6,-8.05
2.52,-1.28,-8.05
2.52,-0.96,-8.05
2.52,-0.64,-8.05
2.52,-0.32,-8.05
2.52,0,-8.05
2.52,0.32,-8.05
2.52,0.64,-8.05
2.52,0.96,-8.05
2.52,1.28,-8.05
2.52,1.6,-8.05
2.52,1.92,-8.05
2.52,2.24,-8.05
2.52,2.56,-8.05
2.52,2.88,-8.05
2.52,3.2,-8.05
2.52,3.52,-8.049
2.52,3.84,-8.05
2.52,4.16,-8.05
2.52,4.48,-8.051
2.52,4.8,-8.05
2.52,5.12,-8.05
2.52,5.44,-8.05
2.52,5.76,-8.05
2.52,6.08,-8.05
2.52,6.4,-8.051
2.52,6.72,-8.051
2.52,7.04,-8.05
2.52,7.36,-8.049
2.52,7.68,-8.049
2.52,8,-8.049
2.52,8.32,-8.05
2.52,8.64,-8.051
2.52,8.96,-8.051
2.52,9.28,-8.05
2.52,9.6,-8.048
2.52,9.92,-8.048
2.52,10.24,-8.049
2.52,10.56,-8.052
2.52,10.88,-8.053
2.52,11.2,-8.051
2.52,11.52,-8.049
2.52,11.84,-8.047
2.52,12.16,-8.047
2.52,12.48,-8.05
2.52,12.8,-8.054
2.52,13.12,-8.055
2.52,13.44,-8.052
2.52,13.76,-8.047
2.52,14.08,-8.044
2.52,14.4,-8.046
2.52,14.72,-8.052
2.52,15.04,-8.058
2.52,15.36,-8.057
2.52,15.68,-8.049
2.52,16,-8.041
2.84,-16,-7.63
2.84,-15.68,-7.633
2.84,-15.36,-7.636
2.84,-15.04,-7.636
2.84,-14.72,-7.634
2.84,-14.4,-7.632
2.84,-14.08,-7.631
2.84,-13.76,-7.632
2.84,-13.44,-7.634
2.84,-13.12,-7.635
2.84,-12.8,-7.635
2.84,-12.48,-7.633
2.84,-12.16,-7.632
2.84,-11.84,-7.632
2.84,-11.52,-7.633
2.84,-11.2,-7.634
2.84,-10.88,-7.634
2.84,-10.56,-7.634
2.84,-10.24,-7.633
2.84,-9.92,-7.632
2.84,-9.6,-7.632
2.84,-9.28,-7.633
2.84,-8.96,-7.634
2.84,-8.64,-7.634
2.84,-8.32,-7.633
2.84,-8,-7.633
2.84,-7.68,-7.633
2.84,-7.36,-7.633
2.84,-7.04,-7.633
2.84,-6.72,-7.633
2.84,-6.4,-7.633
2.84,-6.08,-7.633
2.84,-5.76,-7.633
2.84,-5.44,-7.633
2.84,-5.12,-7.633
2.84,-4.8,-7.633
2.84,-4.48,-7.633
2.84,-4.16,-7.633
2.84,-3.84,-7.633
2.84,-3.52,-7.633
2.84,-3.2,-7.633
2.84,-2.88,-7.633
2.84,-2.56,-7.633
2.84,-2.24,-7.633
2.84,-1.92,-7.633
2.84,-1.6,-7.633
2.84,-1.28,-7.633
2.84,-0.96,-7.633
2.84,-0.64,-7.633
2.84,-0.32,-7.633
2.84,0,-7.633
2.84,0.32,-7.633
2.84,0.64,-7.633
2.84,0.96,-7.633
2.84,1.28,-7.633
2.84,1.6,-7.633
2.84,1.92,-7.633
2.84,2.24,-7.633
2.84,2.56,-7.633
2.84,2.88,-7.633
2.84,3.2,-7.633
2.84,3.52,-7.633
2.84,3.84,-7.633
2.84,4.16,-7.633
2.84,4.48,-7.633
2.84,4.8,-7.633
2.84,5.12,-7.633
2.84,5.44,-7.633
2.84,5.76,-7.633
2.84,6.08,-7.633
2.84,6.4,-7.633
2.84,6.72,-7.633
2.84,7.04,-7.633
2.84,7.36,-7.633
2.84,7.68,-7.633
2.84,8,-7.633
2.84,8.32,-7.633
2.84,8.64,-7.634
2.84,8.96,-7.634
2.84,9.28,-7.633
2.84,9.6,-7.632
2.84,9.92,-7.632
2.84,10.24,-7.633
2.84,10.56,-7.634
2.84,10.88,-7.634
2.84,11.2,-7.634
2.84,11.52,-7.633
2.84,11.84,-7.632
2.84,12.16,-7.632
2.84,12.48,-7.633
2.84,12.8,-7.635
2.84,13.12,-7.635
2.84,13.44,-7.634
2.84,13.76,-7.632
2.84,14.08,-7.631
2.84,14.4,-7.632
2.84,14.72,-7.634
2.84,15.04,-7.636
2.84,15.36,-7.636
2.84,15.68,-7.633
2.84,16,-7.63
3.16,-16,-7.215
3.16,-15.68,-7.216
3.16,-15.36,-7.217
3.16,-15.04,-7.217
3.16,-14.72,-7.217
3.16,-14.4,-7.216
3.16,-14.08,-7.215
3.16,-13.76,-7.216
3.16,-13.44,-7.216
3.16,-13.12,-7.217
3.16,-12.8,-7.217
3.16,-12.48,-7.216
3.16,-12.16,-7.216
3.16,-11.84,-7.216
3.16,-11.52,-7.216
3.16,-11.2,-7.216
3.16,-10.88,-7.217
3.16,-10.56,-7.217
3.16,-10.24,-7.216
3.16,-9.92,-7.216
3.16,-9.6,-7.216
3.16,-9.28,-7.216
3.16,-8.96,-7.216
3.16,-8.64,-7.216
3.16,-8.32,-7.216
3.16,-8,-7.216
3.16,-7.68,-7.216
3.16,-7.36,-7.216
3.16,-7.04,-7.216
3.16,-6.72,-7.216
3.16,-6.4,-7.216
3.16,-6.08,-7.216
3.16,-5.76,-7.216
3.16,-5.44,-7.216
3.16,-5.12,-7.216
3.16,-4.8,-7.216
3.16,-4.48,-7.216
3.16,-4.16,-7.216
3.16,-3.84,-7.216
3.16,-3.52,-7.216
3.16,-3.2,-7.216
3.16,-2.88,-7.216
3.16,-2.56,-7.216
3.16,-2.24,-7.216
3.16,-1.92,-7.216
3.16,-1.6,-7.216
3.16,-1.28,-7.216
3.16,-0.96,-7.216
3.16,-0.64,-7.216
3.16,-0.32,-7.216
3.16,0,-7.216
3.16,0.32,-7.216
3.16,0.64,-7.216
3.16,0.96,-7.216
3.16,1.28,-7.216
3.16,1.6,-7.216
3.16,1.92,-7.216
3.16,2.24,-7.216
3.16,2.56,-7.216
3.16,2.88,-7.216
3.16,3.2,-7.216
3.16,3.52,-7.216
3.16,3.84,-7.216
3.16,4.16,-7.216
3.16,4.48,-7.216
3.16,4.8,-7.216
3.16,5.12,-7.216
3.16,5.44,-7.216
3.16,5.76,-7.216
3.16,6.08,-7.216
3.16,6.4,-7.216
3.16,6.72,-7.216
3.16,7.04,-7.216
3.16,7.36,-7.216
3.16,7.68,-7.216
3.16,8,-7.216
3.16,8.32,-7.216
3.16,8.64,-7.216
3.16,8.96,-7.216
3.16,9.28,-7.216
3.16,9.6,-7.216
3.16,9.92,-7.216
3.16,10.24,-7.216
3.16,10.56,-7.216
3.16,10.88,-7.217
3.16,11.2,-7.216
3.16,11.52,-7.216
3.16,11.84,-7.216
3.16,12.16,-7.216
3.16,12.48,-7.216
3.16,12.8,-7.217
3.16,13.12,-7.217
3.16,13.44,-7.216
3.16,13.76,-7.216
3.16,14.08,-7.215
3.16,14.4,-7.216
3.16,14.72,-7.217
3.16,15.04,-7.217
3.16,15.36,-7.217
3.16,15.68,-7.216
3.16,16,-7.215
3.48,-16,-6.799
3.48,-15.68,-6.799
3.48,-15.36,-6.8
3.48,-15.04,-6.8
3.48,-14.72,-6.8
3.48,-14.4,-6.799
3.48,-14.08,-6.799
3.48,-13.76,-6.799
3.48,-13.44,-6.799
3.48,-13.12,-6.8
3.48,-12.8,-6.8
3.48,-12.48,-6.799
3.48,-12.16,-6.799
3.48,-11.84,-6.799
3.48,-11.52,-6.799
3.48,-11.2,-6.799
3.48,-10.88,-6.799
3.48,-10.56,-6.799
3.48,-10.24,-6.799
3.48,-9.92,-6.799
3.48,-9.6,-6.799
3.48,-9.28,-6.799
3.48,-8.96,-6.799
3.48,-8.64,-6.799
3.48,-8.32,-6.799
3.48,-8,-6.799
3.48,-7.68,-6.799
3.48,-7.36,-6.799
3.48,-7.04,-6.799
3.48,-6.72,-6.799
3.48,-6.4,-6.799
3.48,-6.08,-6.799
3.48,-5.76,-6.799
3.48,-5.44,-6.799
3.48,-5.12,-6.799
3.48,-4.8,-6.799
3.48,-4.48,-6.799
3.48,-4.16,-6.799
3.48,-3.84,-6.799
3.48,-3.52,-6.799
3.48,-3.2,-6.799
3.48,-2.88,-6.799
3.48,-2.56,-6.799
3.48,-2.24,-6.799
3.48,-1.92,-6.799
3.48,-1.6,-6.799
3.48,-1.28,-6.799
3.48,-0.96,-6.799
3.48,-0.64,-6.799
3.48,-0.32,-6.799
3.48,0,-6.799
3.48,0.32,-6.799
3.48,0.64,-6.799
3.48,0.96,-6.799
3.48,1.28,-6.799
3.48,1.6,-6.799
3.48,1.92,-6.799
3.48,2.24,-6.799
3.48,2.56,-6.799
3.48,2.88,-6.799
3.48,3.2,-6.799
3.48,3.52,-6.799
3.48,3.84,-6.799
3.48,4.16,-6.799
3.48,4.48,-6.799
3.48,4.8,-6.799
3.48,5.12,-6.799
3.48,5.44,-6.799
3.48,5.76,-6.799
3.48,6.08,-6.799
3.48,6.4,-6.799
3.48,6.72,-6.799
3.48,7.04,-6.799
3.48,7.36,-6.799
3.48,7.68,-6.799
3.48,8,-6.799
3.48,8.32,-6.799
3.48,8.64,-6.799
3.48,8.96,-6.799
3.48,9.28,-6.799
3.48,9.6,-6.799
3.48,9.92,-6.799
3.48,10.24,-6.799
3.48,10.56,-6.799
3.48,10.88,-6.799
3.48,11.2,-6.799
3.48,11.52,-6.799
3.48,11.84,-6.799
3.48,12.16,-6.799
3.48,12.48,-6.799
3.48,12.8,-6.8
3.48,13.12,-6.8
3.48,13.44,-6.799
3.48,13.76,-6.799
3.48,14.08,-6.799
3.48,14.4,-6.799
3.48,14.72,-6.8
3.48,15.04,-6.8
3.48,15.36,-6.8
3.48,15.68,-6.799
3.48,16,-6.799
3.8,-16,-6.382
3.8,-15.68,-6.382
3.8,-15.36,-6.382
3.8,-15.04,-6.383
3.8,-14.72,-6.382
3.8,-14.4,-6.382
3.8,-14.08,-6.382
3.8,-13.76,-6.382
3.8,-13.44,-6.382
3.8,-13.12,-6.382
3.8,-12.8,-6.382
3.8,-12.48,-6.382
3.8,-12.16,-6.382
3.8,-11.84,-6.382
3.8,-11.52,-6.382
3.8,-11.2,-6.382
3.8,-10.88,-6.382
3.8,-10.56,-6.382
3.8,-10.24,-6.382
3.8,-9.92,-6.382
3.8,-9.6,-6.382
3.8,-9.28,-6.382
3.8,-8.96,-6.382
3.8,-8.64,-6.382
3.8,-8.32,-6.382
3.8,-8,-6.382
3.8,-7.68,-6.382
3.8,-7.36,-6.382
3.8,-7.04,-6.382
3.8,-6.72,-6.382
3.8,-6.4,-6.382
3.8,-6.08,-6.382
3.8,-5.76,-6.382
3.8,-5.44,-6.382
3.8,-5.12,-6.382
3.8,-4.8,-6.382
3.8,-4.48,-6.382
3.8,-4.16,-6.382
3.8,-3.84,-6.382
3.8,-3.52,-6.382
3.8,-3.2,-6.382
3.8,-2.88,-6.382
3.8,-2.56,-6.382
3.8,-2.24,-6.382
3.8,-1.92,-6.382
3.8,-1.6,-6.382
3.8,-1.28,-6.382
3.8,-0.96,-6.382
3.8,-0.64,-6.382
3.8,-0.32,-6.382
3.8,0,-6.382
3.8,0.32,-6.382
3.8,0.64,-6.382
3.8,0.96,-6.382
3.8,1.28,-6.382
3.8,1.6,-6.382
3.8,1.92,-6.382
3.8,2.24,-6.382
3.8,2.56,-6.382
3.8,2.88,-6.382
3.8,3.2,-6.382
3.8,3.52,-6.382
3.8,3.84,-6.382
3.8,4.16,-6.382
3.8,4.48,-6.382
3.8,4.8,-6.382
3.8,5.12,-6.382
3.8,5.44,-6.382
3.8,5.76,-6.382
3.8,6.08,-6.382
3.8,6.4,-6.382
3.8,6.72,-6.382
3.8,7.04,-6.382
3.8,7.36,-6.382
3.8,7.68,-6.382
3.8,8,-6.382
3.8,8.32,-6.382
3.8,8.64,-6.382
3.8,8.96,-6.382
3.8,9.28,-6.382
3.8,9.6,-6.382
3.8,9.92,-6.382
3.8,10.24,-6.382
3.8,10.56,-6.382
3.8,10.88,-6.382
3.8,11.2,-6.382
3.8,11.52,-6.382
3.8,11.84,-6.382
3.8,12.16,-6.382
3.8,12.48,-6.382
3.8,12.8,-6.382
3.8,13.12,-6.382
3.8,13.44,-6.382
3.8,13.76,-6.382
3.8,14.08,-6.382
3.8,14.4,-6.382
3.8,14.72,-6.382
3.8,15.04,-6.383
3.8,15.36,-6.382
3.8,15.68,-6.382
3.8,16,-6.382
4.12,-16,-5.965
4.12,-15.68,-5.965
4.12,-15.36,-5.965
4.12,-15.04,-5.966
4.12,-14.72,-5.966
4.12,-14.4,-5.965
4.12,-14.08,-5.965
4.12,-13.76,-5.965
4.12,-13.44,-5.965
4.12,-13.12,-5.965
4.12,-12.8,-5.965
4.12,-12.48,-5.965
4.12,-12.16,-5.965
4.12,-11.84,-5.965
4.12,-11.52,-5.965
4.12,-11.2,-5.965
4.12,-10.88,-5.965
4.12,-10.56,-5.965
4.12,-10.24,-5.965
4.12,-9.92,-5.965
4.12,-9.6,-5.965
4.12,-9.28,-5.965
4.12,-8.96,-5.965
4.12,-8.64,-5.965
4.12,-8.32,-5.965
4.12,-8,-5.965
4.12,-7.68,-5.965
4.12,-7.36,-5.965
4.12,-7.04,-5.965
4.12,-6.72,-5.965
4.12,-6.4,-5.965
4.12,-6.08,-5.965
4.12,-5.76,-5.965
4.12,-5.44,-5.965
4.12,-5.12,-5.965
4.12,-4.8,-5.965
4.12,-4.48,-5.965
4.12,-4.16,-5.965
4.12,-3.84,-5.965
4.12,-3.52,-5.965
4.12,-3.2,-5.965
4.12,-2.88,-5.965
4.12,-2.56,-5.965
4.12,-2.24,-5.965
4.12,-1.92,-5.965
4.12,-1.6,-5.965
4.12,-1.28,-5.965
4.12,-0.96,-5.965
4.12,-0.64,-5.965
4.12,-0.32,-5.965
4.12,0,-5.965
4.12,0.32,-5.965
4.12,0.64,-5.965
4.12,0.96,-5.965
4.12,1.28,-5.965
4.12,1.6,-5.965
4.12,1.92,-5.965
4.12,2.24,-5.965
4.12,2.56,-5.965
4.12,2.88,-5.965
4.12,3.2,-5.965
4.12,3.52,-5.965
4.12,3.84,-5.965
4.12,4.16,-5.965
4.12,4.48,-5.965
4.12,4.8,-5.965
4.12,5.12,-5.965
4.12,5.44,-5.965
4.12,5.76,-5.965
4.12,6.08,-5.965
4.12,6.4,-5.965
4.12,6.72,-5.965
4.12,7.04,-5.965
4.12,7.36,-5.965
4.12,7.68,-5.965
4.12,8,-5.965
4.12,8.32,-5.965
4.12,8.64,-5.965
4.12,8.96,-5.965
4.12,9.28,-5.965
4.12,9.6,-5.965
4.12,9.92,-5.965
4.12,10.24,-5.965
4.12,10.56,-5.965
4.12,10.88,-5.965
4.12,11.2,-5.965
4.12,11.52,-5.965
4.12,11.84,-5.965
4.12,12.16,-5.965
4.12,12.48,-5.965
4.12,12.8,-5.965
4.12,13.12,-5.965
4.12,13.44,-5.965
4.12,13.76,-5.965
4.12,14.08,-5.965
4.12,14.4,-5.965
4.12,14.72,-5.966
4.12,15.04,-5.966
4.12,15.36,-5.965
4.12,15.68,-5.965
4.12,16,-5.965
4.44,-16,-5.548
4.44,-15.68,-5.549
4.44,-15.36,-5.549
4.44,-15.04,-5.549
4.44,-14.72,-5.549
4.44,-14.4,-5.549
4.44,-14.08,-5.549
4.44,-13.76,-5.549
4.44,-13.44,-5.549
4.44,-13.12,-5.549
4.44,-12.8,-5.549
4.44,-12.48,-5.549
4.44,-12.16,-5.549
4.44,-11.84,-5.549
4.44,-11.52,-5.549
4.44,-11.2,-5.549
4.44,-10.88,-5.549
4.44,-10.56,-5.549
4.44,-10.24,-5.549
4.44,-9.92,-5.549
4.44,-9.6,-5.549
4.44,-9.28,-5.549
4.44,-8.96,-5.549
4.44,-8.64,-5.549
4.44,-8.32,-5.549
4.44,-8,-5.549
4.44,-7.68,-5.549
4.44,-7.36,-5.549
4.44,-7.04,-5.549
4.44,-6.72,-5.549
4.44,-6.4,-5.549
4.44,-6.08,-5.549
4.44,-5.76,-5.549
4.44,-5.44,-5.549
4.44,-5.12,-5.549
4.44,-4.8,-5.549
4.44,-4.48,-5.549
4.44,-4.16,-5.549
4.44,-3.84,-5.549
4.44,-3.52,-5.549
4.44,-3.2,-5.549
4.44,-2.88,-5.549
4.44,-2.56,-5.549
4.44,-2.24,-5.549
4.44,-1.92,-5.549
4.44,-1.6,-5.549
4.44,-1.28,-5.549
4.44,-0.96,-5.549
4.44,-0.64,-5.549
4.44,-0.32,-5.549
4.44,0,-5.549
4.44,0.32,-5.549
4.44,0.64,-5.549
4.44,0.96,-5.549
4.44,1.28,-5.549
4.44,1.6,-5.549
4.44,1.92,-5.549
4.44,2.24,-5.549
4.44,2.56,-5.549
4.44,2.88,-5.549
4.44,3.2,-5.549
4.44,3.52,-5.549
4.44,3.84,-5.549
4.44,4.16,-5.549
4.44,4.48,-5.549
4.44,4.8,-5.549
4.44,5.12,-5.549
4.44,5.44,-5.549
4.44,5.76,-5.549
4.44,6.08,-5.549
4.44,6.4,-5.549
4.44,6.72,-5.549
4.44,7.04,-5.549
4.44,7.36,-5.549
4.44,7.68,-5.549
4.44,8,-5.549
4.44,8.32,-5.549
4.44,8.64,-5.549
4.44,8.96,-5.549
4.44,9.28,-5.549
4.44,9.6,-5.549
4.44,9.92,-5.549
4.44,10.24,-5.549
4.44,10.56,-5.549
4.44,10.88,-5.549
4.44,11.2,-5.549
4.44,11.52,-5.549
4.44,11.84,-5.549
4.44,12.16,-5.549
4.44,12.48,-5.549
4.44,12.8,-5.549
4.44,13.12,-5.549
4.44,13.44,-5.549
4.44,13.76,-5.549
4.44,14.08,-5.549
4.44,14.4,-5.549
4.44,14.72,-5.549
4.44,15.04,-5.549
4.44,15.36,-5.549
4.44,15.68,-5.549
4.44,16,-5.548
4.76,-16,-5.132
4.76,-15.68,-5.132
4.76,-15.36,-5.132
4.76,-15.04,-5.132
4.76,-14.72,-5.132
4.76,-14.4,-5.132
4.76,-14.08,-5.132
4.76,-13.76,-5.132
4.76,-13.44,-5.132
4.76,-13.12,-5.132
4.76,-12.8,-5.132
4.76,-12.48,-5.132
4.76,-12.16,-5.132
4.76,-11.84,-5.132
4.76,-11.52,-5.132
4.76,-11.2,-5.132
4.76,-10.88,-5.132
4.76,-10.56,-5.132
4.76,-10.24,-5.132
4.76,-9.92,-5.132
4.76,-9.6,-5.132
4.76,-9.28,-5.132
4.76,-8.96,-5.132
4.76,-8.64,-5.132
4.76,-8.32,-5.132
4.76,-8,-5.132
4.76,-7.68,-5.132
4.76,-7.36,-5.132
4.76,-7.04,-5.132
4.76,-6.72,-5.132
4.76,-6.4,-5.132
4.76,-6.08,-5.132
4.76,-5.76,-5.132
4.76,-5.44,-5.132
4.76,-5.12,-5.132
4.76,-4.8,-5.132
4.76,-4.48,-5.132
4.76,-4.16,-5.132
4.76,-3.84,-5.132
4.76,-3.52,-5.132
4.76,-3.2,-5.132
4.76,-2.88,-5.132
4.76,-2.56,-5.132
4.76,-2.24,-5.132
4.76,-1.92,-5.132
4.76,-1.6,-5.132
4.76,-1.28,-5.132
4.76,-0.96,-5.132
4.76,-0.64,-5.132
4.76,-0.32,-5.132
4.76,0,-5.132
4.76,0.32,-5.132
4.76,0.64,-5.132
4.76,0.96,-5.132
4.76,1.28,-5.132
4.76,1.6,-5.132
4.76,1.92,-5.132
4.76,2.24,-5.132
4.76,2.56,-5.132
4.76,2.88,-5.132
4.76,3.2,-5.132
4.76,3.52,-5.132
4.76,3.84,-5.132
4.76,4.16,-5.132
4.76,4.48,-5.132
4.76,4.8,-5.132
4.76,5.12,-5.132
4.76,5.44,-5.132
4.76,5.76,-5.132
4.76,6.08,-5.132
4.76,6.4,-5.132
4.76,6.72,-5.132
4.76,7.04,-5.132
4.76,7.36,-5.132
4.76,7.68,-5.132
4.76,8,-5.132
4.76,8.32,-5.132
4.76,8.64,-5.132
4.76,8.96,-5.132
4.76,9.28,-5.132
4.76,9.6,-5.132
4.76,9.92,-5.132
4.76,10.24,-5.132
4.76,10.56,-5.132
4.76,10.88,-5.132
4.76,11.2,-5.132
4.76,11.52,-5.132
4.76,11.84,-5.132
4.76,12.16,-5.132
4.76,12.48,-5.132
4.76,12.8,-5.132
4.76,13.12,-5.132
4.76,13.44,-5.132
4.76,13.76,-5.132
4.76,14.08,-5.132
4.76,14.4,-5.132
4.76,14.72,-5.132
4.76,15.04,-5.132
4.76,15.36,-5.132
4.76,15.68,-5.132
4.76,16,-5.132
5.08,-16,-4.715
5.08,-15.68,-4.715
5.08,-15.36,-4.715
5.08,-15.04,-4.715
5.08,-14.72,-4.715
5.08,-14.4,-4.715
5.08,-14.08,-4.715
5.08,-13.76,-4.715
5.08,-13.44,-4.715
5.08,-13.12,-4.715
5.08,-12.8,-4.715
5.08,-12.48,-4.715
5.08,-12.16,-4.715
5.08,-11.84,-4.715
5.08,-11.52,-4.715
5.08,-11.2,-4.715
5.08,-10.88,-4.715
5.08,-10.56,-4.715
5.08,-10.24,-4.715
5.08,-9.92,-4.715
5.08,-9.6,-4.715
5.08,-9.28,-4.715
5.08,-8.96,-4.715
5.08,-8.64,-4.715
5.08,-8.32,-4.715
5.08,-8,-4.715
5.08,-7.68,-4.715
5.08,-7.36,-4.715
5.08,-7.04,-4.715
5.08,-6.72,-4.715
5.08,-6.4,-4.715
5.08,-6.08,-4.715
5.08,-5.76,-4.715
5.08,-5.44,-4.715
5.08,-5.12,-4.715
5.08,-4.8,-4.715
5.08,-4.48,-4.715
5.08,-4.16,-4.715
5.08,-3.84,-4.715
5.08,-3.52,-4.715
5.08,-3.2,-4.715
5.08,-2.88,-4.715
5.08,-2.56,-4.715
5.08,-2.24,-4.715
5.08,-1.92,-4.715
5.08,-1.6,-4.715
5.08,-1.28,-4.715
5.08,-0.96,-4.715
5.08,-0.64,-4.715
5.08,-0.32,-4.715
5.08,0,-4.715
5.08,0.32,-4.715
5.08,0.64,-4.715
5.08,0.96,-4.715
5.08,1.28,-4.715
5.08,1.6,-4.715
5.08,1.92,-4.715
5.08,2.24,-4.715
5.08,2.56,-4.715
5.08,2.88,-4.715
5.08,3.2,-4.715
5.08,3.52,-4.715
5.08,3.84,-4.715
5.08,4.16,-4.715
5.08,4.48,-4.715
5.08,4.8,-4.715
5.08,5.12,-4.715
5.08,5.44,-4.715
5.08,5.76,-4.715
5.08,6.08,-4.715
5.08,6.4,-4.715
5.08,6.72,-4.715
5.08,7.04,-4.715
5.08,7.36,-4.715
5.08,7.68,-4.715
5.08,8,-4.715
5.08,8.32,-4.715
5.08,8.64,-4.715
5.08,8.96,-4.715
5.08,9.28,-4.715
5.08,9.6,-4.715
5.08,9.92,-4.715
5.08,10.24,-4.715
5.08,10.56,-4.715
5.08,10.88,-4.715
5.08,11.2,-4.715
5.08,11.52,-4.715
5.08,11.84,-4.715
5.08,12.16,-4.715
5.08,12.48,-4.715
5.08,12.8,-4.715
5.08,13.12,-4.715
5.08,13.44,-4.715
5.08,13.76,-4.715
5.08,14.08,-4.715
5.08,14.4,-4.715
5.08,14.72,-4.715
5.08,15.04,-4.715
5.08,15.36,-4.715
5.08,15.68,-4.715
5.08,16,-4.715
5.4,-16,-4.298
5.4,-15.68,-4.298
5.4,-15.36,-4.298
5.4,-15.04,-4.298
5.4,-14.72,-4.298
5.4,-14.4,-4.298
5.4,-14.08,-4.298
5.4,-13.76,-4.298
5.4,-13.44,-4.298
5.4,-13.12,-4.298
5.4,-12.8,-4.298
5.4,-12.48,-4.298
5.4,-12.16,-4.298
5.4,-11.84,-4.298
5.4,-11.52,-4.298
5.4,-11.2,-4.298
5.4,-10.88,-4.298
5.4,-10.56,-4.298
5.4,-10.24,-4.298
5.4,-9.92,-4.298
5.4,-9.6,-4.298
5.4,-9.28,-4.298
5.4,-8.96,-4.298
5.4,-8.64,-4.298
5.4,-8.32,-4.298
5.4,-8,-4.298
5.4,-7.68,-4.298
5.4,-7.36,-4.298
5.4,-7.04,-4.298
5.4,-6.72,-4.298
5.4,-6.4,-4.298
5.4,-6.08,-4.298
5.4,-5.76,-4.298
5.4,-5.44,-4.298
5.4,-5.12,-4.298
5.4,-4.8,-4.298
5.4,-4.48,-4.298
5.4,-4.16,-4.298
5.4,-3.84,-4.298
5.4,-3.52,-4.298
5.4,-3.2,-4.298
5.4,-2.88,-4.298
5.4,-2.56,-4.298
5.4,-2.24,-4.298
5.4,-1.92,-4.298
5.4,-1.6,-4.298
5.4,-1.28,-4.298
5.4,-0.96,-4.298
5.4,-0.64,-4.298
5.4,-0.32,-4.298
5.4,0,-4.298
5.4,0.32,-4.298
5.4,0.64,-4.298
5.4,0.96,-4.298
5.4,1.28,-4.298
5.4,1.6,-4.298
5.4,1.92,-4.298
5.4,2.24,-4.298
5.4,2.56,-4.298
5.4,2.88,-4.298
5.4,3.2,-4.298
5.4,3.52,-4.298
5.4,3.84,-4.298
5.4,4.16,-4.298
5.4,4.48,-4.298
5.4,4.8,-4.298
5.4,5.12,-4.298
5.4,5.44,-4.298
5.4,5.76,-4.298
5.4,6.08,-4.298
5.4,6.4,-4.298
5.4,6.72,-4.298
5.4,7.04,-4.298
5.4,7.36,-4.298
5.4,7.68,-4.298
5.4,8,-4.298
5.4,8.32,-4.298
5.4,8.64,-4.298
5.4,8.96,-4.298
5.4,9.28,-4.298
5.4,9.6,-4.298
5.4,9.92,-4.298
5.4,10.24,-4.298
5.4,10.56,-4.298
5.4,10.88,-4.298
5.4,11.2,-4.298
5.4,11.52,-4.298
5.4,11.84,-4.298
5.4,12.16,-4.298
5.4,12.48,-4.298
5.4,12.8,-4.298
5.4,13.12,-4.298
5.4,13.44,-4.298
5.4,13.76,-4.298
5.4,14.08,-4.298
5.4,14.4,-4.298
5.4,14.72,-4.298
5.4,15.04,-4.298
5.4,15.36,-4.298
5.4,15.68,-4.298
5.4,16,-4.298
5.72,-16,-3.881
5.72,-15.68,-3.881
5.72,-15.36,-3.881
5.72,-15.04,-3.881
5.72,-14.72,-3.881
5.72,-14.4,-3.881
5.72,-14.08,-3.881
5.72,-13.76,-3.881
5.72,-13.44,-3.881
5.72,-13.12,-3.881
5.72,-12.8,-3.881
5.72,-12.48,-3.881
5.72,-12.16,-3.881
5.72,-11.84,-3.881
5.72,-11.52,-3.881
5.72,-11.2,-3.881
5.72,-10.88,-3.881
5.72,-10.56,-3.881
5.72,-10.24,-3.881
5.72,-9.92,-3.881
5.72,-9.6,-3.881
5.72,-9.28,-3.881
5.72,-8.96,-3.881
5.72,-8.64,-3.881
5.72,-8.32,-3.881
5.72,-8,-3.881
5.72,-7.68,-3.881
5.72,-7.36,-3.881
5.72,-7.04,-3.881
5.72,-6.72,-3.881
5.72,-6.4,-3.881
5.72,-6.08,-3.881
5.72,-5.76,-3.881
5.72,-5.44,-3.881
5.72,-5.12,-3.881
5.72,-4.8,-3.881
5.72,-4.48,-3.881
5.72,-4.16,-3.881
5.72,-3.84,-3.881
5.72,-3.52,-3.881
5.72,-3.2,-3.881
5.72,-2.88,-3.881
5.72,-2.56,-3.881
5.72,-2.24,-3.881
5.72,-1.92,-3.881
5.72,-1.6,-3.881
5.72,-1.28,-3.881
5.72,-0.96,-3.881
5.72,-0.64,-3.881
5.72,-0.32,-3.881
5.72,0,-3.881
5.72,0.32,-3.881
5.72,0.64,-3.881
5.72,0.96,-3.881
5.72,1.28,-3.881
5.72,1.6,-3.881
5.72,1.92,-3.881
5.72,2.24,-3.881
5.72,2.56,-3.881
5.72,2.88,-3.881
5.72,3.2,-3.881
5.72,3.52,-3.881
5.72,3.84,-3.881
5.72,4.16,-3.881
5.72,4.48,-3.881
5.72,4.8,-3.881
5.72,5.12,-3.881
5.72,5.44,-3.881
5.72,5.76,-3.881
5.72,6.08,-3.881
5.72,6.4,-3.881
5.72,6.72,-3.881
5.72,7.04,-3.881
5.72,7.36,-3.881
5.72,7.68,-3.881
5.72,8,-3.881
5.72,8.32,-3.881
5.72,8.64,-3.881
5.72,8.96,-3.881
5.72,9.28,-3.881
5.72,9.6,-3.881
5.72,9.92,-3.881
5.72,10.24,-3.881
5.72,10.56,-3.881
5.72,10.88,-3.881
5.72,11.2,-3.881
5.72,11.52,-3.881
5.72,11.84,-3.881
5.72,12.16,-3.881
5.72,12.48,-3.881
5.72,12.8,-3.881
5.72,13.12,-3.881
5.72,13.44,-3.881
5.72,13.76,-3.881
5.72,14.08,-3.881
5.72,14.4,-3.881
5.72,14.72,-3.881
5.72,15.04,-3.881
5.72,15.36,-3.881
5.72,15.68,-3.881
5.72,16,-3.881
6.04,-16,-3.464
6.04,-15.68,-3.464
6.04,-15.36,-3.464
6.04,-15.04,-3.464
6.04,-14.72,-3.464
6.04,-14.4,-3.464
6.04,-14.08,-3.464
6.04,-13.76,-3.464
6.04,-13.44,-3.464
6.04,-13.12,-3.464
6.04,-12.8,-3.464
6.04,-12.48,-3.464
6.04,-12.16,-3.464
6.04,-11.84,-3.464
6.04,-11.52,-3.464
6.04,-11.2,-3.464
6.04,-10.88,-3.464
6.04,-10.56,-3.464
6.04,-10.24,-3.464
6.04,-9.92,-3.464
6.04,-9.6,-3.464
6.04,-9.28,-3.464
6.04,-8.96,-3.464
6.04,-8.64,-3.464
6.04,-8.32,-3.464
6.04,-8,-3.464
6.04,-7.68,-3.464
6.04,-7.36,-3.464
6.04,-7.04,-3.464
6.04,-6.72,-3.464
6.04,-6.4,-3.464
6.04,-6.08,-3.464
6.04,-5.76,-3.464
6.04,-5.44,-3.464
6.04,-5.12,-3.464
6.04,-4.8,-3.464
6.04,-4.48,-3.464
6.04,-4.16,-3.464
6.04,-3.84,-3.464
6.04,-3.52,-3.464
6.04,-3.2,-3.464
6.04,-2.88,-3.464
6.04,-2.56,-3.464
6.04,-2.24,-3.464
6.04,-1.92,-3.464
6.04,-1.6,-3.464
6.04,-1.28,-3.464
6.04,-0.96,-3.464
6.04,-0.64,-3.464
6.04,-0.32,-3.464
6.04,0,-3.464
6.04,0.32,-3.464
6.04,0.64,-3.464
6.04,0.96,-3.464
6.04,1.28,-3.464
6.04,1.6,-3.464
6.04,1.92,-3.464
6.04,2.24,-3.464
6.04,2.56,-3.464
6.04,2.88,-3.464
6.04,3.2,-3.464
6.04,3.52,-3.464
6.04,3.84,-3.464
6.04,4.16,-3.464
6.04,4.48,-3.464
6.04,4.8,-3.464
6.04,5.12,-3.464
6.04,5.44,-3.464
6.04,5.76,-3.464
6.04,6.08,-3.464
6.04,6.4,-3.464
6.04,6.72,-3.464
6.04,7.04,-3.464
6.04,7.36,-3.464
6.04,7.68,-3.464
6.04,8,-3.464
6.04,8.32,-3.464
6.04,8.64,-3.464
6.04,8.96,-3.464
6.04,9.28,-3.464
6.04,9.6,-3.464
6.04,9.92,-3.464
6.04,10.24,-3.464
6.04,10.56,-3.464
6.04,10.88,-3.464
6.04,11.2,-3.464
6.04,11.52,-3.464
6.04,11.84,-3.464
6.04,12.16,-3.464
6.04,12.48,-3.464
6.04,12.8,-3.464
6.04,13.12,-3.464
6.04,13.44,-3.464
6.04,13.76,-3.464
6.04,14.08,-3.464
6.04,14.4,-3.464
6.04,14.72,-3.464
6.04,15.04,-3.464
6.04,15.36,-3.464
6.04,15.68,-3.464
6.04,16,-3.464
6.36,-16,-3.047
6.36,-15.68,-3.047
6.36,-15.36,-3.047
6.36,-15.04,-3.047
6.36,-14.72,-3.047
6.36,-14.4,-3.047
6.36,-14.08,-3.047
6.36,-13.76,-3.047
6.36,-13.44,-3.047
6.36,-13.12,-3.047
6.36,-12.8,-3.047
6.36,-12.48,-3.047
6.36,-12.16,-3.047
6.36,-11.84,-3.047
6.36,-11.52,-3.047
6.36,-11.2,-3.047
6.36,-10.88,-3.047
6.36,-10.56,-3.047
6.36,-10.24,-3.047
6.36,-9.92,-3.047
6.36,-9.6,-3.047
6.36,-9.28,-3.047
6.36,-8.96,-3.047
6.36,-8.64,-3.047
6.36,-8.32,-3.047
6.36,-8,-3.047
6.36,-7.68,-3.047
6.36,-7.36,-3.047
6.36,-7.04,-3.047
6.36,-6.72,-3.047
6.36,-6.4,-3.047
6.36,-6.08,-3.047
6.36,-5.76,-3.047
6.36,-5.44,-3.047
6.36,-5.12,-3.047
6.36,-4.8,-3.047
6.36,-4.48,-3.047
6.36,-4.16,-3.047
6.36,-3.84,-3.047
6.36,-3.52,-3.047
6.36,-3.2,-3.047
6.36,-2.88,-3.047
6.36,-2.56,-3.047
6.36,-2.24,-3.047
6.36,-1.92,-3.047
6.36,-1.6,-3.047
6.36,-1.28,-3.047
6.36,-0.96,-3.047
6.36,-0.64,-3.047
6.36,-0.32,-3.047
6.36,0,-3.047
6.36,0.32,-3.047
6.36,0.64,-3.047
6.36,0.96,-3.047
6.36,1.28,-3.047
6.36,1.6,-3.047
6.36,1.92,-3.047
6.36,2.24,-3.047
6.36,2.56,-3.047
6.36,2.88,-3.047
6.36,3.2,-3.047
6.36,3.52,-3.047
6.36,3.84,-3.047
6.36,4.16,-3.047
6.36,4.48,-3.047
6.36,4.8,-3.047
6.36,5.12,-3.047
6.36,5.44,-3.047
6.36,5.76,-3.047
6.36,6.08,-3.047
6.36,6.4,-3.047
6.36,6.72,-3.047
6.36,7.04,-3.047
6.36,7.36,-3.047
6.36,7.68,-3.047
6.36,8,-3.047
6.36,8.32,-3.047
6.36,8.64,-3.047
6.36,8.96,-3.047
6.36,9.28,-3.047
6.36,9.6,-3.047
6.36,9.92,-3.047
6.36,10.24,-3.047
6.36,10.56,-3.047
6.36,10.88,-3.047
6.36,11.2,-3.047
6.36,11.52,-3.047
6.36,11.84,-3.047
6.36,12.16,-3.047
6.36,12.48,-3.047
6.36,12.8,-3.047
6.36,13.12,-3.047
6.36,13.44,-3.047
6.36,13.76,-3.047
6.36,14.08,-3.047
6.36,14.4,-3.047
6.36,14.72,-3.047
6.36,15.04,-3.047
6.36,15.36,-3.047
6.36,15.68,-3.047
6.36,16,-3.047
6.68,-16,-2.63
6.68,-15.68,-2.63
6.68,-15.36,-2.63
6.68,-15.04,-2.63
6.68,-14.72,-2.63
6.68,-14.4,-2.63
6.68,-14.08,-2.63
6.68,-13.76,-2.63
6.68,-13.44,-2.63
6.68,-13.12,-2.63
6.68,-12.8,-2.63
6.68,-12.48,-2.63
6.68,-12.16,-2.63
6.68,-11.84,-2.63
6.68,-11.52,-2.63
6.68,-11.2,-2.63
6.68,-10.88,-2.63
6.68,-10.56,-2.63
6.68,-10.24,-2.63
6.68,-9.92,-2.63
6.68,-9.6,-2.63
6.68,-9.28,-2.63
6.68,-8.96,-2.63
6.68,-8.64,-2.63
6.68,-8.32,-2.63
6.68,-8,-2.63
6.68,-7.68,-2.63
6.68,-7.36,-2.63
6.68,-7.04,-2.63
6.68,-6.72,-2.63
6.68,-6.4,-2.63
6.68,-6.08,-2.63
6.68,-5.76,-2.63
6.68,-5.44,-2.63
6.68,-5.12,-2.63
6.68,-4.8,-2.63
6.68,-4.48,-2.63
6.68,-4.16,-2.63
6.68,-3.84,-2.63
6.68,-3.52,-2.63
6.68,-3.2,-2.63
6.68,-2.88,-2.63
6.68,-2.56,-2.63
6.68,-2.24,-2.63
6.68,-1.92,-2.63
6.68,-1.6,-2.63
6.68,-1.28,-2.63
6.68,-0.96,-2.63
6.68,-0.64,-2.63
6.68,-0.32,-2.63
6.68,0,-2.63
6.68,0.32,-2.63
6.68,0.64,-2.63
6.68,0.96,-2.63
6.68,1.28,-2.63
6.68,1.6,-2.63
6.68,1.92,-2.63
6.68,2.24,-2.63
6.68,2.56,-2.63
6.68,2.88,-2.63
6.68,3.2,-2.63
6.68,3.52,-2.63
6.68,3.84,-2.63
6.68,4.16,-2.63
6.68,4.48,-2.63
6.68,4.8,-2.63
6.68,5.12,-2.63
6.68,5.44,-2.63
6.68,5.76,-2.63
6.68,6.08,-2.63
6.68,6.4,-2.63
6.68,6.72,-2.63
6.68,7.04,-2.63
6.68,7.36,-2.63
6.68,7.68,-2.63
6.68,8,-2.63
6.68,8.32,-2.63
6.68,8.64,-2.63
6.68,8.96,-2.63
6.68,9.28,-2.63
6.68,9.6,-2.63
6.68,9.92,-2.63
6.68,10.24,-2.63
6.68,10.56,-2.63
6.68,10.88,-2.63
6.68,11.2,-2.63
6.68,11.52,-2.63
6.68,11.84,-2.63
6.68,12.16,-2.63
6.68,12.48,-2.63
6.68,12.8,-2.63
6.68,13.12,-2.63
6.68,13.44,-2.63
6.68,13.76,-2.63
6.68,14.08,-2.63
6.68,14.4,-2.63
6.68,14.72,-2.63
6.68,15.04,-2.63
6.68,15.36,-2.63
6.68,15.68,-2.63
6.68,16,-2.63
7,-16,-2.213
7,-15.68,-2.213
7,-15.36,-2.213
7,-15.04,-2.213
7,-14.72,-2.213
7,-14.4,-2.213
7,-14.08,-2.213
7,-13.76,-2.213
7,-13.44,-2.213
7,-13.12,-2.213
7,-12.8,-2.213
7,-12.48,-2.213
7,-12.16,-2.213
7,-11.84,-2.213
7,-11.52,-2.213
7,-11.2,-2.213
7,-10.88,-2.213
7,-10.56,-2.213
7,-10.24,-2.213
7,-9.92,-2.213
7,-9.6,-2.213
7,-9.28,-2.213
7,-8.96,-2.213
7,-8.64,-2.213
7,-8.32,-2.213
7,-8,-2.213
7,-7.68,-2.213
7,-7.36,-2.213
7,-7.04,-2.213
7,-6.72,-2.213
7,-6.4,-2.213
7,-6.08,-2.213
7,-5.76,-2.213
7,-5.44,-2.213
7,-5.12,-2.213
7,-4.8,-2.213
7,-4.48,-2.213
7,-4.16,-2.213
7,-3.84,-2.213
7,-3.52,-2.213
7,-3.2,-2.213
7,-2.88,-2.213
7,-2.56,-2.213
7,-2.24,-2.213
7,-1.92,-2.213
7,-1.6,-2.213
7,-1.28,-2.213
7,-0.96,-2.213
7,-0.64,-2.213
7,-0.32,-2.213
7,0,-2.213
7,0.32,-2.213
7,0.64,-2.213
7,0.96,-2.213
7,1.28,-2.213
7,1.6,-2.213
7,1.92,-2.213
7,2.24,-2.213
7,2.56,-2.213
7,2.88,-2.213
7,3.2,-2.213
7,3.52,-2.213
7,3.84,-2.213
7,4.16,-2.213
7,4.48,-2.213
7,4.8,-2.213
7,5.12,-2.213
7,5.44,-2.213
7,5.76,-2.213
7,6.08,-2.213
7,6.4,-2.213
7,6.72,-2.213
7,7.04,-2.213
7,7.36,-2.213
7,7.68,-2.213
7,8,-2.213
7,8.32,-2.213
7,8.64,-2.213
7,8.96,-2.213
7,9.28,-2.213
7,9.6,-2.213
7,9.92,-2.213
7,10.24,-2.213
7,10.56,-2.213
7,10.88,-2.213
7,11.2,-2.213
7,11.52,-2.213
7,11.84,-2.213
7,12.16,-2.213
7,12.48,-2.213
7,12.8,-2.213
7,13.12,-2.213
7,13.44,-2.213
7,13.76,-2.213
7,14.08,-2.213
7,14.4,-2.213
7,14.72,-2.213
7,15.04,-2.213
7,15.36,-2.213
7,15.68,-2.213
7,16,-2.213
7.32,-16,-1.796
7.32,-15.68,-1.796
7.32,-15.36,-1.796
7.32,-15.04,-1.796
7.32,-14.72,-1.796
7.32,-14.4,-1.796
7.32,-14.08,-1.796
7.32,-13.76,-1.796
7.32,-13.44,-1.796
7.32,-13.12,-1.796
7.32,-12.8,-1.796
7.32,-12.48,-1.796
7.32,-12.16,-1.796
7.32,-11.84,-1.796
7.32,-11.52,-1.796
7.32,-11.2,-1.796
7.32,-10.88,-1.796
7.32,-10.56,-1.796
7.32,-10.24,-1.796
7.32,-9.92,-1.796
7.32,-9.6,-1.796
7.32,-9.28,-1.796
7.32,-8.96,-1.796
7.32,-8.64,-1.796
7.32,-8.32,-1.796
7.32,-8,-1.796
7.32,-7.68,-1.796
7.32,-7.36,-1.796
7.32,-7.04,-1.796
7.32,-6.72,-1.796
7.32,-6.4,-1.796
7.32,-6.08,-1.796
7.32,-5.76,-1.796
7.32,-5.44,-1.796
7.32,-5.12,-1.796
7.32,-4.8,-1.796
7.32,-4.48,-1.796
7.32,-4.16,-1.796
7.32,-3.84,-1.796
7.32,-3.52,-1.796
7.32,-3.2,-1.796
7.32,-2.88,-1.796
7.32,-2.56,-1.796
7.32,-2.24,-1.796
7.32,-1.92,-1.796
7.32,-1.6,-1.796
7.32,-1.28,-1.796
7.32,-0.96,-1.796
7.32,-0.64,-1.796
7.32,-0.32,-1.796
7.32,0,-1.796
7.32,0.32,-1.796
7.32,0.64,-1.796
7.32,0.96,-1.796
7.32,1.28,-1.796
7.32,1.6,-1.796
7.32,1.92,-1.796
7.32,2.24,-1.796
7.32,2.56,-1.796
7.32,2.88,-1.796
7.32,3.2,-1.796
7.32,3.52,-1.796
7.32,3.84,-1.796
7.32,4.16,-1.796
7.32,4.48,-1.796
7.32,4.8,-1.796
7.32,5.12,-1.796
7.32,5.44,-1.796
7.32,5.76,-1.796
7.32,6.08,-1.796
7.32,6.4,-1.796
7.32,6.72,-1.796
7.32,7.04,-1.796
7.32,7.36,-1.796
7.32,7.68,-1.796
7.32,8,-1.796
7.32,8.32,-1.796
7.32,8.64,-1.796
7.32,8.96,-1.796
7.32,9.28,-1.796
7.32,9.6,-1.796
7.32,9.92,-1.796
7.32,10.24,-1.796
7.32,10.56,-1.796
7.32,10.88,-1.796
7.32,11.2,-1.796
7.32,11.52,-1.796
7.32,11.84,-1.796
7.32,12.16,-1.796
7.32,12.48,-1.796
7.32,12.8,-1.796
7.32,13.12,-1.796
7.32,13.44,-1.796
7.32,13.76,-1.796
7.32,14.08,-1.796
7.32,14.4,-1.796
7.32,14.72,-1.796
7.32,15.04,-1.796
7.32,15.36,-1.796
7.32,15.68,-1.796
7.32,16,-1.796
7.64,-16,-1.379
7.64,-15.68,-1.379
7.64,-15.36,-1.379
7.64,-15.04,-1.379
7.64,-14.72,-1.379
7.64,-14.4,-1.379
7.64,-14.08,-1.379
7.64,-13.76,-1.379
7.64,-13.44,-1.379
7.64,-13.12,-1.379
7.64,-12.8,-1.379
7.64,-12.48,-1.379
7.64,-12.16,-1.379
7.64,-11.84,-1.379
7.64,-11.52,-1.379
7.64,-11.2,-1.379
7.64,-10.88,-1.379
7.64,-10.56,-1.379
7.64,-10.24,-1.379
7.64,-9.92,-1.379
7.64,-9.6,-1.379
7.64,-9.28,-1.379
7.64,-8.96,-1.379
7.64,-8.64,-1.379
7.64,-8.32,-1.379
7.64,-8,-1.379
7.64,-7.68,-1.379
7.64,-7.36,-1.379
7.64,-7.04,-1.379
7.64,-6.72,-1.379
7.64,-6.4,-1.379
7.64,-6.08,-1.379
7.64,-5.76,-1.379
7.64,-5.44,-1.379
7.64,-5.12,-1.379
7.64,-4.8,-1.379
7.64,-4.48,-1.379
7.64,-4.16,-1.379
7.64,-3.84,-1.379
7.64,-3.52,-1.379
7.64,-3.2,-1.379
7.64,-2.88,-1.379
7.64,-2.56,-1.379
7.64,-2.24,-1.379
7.64,-1.92,-1.379
7.64,-1.6,-1.379
7.64,-1.28,-1.379
7.64,-0.96,-1.379
7.64,-0.64,-1.379
7.64,-0.32,-1.379
7.64,0,-1.379
7.64,0.32,-1.379
7.64,0.64,-1.379
7.64,0.96,-1.379
7.64,1.28,-1.379
7.64,1.6,-1.379
7.64,1.92,-1.379
7.64,2.24,-1.379
7.64,2.56,-1.379
7.64,2.88,-1.379
7.64,3.2,-1.379
7.64,3.52,-1.379
7.64,3.84,-1.379
7.64,4.16,-1.379
7.64,4.48,-1.379
7.64,4.8,-1.379
7.64,5.12,-1.379
7.64,5.44,-1.379
7.64,5.76,-1.379
7.64,6.08,-1.379
7.64,6.4,-1.379
7.64,6.72,-1.379
7.64,7.04,-1.379
7.64,7.36,-1.379
7.64,7.68,-1.379
7.64,8,-1.379
7.64,8.32,-1.379
7.64,8.64,-1.379
7.64,8.96,-1.379
7.64,9.28,-1.379
7.64,9.6,-1.379
7.64,9.92,-1.379
7.64,10.24,-1.379
7.64,10.56,-1.379
7.64,10.88,-1.379
7.64,11.2,-1.379
7.64,11.52,-1.379
7.64,11.84,-1.379
7.64,12.16,-1.379
7.64,12.48,-1.379
7.64,12.8,-1.379
7.64,13.12,-1.379
7.64,13.44,-1.379
7.64,13.76,-1.379
7.64,14.08,-1.379
7.64,14.4,-1.379
7.64,14.72,-1.379
7.64,15.04,-1.379
7.64,15.36,-1.379
7.64,15.68,-1.379
7.64,16,-1.379
7.96,-16,-0.962
7.96,-15.68,-0.962
7.96,-15.36,-0.962
7.96,-15.04,-0.962
7.96,-14.72,-0.962
7.96,-14.4,-0.962
7.96,-14.08,-0.962
7.96,-13.76,-0.962
7.96,-13.44,-0.962
7.96,-13.12,-0.962
7.96,-12.8,-0.962
7.96,-12.48,-0.962
7.96,-12.16,-0.962
7.96,-11.84,-0.962
7.96,-11.52,-0.962
7.96,-11.2,-0.962
7.96,-10.88,-0.962
7.96,-10.56,-0.962
7.96,-10.24,-0.962
7.96,-9.92,-0.962
7.96,-9.6,-0.962
7.96,-9.28,-0.962
7.96,-8.96,-0.962
7.96,-8.64,-0.962
7.96,-8.32,-0.962
7.96,-8,-0.962
7.96,-7.68,-0.962
7.96,-7.36,-0.962
7.96,-7.04,-0.962
7.96,-6.72,-0.962
7.96,-6.4,-0.962
7.96,-6.08,-0.962
7.96,-5.76,-0.962
7.96,-5.44,-0.962
7.96,-5.12,-0.962
7.96,-4.8,-0.962
7.96,-4.48,-0.962
7.96,-4.16,-0.962
7.96,-3.84,-0.962
7.96,-3.52,-0.962
7.96,-3.2,-0.962
7.96,-2.88,-0.962
7.96,-2.56,-0.962
7.96,-2.24,-0.962
7.96,-1.92,-0.962
7.96,-1.6,-0.962
7.96,-1.28,-0.962
7.96,-0.96,-0.962
7.96,-0.64,-0.962
7.96,-0.32,-0.962
7.96,0,-0.962
7.96,0.32,-0.962
7.96,0.64,-0.962
7.96,0.96,-0.962
7.96,1.28,-0.962
7.96,1.6,-0.962
7.96,1.92,-0.962
7.96,2.24,-0.962
7.96,2.56,-0.962
7.96,2.88,-0.962
7.96,3.2,-0.962
7.96,3.52,-0.962
7.96,3.84,-0.962
7.96,4.16,-0.962
7.96,4.48,-0.962
7.96,4.8,-0.962
7.96,5.12,-0.962
7.96,5.44,-0.962
7.96,5.76,-0.962
7.96,6.08,-0.962
7.96,6.4,-0.962
7.96,6.72,-0.962
7.96,7.04,-0.962
7.96,7.36,-0.962
7.96,7.68,-0.962
7.96,8,-0.962
7.96,8.32,-0.962
7.96,8.64,-0.962
7.96,8.96,-0.962
7.96,9.28,-0.962
7.96,9.6,-0.962
7.96,9.92,-0.962
7.96,10.24,-0.962
7.96,10.56,-0.962
7.96,10.88,-0.962
7.96,11.2,-0.962
7.96,11.52,-0.962
7.96,11.84,-0.962
7.96,12.16,-0.962
7.96,12.48,-0.962
7.96,12.8,-0.962
7.96,13.12,-0.962
7.96,13.44,-0.962
7.96,13.76,-0.962
7.96,14.08,-0.962
7.96,14.4,-0.962
7.96,14.72,-0.962
7.96,15.04,-0.962
7.96,15.36,-0.962
7.96,15.68,-0.962
7.96,16,-0.962
8.28,-16,-0.545
8.28,-15.68,-0.545
8.28,-15.36,-0.545
8.28,-15.04,-0.545
8.28,-14.72,-0.545
8.28,-14.4,-0.545
8.28,-14.08,-0.545
8.28,-13.76,-0.545
8.28,-13.44,-0.545
8.28,-13.12,-0.545
8.28,-12.8,-0.545
8.28,-12.48,-0.545
8.28,-12.16,-0.545
8.28,-11.84,-0.545
8.28,-11.52,-0.545
8.28,-11.2,-0.545
8.28,-10.88,-0.545
8.28,-10.56,-0.545
8.28,-10.24,-0.545
8.28,-9.92,-0.545
8.28,-9.6,-0.545
8.28,-9.28,-0.545
8.28,-8.96,-0.545
8.28,-8.64,-0.545
8.28,-8.32,-0.545
8.28,-8,-0.545
8.28,-7.68,-0.545
8.28,-7.36,-0.545
8.28,-7.04,-0.545
8.28,-6.72,-0.545
8.28,-6.4,-0.545
8.28,-6.08,-0.545
8.28,-5.76,-0.545
8.28,-5.44,-0.545
8.28,-5.12,-0.545
8.28,-4.8,-0.545
8.28,-4.48,-0.545
8.28,-4.16,-0.545
8.28,-3.84,-0.545
8.28,-3.52,-0.545
8.28,-3.2,-0.545
8.28,-2.88,-0.545
8.28,-2.56,-0.545
8.28,-2.24,-0.545
8.28,-1.92,-0.545
8.28,-1.6,-0.545
8.28,-1.28,-0.545
8.28,-0.96,-0.545
8.28,-0.64,-0.545
8.28,-0.32,-0.545
8.28,0,-0.545
8.28,0.32,-0.545
8.28,0.64,-0.545
8.28,0.96,-0.545
8.28,1.28,-0.545
8.28,1.6,-0.545
8.28,1.92,-0.545
8.28,2.24,-0.545
8.28,2.56,-0.545
8.28,2.88,-0.545
8.28,3.2,-0.545
8.28,3.52,-0.545
8.28,3.84,-0.545
8.28,4.16,-0.545
8.28,4.48,-0.545
8.28,4.8,-0.545
8.28,5.12,-0.545
8.28,5.44,-0.545
8.28,5.76,-0.545
8.28,6.08,-0.545
8.28,6.4,-0.545
8.28,6.72,-0.545
8.28,7.04,-0.545
8.28,7.36,-0.545
8.28,7.68,-0.545
8.28,8,-0.545
8.28,8.32,-0.545
8.28,8.64,-0.545
8.28,8.96,-0.545
8.28,9.28,-0.545
8.28,9.6,-0.545
8.28,9.92,-0.545
8.28,10.24,-0.545
8.28,10.56,-0.545
8.28,10.88,-0.545
8.28,11.2,-0.545
8.28,11.52,-0.545
8.28,11.84,-0.545
8.28,12.16,-0.545
8.28,12.48,-0.545
8.28,12.8,-0.545
8.28,13.12,-0.545
8.28,13.44,-0.545
8.28,13.76,-0.545
8.28,14.08,-0.545
8.28,14.4,-0.545
8.28,14.72,-0.545
8.28,15.04,-0.545
8.28,15.36,-0.545
8.28,15.68,-0.545
8.28,16,-0.545
8.6,-16,-0.128
8.6,-15.68,-0.128
8.6,-15.36,-0.128
8.6,-15.04,-0.129
8.6,-14.72,-0.129
8.6,-14.4,-0.129
8.6,-14.08,-0.129
8.6,-13.76,-0.129
8.6,-13.44,-0.129
8.6,-13.12,-0.129
8.6,-12.8,-0.128
8.6,-12.48,-0.128
8.6,-12.16,-0.128
8.6,-11.84,-0.129
8.6,-11.52,-0.129
8.6,-11.2,-0.129
8.6,-10.88,-0.129
8.6,-10.56,-0.129
8.6,-10.24,-0.129
8.6,-9.92,-0.129
8.6,-9.6,-0.128
8.6,-9.28,-0.128
8.6,-8.96,-0.129
8.6,-8.64,-0.129
8.6,-8.32,-0.129
8.6,-8,-0.129
8.6,-7.68,-0.129
8.6,-7.36,-0.129
8.6,-7.04,-0.129
8.6,-6.72,-0.128
8.6,-6.4,-0.128
8.6,-6.08,-0.128
8.6,-5.76,-0.129
8.6,-5.44,-0.129
8.6,-5.12,-0.129
8.6,-4.8,-0.129
8.6,-4.48,-0.129
8.6,-4.16,-0.129
8.6,-3.84,-0.129
8.6,-3.52,-0.128
8.6,-3.2,-0.128
8.6,-2.88,-0.128
8.6,-2.56,-0.129
8.6,-2.24,-0.129
8.6,-1.92,-0.129
8.6,-1.6,-0.129
8.6,-1.28,-0.129
8.6,-0.96,-0.129
8.6,-0.64,-0.129
8.6,-0.32,-0.128
8.6,0,-0.128
8.6,0.32,-0.128
8.6,0.64,-0.129
8.6,0.96,-0.129
8.6,1.28,-0.129
8.6,1.6,-0.129
8.6,1.92,-0.129
8.6,2.24,-0.129
8.6,2.56,-0.129
8.6,2.88,-0.128
8.6,3.2,-0.128
8.6,3.52,-0.128
8.6,3.84,-0.129
8.6,4.16,-0.129
8.6,4.48,-0.129
8.6,4.8,-0.129
8.6,5.12,-0.129
8.6,5.44,-0.129
8.6,5.76,-0.129
8.6,6.08,-0.128
8.6,6.4,-0.128
8.6,6.72,-0.128
8.6,7.04,-0.129
8.6,7.36,-0.129
8.6,7.68,-0.129
8.6,8,-0.129
8.6,8.32,-0.129
8.6,8.64,-0.129
8.6,8.96,-0.129
8.6,9.28,-0.128
8.6,9.6,-0.128
8.6,9.92,-0.129
8.6,10.24,-0.129
8.6,10.56,-0.129
8.6,10.88,-0.129
8.6,11.2,-0.129
8.6,11.52,-0.129
8.6,11.84,-0.129
8.6,12.16,-0.128
8.6,12.48,-0.128
8.6,12.8,-0.128
8.6,13.12,-0.129
8.6,13.44,-0.129
8.6,13.76,-0.129
8.6,14.08,-0.129
8.6,14.4,-0.129
8.6,14.72,-0.129
8.6,15.04,-0.129
8.6,15.36,-0.128
8.6,15.68,-0.128
8.6,16,-0.128
8.92,-16,0.288
8.92,-15.68,0.288
8.92,-15.36,0.288
8.92,-15.04,0.288
8.92,-14.72,0.288
8.92,-14.4,0.288
8.92,-14.08,0.288
8.92,-13.76,0.288
8.92,-13.44,0.288
8.92,-13.12,0.288
8.92,-12.8,0.288
8.92,-12.48,0.288
8.92,-12.16,0.288
8.92,-11.84,0.288
8.92,-11.52,0.288
8.92,-11.2,0.288
8.92,-10.88,0.288
8.92,-10.56,0.288
8.92,-10.24,0.288
8.92,-9.92,0.288
8.92,-9.6,0.288
8.92,-9.28,0.288
8.92,-8.96,0.288
8.92,-8.64,0.288
8.92,-8.32,0.288
8.92,-8,0.288
8.92,-7.68,0.288
8.92,-7.36,0.288
8.92,-7.04,0.288
8.92,-6.72,0.288
8.92,-6.4,0.288
8.92,-6.08,0.288
8.92,-5.76,0.288
8.92,-5.44,0.288
8.92,-5.12,0.288
8.92,-4.8,0.288
8.92,-4.48,0.288
8.92,-4.16,0.288
8.92,-3.84,0.288
8.92,-3.52,0.288
8.92,-3.2,0.288
8.92,-2.88,0.288
8.92,-2.56,0.288
8.92,-2.24,0.288
8.92,-1.92,0.288
8.92,-1.6,0.288
8.92,-1.28,0.288
8.92,-0.96,0.288
8.92,-0.64,0.288
8.92,-0.32,0.288
8.92,0,0.288
8.92,0.32,0.288
8.92,0.64,0.288
8.92,0.96,0.288
8.92,1.28,0.288
8.92,1.6,0.288
8.92,1.92,0.288
8.92,2.24,0.288
8.92,2.56,0.288
8.92,2.88,0.288
8.92,3.2,0.288
8.92,3.52,0.288
8.92,3.84,0.288
8.92,4.16,0.288
8.92,4.48,0.288
8.92,4.8,0.288
8.92,5.12,0.288
8.92,5.44,0.288
8.92,5.76,0.288
8.92,6.08,0.288
8.92,6.4,0.288
8.92,6.72,0.288
8.92,7.04,0.288
8.92,7.36,0.288
8.92,7.68,0.288
8.92,8,0.288
8.92,8.32,0.288
8.92,8.64,0.288
8.92,8.96,0.288
8.92,9.28,0.288
8.92,9.6,0.288
8.92,9.92,0.288
8.92,10.24,0.288
8.92,10.56,0.288
8.92,10.88,0.288
8.92,11.2,0.288
8.92,11.52,0.288
8.92,11.84,0.288
8.92,12.16,0.288
8.92,12.48,0.288
8.92,12.8,0.288
8.92,13.12,0.288
8.92,13.44,0.288
8.92,13.76,0.288
8.92,14.08,0.288
8.92,14.4,0.288
8.92,14.72,0.288
8.92,15.04,0.288
8.92,15.36,0.288
8.92,15.68,0.288
8.92,16,0.288
9.24,-16,0.705
9.24,-15.68,0.706
9.24,-15.36,0.705
9.24,-15.04,0.705
9.24,-14.72,0.705
9.24,-14.4,0.705
9.24,-14.08,0.705
9.24,-13.76,0.705
9.24,-13.44,0.705
9.24,-13.12,0.705
9.24,-12.8,0.706
9.24,-12.48,0.706
9.24,-12.16,0.705
9.24,-11.84,0.705
9.24,-11.52,0.705
9.24,-11.2,0.705
9.24,-10.88,0.705
9.24,-10.56,0.705
9.24,-10.24,0.705
9.24,-9.92,0.705
9.24,-9.6,0.706
9.24,-9.28,0.706
9.24,-8.96,0.705
9.24,-8.64,0.705
9.24,-8.32,0.705
9.24,-8,0.705
9.24,-7.68,0.705
9.24,-7.36,0.705
9.24,-7.04,0.705
9.24,-6.72,0.705
9.24,-6.4,0.706
9.24,-6.08,0.706
9.24,-5.76,0.705
9.24,-5.44,0.705
9.24,-5.12,0.705
9.24,-4.8,0.705
9.24,-4.48,0.705
9.24,-4.16,0.705
9.24,-3.84,0.705
9.24,-3.52,0.705
9.24,-3.2,0.706
9.24,-2.88,0.705
9.24,-2.56,0.705
9.24,-2.24,0.705
9.24,-1.92,0.705
9.24,-1.6,0.705
9.24,-1.28,0.705
9.24,-0.96,0.705
9.24,-0.64,0.705
9.24,-0.32,0.705
9.24,0,0.706
9.24,0.32,0.705
9.24,0.64,0.705
9.24,0.96,0.705
9.24,1.28,0.705
9.24,1.6,0.705
9.24,1.92,0.705
9.24,2.24,0.705
9.24,2.56,0.705
9.24,2.88,0.705
9.24,3.2,0.706
9.24,3.52,0.705
9.24,3.84,0.705
9.24,4.16,0.705
9.24,4.48,0.705
9.24,4.8,0.705
9.24,5.12,0.705
9.24,5.44,0.705
9.24,5.76,0.705
9.24,6.08,0.706
9.24,6.4,0.706
9.24,6.72,0.705
9.24,7.04,0.705
9.24,7.36,0.705
9.24,7.68,0.705
9.24,8,0.705
9.24,8.32,0.705
9.24,8.64,0.705
9.24,8.96,0.705
9.24,9.28,0.706
9.24,9.6,0.706
9.24,9.92,0.705
9.24,10.24,0.705
9.24,10.56,0.705
9.24,10.88,0.705
9.24,11.2,0.705
9.24,11.52,0.705
9.24,11.84,0.705
9.24,12.16,0.705
9.24,12.48,0.706
9.24,12.8,0.706
9.24,13.12,0.705
9.24,13.44,0.705
9.24,13.76,0.705
9.24,14.08,0.705
9.24,14.4,0.705
9.24,14.72,0.705
9.24,15.04,0.705
9.24,15.36,0.705
9.24,15.68,0.706
9.24,16,0.705
9.56,-16,1.123
9.56,-15.68,1.123
9.56,-15.36,1.123
9.56,-15.04,1.122
9.56,-14.72,1.122
9.56,-14.4,1.122
9.56,-14.08,1.122
9.56,-13.76,1.122
9.56,-13.44,1.122
9.56,-13.12,1.122
9.56,-12.8,1.123
9.56,-12.48,1.123
9.56,-12.16,1.123
9.56,-11.84,1.122
9.56,-11.52,1.122
9.56,-11.2,1.122
9.56,-10.88,1.122
9.56,-10.56,1.122
9.56,-10.24,1.122
9.56,-9.92,1.122
9.56,-9.6,1.123
9.56,-9.28,1.123
9.56,-8.96,1.122
9.56,-8.64,1.122
9.56,-8.32,1.122
9.56,-8,1.122
9.56,-7.68,1.122
9.56,-7.36,1.122
9.56,-7.04,1.122
9.56,-6.72,1.122
9.56,-6.4,1.123
9.56,-6.08,1.123
9.56,-5.76,1.122
9.56,-5.44,1.122
9.56,-5.12,1.122
9.56,-4.8,1.122
9.56,-4.48,1.122
9.56,-4.16,1.122
9.56,-3.84,1.122
9.56,-3.52,1.123
9.56,-3.2,1.123
9.56,-2.88,1.123
9.56,-2.56,1.122
9.56,-2.24,1.122
9.56,-1.92,1.122
9.56,-1.6,1.122
9.56,-1.28,1.122
9.56,-0.96,1.122
9.56,-0.64,1.122
9.56,-0.32,1.123
9.56,0,1.123
9.56,0.32,1.123
9.56,0.64,1.122
9.56,0.96,1.122
9.56,1.28,1.122
9.56,1.6,1.122
9.56,1.92,1.122
9.56,2.24,1.122
9.56,2.56,1.122
9.56,2.88,1.123
9.56,3.2,1.123
9.56,3.52,1.123
9.56,3.84,1.122
9.56,4.16,1.122
9.56,4.48,1.122
9.56,4.8,1.122
9.56,5.12,1.122
9.56,5.44,1.122
9.56,5.76,1.122
9.56,6.08,1.123
9.56,6.4,1.123
9.56,6.72,1.122
9.56,7.04,1.122
9.56,7.36,1.122
9.56,7.68,1.122
9.56,8,1.122
9.56,8.32,1.122
9.56,8.64,1.122
9.56,8.96,1.122
9.56,9.28,1.123
9.56,9.6,1.123
9.56,9.92,1.122
9.56,10.24,1.122
9.56,10.56,1.122
9.56,10.88,1.122
9.56,11.2,1.122
9.56,11.52,1.122
9.56,11.84,1.122
9.56,12.16,1.123
9.56,12.48,1.123
9.56,12.8,1.123
9.56,13.12,1.122
9.56,13.44,1.122
9.56,13.76,1.122
9.56,14.08,1.122
9.56,14.4,1.122
9.56,14.72,1.122
9.56,15.04,1.122
9.56,15.36,1.123
9.56,15.68,1.123
9.56,16,1.123
9.88,-16,1.54
9.88,-15.68,1.54
9.88,-15.36,1.54
9.88,-15.04,1.539
9.88,-14.72,1.539
9.88,-14.4,1.538
9.88,-14.08,1.538
9.88,-13.76,1.539
9.88,-13.44,1.539
9.88,-13.12,1.539
9.88,-12.8,1.54
9.88,-12.48,1.54
9.88,-12.16,1.54
9.88,-11.84,1.539
9.88,-11.52,1.539
9.88,-11.2,1.538
9.88,-10.88,1.538
9.88,-10.56,1.539
9.88,-10.24,1.539
9.88,-9.92,1.54
9.88,-9.6,1.54
9.88,-9.28,1.54
9.88,-8.96,1.54
9.88,-8.64,1.539
9.88,-8.32,1.539
9.88,-8,1.538
9.88,-7.68,1.538
9.88,-7.36,1.539
9.88,-7.04,1.539
9.88,-6.72,1.54
9.88,-6.4,1.54
9.88,-6.08,1.54
9.88,-5.76,1.54
9.88,-5.44,1.539
9.88,-5.12,1.539
9.88,-4.8,1.538
9.88,-4.48,1.538
9.88,-4.16,1.539
9.88,-3.84,1.539
9.88,-3.52,1.54
9.88,-3.2,1.54
9.88,-2.88,1.54
9.88,-2.56,1.539
9.88,-2.24,1.539
9.88,-1.92,1.539
9.88,-1.6,1.538
9.88,-1.28,1.539
9.88,-0.96,1.539
9.88,-0.64,1.539
9.88,-0.32,1.54
9.88,0,1.54
9.88,0.32,1.54
9.88,0.64,1.539
9.88,0.96,1.539
9.88,1.28,1.539
9.88,1.6,1.538
9.88,1.92,1.539
9.88,2.24,1.539
9.88,2.56,1.539
9.88,2.88,1.54
9.88,3.2,1.54
9.88,3.52,1.54
9.88,3.84,1.539
9.88,4.16,1.539
9.88,4.48,1.538
9.88,4.8,1.538
9.88,5.12,1.539
9.88,5.44,1.539
9.88,5.76,1.54
9.88,6.08,1.54
9.88,6.4,1.54
9.88,6.72,1.54
9.88,7.04,1.539
9.88,7.36,1.539
9.88,7.68,1.538
9.88,8,1.538
9.88,8.32,1.539
9.88,8.64,1.539
9.88,8.96,1.54
9.88,9.28,1.54
9.88,9.6,1.54
9.88,9.92,1.54
9.88,10.24,1.539
9.88,10.56,1.539
9.88,10.88,1.538
9.88,11.2,1.538
9.88,11.52,1.539
9.88,11.84,1.539
9.88,12.16,1.54
9.88,12.48,1.54
9.88,12.8,1.54
9.88,13.12,1.539
9.88,13.44,1.539
9.88,13.76,1.539
9.88,14.08,1.538
9.88,14.4,1.538
9.88,14.72,1.539
9.88,15.04,1.539
9.88,15.36,1.54
9.88,15.68,1.54
9.88,16,1.54
10.2,-16,1.957
10.2,-15.68,1.958
10.2,-15.36,1.957
10.2,-15.04,1.956
10.2,-14.72,1.956
10.2,-14.4,1.955
10.2,-14.08,1.955
10.2,-13.76,1.955
10.2,-13.44,1.956
10.2,-13.12,1.957
10.2,-12.8,1.957
10.2,-12.48,1.958
10.2,-12.16,1.957
10.2,-11.84,1.956
10.2,-11.52,1.955
10.2,-11.2,1.955
10.2,-10.88,1.955
10.2,-10.56,1.955
10.2,-10.24,1.956
10.2,-9.92,1.957
10.2,-9.6,1.957
10.2,-9.28,1.957
10.2,-8.96,1.957
10.2,-8.64,1.956
10.2,-8.32,1.955
10.2,-8,1.955
10.2,-7.68,1.955
10.2,-7.36,1.955
10.2,-7.04,1.956
10.2,-6.72,1.957
10.2,-6.4,1.957
10.2,-6.08,1.957
10.2,-5.76,1.957
10.2,-5.44,1.956
10.2,-5.12,1.955
10.2,-4.8,1.955
10.2,-4.48,1.955
10.2,-4.16,1.955
10.2,-3.84,1.956
10.2,-3.52,1.957
10.2,-3.2,1.958
10.2,-2.88,1.957
10.2,-2.56,1.957
10.2,-2.24,1.956
10.2,-1.92,1.955
10.2,-1.6,1.955
10.2,-1.28,1.955
10.2,-0.96,1.956
10.2,-0.64,1.956
10.2,-0.32,1.957
10.2,0,1.958
10.2,0.32,1.957
10.2,0.64,1.956
10.2,0.96,1.956
10.2,1.28,1.955
10.2,1.6,1.955
10.2,1.92,1.955
10.2,2.24,1.956
10.2,2.56,1.957
10.2,2.88,1.957
10.2,3.2,1.958
10.2,3.52,1.957
10.2,3.84,1.956
10.2,4.16,1.955
10.2,4.48,1.955
10.2,4.8,1.955
10.2,5.12,1.955
10.2,5.44,1.956
10.2,5.76,1.957
10.2,6.08,1.957
10.2,6.4,1.957
10.2,6.72,1.957
10.2,7.04,1.956
10.2,7.36,1.955
10.2,7.68,1.955
10.2,8,1.955
10.2,8.32,1.955
10.2,8.64,1.956
10.2,8.96,1.957
10.2,9.28,1.957
10.2,9.6,1.957
10.2,9.92,1.957
10.2,10.24,1.956
10.2,10.56,1.955
10.2,10.88,1.955
10.2,11.2,1.955
10.2,11.52,1.955
10.2,11.84,1.956
10.2,12.16,1.957
10.2,12.48,1.958
10.2,12.8,1.957
10.2,13.12,1.957
10.2,13.44,1.956
10.2,13.76,1.955
10.2,14.08,1.955
10.2,14.4,1.955
10.2,14.72,1.956
10.2,15.04,1.956
10.2,15.36,1.957
10.2,15.68,1.958
10.2,16,1.957
10.52,-16,2.375
10.52,-15.68,2.376
10.52,-15.36,2.375
10.52,-15.04,2.374
10.52,-14.72,2.372
10.52,-14.4,2.371
10.52,-14.08,2.37
10.52,-13.76,2.371
10.52,-13.44,2.373
10.52,-13.12,2.374
10.52,-12.8,2.375
10.52,-12.48,2.376
10.52,-12.16,2.375
10.52,-11.84,2.373
10.52,-11.52,2.372
10.52,-11.2,2.37
10.52,-10.88,2.37
10.52,-10.56,2.371
10.52,-10.24,2.373
10.52,-9.92,2.375
10.52,-9.6,2.376
10.52,-9.28,2.376
10.52,-8.96,2.375
10.52,-8.64,2.373
10.52,-8.32,2.371
10.52,-8,2.37
10.52,-7.68,2.37
10.52,-7.36,2.371
10.52,-7.04,2.373
10.52,-6.72,2.375
10.52,-6.4,2.376
10.52,-6.08,2.376
10.52,-5.76,2.374
10.52,-5.44,2.373
10.52,-5.12,2.371
10.52,-4.8,2.37
10.52,-4.48,2.371
10.52,-4.16,2.372
10.52,-3.84,2.373
10.52,-3.52,2.375
10.52,-3.2,2.376
10.52,-2.88,2.375
10.52,-2.56,2.374
10.52,-2.24,2.372
10.52,-1.92,2.371
10.52,-1.6,2.37
10.52,-1.28,2.371
10.52,-0.96,2.372
10.52,-0.64,2.374
10.52,-0.32,2.375
10.52,0,2.376
10.52,0.32,2.375
10.52,0.64,2.374
10.52,0.96,2.372
10.52,1.28,2.371
10.52,1.6,2.37
10.52,1.92,2.371
10.52,2.24,2.372
10.52,2.56,2.374
10.52,2.88,2.375
10.52,3.2,2.376
10.52,3.52,2.375
10.52,3.84,2.373
10.52,4.16,2.372
10.52,4.48,2.371
10.52,4.8,2.37
10.52,5.12,2.371
10.52,5.44,2.373
10.52,5.76,2.374
10.52,6.08,2.376
10.52,6.4,2.376
10.52,6.72,2.375
10.52,7.04,2.373
10.52,7.36,2.371
10.52,7.68,2.37
10.52,8,2.37
10.52,8.32,2.371
10.52,8.64,2.373
10.52,8.96,2.375
10.52,9.28,2.376
10.52,9.6,2.376
10.52,9.92,2.375
10.52,10.24,2.373
10.52,10.56,2.371
10.52,10.88,2.37
10.52,11.2,2.37
10.52,11.52,2.372
10.52,11.84,2.373
10.52,12.16,2.375
10.52,12.48,2.376
10.52,12.8,2.375
10.52,13.12,2.374
10.52,13.44,2.373
10.52,13.76,2.371
10.52,14.08,2.37
10.52,14.4,2.371
10.52,14.72,2.372
10.52,15.04,2.374
10.52,15.36,2.375
10.52,15.68,2.376
10.52,16,2.375
10.84,-16,2.794
10.84,-15.68,2.795
10.84,-15.36,2.794
10.84,-15.04,2.791
10.84,-14.72,2.788
10.84,-14.4,2.785
10.84,-14.08,2.785
10.84,-13.76,2.786
10.84,-13.44,2.789
10.84,-13.12,2.792
10.84,-12.8,2.795
10.84,-12.48,2.795
10.84,-12.16,2.794
10.84,-11.84,2.791
10.84,-11.52,2.787
10.84,-11.2,2.785
10.84,-10.88,2.785
10.84,-10.56,2.787
10.84,-10.24,2.79
10.84,-9.92,2.793
10.84,-9.6,2.795
10.84,-9.28,2.795
10.84,-8.96,2.793
10.84,-8.64,2.79
10.84,-8.32,2.787
10.84,-8,2.785
10.84,-7.68,2.785
10.84,-7.36,2.787
10.84,-7.04,2.79
10.84,-6.72,2.793
10.84,-6.4,2.795
10.84,-6.08,2.795
10.84,-5.76,2.793
10.84,-5.44,2.789
10.84,-5.12,2.786
10.84,-4.8,2.785
10.84,-4.48,2.785
10.84,-4.16,2.788
10.84,-3.84,2.791
10.84,-3.52,2.794
10.84,-3.2,2.795
10.84,-2.88,2.794
10.84,-2.56,2.792
10.84,-2.24,2.789
10.84,-1.92,2.786
10.84,-1.6,2.785
10.84,-1.28,2.786
10.84,-0.96,2.788
10.84,-0.64,2.791
10.84,-0.32,2.794
10.84,0,2.795
10.84,0.32,2.794
10.84,0.64,2.791
10.84,0.96,2.788
10.84,1.28,2.786
10.84,1.6,2.785
10.84,1.92,2.786
10.84,2.24,2.789
10.84,2.56,2.792
10.84,2.88,2.794
10.84,3.2,2.795
10.84,3.52,2.794
10.84,3.84,2.791
10.84,4.16,2.788
10.84,4.48,2.785
10.84,4.8,2.785
10.84,5.12,2.786
10.84,5.44,2.789
10.84,5.76,2.793
10.84,6.08,2.795
10.84,6.4,2.795
10.84,6.72,2.793
10.84,7.04,2.79
10.84,7.36,2.787
10.84,7.68,2.785
10.84,8,2.785
10.84,8.32,2.787
10.84,8.64,2.79
10.84,8.96,2.793
10.84,9.28,2.795
10.84,9.6,2.795
10.84,9.92,2.793
10.84,10.24,2.79
10.84,10.56,2.787
10.84,10.88,2.785
10.84,11.2,2.785
10.84,11.52,2.787
10.84,11.84,2.791
10.84,12.16,2.794
10.84,12.48,2.795
10.84,12.8,2.795
10.84,13.12,2.792
10.84,13.44,2.789
10.84,13.76,2.786
10.84,14.08,2.785
10.84,14.4,2.785
10.84,14.72,2.788
10.84,15.04,2.791
10.84,15.36,2.794
10.84,15.68,2.795
10.84,16,2.794
11.16,-16,3.215
11.16,-15.68,3.217
11.16,-15.36,3.215
11.16,-15.04,3.209
11.16,-14.72,3.203
11.16,-14.4,3.198
11.16,-14.08,3.197
11.16,-13.76,3.2
11.16,-13.44,3.205
11.16,-13.12,3.211
11.16,-12.8,3.216
11.16,-12.48,3.217
11.16,-12.16,3.214
11.16,-11.84,3.208
11.16,-11.52,3.202
11.16,-11.2,3.198
11.16,-10.88,3.197
11.16,-10.56,3.2
11.16,-10.24,3.206
11.16,-9.92,3.212
11.16,-9.6,3.216
11.16,-9.28,3.216
11.16,-8.96,3.213
11.16,-8.64,3.207
11.16,-8.32,3.201
11.16,-8,3.197
11.16,-7.68,3.198
11.16,-7.36,3.201
11.16,-7.04,3.207
11.16,-6.72,3.213
11.16,-6.4,3.217
11.16,-6.08,3.216
11.16,-5.76,3.212
11.16,-5.44,3.206
11.16,-5.12,3.2
11.16,-4.8,3.197
11.16,-4.48,3.198
11.16,-4.16,3.202
11.16,-3.84,3.208
11.16,-3.52,3.214
11.16,-3.2,3.217
11.16,-2.88,3.216
11.16,-2.56,3.211
11.16,-2.24,3.204
11.16,-1.92,3.199
11.16,-1.6,3.197
11.16,-1.28,3.199
11.16,-0.96,3.203
11.16,-0.64,3.21
11.16,-0.32,3.215
11.16,0,3.217
11.16,0.32,3.215
11.16,0.64,3.21
11.16,0.96,3.203
11.16,1.28,3.199
11.16,1.6,3.197
11.16,1.92,3.199
11.16,2.24,3.204
11.16,2.56,3.211
11.16,2.88,3.216
11.16,3.2,3.217
11.16,3.52,3.214
11.16,3.84,3.208
11.16,4.16,3.202
11.16,4.48,3.198
11.16,4.8,3.197
11.16,5.12,3.2
11.16,5.44,3.206
11.16,5.76,3.212
11.16,6.08,3.216
11.16,6.4,3.217
11.16,6.72,3.213
11.16,7.04,3.207
11.16,7.36,3.201
11.16,7.68,3.198
11.16,8,3.197
11.16,8.32,3.201
11.16,8.64,3.207
11.16,8.96,3.213
11.16,9.28,3.216
11.16,9.6,3.216
11.16,9.92,3.212
11.16,10.24,3.206
11.16,10.56,3.2
11.16,10.88,3.197
11.16,11.2,3.198
11.16,11.52,3.202
11.16,11.84,3.208
11.16,12.16,3.214
11.16,12.48,3.217
11.16,12.8,3.216
11.16,13.12,3.211
11.16,13.44,3.205
11.16,13.76,3.2
11.16,14.08,3.197
11.16,14.4,3.198
11.16,14.72,3.203
11.16,15.04,3.209
11.16,15.36,3.215
11.16,15.68,3.217
11.16,16,3.215
11.48,-16,3.64
11.48,-15.68,3.643
11.48,-15.36,3.638
11.48,-15.04,3.628
11.48,-14.72,3.616
11.48,-14.4,3.608
11.48,-14.08,3.605
11.48,-13.76,3.61
11.48,-13.44,3.62
11.48,-13.12,3.632
11.48,-12.8,3.641
11.48,-12.48,3.643
11.48,-12.16,3.637
11.48,-11.84,3.626
11.48,-11.52,3.614
11.48,-11.2,3.607
11.48,-10.88,3.606
11.48,-10.56,3.612
11.48,-10.24,3.622
11.48,-9.92,3.634
11.48,-9.6,3.642
11.48,-9.28,3.642
11.48,-8.96,3.635
11.48,-8.64,3.623
11.48,-8.32,3.612
11.48,-8,3.606
11.48,-7.68,3.606
11.48,-7.36,3.613
11.48,-7.04,3.624
11.48,-6.72,3.636
11.48,-6.4,3.643
11.48,-6.08,3.641
11.48,-5.76,3.633
11.48,-5.44,3.621
11.48,-5.12,3.611
11.48,-4.8,3.606
11.48,-4.48,3.607
11.48,-4.16,3.615
11.48,-3.84,3.627
11.48,-3.52,3.638
11.48,-3.2,3.643
11.48,-2.88,3.64
11.48,-2.56,3.631
11.48,-2.24,3.619
11.48,-1.92,3.609
11.48,-1.6,3.605
11.48,-1.28,3.608
11.48,-0.96,3.617
11.48,-0.64,3.629
11.48,-0.32,3.639
11.48,0,3.643
11.48,0.32,3.639
11.48,0.64,3.629
11.48,0.96,3.617
11.48,1.28,3.608
11.48,1.6,3.605
11.48,1.92,3.609
11.48,2.24,3.619
11.48,2.56,3.631
11.48,2.88,3.64
11.48,3.2,3.643
11.48,3.52,3.638
11.48,3.84,3.627
11.48,4.16,3.615
11.48,4.48,3.607
11.48,4.8,3.606
11.48,5.12,3.611
11.48,5.44,3.621
11.48,5.76,3.633
11.48,6.08,3.641
11.48,6.4,3.643
11.48,6.72,3.636
11.48,7.04,3.624
11.48,7.36,3.613
11.48,7.68,3.606
11.48,8,3.606
11.48,8.32,3.612
11.48,8.64,3.623
11.48,8.96,3.635
11.48,9.28,3.642
11.48,9.6,3.642
11.48,9.92,3.634
11.48,10.24,3.622
11.48,10.56,3.612
11.48,10.88,3.606
11.48,11.2,3.607
11.48,11.52,3.614
11.48,11.84,3.626
11.48,12.16,3.637
11.48,12.48,3.643
11.48,12.8,3.641
11.48,13.12,3.632
11.48,13.44,3.62
11.48,13.76,3.61
11.48,14.08,3.605
11.48,14.4,3.608
11.48,14.72,3.616
11.48,15.04,3.628
11.48,15.36,3.638
11.48,15.68,3.643
11.48,16,3.64
11.8,-16,4.071
11.8,-15.68,4.078
11.8,-15.36,4.068
11.8,-15.04,4.048
11.8,-14.72,4.026
11.8,-14.4,4.01
11.8,-14.08,4.006
11.8,-13.76,4.015
11.8,-13.44,4.033
11.8,-13.12,4.056
11.8,-12.8,4.074
11.8,-12.48,4.077
11.8,-12.16,4.065
11.8,-11.84,4.043
11.8,-11.52,4.022
11.8,-11.2,4.009
11.8,-10.88,4.007
11.8,-10.56,4.017
11.8,-10.24,4.037
11.8,-9.92,4.06
11.8,-9.6,4.075
11.8,-9.28,4.076
11.8,-8.96,4.062
11.8,-8.64,4.039
11.8,-8.32,4.019
11.8,-8,4.008
11.8,-7.68,4.008
11.8,-7.36,4.02
11.8,-7.04,4.041
11.8,-6.72,4.063
11.8,-6.4,4.077
11.8,-6.08,4.075
11.8,-5.76,4.058
11.8,-5.44,4.035
11.8,-5.12,4.016
11.8,-4.8,4.007
11.8,-4.48,4.01
11.8,-4.16,4.024
11.8,-3.84,4.045
11.8,-3.52,4.067
11.8,-3.2,4.078
11.8,-2.88,4.072
11.8,-2.56,4.054
11.8,-2.24,4.031
11.8,-1.92,4.014
11.8,-1.6,4.006
11.8,-1.28,4.011
11.8,-0.96,4.027
11.8,-0.64,4.05
11.8,-0.32,4.07
11.8,0,4.078
11.8,0.32,4.07
11.8,0.64,4.05
11.8,0.96,4.027
11.8,1.28,4.011
11.8,1.6,4.006
11.8,1.92,4.014
11.8,2.24,4.031
11.8,2.56,4.054
11.8,2.88,4.072
11.8,3.2,4.078
11.8,3.52,4.067
11.8,3.84,4.045
11.8,4.16,4.024
11.8,4.48,4.01
11.8,4.8,4.007
11.8,5.12,4.016
11.8,5.44,4.035
11.8,5.76,4.058
11.8,6.08,4.075
11.8,6.4,4.077
11.8,6.72,4.063
11.8,7.04,4.041
11.8,7.36,4.02
11.8,7.68,4.008
11.8,8,4.008
11.8,8.32,4.019
11.8,8.64,4.039
11.8,8.96,4.062
11.8,9.28,4.076
11.8,9.6,4.075
11.8,9.92,4.06
11.8,10.24,4.037
11.8,10.56,4.017
11.8,10.88,4.007
11.8,11.2,4.009
11.8,11.52,4.022
11.8,11.84,4.043
11.8,12.16,4.065
11.8,12.48,4.077
11.8,12.8,4.074
11.8,13.12,4.056
11.8,13.44,4.033
11.8,13.76,4.015
11.8,14.08,4.006
11.8,14.4,4.01
11.8,14.72,4.026
11.8,15.04,4.048
11.8,15.36,4.068
11.8,15.68,4.078
11.8,16,4.071
12.12,-16,4.516
12.12,-15.68,4.531
12.12,-15.36,4.51
12.12,-15.04,4.468
12.12,-14.72,4.428
12.12,-14.4,4.402
12.12,-14.08,4.395
12.12,-13.76,4.409
12.12,-13.44,4.441
12.12,-13.12,4.484
12.12,-12.8,4.521
12.12,-12.48,4.53
12.12,-12.16,4.504
12.12,-11.84,4.46
12.12,-11.52,4.422
12.12,-11.2,4.399
12.12,-10.88,4.396
12.12,-10.56,4.413
12.12,-10.24,4.448
12.12,-9.92,4.492
12.12,-9.6,4.526
12.12,-9.28,4.527
12.12,-8.96,4.496
12.12,-8.64,4.452
12.12,-8.32,4.416
12.12,-8,4.397
12.12,-7.68,4.398
12.12,-7.36,4.419
12.12,-7.04,4.456
12.12,-6.72,4.5
12.12,-6.4,4.529
12.12,-6.08,4.524
12.12,-5.76,4.488
12.12,-5.44,4.445
12.12,-5.12,4.411
12.12,-4.8,4.395
12.12,-4.48,4.4
12.12,-4.16,4.424
12.12,-3.84,4.464
12.12,-3.52,4.507
12.12,-3.2,4.531
12.12,-2.88,4.519
12.12,-2.56,4.48
12.12,-2.24,4.438
12.12,-1.92,4.407
12.12,-1.6,4.395
12.12,-1.28,4.403
12.12,-0.96,4.431
12.12,-0.64,4.472
12.12,-0.32,4.513
12.12,0,4.531
12.12,0.32,4.513
12.12,0.64,4.472
12.12,0.96,4.431
12.12,1.28,4.403
12.12,1.6,4.395
12.12,1.92,4.407
12.12,2.24,4.438
12.12,2.56,4.48
12.12,2.88,4.519
12.12,3.2,4.531
12.12,3.52,4.507
12.12,3.84,4.464
12.12,4.16,4.424
12.12,4.48,4.4
12.12,4.8,4.395
12.12,5.12,4.411
12.12,5.44,4.445
12.12,5.76,4.488
12.12,6.08,4.524
12.12,6.4,4.529
12.12,6.72,4.5
12.12,7.04,4.456
12.12,7.36,4.419
12.12,7.68,4.398
12.12,8,4.397
12.12,8.32,4.416
12.12,8.64,4.452
12.12,8.96,4.496
12.12,9.28,4.527
12.12,9.6,4.526
12.12,9.92,4.492
12.12,10.24,4.448
12.12,10.56,4.413
12.12,10.88,4.396
12.12,11.2,4.399
12.12,11.52,4.422
12.12,11.84,4.46
12.12,12.16,4.504
12.12,12.48,4.53
12.12,12.8,4.521
12.12,13.12,4.484
12.12,13.44,4.441
12.12,13.76,4.409
12.12,14.08,4.395
12.12,14.4,4.402
12.12,14.72,4.428
12.12,15.04,4.468
12.12,15.36,4.51
12.12,15.68,4.531
12.12,16,4.516
12.44,-16,4.988
12.44,-15.68,5.027
12.44,-15.36,4.974
12.44,-15.04,4.886
12.44,-14.72,4.814
12.44,-14.4,4.772
12.44,-14.08,4.762
12.44,-13.76,4.784
12.44,-13.44,4.836
12.44,-13.12,4.917
12.44,-12.8,5.001
12.44,-12.48,5.023
12.44,-12.16,4.958
12.44,-11.84,4.871
12.44,-11.52,4.804
12.44,-11.2,4.768
12.44,-10.88,4.764
12.44,-10.56,4.791
12.44,-10.24,4.849
12.44,-9.92,4.933
12.44,-9.6,5.012
12.44,-9.28,5.017
12.44,-8.96,4.942
12.44,-8.64,4.856
12.44,-8.32,4.795
12.44,-8,4.765
12.44,-7.68,4.766
12.44,-7.36,4.799
12.44,-7.04,4.863
12.44,-6.72,4.95
12.44,-6.4,5.02
12.44,-6.08,5.007
12.44,-5.76,4.925
12.44,-5.44,4.843
12.44,-5.12,4.787
12.44,-4.8,4.763
12.44,-4.48,4.77
12.44,-4.16,4.809
12.44,-3.84,4.878
12.44,-3.52,4.966
12.44,-3.2,5.025
12.44,-2.88,4.995
12.44,-2.56,4.909
12.44,-2.24,4.831
12.44,-1.92,4.781
12.44,-1.6,4.762
12.44,-1.28,4.775
12.44,-0.96,4.819
12.44,-0.64,4.893
12.44,-0.32,4.981
12.44,0,5.027
12.44,0.32,4.981
12.44,0.64,4.893
12.44,0.96,4.819
12.44,1.28,4.775
12.44,1.6,4.762
12.44,1.92,4.781
12.44,2.24,4.831
12.44,2.56,4.909
12.44,2.88,4.995
12.44,3.2,5.025
12.44,3.52,4.966
12.44,3.84,4.878
12.44,4.16,4.809
12.44,4.48,4.77
12.44,4.8,4.763
12.44,5.12,4.787
12.44,5.44,4.843
12.44,5.76,4.925
12.44,6.08,5.007
12.44,6.4,5.02
12.44,6.72,4.95
12.44,7.04,4.863
12.44,7.36,4.799
12.44,7.68,4.766
12.44,8,4.765
12.44,8.32,4.795
12.44,8.64,4.856
12.44,8.96,4.942
12.44,9.28,5.017
12.44,9.6,5.012
12.44,9.92,4.933
12.44,10.24,4.849
12.44,10.56,4.791
12.44,10.88,4.764
12.44,11.2,4.768
12.44,11.52,4.804
12.44,11.84,4.871
12.44,12.16,4.958
12.44,12.48,5.023
12.44,12.8,5.001
12.44,13.12,4.917
12.44,13.44,4.836
12.44,13.76,4.784
12.44,14.08,4.762
12.44,14.4,4.772
12.44,14.72,4.814
12.44,15.04,4.886
12.44,15.36,4.974
12.44,15.68,5.027
12.44,16,4.988
12.76,-16,5.503
12.76,-15.68,5.648
12.76,-15.36,5.463
12.76,-15.04,5.28
12.76,-14.72,5.169
12.76,-14.4,5.112
12.76,-14.08,5.098
12.76,-13.76,5.127
12.76,-13.44,5.201
12.76,-13.12,5.336
12.76,-12.8,5.544
12.76,-12.48,5.632
12.76,-12.16,5.424
12.76,-11.84,5.255
12.76,-11.52,5.155
12.76,-11.2,5.106
12.76,-10.88,5.1
12.76,-10.56,5.137
12.76,-10.24,5.221
12.76,-9.92,5.369
12.76,-9.6,5.584
12.76,-9.28,5.603
12.76,-8.96,5.387
12.76,-8.64,5.232
12.76,-8.32,5.142
12.76,-8,5.102
12.76,-7.68,5.104
12.76,-7.36,5.148
12.76,-7.04,5.243
12.76,-6.72,5.405
12.76,-6.4,5.618
12.76,-6.08,5.565
12.76,-5.76,5.353
12.76,-5.44,5.211
12.76,-5.12,5.132
12.76,-4.8,5.099
12.76,-4.48,5.109
12.76,-4.16,5.161
12.76,-3.84,5.267
12.76,-3.52,5.443
12.76,-3.2,5.642
12.76,-2.88,5.524
12.76,-2.56,5.322
12.76,-2.24,5.193
12.76,-1.92,5.123
12.76,-1.6,5.098
12.76,-1.28,5.115
12.76,-0.96,5.176
12.76,-0.64,5.293
12.76,-0.32,5.483
12.76,0,5.65
12.76,0.32,5.483
12.76,0.64,5.293
12.76,0.96,5.176
12.76,1.28,5.115
12.76,1.6,5.098
12.76,1.92,5.123
12.76,2.24,5.193
12.76,2.56,5.322
12.76,2.88,5.524
12.76,3.2,5.642
12.76,3.52,5.443
12.76,3.84,5.267
12.76,4.16,5.161
12.76,4.48,5.109
12.76,4.8,5.099
12.76,5.12,5.132
12.76,5.44,5.211
12.76,5.76,5.353
12.76,6.08,5.565
12.76,6.4,5.618
12.76,6.72,5.405
12.76,7.04,5.243
12.76,7.36,5.148
12.76,7.68,5.104
12.76,8,5.102
12.76,8.32,5.142
12.76,8.64,5.232
12.76,8.96,5.387
12.76,9.28,5.603
12.76,9.6,5.584
12.76,9.92,5.369
12.76,10.24,5.221
12.76,10.56,5.137
12.76,10.88,5.1
12.76,11.2,5.106
12.76,11.52,5.155
12.76,11.84,5.255
12.76,12.16,5.424
12.76,12.48,5.632
12.76,12.8,5.544
12.76,13.12,5.336
12.76,13.44,5.201
12.76,13.76,5.127
12.76,14.08,5.098
12.76,14.4,5.112
12.76,14.72,5.169
12.76,15.04,5.28
12.76,15.36,5.463
12.76,15.68,5.648
12.76,16,5.503
13.08,-16,5.932
13.08,-15.68,6.765
13.08,-15.36,5.859
13.08,-15.04,5.601
13.08,-14.72,5.471
13.08,-14.4,5.408
13.08,-14.08,5.394
13.08,-13.76,5.425
13.08,-13.44,5.508
13.08,-13.12,5.672
13.08,-12.8,6.025
13.08,-12.48,6.43
13.08,-12.16,5.795
13.08,-11.84,5.571
13.08,-11.52,5.456
13.08,-11.2,5.402
13.08,-10.88,5.396
13.08,-10.56,5.436
13.08,-10.24,5.531
13.08,-9.92,5.716
13.08,-9.6,6.145
13.08,-9.28,6.224
13.08,-8.96,5.741
13.08,-8.64,5.544
13.08,-8.32,5.442
13.08,-8,5.398
13.08,-7.68,5.4
13.08,-7.36,5.448
13.08,-7.04,5.556
13.08,-6.72,5.766
13.08,-6.4,6.311
13.08,-6.08,6.083
13.08,-5.76,5.694
13.08,-5.44,5.52
13.08,-5.12,5.43
13.08,-4.8,5.395
13.08,-4.48,5.405
13.08,-4.16,5.463
13.08,-3.84,5.585
13.08,-3.52,5.824
13.08,-3.2,6.57
13.08,-2.88,5.977
13.08,-2.56,5.653
13.08,-2.24,5.499
13.08,-1.92,5.42
13.08,-1.6,5.393
13.08,-1.28,5.412
13.08,-0.96,5.48
13.08,-0.64,5.617
13.08,-0.32,5.893
13.08,0,6.888
13.08,0.32,5.893
13.08,0.64,5.617
13.08,0.96,5.48
13.08,1.28,5.412
13.08,1.6,5.393
13.08,1.92,5.42
13.08,2.24,5.499
13.08,2.56,5.653
13.08,2.88,5.977
13.08,3.2,6.57
13.08,3.52,5.824
13.08,3.84,5.585
13.08,4.16,5.463
13.08,4.48,5.405
13.08,4.8,5.395
13.08,5.12,5.43
13.08,5.44,5.52
13.08,5.76,5.694
13.08,6.08,6.083
13.08,6.4,6.311
13.08,6.72,5.766
13.08,7.04,5.556
13.08,7.36,5.448
13.08,7.68,5.4
13.08,8,5.398
13.08,8.32,5.442
13.08,8.64,5.544
13.08,8.96,5.741
13.08,9.28,6.224
13.08,9.6,6.145
13.08,9.92,5.716
13.08,10.24,5.531
13.08,10.56,5.436
13.08,10.88,5.396
13.08,11.2,5.402
13.08,11.52,5.456
13.08,11.84,5.571
13.08,12.16,5.795
13.08,12.48,6.43
13.08,12.8,6.025
13.08,13.12,5.672
13.08,13.44,5.508
13.08,13.76,5.425
13.08,14.08,5.394
13.08,14.4,5.408
13.08,14.72,5.471
13.08,15.04,5.601
13.08,15.36,5.859
13.08,15.68,6.765
13.08,16,5.932
13.4,-16,6.008
13.4,-15.68,6.115
13.4,-15.36,5.976
13.4,-15.04,5.816
13.4,-14.72,5.713
13.4,-14.4,5.658
13.4,-14.08,5.646
13.4,-13.76,5.673
13.4,-13.44,5.744
13.4,-13.12,5.867
13.4,-12.8,6.041
13.4,-12.48,6.104
13.4,-12.16,5.944
13.4,-11.84,5.793
13.4,-11.52,5.7
13.4,-11.2,5.653
13.4,-10.88,5.648
13.4,-10.56,5.682
13.4,-10.24,5.762
13.4,-9.92,5.896
13.4,-9.6,6.07
13.4,-9.28,6.083
13.4,-8.96,5.912
13.4,-8.64,5.772
13.4,-8.32,5.688
13.4,-8,5.649
13.4,-7.68,5.651
13.4,-7.36,5.693
13.4,-7.04,5.782
13.4,-6.72,5.927
13.4,-6.4,6.094
13.4,-6.08,6.056
13.4,-5.76,5.882
13.4,-5.44,5.753
13.4,-5.12,5.678
13.4,-4.8,5.647
13.4,-4.48,5.655
13.4,-4.16,5.706
13.4,-3.84,5.804
13.4,-3.52,5.959
13.4,-3.2,6.11
13.4,-2.88,6.025
13.4,-2.56,5.854
13.4,-2.24,5.736
13.4,-1.92,5.669
13.4,-1.6,5.645
13.4,-1.28,5.661
13.4,-0.96,5.72
13.4,-0.64,5.828
13.4,-0.32,5.992
13.4,0,6.116
13.4,0.32,5.992
13.4,0.64,5.828
13.4,0.96,5.72
13.4,1.28,5.661
13.4,1.6,5.645
13.4,1.92,5.669
13.4,2.24,5.736
13.4,2.56,5.854
13.4,2.88,6.025
13.4,3.2,6.11
13.4,3.52,5.959
13.4,3.84,5.804
13.4,4.16,5.706
13.4,4.48,5.655
13.4,4.8,5.647
13.4,5.12,5.678
13.4,5.44,5.753
13.4,5.76,5.882
13.4,6.08,6.056
13.4,6.4,6.094
13.4,6.72,5.927
13.4,7.04,5.782
13.4,7.36,5.693
13.4,7.68,5.651
13.4,8,5.649
13.4,8.32,5.688
13.4,8.64,5.772
13.4,8.96,5.912
13.4,9.28,6.083
13.4,9.6,6.07
13.4,9.92,5.896
13.4,10.24,5.762
13.4,10.56,5.682
13.4,10.88,5.648
13.4,11.2,5.653
13.4,11.52,5.7
13.4,11.84,5.793
13.4,12.16,5.944
13.4,12.48,6.104
13.4,12.8,6.041
13.4,13.12,5.867
13.4,13.44,5.744
13.4,13.76,5.673
13.4,14.08,5.646
13.4,14.4,5.658
13.4,14.72,5.713
13.4,15.04,5.816
13.4,15.36,5.976
13.4,15.68,6.115
13.4,16,6.008
13.72,-16,6.058
13.72,-15.68,6.089
13.72,-15.36,6.046
13.72,-15.04,5.97
13.72,-14.72,5.906
13.72,-14.4,5.868
13.72,-14.08,5.858
13.72,-13.76,5.878
13.72,-13.44,5.926
13.72,-13.12,5.998
13.72,-12.8,6.069
13.72,-12.48,6.087
13.72,-12.16,6.033
13.72,-11.84,5.957
13.72,-11.52,5.897
13.72,-11.2,5.864
13.72,-10.88,5.86
13.72,-10.56,5.885
13.72,-10.24,5.938
13.72,-9.92,6.012
13.72,-9.6,6.078
13.72,-9.28,6.081
13.72,-8.96,6.019
13.72,-8.64,5.944
13.72,-8.32,5.889
13.72,-8,5.861
13.72,-7.68,5.862
13.72,-7.36,5.893
13.72,-7.04,5.95
13.72,-6.72,6.026
13.72,-6.4,6.084
13.72,-6.08,6.073
13.72,-5.76,6.005
13.72,-5.44,5.932
13.72,-5.12,5.882
13.72,-4.8,5.859
13.72,-4.48,5.866
13.72,-4.16,5.901
13.72,-3.84,5.963
13.72,-3.52,6.039
13.72,-3.2,6.088
13.72,-2.88,6.064
13.72,-2.56,5.991
13.72,-2.24,5.921
13.72,-1.92,5.875
13.72,-1.6,5.858
13.72,-1.28,5.87
13.72,-0.96,5.911
13.72,-0.64,5.977
13.72,-0.32,6.052
13.72,0,6.09
13.72,0.32,6.052
13.72,0.64,5.977
13.72,0.96,5.911
13.72,1.28,5.87
13.72,1.6,5.858
13.72,1.92,5.875
13.72,2.24,5.921
13.72,2.56,5.991
13.72,2.88,6.064
13.72,3.2,6.088
13.72,3.52,6.039
13.72,3.84,5.963
13.72,4.16,5.901
13.72,4.48,5.866
13.72,4.8,5.859
13.72,5.12,5.882
13.72,5.44,5.932
13.72,5.76,6.005
13.72,6.08,6.073
13.72,6.4,6.084
13.72,6.72,6.026
13.72,7.04,5.95
13.72,7.36,5.893
13.72,7.68,5.862
13.72,8,5.861
13.72,8.32,5.889
13.72,8.64,5.944
13.72,8.96,6.019
13.72,9.28,6.081
13.72,9.6,6.078
13.72,9.92,6.012
13.72,10.24,5.938
13.72,10.56,5.885
13.72,10.88,5.86
13.72,11.2,5.864
13.72,11.52,5.897
13.72,11.84,5.957
13.72,12.16,6.033
13.72,12.48,6.087
13.72,12.8,6.069
13.72,13.12,5.998
13.72,13.44,5.926
13.72,13.76,5.878
13.72,14.08,5.858
13.72,14.4,5.868
13.72,14.72,5.906
13.72,15.04,5.97
13.72,15.36,6.046
13.72,15.68,6.089
13.72,16,6.058
14.04,-16,6.149
14.04,-15.68,6.162
14.04,-15.36,6.144
14.04,-15.04,6.108
14.04,-14.72,6.071
14.04,-14.4,6.048
14.04,-14.08,6.042
14.04,-13.76,6.054
14.04,-13.44,6.083
14.04,-13.12,6.121
14.04,-12.8,6.153
14.04,-12.48,6.161
14.04,-12.16,6.138
14.04,-11.84,6.1
14.04,-11.52,6.066
14.04,-11.2,6.045
14.04,-10.88,6.043
14.04,-10.56,6.059
14.04,-10.24,6.09
14.04,-9.92,6.128
14.04,-9.6,6.157
14.04,-9.28,6.158
14.04,-8.96,6.132
14.04,-8.64,6.093
14.04,-8.32,6.061
14.04,-8,6.044
14.04,-7.68,6.044
14.04,-7.36,6.063
14.04,-7.04,6.097
14.04,-6.72,6.135
14.04,-6.4,6.16
14.04,-6.08,6.155
14.04,-5.76,6.125
14.04,-5.44,6.087
14.04,-5.12,6.057
14.04,-4.8,6.042
14.04,-4.48,6.046
14.04,-4.16,6.069
14.04,-3.84,6.104
14.04,-3.52,6.141
14.04,-3.2,6.161
14.04,-2.88,6.151
14.04,-2.56,6.118
14.04,-2.24,6.08
14.04,-1.92,6.053
14.04,-1.6,6.042
14.04,-1.28,6.049
14.04,-0.96,6.074
14.04,-0.64,6.111
14.04,-0.32,6.146
14.04,0,6.162
14.04,0.32,6.146
14.04,0.64,6.111
14.04,0.96,6.074
14.04,1.28,6.049
14.04,1.6,6.042
14.04,1.92,6.053
14.04,2.24,6.08
14.04,2.56,6.118
14.04,2.88,6.151
14.04,3.2,6.161
14.04,3.52,6.141
14.04,3.84,6.104
14.04,4.16,6.069
14.04,4.48,6.046
14.04,4.8,6.042
14.04,5.12,6.057
14.04,5.44,6.087
14.04,5.76,6.125
14.04,6.08,6.155
14.04,6.4,6.16
14.04,6.72,6.135
14.04,7.04,6.097
14.04,7.36,6.063
14.04,7.68,6.044
14.04,8,6.044
14.04,8.32,6.061
14.04,8.64,6.093
14.04,8.96,6.132
14.04,9.28,6.158
14.04,9.6,6.157
14.04,9.92,6.128
14.04,10.24,6.09
14.04,10.56,6.059
14.04,10.88,6.043
14.04,11.2,6.045
14.04,11.52,6.066
14.04,11.84,6.1
14.04,12.16,6.138
14.04,12.48,6.161
14.04,12.8,6.153
14.04,13.12,6.121
14.04,13.44,6.083
14.04,13.76,6.054
14.04,14.08,6.042
14.04,14.4,6.048
14.04,14.72,6.071
14.04,15.04,6.108
14.04,15.36,6.144
14.04,15.68,6.162
14.04,16,6.149
14.36,-16,6.263
14.36,-15.68,6.269
14.36,-15.36,6.261
14.36,-15.04,6.243
14.36,-14.72,6.223
14.36,-14.4,6.21
14.36,-14.08,6.206
14.36,-13.76,6.214
14.36,-13.44,6.23
14.36,-13.12,6.25
14.36,-12.8,6.265
14.36,-12.48,6.269
14.36,-12.16,6.258
14.36,-11.84,6.239
14.36,-11.52,6.22
14.36,-11.2,6.208
14.36,-10.88,6.207
14.36,-10.56,6.216
14.36,-10.24,6.233
14.36,-9.92,6.253
14.36,-9.6,6.267
14.36,-9.28,6.268
14.36,-8.96,6.255
14.36,-8.64,6.235
14.36,-8.32,6.217
14.36,-8,6.207
14.36,-7.68,6.208
14.36,-7.36,6.219
14.36,-7.04,6.237
14.36,-6.72,6.256
14.36,-6.4,6.268
14.36,-6.08,6.266
14.36,-5.76,6.252
14.36,-5.44,6.232
14.36,-5.12,6.215
14.36,-4.8,6.206
14.36,-4.48,6.209
14.36,-4.16,6.222
14.36,-3.84,6.241
14.36,-3.52,6.259
14.36,-3.2,6.269
14.36,-2.88,6.264
14.36,-2.56,6.248
14.36,-2.24,6.228
14.36,-1.92,6.213
14.36,-1.6,6.206
14.36,-1.28,6.211
14.36,-0.96,6.225
14.36,-0.64,6.245
14.36,-0.32,6.262
14.36,0,6.269
14.36,0.32,6.262
14.36,0.64,6.245
14.36,0.96,6.225
14.36,1.28,6.211
14.36,1.6,6.206
14.36,1.92,6.213
14.36,2.24,6.228
14.36,2.56,6.248
14.36,2.88,6.264
14.36,3.2,6.269
14.36,3.52,6.259
14.36,3.84,6.241
14.36,4.16,6.222
14.36,4.48,6.209
14.36,4.8,6.206
14.36,5.12,6.215
14.36,5.44,6.232
14.36,5.76,6.252
14.36,6.08,6.266
14.36,6.4,6.268
14.36,6.72,6.256
14.36,7.04,6.237
14.36,7.36,6.219
14.36,7.68,6.208
14.36,8,6.207
14.36,8.32,6.217
14.36,8.64,6.235
14.36,8.96,6.255
14.36,9.28,6.268
14.36,9.6,6.267
14.36,9.92,6.253
14.36,10.24,6.233
14.36,10.56,6.216
14.36,10.88,6.207
14.36,11.2,6.208
14.36,11.52,6.22
14.36,11.84,6.239
14.36,12.16,6.258
14.36,12.48,6.269
14.36,12.8,6.265
14.36,13.12,6.25
14.36,13.44,6.23
14.36,13.76,6.214
14.36,14.08,6.206
14.36,14.4,6.21
14.36,14.72,6.223
14.36,15.04,6.243
14.36,15.36,6.261
14.36,15.68,6.269
14.36,16,6.263
14.68,-16,6.389
14.68,-15.68,6.392
14.68,-15.36,6.388
14.68,-15.04,6.379
14.68,-14.72,6.369
14.68,-14.4,6.361
14.68,-14.08,6.359
14.68,-13.76,6.363
14.68,-13.44,6.372
14.68,-13.12,6.383
14.68,-12.8,6.39
14.68,-12.48,6.392
14.68,-12.16,6.387
14.68,-11.84,6.377
14.68,-11.52,6.367
14.68,-11.2,6.36
14.68,-10.88,6.36
14.68,-10.56,6.365
14.68,-10.24,6.374
14.68,-9.92,6.384
14.68,-9.6,6.391
14.68,-9.28,6.392
14.68,-8.96,6.385
14.68,-8.64,6.375
14.68,-8.32,6.365
14.68,-8,6.36
14.68,-7.68,6.36
14.68,-7.36,6.366
14.68,-7.04,6.376
14.68,-6.72,6.386
14.68,-6.4,6.392
14.68,-6.08,6.391
14.68,-5.76,6.384
14.68,-5.44,6.373
14.68,-5.12,6.364
14.68,-4.8,6.359
14.68,-4.48,6.361
14.68,-4.16,6.368
14.68,-3.84,6.378
14.68,-3.52,6.388
14.68,-3.2,6.392
14.68,-2.88,6.39
14.68,-2.56,6.382
14.68,-2.24,6.371
14.68,-1.92,6.363
14.68,-1.6,6.359
14.68,-1.28,6.362
14.68,-0.96,6.37
14.68,-0.64,6.38
14.68,-0.32,6.389
14.68,0,6.392
14.68,0.32,6.389
14.68,0.64,6.38
14.68,0.96,6.37
14.68,1.28,6.362
14.68,1.6,6.359
14.68,1.92,6.363
14.68,2.24,6.371
14.68,2.56,6.382
14.68,2.88,6.39
14.68,3.2,6.392
14.68,3.52,6.388
14.68,3.84,6.378
14.68,4.16,6.368
14.68,4.48,6.361
14.68,4.8,6.359
14.68,5.12,6.364
14.68,5.44,6.373
14.68,5.76,6.384
14.68,6.08,6.391
14.68,6.4,6.392
14.68,6.72,6.386
14.68,7.04,6.376
14.68,7.36,6.366
14.68,7.68,6.36
14.68,8,6.36
14.68,8.32,6.365
14.68,8.64,6.375
14.68,8.96,6.385
14.68,9.28,6.392
14.68,9.6,6.391
14.68,9.92,6.384
14.68,10.24,6.374
14.68,10.56,6.365
14.68,10.88,6.36
14.68,11.2,6.36
14.68,11.52,6.367
14.68,11.84,6.377
14.68,12.16,6.387
14.68,12.48,6.392
14.68,12.8,6.39
14.68,13.12,6.383
14.68,13.44,6.372
14.68,13.76,6.363
14.68,14.08,6.359
14.68,14.4,6.361
14.68,14.72,6.369
14.68,15.04,6.379
14.68,15.36,6.388
14.68,15.68,6.392
14.68,16,6.389
15,-16,6.522
15,-15.68,6.523
15,-15.36,6.521
15,-15.04,6.516
15,-14.72,6.511
15,-14.4,6.507
15,-14.08,6.506
15,-13.76,6.508
15,-13.44,6.513
15,-13.12,6.518
15,-12.8,6.522
15,-12.48,6.523
15,-12.16,6.52
15,-11.84,6.515
15,-11.52,6.51
15,-11.2,6.506
15,-10.88,6.506
15,-10.56,6.509
15,-10.24,6.514
15,-9.92,6.519
15,-9.6,6.523
15,-9.28,6.523
15,-8.96,6.52
15,-8.64,6.514
15,-8.32,6.509
15,-8,6.506
15,-7.68,6.506
15,-7.36,6.51
15,-7.04,6.515
15,-6.72,6.52
15,-6.4,6.523
15,-6.08,6.523
15,-5.76,6.519
15,-5.44,6.513
15,-5.12,6.508
15,-4.8,6.506
15,-4.48,6.507
15,-4.16,6.51
15,-3.84,6.516
15,-3.52,6.521
15,-3.2,6.523
15,-2.88,6.522
15,-2.56,6.518
15,-2.24,6.512
15,-1.92,6.508
15,-1.6,6.506
15,-1.28,6.507
15,-0.96,6.511
15,-0.64,6.517
15,-0.32,6.521
15,0,6.523
15,0.32,6.521
15,0.64,6.517
15,0.96,6.511
15,1.28,6.507
15,1.6,6.506
15,1.92,6.508
15,2.24,6.512
15,2.56,6.518
15,2.88,6.522
15,3.2,6.523
15,3.52,6.521
15,3.84,6.516
15,4.16,6.51
15,4.48,6.507
15,4.8,6.506
15,5.12,6.508
15,5.44,6.513
15,5.76,6.519
15,6.08,6.523
15,6.4,6.523
15,6.72,6.52
15,7.04,6.515
15,7.36,6.51
15,7.68,6.506
15,8,6.506
15,8.32,6.509
15,8.64,6.514
15,8.96,6.52
15,9.28,6.523
15,9.6,6.523
15,9.92,6.519
15,10.24,6.514
15,10.56,6.509
15,10.88,6.506
15,11.2,6.506
15,11.52,6.51
15,11.84,6.515
15,12.16,6.52
15,12.48,6.523
15,12.8,6.522
15,13.12,6.518
15,13.44,6.513
15,13.76,6.508
15,14.08,6.506
15,14.4,6.507
15,14.72,6.511
15,15.04,6.516
15,15.36,6.521
15,15.68,6.523
15,16,6.522


==> dataset/expapprox/img_gaver_n16.txt <==
-17,-16,-3.993
-17,-15.68,-4.002
-17,-15.36,-4.012
-17,-15.04,-4.022
-17,-14.72,-4.032
-17,-14.4,-4.044
-17,-14.08,-4.056
-17,-13.76,-4.068
-17,-13.44,-4.081
-17,-13.12,-4.095
-17,-12.8,-4.11
-17,-12.48,-4.125
-17,-12.16,-4.141
-17,-11.84,-4.158
-17,-11.52,-4.175
-17,-11.2,-4.193
-17,-10.88,-4.212
-17,-10.56,-4.232
-17,-10.24,-4.252
-17,-9.92,-4.273
-17,-9.6,-4.294
-17,-9.28,-4.317
-17,-8.96,-4.339
-17,-8.64,-4.363
-17,-8.32,-4.387
-17,-8,-4.411
-17,-7.68,-4.436
-17,-7.36,-4.462
-17,-7.04,-4.488
-17,-6.72,-4.515
-17,-6.4,-4.542
-17,-6.08,-4.569
-17,-5.76,-4.597
-17,-5.44,-4.625
-17,-5.12,-4.653
-17,-4.8,-4.681
-17,-4.48,-4.71
-17,-4.16,-4.738
-17,-3.84,-4.765
-17,-3.52,-4.794
-17,-3.2,-4.82
-17,-2.88,-4.847
-17,-2.56,-4.871
-17,-2.24,-4.894
-17,-1.92,-4.918
-17,-1.6,-4.936
-17,-1.28,-4.953
-17,-0.96,-4.967
-17,-0.64,-4.977
-17,-0.32,-4.983
-17,0,-4.986
-17,0.32,-4.983
-17,0.64,-4.977
-17,0.96,-4.967
-17,1.28,-4.953
-17,1.6,-4.936
-17,1.92,-4.918
-17,2.24,-4.894
-17,2.56,-4.871
-17,2.88,-4.847
-17,3.2,-4.82
-17,3.52,-4.794
-17,3.84,-4.765
-17,4.16,-4.738
-17,4.48,-4.71
-17,4.8,-4.681
-17,5.12,-4.653
-17,5.44,-4.625
-17,5.76,-4.597
-17,6.08,-4.569
-17,6.4,-4.542
-17,6.72,-4.515
-17,7.04,-4.488
-17,7.36,-4.462
-17,7.68,-4.436
-17,8,-4.411
-17,8.32,-4.387
-17,8.64,-4.363
-17,8.96,-4.339
-17,9.28,-4.317
-17,9.6,-4.294
-17,9.92,-4.273
-17,10.24,-4.252
-17,10.56,-4.232
-17,10.88,-4.212
-17,11.2,-4.193
-17,11.52,-4.175
-17,11.84,-4.158
-17,12.16,-4.141
-17,12.48,-4.125
-17,12.8,-4.11
-17,13.12,-4.095
-17,13.44,-4.081
-17,13.76,-4.068
-17,14.08,-4.056
-17,14.4,-4.044
-17,14.72,-4.032
-17,15.04,-4.022
-17,15.36,-4.012
-17,15.68,-4.002
-17,16,-3.993
-16.68,-16,-3.961
-16.68,-15.68,-3.969
-16.68,-15.36,-3.979
-16.68,-15.04,-3.988
-16.68,-14.72,-3.999
-16.68,-14.4,-4.01
-16.68,-14.08,-4.022
-16.68,-13.76,-4.035
-16.68,-13.44,-4.048
-16.68,-13.12,-4.062
-16.68,-12.8,-4.076
-16.68,-12.48,-4.092
-16.68,-12.16,-4.108
-16.68,-11.84,-4.125
-16.68,-11.52,-4.142
-16.68,-11.2,-4.161
-16.68,-10.88,-4.18
-16.68,-10.56,-4.2
-16.68,-10.24,-4.22
-16.68,-9.92,-4.241
-16.68,-9.6,-4.263
-16.68,-9.28,-4.286
-16.68,-8.96,-4.309
-16.68,-8.64,-4.333
-16.68,-8.32,-4.358
-16.68,-8,-4.383
-16.68,-7.68,-4.409
-16.68,-7.36,-4.435
-16.68,-7.04,-4.462
-16.68,-6.72,-4.49
-16.68,-6.4,-4.518
-16.68,-6.08,-4.546
-16.68,-5.76,-4.575
-16.68,-5.44,-4.604
-16.68,-5.12,-4.634
-16.68,-4.8,-4.664
-16.68,-4.48,-4.694
-16.68,-4.16,-4.724
-16.68,-3.84,-4.754
-16.68,-3.52,-4.783
-16.68,-3.2,-4.812
-16.68,-2.88,-4.841
-16.68,-2.56,-4.869
-16.68,-2.24,-4.895
-16.68,-1.92,-4.919
-16.68,-1.6,-4.941
-16.68,-1.28,-4.961
-16.68,-0.96,-4.976
-16.68,-0.64,-4.988
-16.68,-0.32,-4.995
-16.68,0,-4.997
-16.68,0.32,-4.995
-16.68,0.64,-4.988
-16.68,0.96,-4.976
-16.68,1.28,-4.961
-16.68,1.6,-4.941
-16.68,1.92,-4.919
-16.68,2.24,-4.895
-16.68,2.56,-4.869
-16.68,2.88,-4.841
-16.68,3.2,-4.812
-16.68,3.52,-4.783
-16.68,3.84,-4.754
-16.68,4.16,-4.724
-16.68,4.48,-4.694
-16.68,4.8,-4.664
-16.68,5.12,-4.634
-16.68,5.44,-4.604
-16.68,5.76,-4.575
-16.68,6.08,-4.546
-16.68,6.4,-4.518
-16.68,6.72,-4.49
-16.68,7.04,-4.462
-16.68,7.36,-4.435
-16.68,7.68,-4.409
-16.68,8,-4.383
-16.68,8.32,-4.358
-16.68,8.64,-4.333
-16.68,8.96,-4.309
-16.68,9.28,-4.286
-16.68,9.6,-4.263
-16.68,9.92,-4.241
-16.68,10.24,-4.22
-16.68,10.56,-4.2
-16.68,10.88,-4.18
-16.68,11.2,-4.161
-16.68,11.52,-4.142
-16.68,11.84,-4.125
-16.68,12.16,-4.108
-16.68,12.48,-4.092
-16.68,12.8,-4.076
-16.68,13.12,-4.062
-16.68,13.44,-4.048
-16.68,13.76,-4.035
-16.68,14.08,-4.022
-16.68,14.4,-4.01
-16.68,14.72,-3.999
-16.68,15.04,-3.988
-16.68,15.36,-3.979
-16.68,15.68,-3.969
-16.68,16,-3.961
-16.36,-16,-3.927
-16.36,-15.68,-3.936
-16.36,-15.36,-3.945
-16.36,-15.04,-3.954
-16.36,-14.72,-3.965
-16.36,-14.4,-3.976
-16.36,-14.08,-3.988
-16.36,-13.76,-4
-16.36,-13.44,-4.014
-16.36,-13.12,-4.027
-16.36,-12.8,-4.042
-16.36,-12.48,-4.058
-16.36,-12.16,-4.074
-16.36,-11.84,-4.091
-16.36,-11.52,-4.109
-16.36,-11.2,-4.127
-16.36,-10.88,-4.146
-16.36,-10.56,-4.167
-16.36,-10.24,-4.187
-16.36,-9.92,-4.209
-16.36,-9.6,-4.231
-16.36,-9.28,-4.255
-16.36,-8.96,-4.278
-16.36,-8.64,-4.303
-16.36,-8.32,-4.328
-16.36,-8,-4.354
-16.36,-7.68,-4.381
-16.36,-7.36,-4.408
-16.36,-7.04,-4.436
-16.36,-6.72,-4.465
-16.36,-6.4,-4.494
-16.36,-6.08,-4.523
-16.36,-5.76,-4.553
-16.36,-5.44,-4.584
-16.36,-5.12,-4.615
-16.36,-4.8,-4.646
-16.36,-4.48,-4.678
-16.36,-4.16,-4.71
-16.36,-3.84,-4.741
-16.36,-3.52,-4.774
-16.36,-3.2,-4.804
-16.36,-2.88,-4.836
-16.36,-2.56,-4.866
-16.36,-2.24,-4.895
-16.36,-1.92,-4.923
-16.36,-1.6,-4.949
-16.36,-1.28,-4.97
-16.36,-0.96,-4.99
-16.36,-0.64,-5.003
-16.36,-0.32,-5.012
-16.36,0,-5.015
-16.36,0.32,-5.012
-16.36,0.64,-5.003
-16.36,0.96,-4.99
-16.36,1.28,-4.97
-16.36,1.6,-4.949
-16.36,1.92,-4.923
-16.36,2.24,-4.895
-16.36,2.56,-4.866
-16.36,2.88,-4.836
-16.36,3.2,-4.804
-16.36,3.52,-4.774
-16.36,3.84,-4.741
-16.36,4.16,-4.71
-16.36,4.48,-4.678
-16.36,4.8,-4.646
-16.36,5.12,-4.615
-16.36,5.44,-4.584
-16.36,5.76,-4.553
-16.36,6.08,-4.523
-16.36,6.4,-4.494
-16.36,6.72,-4.465
-16.36,7.04,-4.436
-16.36,7.36,-4.408
-16.36,7.68,-4.381
-16.36,8,-4.354
-16.36,8.32,-4.328
-16.36,8.64,-4.303
-16.36,8.96,-4.278
-16.36,9.28,-4.255
-16.36,9.6,-4.231
-16.36,9.92,-4.209
-16.36,10.24,-4.187
-16.36,10.56,-4.167
-16.36,10.88,-4.146
-16.36,11.2,-4.127
-16.36,11.52,-4.109
-16.36,11.84,-4.091
-16.36,12.16,-4.074
-16.36,12.48,-4.058
-16.36,12.8,-4.042
-16.36,13.12,-4.027
-16.36,13.44,-4.014
-16.36,13.76,-4
-16.36,14.08,-3.988
-16.36,14.4,-3.976
-16.36,14.72,-3.965
-16.36,15.04,-3.954
-16.36,15.36,-3.945
-16.36,15.68,-3.936
-16.36,16,-3.927
-16.04,-16,-3.893
-16.04,-15.68,-3.901
-16.04,-15.36,-3.91
-16.04,-15.04,-3.92
-16.04,-14.72,-3.93
-16.04,-14.4,-3.941
-16.04,-14.08,-3.953
-16.04,-13.76,-3.965
-16.04,-13.44,-3.978
-16.04,-13.12,-3.992
-16.04,-12.8,-4.007
-16.04,-12.48,-4.023
-16.04,-12.16,-4.039
-16.04,-11.84,-4.056
-16.04,-11.52,-4.074
-16.04,-11.2,-4.093
-16.04,-10.88,-4.112
-16.04,-10.56,-4.133
-16.04,-10.24,-4.154
-16.04,-9.92,-4.176
-16.04,-9.6,-4.199
-16.04,-9.28,-4.222
-16.04,-8.96,-4.247
-16.04,-8.64,-4.272
-16.04,-8.32,-4.298
-16.04,-8,-4.325
-16.04,-7.68,-4.352
-16.04,-7.36,-4.38
-16.04,-7.04,-4.409
-16.04,-6.72,-4.438
-16.04,-6.4,-4.469
-16.04,-6.08,-4.499
-16.04,-5.76,-4.53
-16.04,-5.44,-4.563
-16.04,-5.12,-4.595
-16.04,-4.8,-4.628
-16.04,-4.48,-4.662
-16.04,-4.16,-4.695
-16.04,-3.84,-4.729
-16.04,-3.52,-4.764
-16.04,-3.2,-4.798
-16.04,-2.88,-4.832
-16.04,-2.56,-4.865
-16.04,-2.24,-4.898
-16.04,-1.92,-4.93
-16.04,-1.6,-4.959
-16.04,-1.28,-4.985
-16.04,-0.96,-5.007
-16.04,-0.64,-5.025
-16.04,-0.32,-5.034
-16.04,0,-5.038
-16.04,0.32,-5.034
-16.04,0.64,-5.025
-16.04,0.96,-5.007
-16.04,1.28,-4.985
-16.04,1.6,-4.959
-16.04,1.92,-4.93
-16.04,2.24,-4.898
-16.04,2.56,-4.865
-16.04,2.88,-4.832
-16.04,3.2,-4.798
-16.04,3.52,-4.764
-16.04,3.84,-4.729
-16.04,4.16,-4.695
-16.04,4.48,-4.662
-16.04,4.8,-4.628
-16.04,5.12,-4.595
-16.04,5.44,-4.563
-16.04,5.76,-4.53
-16.04,6.08,-4.499
-16.04,6.4,-4.469
-16.04,6.72,-4.438
-16.04,7.04,-4.409
-16.04,7.36,-4.38
-16.04,7.68,-4.352
-16.04,8,-4.325
-16.04,8.32,-4.298
-16.04,8.64,-4.272
-16.04,8.96,-4.247
-16.04,9.28,-4.222
-16.04,9.6,-4.199
-16.04,9.92,-4.176
-16.04,10.24,-4.154
-16.04,10.56,-4.133
-16.04,10.88,-4.112
-16.04,11.2,-4.093
-16.04,11.52,-4.074
-16.04,11.84,-4.056
-16.04,12.16,-4.039
-16.04,12.48,-4.023
-16.04,12.8,-4.007
-16.04,13.12,-3.992
-16.04,13.44,-3.978
-16.04,13.76,-3.965
-16.04,14.08,-3.953
-16.04,14.4,-3.941
-16.04,14.72,-3.93
-16.04,15.04,-3.92
-16.04,15.36,-3.91
-16.04,15.68,-3.901
-16.04,16,-3.893
-15.72,-16,-3.858
-15.72,-15.68,-3.867
-15.72,-15.36,-3.875
-15.72,-15.04,-3.885
-15.72,-14.72,-3.895
-15.72,-14.4,-3.906
-15.72,-14.08,-3.917
-15.72,-13.76,-3.93
-15.72,-13.44,-3.943
-15.72,-13.12,-3.957
-15.72,-12.8,-3.971
-15.72,-12.48,-3.987
-15.72,-12.16,-4.003
-15.72,-11.84,-4.021
-15.72,-11.52,-4.039
-15.72,-11.2,-4.058
-15.72,-10.88,-4.078
-15.72,-10.56,-4.098
-15.72,-10.24,-4.12
-15.72,-9.92,-4.142
-15.72,-9.6,-4.166
-15.72,-9.28,-4.19
-15.72,-8.96,-4.215
-15.72,-8.64,-4.24
-15.72,-8.32,-4.267
-15.72,-8,-4.294
-15.72,-7.68,-4.323
-15.72,-7.36,-4.352
-15.72,-7.04,-4.382
-15.72,-6.72,-4.412
-15.72,-6.4,-4.443
-15.72,-6.08,-4.475
-15.72,-5.76,-4.508
-15.72,-5.44,-4.541
-15.72,-5.12,-4.575
-15.72,-4.8,-4.609
-15.72,-4.48,-4.645
-15.72,-4.16,-4.681
-15.72,-3.84,-4.718
-15.72,-3.52,-4.754
-15.72,-3.2,-4.791
-15.72,-2.88,-4.829
-15.72,-2.56,-4.866
-15.72,-2.24,-4.904
-15.72,-1.92,-4.939
-15.72,-1.6,-4.974
-15.72,-1.28,-5.004
-15.72,-0.96,-5.031
-15.72,-0.64,-5.052
-15.72,-0.32,-5.065
-15.72,0,-5.069
-15.72,0.32,-5.065
-15.72,0.64,-5.052
-15.72,0.96,-5.031
-15.72,1.28,-5.004
-15.72,1.6,-4.974
-15.72,1.92,-4.939
-15.72,2.24,-4.904
-15.72,2.56,-4.866
-15.72,2.88,-4.829
-15.72,3.2,-4.791
-15.72,3.52,-4.754
-15.72,3.84,-4.718
-15.72,4.16,-4.681
-15.72,4.48,-4.645
-15.72,4.8,-4.609
-15.72,5.12,-4.575
-15.72,5.44,-4.541
-15.72,5.76,-4.508
-15.72,6.08,-4.475
-15.72,6.4,-4.443
-15.72,6.72,-4.412
-15.72,7.04,-4.382
-15.72,7.36,-4.352
-15.72,7.68,-4.323
-15.72,8,-4.294
-15.72,8.32,-4.267
-15.72,8.64,-4.24
-15.72,8.96,-4.215
-15.72,9.28,-4.19
-15.72,9.6,-4.166
-15.72,9.92,-4.142
-15.72,10.24,-4.12
-15.72,10.56,-4.098
-15.72,10.88,-4.078
-15.72,11.2,-4.058
-15.72,11.52,-4.039
-15.72,11.84,-4.021
-15.72,12.16,-4.003
-15.72,12.48,-3.987
-15.72,12.8,-3.971
-15.72,13.12,-3.957
-15.72,13.44,-3.943
-15.72,13.76,-3.93
-15.72,14.08,-3.917
-15.72,14.4,-3.906
-15.72,14.72,-3.895
-15.72,15.04,-3.885
-15.72,15.36,-3.875
-15.72,15.68,-3.867
-15.72,16,-3.858
-15.4,-16,-3.823
-15.4,-15.68,-3.831
-15.4,-15.36,-3.84
-15.4,-15.04,-3.849
-15.4,-14.72,-3.859
-15.4,-14.4,-3.869
-15.4,-14.08,-3.881
-15.4,-13.76,-3.893
-15.4,-13.44,-3.906
-15.4,-13.12,-3.92
-15.4,-12.8,-3.935
-15.4,-12.48,-3.95
-15.4,-12.16,-3.967
-15.4,-11.84,-3.984
-15.4,-11.52,-4.003
-15.4,-11.2,-4.022
-15.4,-10.88,-4.042
-15.4,-10.56,-4.063
-15.4,-10.24,-4.085
-15.4,-9.92,-4.108
-15.4,-9.6,-4.131
-15.4,-9.28,-4.156
-15.4,-8.96,-4.181
-15.4,-8.64,-4.208
-15.4,-8.32,-4.235
-15.4,-8,-4.263
-15.4,-7.68,-4.292
-15.4,-7.36,-4.322
-15.4,-7.04,-4.353
-15.4,-6.72,-4.384
-15.4,-6.4,-4.417
-15.4,-6.08,-4.45
-15.4,-5.76,-4.484
-15.4,-5.44,-4.519
-15.4,-5.12,-4.554
-15.4,-4.8,-4.591
-15.4,-4.48,-4.628
-15.4,-4.16,-4.667
-15.4,-3.84,-4.705
-15.4,-3.52,-4.745
-15.4,-3.2,-4.784
-15.4,-2.88,-4.826
-15.4,-2.56,-4.866
-15.4,-2.24,-4.908
-15.4,-1.92,-4.949
-15.4,-1.6,-4.99
-15.4,-1.28,-5.027
-15.4,-0.96,-5.06
-15.4,-0.64,-5.086
-15.4,-0.32,-5.102
-15.4,0,-5.109
-15.4,0.32,-5.102
-15.4,0.64,-5.086
-15.4,0.96,-5.06
-15.4,1.28,-5.027
-15.4,1.6,-4.99
-15.4,1.92,-4.949
-15.4,2.24,-4.908
-15.4,2.56,-4.866
-15.4,2.88,-4.826
-15.4,3.2,-4.784
-15.4,3.52,-4.745
-15.4,3.84,-4.705
-15.4,4.16,-4.667
-15.4,4.48,-4.628
-15.4,4.8,-4.591
-15.4,5.12,-4.554
-15.4,5.44,-4.519
-15.4,5.76,-4.484
-15.4,6.08,-4.45
-15.4,6.4,-4.417
-15.4,6.72,-4.384
-15.4,7.04,-4.353
-15.4,7.36,-4.322
-15.4,7.68,-4.292
-15.4,8,-4.263
-15.4,8.32,-4.235
-15.4,8.64,-4.208
-15.4,8.96,-4.181
-15.4,9.28,-4.156
-15.4,9.6,-4.131
-15.4,9.92,-4.108
-15.4,10.24,-4.085
-15.4,10.56,-4.063
-15.4,10.88,-4.042
-15.4,11.2,-4.022
-15.4,11.52,-4.003
-15.4,11.84,-3.984
-15.4,12.16,-3.967
-15.4,12.48,-3.95
-15.4,12.8,-3.935
-15.4,13.12,-3.92
-15.4,13.44,-3.906
-15.4,13.76,-3.893
-15.4,14.08,-3.881
-15.4,14.4,-3.869
-15.4,14.72,-3.859
-15.4,15.04,-3.849
-15.4,15.36,-3.84
-15.4,15.68,-3.831
-15.4,16,-3.823
-15.08,-16,-3.787
-15.08,-15.68,-3.795
-15.08,-15.36,-3.803
-15.08,-15.04,-3.812
-15.08,-14.72,-3.822
-15.08,-14.4,-3.832
-15.08,-14.08,-3.844
-15.08,-13.76,-3.856
-15.08,-13.44,-3.869
-15.08,-13.12,-3.883
-15.08,-12.8,-3.897
-15.08,-12.48,-3.913
-15.08,-12.16,-3.93
-15.08,-11.84,-3.947
-15.08,-11.52,-3.965
-15.08,-11.2,-3.985
-15.08,-10.88,-4.005
-15.08,-10.56,-4.027
-15.08,-10.24,-4.049
-15.08,-9.92,-4.072
-15.08,-9.6,-4.096
-15.08,-9.28,-4.121
-15.08,-8.96,-4.147
-15.08,-8.64,-4.174
-15.08,-8.32,-4.202
-15.08,-8,-4.231
-15.08,-7.68,-4.261
-15.08,-7.36,-4.292
-15.08,-7.04,-4.324
-15.08,-6.72,-4.356
-15.08,-6.4,-4.389
-15.08,-6.08,-4.424
-15.08,-5.76,-4.459
-15.08,-5.44,-4.495
-15.08,-5.12,-4.532
-15.08,-4.8,-4.57
-15.08,-4.48,-4.61
-15.08,-4.16,-4.649
-15.08,-3.84,-4.691
-15.08,-3.52,-4.733
-15.08,-3.2,-4.777
-15.08,-2.88,-4.821
-15.08,-2.56,-4.867
-15.08,-2.24,-4.914
-15.08,-1.92,-4.961
-15.08,-1.6,-5.009
-15.08,-1.28,-5.054
-15.08,-0.96,-5.095
-15.08,-0.64,-5.128
-15.08,-0.32,-5.151
-15.08,0,-5.161
-15.08,0.32,-5.151
-15.08,0.64,-5.128
-15.08,0.96,-5.095
-15.08,1.28,-5.054
-15.08,1.6,-5.009
-15.08,1.92,-4.961
-15.08,2.24,-4.914
-15.08,2.56,-4.867
-15.08,2.88,-4.821
-15.08,3.2,-4.777
-15.08,3.52,-4.733
-15.08,3.84,-4.691
-15.08,4.16,-4.649
-15.08,4.48,-4.61
-15.08,4.8,-4.57
-15.08,5.12,-4.532
-15.08,5.44,-4.495
-15.08,5.76,-4.459
-15.08,6.08,-4.424
-15.08,6.4,-4.389
-15.08,6.72,-4.356
-15.08,7.04,-4.324
-15.08,7.36,-4.292
-15.08,7.68,-4.261
-15.08,8,-4.231
-15.08,8.32,-4.202
-15.08,8.64,-4.174
-15.08,8.96,-4.147
-15.08,9.28,-4.121
-15.08,9.6,-4.096
-15.08,9.92,-4.072
-15.08,10.24,-4.049
-15.08,10.56,-4.027
-15.08,10.88,-4.005
-15.08,11.2,-3.985
-15.08,11.52,-3.965
-15.08,11.84,-3.947
-15.08,12.16,-3.93
-15.08,12.48,-3.913
-15.08,12.8,-3.897
-15.08,13.12,-3.883
-15.08,13.44,-3.869
-15.08,13.76,-3.856
-15.08,14.08,-3.844
-15.08,14.4,-3.832
-15.08,14.72,-3.822
-15.08,15.04,-3.812
-15.08,15.36,-3.803
-15.08,15.68,-3.795
-15.08,16,-3.787
-14.76,-16,-3.751
-14.76,-15.68,-3.758
-14.76,-15.36,-3.766
-14.76,-15.04,-3.775
-14.76,-14.72,-3.784
-14.76,-14.4,-3.794
-14.76,-14.08,-3.806
-14.76,-13.76,-3.818
-14.76,-13.44,-3.83
-14.76,-13.12,-3.844
-14.76,-12.8,-3.859
-14.76,-12.48,-3.875
-14.76,-12.16,-3.891
-14.76,-11.84,-3.909
-14.76,-11.52,-3.927
-14.76,-11.2,-3.947
-14.76,-10.88,-3.968
-14.76,-10.56,-3.989
-14.76,-10.24,-4.012
-14.76,-9.92,-4.035
-14.76,-9.6,-4.06
-14.76,-9.28,-4.086
-14.76,-8.96,-4.112
-14.76,-8.64,-4.14
-14.76,-8.32,-4.169
-14.76,-8,-4.198
-14.76,-7.68,-4.229
-14.76,-7.36,-4.261
-14.76,-7.04,-4.293
-14.76,-6.72,-4.327
-14.76,-6.4,-4.361
-14.76,-6.08,-4.397
-14.76,-5.76,-4.434
-14.76,-5.44,-4.471
-14.76,-5.12,-4.51
-14.76,-4.8,-4.55
-14.76,-4.48,-4.591
-14.76,-4.16,-4.633
-14.76,-3.84,-4.676
-14.76,-3.52,-4.721
-14.76,-3.2,-4.768
-14.76,-2.88,-4.817
-14.76,-2.56,-4.866
-14.76,-2.24,-4.918
-14.76,-1.92,-4.973
-14.76,-1.6,-5.028
-14.76,-1.28,-5.084
-14.76,-0.96,-5.138
-14.76,-0.64,-5.185
-14.76,-0.32,-5.216
-14.76,0,-5.23
-14.76,0.32,-5.216
-14.76,0.64,-5.185
-14.76,0.96,-5.138
-14.76,1.28,-5.084
-14.76,1.6,-5.028
-14.76,1.92,-4.973
-14.76,2.24,-4.918
-14.76,2.56,-4.866
-14.76,2.88,-4.817
-14.76,3.2,-4.768
-14.76,3.52,-4.721
-14.76,3.84,-4.676
-14.76,4.16,-4.633
-14.76,4.48,-4.591
-14.76,4.8,-4.55
-14.76,5.12,-4.51
-14.76,5.44,-4.471
-14.76,5.76,-4.434
-14.76,6.08,-4.397
-14.76,6.4,-4.361
-14.76,6.72,-4.327
-14.76,7.04,-4.293
-14.76,7.36,-4.261
-14.76,7.68,-4.229
-14.76,8,-4.198
-14.76,8.32,-4.169
-14.76,8.64,-4.14
-14.76,8.96,-4.112
-14.76,9.28,-4.086
-14.76,9.6,-4.06
-14.76,9.92,-4.035
-14.76,10.24,-4.012
-14.76,10.56,-3.989
-14.76,10.88,-3.968
-14.76,11.2,-3.947
-14.76,11.52,-3.927
-14.76,11.84,-3.909
-14.76,12.16,-3.891
-14.76,12.48,-3.875
-14.76,12.8,-3.859
-14.76,13.12,-3.844
-14.76,13.44,-3.83
-14.76,13.76,-3.818
-14.76,14.08,-3.806
-14.76,14.4,-3.794
-14.76,14.72,-3.784
-14.76,15.04,-3.775
-14.76,15.36,-3.766
-14.76,15.68,-3.758
-14.76,16,-3.751
-14.44,-16,-3.713
-14.44,-15.68,-3.72
-14.44,-15.36,-3.728
-14.44,-15.04,-3.736
-14.44,-14.72,-3.746
-14.44,-14.4,-3.756
-14.44,-14.08,-3.767
-14.44,-13.76,-3.778
-14.44,-13.44,-3.791
-14.44,-13.12,-3.805
-14.44,-12.8,-3.82
-14.44,-12.48,-3.835
-14.44,-12.16,-3.852
-14.44,-11.84,-3.87
-14.44,-11.52,-3.888
-14.44,-11.2,-3.908
-14.44,-10.88,-3.929
-14.44,-10.56,-3.951
-14.44,-10.24,-3.974
-14.44,-9.92,-3.998
-14.44,-9.6,-4.023
-14.44,-9.28,-4.049
-14.44,-8.96,-4.076
-14.44,-8.64,-4.105
-14.44,-8.32,-4.134
-14.44,-8,-4.164
-14.44,-7.68,-4.196
-14.44,-7.36,-4.228
-14.44,-7.04,-4.262
-14.44,-6.72,-4.297
-14.44,-6.4,-4.332
-14.44,-6.08,-4.369
-14.44,-5.76,-4.407
-14.44,-5.44,-4.446
-14.44,-5.12,-4.486
-14.44,-4.8,-4.528
-14.44,-4.48,-4.57
-14.44,-4.16,-4.614
-14.44,-3.84,-4.66
-14.44,-3.52,-4.708
-14.44,-3.2,-4.757
-14.44,-2.88,-4.809
-14.44,-2.56,-4.864
-14.44,-2.24,-4.922
-14.44,-1.92,-4.984
-14.44,-1.6,-5.048
-14.44,-1.28,-5.117
-14.44,-0.96,-5.186
-14.44,-0.64,-5.256
-14.44,-0.32,-5.302
-14.44,0,-5.325
-14.44,0.32,-5.302
-14.44,0.64,-5.256
-14.44,0.96,-5.186
-14.44,1.28,-5.117
-14.44,1.6,-5.048
-14.44,1.92,-4.984
-14.44,2.24,-4.922
-14.44,2.56,-4.864
-14.44,2.88,-4.809
-14.44,3.2,-4.757
-14.44,3.52,-4.708
-14.44,3.84,-4.66
-14.44,4.16,-4.614
-14.44,4.48,-4.57
-14.44,4.8,-4.528
-14.44,5.12,-4.486
-14.44,5.44,-4.446
-14.44,5.76,-4.407
-14.44,6.08,-4.369
-14.44,6.4,-4.332
-14.44,6.72,-4.297
-14.44,7.04,-4.262
-14.44,7.36,-4.228
-14.44,7.68,-4.196
-14.44,8,-4.164
-14.44,8.32,-4.134
-14.44,8.64,-4.105
-14.44,8.96,-4.076
-14.44,9.28,-4.049
-14.44,9.6,-4.023
-14.44,9.92,-3.998
-14.44,10.24,-3.974
-14.44,10.56,-3.951
-14.44,10.88,-3.929
-14.44,11.2,-3.908
-14.44,11.52,-3.888
-14.44,11.84,-3.87
-14.44,12.16,-3.852
-14.44,12.48,-3.835
-14.44,12.8,-3.82
-14.44,13.12,-3.805
-14.44,13.44,-3.791
-14.44,13.76,-3.778
-14.44,14.08,-3.767
-14.44,14.4,-3.756
-14.44,14.72,-3.746
-14.44,15.04,-3.736
-14.44,15.36,-3.728
-14.44,15.68,-3.72
-14.44,16,-3.713
-14.12,-16,-3.675
-14.12,-15.68,-3.682
-14.12,-15.36,-3.689
-14.12,-15.04,-3.697
-14.12,-14.72,-3.706
-14.12,-14.4,-3.716
-14.12,-14.08,-3.727
-14.12,-13.76,-3.738
-14.12,-13.44,-3.751
-14.12,-13.12,-3.765
-14.12,-12.8,-3.779
-14.12,-12.48,-3.795
-14.12,-12.16,-3.812
-14.12,-11.84,-3.829
-14.12,-11.52,-3.848
-14.12,-11.2,-3.868
-14.12,-10.88,-3.889
-14.12,-10.56,-3.911
-14.12,-10.24,-3.935
-14.12,-9.92,-3.959
-14.12,-9.6,-3.985
-14.12,-9.28,-4.011
-14.12,-8.96,-4.039
-14.12,-8.64,-4.068
-14.12,-8.32,-4.098
-14.12,-8,-4.129
-14.12,-7.68,-4.162
-14.12,-7.36,-4.195
-14.12,-7.04,-4.23
-14.12,-6.72,-4.265
-14.12,-6.4,-4.302
-14.12,-6.08,-4.34
-14.12,-5.76,-4.379
-14.12,-5.44,-4.419
-14.12,-5.12,-4.461
-14.12,-4.8,-4.504
-14.12,-4.48,-4.548
-14.12,-4.16,-4.594
-14.12,-3.84,-4.642
-14.12,-3.52,-4.692
-14.12,-3.2,-4.744
-14.12,-2.88,-4.8
-14.12,-2.56,-4.858
-14.12,-2.24,-4.921
-14.12,-1.92,-4.99
-14.12,-1.6,-5.064
-14.12,-1.28,-5.147
-14.12,-0.96,-5.238
-14.12,-0.64,-5.334
-14.12,-0.32,-5.423
-14.12,0,-5.458
-14.12,0.32,-5.423
-14.12,0.64,-5.334
-14.12,0.96,-5.238
-14.12,1.28,-5.147
-14.12,1.6,-5.064
-14.12,1.92,-4.99
-14.12,2.24,-4.921
-14.12,2.56,-4.858
-14.12,2.88,-4.8
-14.12,3.2,-4.744
-14.12,3.52,-4.692
-14.12,3.84,-4.642
-14.12,4.16,-4.594
-14.12,4.48,-4.548
-14.12,4.8,-4.504
-14.12,5.12,-4.461
-14.12,5.44,-4.419
-14.12,5.76,-4.379
-14.12,6.08,-4.34
-14.12,6.4,-4.302
-14.12,6.72,-4.265
-14.12,7.04,-4.23
-14.12,7.36,-4.195
-14.12,7.68,-4.162
-14.12,8,-4.129
-14.12,8.32,-4.098
-14.12,8.64,-4.068
-14.12,8.96,-4.039
-14.12,9.28,-4.011
-14.12,9.6,-3.985
-14.12,9.92,-3.959
-14.12,10.24,-3.935
-14.12,10.56,-3.911
-14.12,10.88,-3.889
-14.12,11.2,-3.868
-14.12,11.52,-3.848
-14.12,11.84,-3.829
-14.12,12.16,-3.812
-14.12,12.48,-3.795
-14.12,12.8,-3.779
-14.12,13.12,-3.765
-14.12,13.44,-3.751
-14.12,13.76,-3.738
-14.12,14.08,-3.727
-14.12,14.4,-3.716
-14.12,14.72,-3.706
-14.12,15.04,-3.697
-14.12,15.36,-3.689
-14.12,15.68,-3.682
-14.12,16,-3.675
-13.8,-16,-3.637
-13.8,-15.68,-3.643
-13.8,-15.36,-3.65
-13.8,-15.04,-3.658
-13.8,-14.72,-3.666
-13.8,-14.4,-3.676
-13.8,-14.08,-3.686
-13.8,-13.76,-3.697
-13.8,-13.44,-3.71
-13.8,-13.12,-3.723
-13.8,-12.8,-3.738
-13.8,-12.48,-3.753
-13.8,-12.16,-3.77
-13.8,-11.84,-3.788
-13.8,-11.52,-3.807
-13.8,-11.2,-3.827
-13.8,-10.88,-3.848
-13.8,-10.56,-3.871
-13.8,-10.24,-3.895
-13.8,-9.92,-3.919
-13.8,-9.6,-3.945
-13.8,-9.28,-3.973
-13.8,-8.96,-4.001
-13.8,-8.64,-4.031
-13.8,-8.32,-4.061
-13.8,-8,-4.093
-13.8,-7.68,-4.127
-13.8,-7.36,-4.161
-13.8,-7.04,-4.196
-13.8,-6.72,-4.233
-13.8,-6.4,-4.271
-13.8,-6.08,-4.309
-13.8,-5.76,-4.35
-13.8,-5.44,-4.392
-13.8,-5.12,-4.435
-13.8,-4.8,-4.479
-13.8,-4.48,-4.525
-13.8,-4.16,-4.573
-13.8,-3.84,-4.622
-13.8,-3.52,-4.674
-13.8,-3.2,-4.728
-13.8,-2.88,-4.787
-13.8,-2.56,-4.848
-13.8,-2.24,-4.915
-13.8,-1.92,-4.989
-13.8,-1.6,-5.072
-13.8,-1.28,-5.168
-13.8,-0.96,-5.282
-13.8,-0.64,-5.422
-13.8,-0.32,-5.587
-13.8,0,-5.686
-13.8,0.32,-5.587
-13.8,0.64,-5.422
-13.8,0.96,-5.282
-13.8,1.28,-5.168
-13.8,1.6,-5.072
-13.8,1.92,-4.989
-13.8,2.24,-4.915
-13.8,2.56,-4.848
-13.8,2.88,-4.787
-13.8,3.2,-4.728
-13.8,3.52,-4.674
-13.8,3.84,-4.622
-13.8,4.16,-4.573
-13.8,4.48,-4.525
-13.8,4.8,-4.479
-13.8,5.12,-4.435
-13.8,5.44,-4.392
-13.8,5.76,-4.35
-13.8,6.08,-4.309
-13.8,6.4,-4.271
-13.8,6.72,-4.233
-13.8,7.04,-4.196
-13.8,7.36,-4.161
-13.8,7.68,-4.127
-13.8,8,-4.093
-13.8,8.32,-4.061
-13.8,8.64,-4.031
-13.8,8.96,-4.001
-13.8,9.28,-3.973
-13.8,9.6,-3.945
-13.8,9.92,-3.919
-13.8,10.24,-3.895
-13.8,10.56,-3.871
-13.8,10.88,-3.848
-13.8,11.2,-3.827
-13.8,11.52,-3.807
-13.8,11.84,-3.788
-13.8,12.16,-3.77
-13.8,12.48,-3.753
-13.8,12.8,-3.738
-13.8,13.12,-3.723
-13.8,13.44,-3.71
-13.8,13.76,-3.697
-13.8,14.08,-3.686
-13.8,14.4,-3.676
-13.8,14.72,-3.666
-13.8,15.04,-3.658
-13.8,15.36,-3.65
-13.8,15.68,-3.643
-13.8,16,-3.637
-13.48,-16,-3.597
-13.48,-15.68,-3.603
-13.48,-15.36,-3.61
-13.48,-15.04,-3.617
-13.48,-14.72,-3.625
-13.48,-14.4,-3.634
-13.48,-14.08,-3.644
-13.48,-13.76,-3.655
-13.48,-13.44,-3.668
-13.48,-13.12,-3.681
-13.48,-12.8,-3.695
-13.48,-12.48,-3.711
-13.48,-12.16,-3.728
-13.48,-11.84,-3.746
-13.48,-11.52,-3.765
-13.48,-11.2,-3.785
-13.48,-10.88,-3.806
-13.48,-10.56,-3.829
-13.48,-10.24,-3.853
-13.48,-9.92,-3.878
-13.48,-9.6,-3.905
-13.48,-9.28,-3.933
-13.48,-8.96,-3.962
-13.48,-8.64,-3.992
-13.48,-8.32,-4.024
-13.48,-8,-4.056
-13.48,-7.68,-4.09
-13.48,-7.36,-4.125
-13.48,-7.04,-4.162
-13.48,-6.72,-4.199
-13.48,-6.4,-4.238
-13.48,-6.08,-4.278
-13.48,-5.76,-4.32
-13.48,-5.44,-4.363
-13.48,-5.12,-4.407
-13.48,-4.8,-4.453
-13.48,-4.48,-4.5
-13.48,-4.16,-4.549
-13.48,-3.84,-4.6
-13.48,-3.52,-4.653
-13.48,-3.2,-4.71
-13.48,-2.88,-4.769
-13.48,-2.56,-4.833
-13.48,-2.24,-4.903
-13.48,-1.92,-4.98
-13.48,-1.6,-5.068
-13.48,-1.28,-5.172
-13.48,-0.96,-5.302
-13.48,-0.64,-5.479
-13.48,-0.32,-5.768
-13.48,0,-6.29
-13.48,0.32,-5.768
-13.48,0.64,-5.479
-13.48,0.96,-5.302
-13.48,1.28,-5.172
-13.48,1.6,-5.068
-13.48,1.92,-4.98
-13.48,2.24,-4.903
-13.48,2.56,-4.833
-13.48,2.88,-4.769
-13.48,3.2,-4.71
-13.48,3.52,-4.653
-13.48,3.84,-4.6
-13.48,4.16,-4.549
-13.48,4.48,-4.5
-13.48,4.8,-4.453
-13.48,5.12,-4.407
-13.48,5.44,-4.363
-13.48,5.76,-4.32
-13.48,6.08,-4.278
-13.48,6.4,-4.238
-13.48,6.72,-4.199
-13.48,7.04,-4.162
-13.48,7.36,-4.125
-13.48,7.68,-4.09
-13.48,8,-4.056
-13.48,8.32,-4.024
-13.48,8.64,-3.992
-13.48,8.96,-3.962
-13.48,9.28,-3.933
-13.48,9.6,-3.905
-13.48,9.92,-3.878
-13.48,10.24,-3.853
-13.48,10.56,-3.829
-13.48,10.88,-3.806
-13.48,11.2,-3.785
-13.48,11.52,-3.765
-13.48,11.84,-3.746
-13.48,12.16,-3.728
-13.48,12.48,-3.711
-13.48,12.8,-3.695
-13.48,13.12,-3.681
-13.48,13.44,-3.668
-13.48,13.76,-3.655
-13.48,14.08,-3.644
-13.48,14.4,-3.634
-13.48,14.72,-3.625
-13.48,15.04,-3.617
-13.48,15.36,-3.61
-13.48,15.68,-3.603
-13.48,16,-3.597
-13.16,-16,-3.557
-13.16,-15.68,-3.562
-13.16,-15.36,-3.568
-13.16,-15.04,-3.575
-13.16,-14.72,-3.583
-13.16,-14.4,-3.592
-13.16,-14.08,-3.602
-13.16,-13.76,-3.612
-13.16,-13.44,-3.624
-13.16,-13.12,-3.637
-13.16,-12.8,-3.652
-13.16,-12.48,-3.667
-13.16,-12.16,-3.684
-13.16,-11.84,-3.702
-13.16,-11.52,-3.721
-13.16,-11.2,-3.741
-13.16,-10.88,-3.763
-13.16,-10.56,-3.786
-13.16,-10.24,-3.811
-13.16,-9.92,-3.836
-13.16,-9.6,-3.863
-13.16,-9.28,-3.892
-13.16,-8.96,-3.921
-13.16,-8.64,-3.952
-13.16,-8.32,-3.984
-13.16,-8,-4.018
-13.16,-7.68,-4.052
-13.16,-7.36,-4.088
-13.16,-7.04,-4.126
-13.16,-6.72,-4.164
-13.16,-6.4,-4.204
-13.16,-6.08,-4.246
-13.16,-5.76,-4.288
-13.16,-5.44,-4.332
-13.16,-5.12,-4.378
-13.16,-4.8,-4.424
-13.16,-4.48,-4.473
-13.16,-4.16,-4.523
-13.16,-3.84,-4.575
-13.16,-3.52,-4.63
-13.16,-3.2,-4.687
-13.16,-2.88,-4.748
-13.16,-2.56,-4.813
-13.16,-2.24,-4.883
-13.16,-1.92,-4.96
-13.16,-1.6,-5.048
-13.16,-1.28,-5.151
-13.16,-0.96,-5.278
-13.16,-0.64,-5.447
-13.16,-0.32,-5.691
-13.16,0,-5.945
-13.16,0.32,-5.691
-13.16,0.64,-5.447
-13.16,0.96,-5.278
-13.16,1.28,-5.151
-13.16,1.6,-5.048
-13.16,1.92,-4.96
-13.16,2.24,-4.883
-13.16,2.56,-4.813
-13.16,2.88,-4.748
-13.16,3.2,-4.687
-13.16,3.52,-4.63
-13.16,3.84,-4.575
-13.16,4.16,-4.523
-13.16,4.48,-4.473
-13.16,4.8,-4.424
-13.16,5.12,-4.378
-13.16,5.44,-4.332
-13.16,5.76,-4.288
-13.16,6.08,-4.246
-13.16,6.4,-4.204
-13.16,6.72,-4.164
-13.16,7.04,-4.126
-13.16,7.36,-4.088
-13.16,7.68,-4.052
-13.16,8,-4.018
-13.16,8.32,-3.984
-13.16,8.64,-3.952
-13.16,8.96,-3.921
-13.16,9.28,-3.892
-13.16,9.6,-3.863
-13.16,9.92,-3.836
-13.16,10.24,-3.811
-13.16,10.56,-3.786
-13.16,10.88,-3.763
-13.16,11.2,-3.741
-13.16,11.52,-3.721
-13.16,11.84,-3.702
-13.16,12.16,-3.684
-13.16,12.48,-3.667
-13.16,12.8,-3.652
-13.16,13.12,-3.637
-13.16,13.44,-3.624
-13.16,13.76,-3.612
-13.16,14.08,-3.602
-13.16,14.4,-3.592
-13.16,14.72,-3.583
-13.16,15.04,-3.575
-13.16,15.36,-3.568
-13.16,15.68,-3.562
-13.16,16,-3.557
-12.84,-16,-3.516
-12.84,-15.68,-3.521
-12.84,-15.36,-3.526
-12.84,-15.04,-3.533
-12.84,-14.72,-3.54
-12.84,-14.4,-3.548
-12.84,-14.08,-3.558
-12.84,-13.76,-3.568
-12.84,-13.44,-3.58
-12.84,-13.12,-3.593
-12.84,-12.8,-3.607
-12.84,-12.48,-3.622
-12.84,-12.16,-3.639
-12.84,-11.84,-3.657
-12.84,-11.52,-3.676
-12.84,-11.2,-3.697
-12.84,-10.88,-3.719
-12.84,-10.56,-3.742
-12.84,-10.24,-3.767
-12.84,-9.92,-3.793
-12.84,-9.6,-3.82
-12.84,-9.28,-3.849
-12.84,-8.96,-3.879
-12.84,-8.64,-3.911
-12.84,-8.32,-3.944
-12.84,-8,-3.978
-12.84,-7.68,-4.013
-12.84,-7.36,-4.05
-12.84,-7.04,-4.089
-12.84,-6.72,-4.128
-12.84,-6.4,-4.169
-12.84,-6.08,-4.212
-12.84,-5.76,-4.255
-12.84,-5.44,-4.3
-12.84,-5.12,-4.347
-12.84,-4.8,-4.395
-12.84,-4.48,-4.444
-12.84,-4.16,-4.496
-12.84,-3.84,-4.548
-12.84,-3.52,-4.604
-12.84,-3.2,-4.662
-12.84,-2.88,-4.722
-12.84,-2.56,-4.787
-12.84,-2.24,-4.856
-12.84,-1.92,-4.931
-12.84,-1.6,-5.014
-12.84,-1.28,-5.108
-12.84,-0.96,-5.216
-12.84,-0.64,-5.339
-12.84,-0.32,-5.469
-12.84,0,-5.535
-12.84,0.32,-5.469
-12.84,0.64,-5.339
-12.84,0.96,-5.216
-12.84,1.28,-5.108
-12.84,1.6,-5.014
-12.84,1.92,-4.931
-12.84,2.24,-4.856
-12.84,2.56,-4.787
-12.84,2.88,-4.722
-12.84,3.2,-4.662
-12.84,3.52,-4.604
-12.84,3.84,-4.548
-12.84,4.16,-4.496
-12.84,4.48,-4.444
-12.84,4.8,-4.395
-12.84,5.12,-4.347
-12.84,5.44,-4.3
-12.84,5.76,-4.255
-12.84,6.08,-4.212
-12.84,6.4,-4.169
-12.84,6.72,-4.128
-12.84,7.04,-4.089
-12.84,7.36,-4.05
-12.84,7.68,-4.013
-12.84,8,-3.978
-12.84,8.32,-3.944
-12.84,8.64,-3.911
-12.84,8.96,-3.879
-12.84,9.28,-3.849
-12.84,9.6,-3.82
-12.84,9.92,-3.793
-12.84,10.24,-3.767
-12.84,10.56,-3.742
-12.84,10.88,-3.719
-12.84,11.2,-3.697
-12.84,11.52,-3.676
-12.84,11.84,-3.657
-12.84,12.16,-3.639
-12.84,12.48,-3.622
-12.84,12.8,-3.607
-12.84,13.12,-3.593
-12.84,13.44,-3.58
-12.84,13.76,-3.568
-12.84,14.08,-3.558
-12.84,14.4,-3.548
-12.84,14.72,-3.54
-12.84,15.04,-3.533
-12.84,15.36,-3.526
-12.84,15.68,-3.521
-12.84,16,-3.516
-12.52,-16,-3.475
-12.52,-15.68,-3.479
-12.52,-15.36,-3.484
-12.52,-15.04,-3.489
-12.52,-14.72,-3.496
-12.52,-14.4,-3.504
-12.52,-14.08,-3.513
-12.52,-13.76,-3.523
-12.52,-13.44,-3.534
-12.52,-13.12,-3.547
-12.52,-12.8,-3.561
-12.52,-12.48,-3.576
-12.52,-12.16,-3.593
-12.52,-11.84,-3.611
-12.52,-11.52,-3.63
-12.52,-11.2,-3.651
-12.52,-10.88,-3.673
-12.52,-10.56,-3.696
-12.52,-10.24,-3.721
-12.52,-9.92,-3.748
-12.52,-9.6,-3.776
-12.52,-9.28,-3.805
-12.52,-8.96,-3.836
-12.52,-8.64,-3.868
-12.52,-8.32,-3.902
-12.52,-8,-3.937
-12.52,-7.68,-3.973
-12.52,-7.36,-4.011
-12.52,-7.04,-4.05
-12.52,-6.72,-4.091
-12.52,-6.4,-4.133
-12.52,-6.08,-4.176
-12.52,-5.76,-4.221
-12.52,-5.44,-4.267
-12.52,-5.12,-4.314
-12.52,-4.8,-4.363
-12.52,-4.48,-4.414
-12.52,-4.16,-4.466
-12.52,-3.84,-4.52
-12.52,-3.52,-4.575
-12.52,-3.2,-4.633
-12.52,-2.88,-4.693
-12.52,-2.56,-4.756
-12.52,-2.24,-4.823
-12.52,-1.92,-4.894
-12.52,-1.6,-4.969
-12.52,-1.28,-5.05
-12.52,-0.96,-5.136
-12.52,-0.64,-5.223
-12.52,-0.32,-5.293
-12.52,0,-5.322
-12.52,0.32,-5.293
-12.52,0.64,-5.223
-12.52,0.96,-5.136
-12.52,1.28,-5.05
-12.52,1.6,-4.969
-12.52,1.92,-4.894
-12.52,2.24,-4.823
-12.52,2.56,-4.756
-12.52,2.88,-4.693
-12.52,3.2,-4.633
-12.52,3.52,-4.575
-12.52,3.84,-4.52
-12.52,4.16,-4.466
-12.52,4.48,-4.414
-12.52,4.8,-4.363
-12.52,5.12,-4.314
-12.52,5.44,-4.267
-12.52,5.76,-4.221
-12.52,6.08,-4.176
-12.52,6.4,-4.133
-12.52,6.72,-4.091
-12.52,7.04,-4.05
-12.52,7.36,-4.011
-12.52,7.68,-3.973
-12.52,8,-3.937
-12.52,8.32,-3.902
-12.52,8.64,-3.868
-12.52,8.96,-3.836
-12.52,9.28,-3.805
-12.52,9.6,-3.776
-12.52,9.92,-3.748
-12.52,10.24,-3.721
-12.52,10.56,-3.696
-12.52,10.88,-3.673
-12.52,11.2,-3.651
-12.52,11.52,-3.63
-12.52,11.84,-3.611
-12.52,12.16,-3.593
-12.52,12.48,-3.576
-12.52,12.8,-3.561
-12.52,13.12,-3.547
-12.52,13.44,-3.534
-12.52,13.76,-3.523
-12.52,14.08,-3.513
-12.52,14.4,-3.504
-12.52,14.72,-3.496
-12.52,15.04,-3.489
-12.52,15.36,-3.484
-12.52,15.68,-3.479
-12.52,16,-3.475
-12.2,-16,-3.432
-12.2,-15.68,-3.436
-12.2,-15.36,-3.44
-12.2,-15.04,-3.445
-12.2,-14.72,-3.451
-12.2,-14.4,-3.458
-12.2,-14.08,-3.467
-12.2,-13.76,-3.476
-12.2,-13.44,-3.487
-12.2,-13.12,-3.5
-12.2,-12.8,-3.513
-12.2,-12.48,-3.529
-12.2,-12.16,-3.545
-12.2,-11.84,-3.563
-12.2,-11.52,-3.582
-12.2,-11.2,-3.603
-12.2,-10.88,-3.626
-12.2,-10.56,-3.649
-12.2,-10.24,-3.675
-12.2,-9.92,-3.702
-12.2,-9.6,-3.73
-12.2,-9.28,-3.76
-12.2,-8.96,-3.791
-12.2,-8.64,-3.824
-12.2,-8.32,-3.858
-12.2,-8,-3.894
-12.2,-7.68,-3.931
-12.2,-7.36,-3.97
-12.2,-7.04,-4.01
-12.2,-6.72,-4.052
-12.2,-6.4,-4.095
-12.2,-6.08,-4.139
-12.2,-5.76,-4.185
-12.2,-5.44,-4.232
-12.2,-5.12,-4.281
-12.2,-4.8,-4.331
-12.2,-4.48,-4.382
-12.2,-4.16,-4.435
-12.2,-3.84,-4.489
-12.2,-3.52,-4.545
-12.2,-3.2,-4.602
-12.2,-2.88,-4.661
-12.2,-2.56,-4.723
-12.2,-2.24,-4.786
-12.2,-1.92,-4.851
-12.2,-1.6,-4.919
-12.2,-1.28,-4.988
-12.2,-0.96,-5.056
-12.2,-0.64,-5.115
-12.2,-0.32,-5.16
-12.2,0,-5.178
-12.2,0.32,-5.16
-12.2,0.64,-5.115
-12.2,0.96,-5.056
-12.2,1.28,-4.988
-12.2,1.6,-4.919
-12.2,1.92,-4.851
-12.2,2.24,-4.786
-12.2,2.56,-4.723
-12.2,2.88,-4.661
-12.2,3.2,-4.602
-12.2,3.52,-4.545
-12.2,3.84,-4.489
-12.2,4.16,-4.435
-12.2,4.48,-4.382
-12.2,4.8,-4.331
-12.2,5.12,-4.281
-12.2,5.44,-4.232
-12.2,5.76,-4.185
-12.2,6.08,-4.139
-12.2,6.4,-4.095
-12.2,6.72,-4.052
-12.2,7.04,-4.01
-12.2,7.36,-3.97
-12.2,7.68,-3.931
-12.2,8,-3.894
-12.2,8.32,-3.858
-12.2,8.64,-3.824
-12.2,8.96,-3.791
-12.2,9.28,-3.76
-12.2,9.6,-3.73
-12.2,9.92,-3.702
-12.2,10.24,-3.675
-12.2,10.56,-3.649
-12.2,10.88,-3.626
-12.2,11.2,-3.603
-12.2,11.52,-3.582
-12.2,11.84,-3.563
-12.2,12.16,-3.545
-12.2,12.48,-3.529
-12.2,12.8,-3.513
-12.2,13.12,-3.5
-12.2,13.44,-3.487
-12.2,13.76,-3.476
-12.2,14.08,-3.467
-12.2,14.4,-3.458
-12.2,14.72,-3.451
-12.2,15.04,-3.445
-12.2,15.36,-3.44
-12.2,15.68,-3.436
-12.2,16,-3.432
-11.88,-16,-3.389
-11.88,-15.68,-3.392
-11.88,-15.36,-3.395
-11.88,-15.04,-3.399
-11.88,-14.72,-3.405
-11.88,-14.4,-3.412
-11.88,-14.08,-3.419
-11.88,-13.76,-3.429
-11.88,-13.44,-3.439
-11.88,-13.12,-3.451
-11.88,-12.8,-3.465
-11.88,-12.48,-3.48
-11.88,-12.16,-3.496
-11.88,-11.84,-3.514
-11.88,-11.52,-3.533
-11.88,-11.2,-3.554
-11.88,-10.88,-3.577
-11.88,-10.56,-3.601
-11.88,-10.24,-3.627
-11.88,-9.92,-3.654
-11.88,-9.6,-3.683
-11.88,-9.28,-3.713
-11.88,-8.96,-3.745
-11.88,-8.64,-3.779
-11.88,-8.32,-3.814
-11.88,-8,-3.85
-11.88,-7.68,-3.888
-11.88,-7.36,-3.928
-11.88,-7.04,-3.969
-11.88,-6.72,-4.012
-11.88,-6.4,-4.056
-11.88,-6.08,-4.101
-11.88,-5.76,-4.148
-11.88,-5.44,-4.196
-11.88,-5.12,-4.246
-11.88,-4.8,-4.296
-11.88,-4.48,-4.349
-11.88,-4.16,-4.402
-11.88,-3.84,-4.456
-11.88,-3.52,-4.512
-11.88,-3.2,-4.569
-11.88,-2.88,-4.628
-11.88,-2.56,-4.687
-11.88,-2.24,-4.747
-11.88,-1.92,-4.807
-11.88,-1.6,-4.867
-11.88,-1.28,-4.925
-11.88,-0.96,-4.979
-11.88,-0.64,-5.026
-11.88,-0.32,-5.056
-11.88,0,-5.067
-11.88,0.32,-5.056
-11.88,0.64,-5.026
-11.88,0.96,-4.979
-11.88,1.28,-4.925
-11.88,1.6,-4.867
-11.88,1.92,-4.807
-11.88,2.24,-4.747
-11.88,2.56,-4.687
-11.88,2.88,-4.628
-11.88,3.2,-4.569
-11.88,3.52,-4.512
-11.88,3.84,-4.456
-11.88,4.16,-4.402
-11.88,4.48,-4.349
-11.88,4.8,-4.296
-11.88,5.12,-4.246
-11.88,5.44,-4.196
-11.88,5.76,-4.148
-11.88,6.08,-4.101
-11.88,6.4,-4.056
-11.88,6.72,-4.012
-11.88,7.04,-3.969
-11.88,7.36,-3.928
-11.88,7.68,-3.888
-11.88,8,-3.85
-11.88,8.32,-3.814
-11.88,8.64,-3.779
-11.88,8.96,-3.745
-11.88,9.28,-3.713
-11.88,9.6,-3.683
-11.88,9.92,-3.654
-11.88,10.24,-3.627
-11.88,10.56,-3.601
-11.88,10.88,-3.577
-11.88,11.2,-3.554
-11.88,11.52,-3.533
-11.88,11.84,-3.514
-11.88,12.16,-3.496
-11.88,12.48,-3.48
-11.88,12.8,-3.465
-11.88,13.12,-3.451
-11.88,13.44,-3.439
-11.88,13.76,-3.429
-11.88,14.08,-3.419
-11.88,14.4,-3.412
-11.88,14.72,-3.405
-11.88,15.04,-3.399
-11.88,15.36,-3.395
-11.88,15.68,-3.392
-11.88,16,-3.389
-11.56,-16,-3.345
-11.56,-15.68,-3.347
-11.56,-15.36,-3.349
-11.56,-15.04,-3.353
-11.56,-14.72,-3.357
-11.56,-14.4,-3.363
-11.56,-14.08,-3.371
-11.56,-13.76,-3.38
-11.56,-13.44,-3.39
-11.56,-13.12,-3.401
-11.56,-12.8,-3.414
-11.56,-12.48,-3.429
-11.56,-12.16,-3.445
-11.56,-11.84,-3.463
-11.56,-11.52,-3.483
-11.56,-11.2,-3.504
-11.56,-10.88,-3.526
-11.56,-10.56,-3.551
-11.56,-10.24,-3.577
-11.56,-9.92,-3.604
-11.56,-9.6,-3.634
-11.56,-9.28,-3.665
-11.56,-8.96,-3.697
-11.56,-8.64,-3.731
-11.56,-8.32,-3.767
-11.56,-8,-3.805
-11.56,-7.68,-3.844
-11.56,-7.36,-3.884
-11.56,-7.04,-3.926
-11.56,-6.72,-3.97
-11.56,-6.4,-4.015
-11.56,-6.08,-4.062
-11.56,-5.76,-4.109
-11.56,-5.44,-4.159
-11.56,-5.12,-4.209
-11.56,-4.8,-4.261
-11.56,-4.48,-4.314
-11.56,-4.16,-4.368
-11.56,-3.84,-4.423
-11.56,-3.52,-4.479
-11.56,-3.2,-4.535
-11.56,-2.88,-4.592
-11.56,-2.56,-4.649
-11.56,-2.24,-4.707
-11.56,-1.92,-4.763
-11.56,-1.6,-4.817
-11.56,-1.28,-4.867
-11.56,-0.96,-4.912
-11.56,-0.64,-4.949
-11.56,-0.32,-4.97
-11.56,0,-4.98
-11.56,0.32,-4.97
-11.56,0.64,-4.949
-11.56,0.96,-4.912
-11.56,1.28,-4.867
-11.56,1.6,-4.817
-11.56,1.92,-4.763
-11.56,2.24,-4.707
-11.56,2.56,-4.649
-11.56,2.88,-4.592
-11.56,3.2,-4.535
-11.56,3.52,-4.479
-11.56,3.84,-4.423
-11.56,4.16,-4.368
-11.56,4.48,-4.314
-11.56,4.8,-4.261
-11.56,5.12,-4.209
-11.56,5.44,-4.159
-11.56,5.76,-4.109
-11.56,6.08,-4.062
-11.56,6.4,-4.015
-11.56,6.72,-3.97
-11.56,7.04,-3.926
-11.56,7.36,-3.884
-11.56,7.68,-3.844
-11.56,8,-3.805
-11.56,8.32,-3.767
-11.56,8.64,-3.731
-11.56,8.96,-3.697
-11.56,9.28,-3.665
-11.56,9.6,-3.634
-11.56,9.92,-3.604
-11.56,10.24,-3.577
-11.56,10.56,-3.551
-11.56,10.88,-3.526
-11.56,11.2,-3.504
-11.56,11.52,-3.483
-11.56,11.84,-3.463
-11.56,12.16,-3.445
-11.56,12.48,-3.429
-11.56,12.8,-3.414
-11.56,13.12,-3.401
-11.56,13.44,-3.39
-11.56,13.76,-3.38
-11.56,14.08,-3.371
-11.56,14.4,-3.363
-11.56,14.72,-3.357
-11.56,15.04,-3.353
-11.56,15.36,-3.349
-11.56,15.68,-3.347
-11.56,16,-3.345
-11.24,-16,-3.3
-11.24,-15.68,-3.301
-11.24,-15.36,-3.302
-11.24,-15.04,-3.305
-11.24,-14.72,-3.309
-11.24,-14.4,-3.314
-11.24,-14.08,-3.321
-11.24,-13.76,-3.329
-11.24,-13.44,-3.339
-11.24,-13.12,-3.35
-11.24,-12.8,-3.363
-11.24,-12.48,-3.377
-11.24,-12.16,-3.393
-11.24,-11.84,-3.411
-11.24,-11.52,-3.43
-11.24,-11.2,-3.452
-11.24,-10.88,-3.474
-11.24,-10.56,-3.499
-11.24,-10.24,-3.525
-11.24,-9.92,-3.553
-11.24,-9.6,-3.583
-11.24,-9.28,-3.615
-11.24,-8.96,-3.648
-11.24,-8.64,-3.683
-11.24,-8.32,-3.719
-11.24,-8,-3.758
-11.24,-7.68,-3.798
-11.24,-7.36,-3.839
-11.24,-7.04,-3.882
-11.24,-6.72,-3.927
-11.24,-6.4,-3.973
-11.24,-6.08,-4.021
-11.24,-5.76,-4.07
-11.24,-5.44,-4.12
-11.24,-5.12,-4.172
-11.24,-4.8,-4.224
-11.24,-4.48,-4.278
-11.24,-4.16,-4.333
-11.24,-3.84,-4.388
-11.24,-3.52,-4.444
-11.24,-3.2,-4.501
-11.24,-2.88,-4.557
-11.24,-2.56,-4.613
-11.24,-2.24,-4.667
-11.24,-1.92,-4.721
-11.24,-1.6,-4.77
-11.24,-1.28,-4.815
-11.24,-0.96,-4.852
-11.24,-0.64,-4.884
-11.24,-0.32,-4.902
-11.24,0,-4.909
-11.24,0.32,-4.902
-11.24,0.64,-4.884
-11.24,0.96,-4.852
-11.24,1.28,-4.815
-11.24,1.6,-4.77
-11.24,1.92,-4.721
-11.24,2.24,-4.667
-11.24,2.56,-4.613
-11.24,2.88,-4.557
-11.24,3.2,-4.501
-11.24,3.52,-4.444
-11.24,3.84,-4.388
-11.24,4.16,-4.333
-11.24,4.48,-4.278
-11.24,4.8,-4.224
-11.24,5.12,-4.172
-11.24,5.44,-4.12
-11.24,5.76,-4.07
-11.24,6.08,-4.021
-11.24,6.4,-3.973
-11.24,6.72,-3.927
-11.24,7.04,-3.882
-11.24,7.36,-3.839
-11.24,7.68,-3.798
-11.24,8,-3.758
-11.24,8.32,-3.719
-11.24,8.64,-3.683
-11.24,8.96,-3.648
-11.24,9.28,-3.615
-11.24,9.6,-3.583
-11.24,9.92,-3.553
-11.24,10.24,-3.525
-11.24,10.56,-3.499
-11.24,10.88,-3.474
-11.24,11.2,-3.452
-11.24,11.52,-3.43
-11.24,11.84,-3.411
-11.24,12.16,-3.393
-11.24,12.48,-3.377
-11.24,12.8,-3.363
-11.24,13.12,-3.35
-11.24,13.44,-3.339
-11.24,13.76,-3.329
-11.24,14.08,-3.321
-11.24,14.4,-3.314
-11.24,14.72,-3.309
-11.24,15.04,-3.305
-11.24,15.36,-3.302
-11.24,15.68,-3.301
-11.24,16,-3.3
-10.92,-16,-3.254
-10.92,-15.68,-3.254
-10.92,-15.36,-3.254
-10.92,-15.04,-3.256
-10.92,-14.72,-3.259
-10.92,-14.4,-3.263
-10.92,-14.08,-3.269
-10.92,-13.76,-3.277
-10.92,-13.44,-3.286
-10.92,-13.12,-3.297
-10.92,-12.8,-3.309
-10.92,-12.48,-3.323
-10.92,-12.16,-3.339
-10.92,-11.84,-3.357
-10.92,-11.52,-3.376
-10.92,-11.2,-3.398
-10.92,-10.88,-3.421
-10.92,-10.56,-3.446
-10.92,-10.24,-3.472
-10.92,-9.92,-3.501
-10.92,-9.6,-3.531
-10.92,-9.28,-3.563
-10.92,-8.96,-3.597
-10.92,-8.64,-3.632
-10.92,-8.32,-3.67
-10.92,-8,-3.709
-10.92,-7.68,-3.75
-10.92,-7.36,-3.792
-10.92,-7.04,-3.836
-10.92,-6.72,-3.882
-10.92,-6.4,-3.929
-10.92,-6.08,-3.978
-10.92,-5.76,-4.029
-10.92,-5.44,-4.08
-10.92,-5.12,-4.133
-10.92,-4.8,-4.187
-10.92,-4.48,-4.242
-10.92,-4.16,-4.297
-10.92,-3.84,-4.353
-10.92,-3.52,-4.41
-10.92,-3.2,-4.466
-10.92,-2.88,-4.522
-10.92,-2.56,-4.577
-10.92,-2.24,-4.63
-10.92,-1.92,-4.681
-10.92,-1.6,-4.727
-10.92,-1.28,-4.77
-10.92,-0.96,-4.804
-10.92,-0.64,-4.831
-10.92,-0.32,-4.846
-10.92,0,-4.854
-10.92,0.32,-4.846
-10.92,0.64,-4.831
-10.92,0.96,-4.804
-10.92,1.28,-4.77
-10.92,1.6,-4.727
-10.92,1.92,-4.681
-10.92,2.24,-4.63
-10.92,2.56,-4.577
-10.92,2.88,-4.522
-10.92,3.2,-4.466
-10.92,3.52,-4.41
-10.92,3.84,-4.353
-10.92,4.16,-4.297
-10.92,4.48,-4.242
-10.92,4.8,-4.187
-10.92,5.12,-4.133
-10.92,5.44,-4.08
-10.92,5.76,-4.029
-10.92,6.08,-3.978
-10.92,6.4,-3.929
-10.92,6.72,-3.882
-10.92,7.04,-3.836
-10.92,7.36,-3.792
-10.92,7.68,-3.75
-10.92,8,-3.709
-10.92,8.32,-3.67
-10.92,8.64,-3.632
-10.92,8.96,-3.597
-10.92,9.28,-3.563
-10.92,9.6,-3.531
-10.92,9.92,-3.501
-10.92,10.24,-3.472
-10.92,10.56,-3.446
-10.92,10.88,-3.421
-10.92,11.2,-3.398
-10.92,11.52,-3.376
-10.92,11.84,-3.357
-10.92,12.16,-3.339
-10.92,12.48,-3.323
-10.92,12.8,-3.309
-10.92,13.12,-3.297
-10.92,13.44,-3.286
-10.92,13.76,-3.277
-10.92,14.08,-3.269
-10.92,14.4,-3.263
-10.92,14.72,-3.259
-10.92,15.04,-3.256
-10.92,15.36,-3.254
-10.92,15.68,-3.254
-10.92,16,-3.254
-10.6,-16,-3.207
-10.6,-15.68,-3.205
-10.6,-15.36,-3.205
-10.6,-15.04,-3.205
-10.6,-14.72,-3.207
-10.6,-14.4,-3.211
-10.6,-14.08,-3.216
-10.6,-13.76,-3.223
-10.6,-13.44,-3.232
-10.6,-13.12,-3.242
-10.6,-12.8,-3.254
-10.6,-12.48,-3.268
-10.6,-12.16,-3.284
-10.6,-11.84,-3.301
-10.6,-11.52,-3.321
-10.6,-11.2,-3.342
-10.6,-10.88,-3.365
-10.6,-10.56,-3.39
-10.6,-10.24,-3.417
-10.6,-9.92,-3.446
-10.6,-9.6,-3.477
-10.6,-9.28,-3.509
-10.6,-8.96,-3.544
-10.6,-8.64,-3.58
-10.6,-8.32,-3.618
-10.6,-8,-3.658
-10.6,-7.68,-3.7
-10.6,-7.36,-3.744
-10.6,-7.04,-3.789
-10.6,-6.72,-3.836
-10.6,-6.4,-3.884
-10.6,-6.08,-3.934
-10.6,-5.76,-3.986
-10.6,-5.44,-4.039
-10.6,-5.12,-4.093
-10.6,-4.8,-4.148
-10.6,-4.48,-4.204
-10.6,-4.16,-4.261
-10.6,-3.84,-4.318
-10.6,-3.52,-4.375
-10.6,-3.2,-4.432
-10.6,-2.88,-4.488
-10.6,-2.56,-4.543
-10.6,-2.24,-4.596
-10.6,-1.92,-4.645
-10.6,-1.6,-4.69
-10.6,-1.28,-4.73
-10.6,-0.96,-4.763
-10.6,-0.64,-4.787
-10.6,-0.32,-4.803
-10.6,0,-4.808
-10.6,0.32,-4.803
-10.6,0.64,-4.787
-10.6,0.96,-4.763
-10.6,1.28,-4.73
-10.6,1.6,-4.69
-10.6,1.92,-4.645
-10.6,2.24,-4.596
-10.6,2.56,-4.543
-10.6,2.88,-4.488
-10.6,3.2,-4.432
-10.6,3.52,-4.375
-10.6,3.84,-4.318
-10.6,4.16,-4.261
-10.6,4.48,-4.204
-10.6,4.8,-4.148
-10.6,5.12,-4.093
-10.6,5.44,-4.039
-10.6,5.76,-3.986
-10.6,6.08,-3.934
-10.6,6.4,-3.884
-10.6,6.72,-3.836
-10.6,7.04,-3.789
-10.6,7.36,-3.744
-10.6,7.68,-3.7
-10.6,8,-3.658
-10.6,8.32,-3.618
-10.6,8.64,-3.58
-10.6,8.96,-3.544
-10.6,9.28,-3.509
-10.6,9.6,-3.477
-10.6,9.92,-3.446
-10.6,10.24,-3.417
-10.6,10.56,-3.39
-10.6,10.88,-3.365
-10.6,11.2,-3.342
-10.6,11.52,-3.321
-10.6,11.84,-3.301
-10.6,12.16,-3.284
-10.6,12.48,-3.268
-10.6,12.8,-3.254
-10.6,13.12,-3.242
-10.6,13.44,-3.232
-10.6,13.76,-3.223
-10.6,14.08,-3.216
-10.6,14.4,-3.211
-10.6,14.72,-3.207
-10.6,15.04,-3.205
-10.6,15.36,-3.205
-10.6,15.68,-3.205
-10.6,16,-3.207
-10.28,-16,-3.159
-10.28,-15.68,-3.156
-10.28,-15.36,-3.154
-10.28,-15.04,-3.154
-10.28,-14.72,-3.155
-10.28,-14.4,-3.157
-10.28,-14.08,-3.162
-10.28,-13.76,-3.168
-10.28,-13.44,-3.176
-10.28,-13.12,-3.185
-10.28,-12.8,-3.197
-10.28,-12.48,-3.211
-10.28,-12.16,-3.226
-10.28,-11.84,-3.244
-10.28,-11.52,-3.263
-10.28,-11.2,-3.284
-10.28,-10.88,-3.308
-10.28,-10.56,-3.333
-10.28,-10.24,-3.36
-10.28,-9.92,-3.39
-10.28,-9.6,-3.421
-10.28,-9.28,-3.454
-10.28,-8.96,-3.489
-10.28,-8.64,-3.526
-10.28,-8.32,-3.565
-10.28,-8,-3.606
-10.28,-7.68,-3.649
-10.28,-7.36,-3.694
-10.28,-7.04,-3.74
-10.28,-6.72,-3.788
-10.28,-6.4,-3.838
-10.28,-6.08,-3.889
-10.28,-5.76,-3.942
-10.28,-5.44,-3.997
-10.28,-5.12,-4.052
-10.28,-4.8,-4.109
-10.28,-4.48,-4.166
-10.28,-4.16,-4.224
-10.28,-3.84,-4.283
-10.28,-3.52,-4.342
-10.28,-3.2,-4.4
-10.28,-2.88,-4.456
-10.28,-2.56,-4.512
-10.28,-2.24,-4.565
-10.28,-1.92,-4.615
-10.28,-1.6,-4.66
-10.28,-1.28,-4.698
-10.28,-0.96,-4.731
-10.28,-0.64,-4.754
-10.28,-0.32,-4.77
-10.28,0,-4.775
-10.28,0.32,-4.77
-10.28,0.64,-4.754
-10.28,0.96,-4.731
-10.28,1.28,-4.698
-10.28,1.6,-4.66
-10.28,1.92,-4.615
-10.28,2.24,-4.565
-10.28,2.56,-4.512
-10.28,2.88,-4.456
-10.28,3.2,-4.4
-10.28,3.52,-4.342
-10.28,3.84,-4.283
-10.28,4.16,-4.224
-10.28,4.48,-4.166
-10.28,4.8,-4.109
-10.28,5.12,-4.052
-10.28,5.44,-3.997
-10.28,5.76,-3.942
-10.28,6.08,-3.889
-10.28,6.4,-3.838
-10.28,6.72,-3.788
-10.28,7.04,-3.74
-10.28,7.36,-3.694
-10.28,7.68,-3.649
-10.28,8,-3.606
-10.28,8.32,-3.565
-10.28,8.64,-3.526
-10.28,8.96,-3.489
-10.28,9.28,-3.454
-10.28,9.6,-3.421
-10.28,9.92,-3.39
-10.28,10.24,-3.36
-10.28,10.56,-3.333
-10.28,10.88,-3.308
-10.28,11.2,-3.284
-10.28,11.52,-3.263
-10.28,11.84,-3.244
-10.28,12.16,-3.226
-10.28,12.48,-3.211
-10.28,12.8,-3.197
-10.28,13.12,-3.185
-10.28,13.44,-3.176
-10.28,13.76,-3.168
-10.28,14.08,-3.162
-10.28,14.4,-3.157
-10.28,14.72,-3.155
-10.28,15.04,-3.154
-10.28,15.36,-3.154
-10.28,15.68,-3.156
-10.28,16,-3.159
-9.96,-16,-3.11
-9.96,-15.68,-3.105
-9.96,-15.36,-3.102
-9.96,-15.04,-3.1
-9.96,-14.72,-3.1
-9.96,-14.4,-3.102
-9.96,-14.08,-3.105
-9.96,-13.76,-3.11
-9.96,-13.44,-3.118
-9.96,-13.12,-3.127
-9.96,-12.8,-3.138
-9.96,-12.48,-3.152
-9.96,-12.16,-3.167
-9.96,-11.84,-3.184
-9.96,-11.52,-3.204
-9.96,-11.2,-3.225
-9.96,-10.88,-3.248
-9.96,-10.56,-3.274
-9.96,-10.24,-3.302
-9.96,-9.92,-3.331
-9.96,-9.6,-3.363
-9.96,-9.28,-3.397
-9.96,-8.96,-3.432
-9.96,-8.64,-3.47
-9.96,-8.32,-3.51
-9.96,-8,-3.552
-9.96,-7.68,-3.596
-9.96,-7.36,-3.642
-9.96,-7.04,-3.689
-9.96,-6.72,-3.739
-9.96,-6.4,-3.79
-9.96,-6.08,-3.843
-9.96,-5.76,-3.897
-9.96,-5.44,-3.953
-9.96,-5.12,-4.01
-9.96,-4.8,-4.068
-9.96,-4.48,-4.128
-9.96,-4.16,-4.187
-9.96,-3.84,-4.248
-9.96,-3.52,-4.308
-9.96,-3.2,-4.368
-9.96,-2.88,-4.426
-9.96,-2.56,-4.482
-9.96,-2.24,-4.537
-9.96,-1.92,-4.587
-9.96,-1.6,-4.633
-9.96,-1.28,-4.672
-9.96,-0.96,-4.705
-9.96,-0.64,-4.73
-9.96,-0.32,-4.745
-9.96,0,-4.751
-9.96,0.32,-4.745
-9.96,0.64,-4.73
-9.96,0.96,-4.705
-9.96,1.28,-4.672
-9.96,1.6,-4.633
-9.96,1.92,-4.587
-9.96,2.24,-4.537
-9.96,2.56,-4.482
-9.96,2.88,-4.426
-9.96,3.2,-4.368
-9.96,3.52,-4.308
-9.96,3.84,-4.248
-9.96,4.16,-4.187
-9.96,4.48,-4.128
-9.96,4.8,-4.068
-9.96,5.12,-4.01
-9.96,5.44,-3.953
-9.96,5.76,-3.897
-9.96,6.08,-3.843
-9.96,6.4,-3.79
-9.96,6.72,-3.739
-9.96,7.04,-3.689
-9.96,7.36,-3.642
-9.96,7.68,-3.596
-9.96,8,-3.552
-9.96,8.32,-3.51
-9.96,8.64,-3.47
-9.96,8.96,-3.432
-9.96,9.28,-3.397
-9.96,9.6,-3.363
-9.96,9.92,-3.331
-9.96,10.24,-3.302
-9.96,10.56,-3.274
-9.96,10.88,-3.248
-9.96,11.2,-3.225
-9.96,11.52,-3.204
-9.96,11.84,-3.184
-9.96,12.16,-3.167
-9.96,12.48,-3.152
-9.96,12.8,-3.138
-9.96,13.12,-3.127
-9.96,13.44,-3.118
-9.96,13.76,-3.11
-9.96,14.08,-3.105
-9.96,14.4,-3.102
-9.96,14.72,-3.1
-9.96,15.04,-3.1
-9.96,15.36,-3.102
-9.96,15.68,-3.105
-9.96,16,-3.11
-9.64,-16,-3.06
-9.64,-15.68,-3.053
-9.64,-15.36,-3.048
-9.64,-15.04,-3.045
-9.64,-14.72,-3.044
-9.64,-14.4,-3.044
-9.64,-14.08,-3.047
-9.64,-13.76,-3.051
-9.64,-13.44,-3.058
-9.64,-13.12,-3.067
-9.64,-12.8,-3.077
-9.64,-12.48,-3.09
-9.64,-12.16,-3.105
-9.64,-11.84,-3.123
-9.64,-11.52,-3.142
-9.64,-11.2,-3.163
-9.64,-10.88,-3.187
-9.64,-10.56,-3.213
-9.64,-10.24,-3.241
-9.64,-9.92,-3.271
-9.64,-9.6,-3.303
-9.64,-9.28,-3.337
-9.64,-8.96,-3.374
-9.64,-8.64,-3.412
-9.64,-8.32,-3.453
-9.64,-8,-3.496
-9.64,-7.68,-3.541
-9.64,-7.36,-3.588
-9.64,-7.04,-3.637
-9.64,-6.72,-3.687
-9.64,-6.4,-3.74
-9.64,-6.08,-3.794
-9.64,-5.76,-3.85
-9.64,-5.44,-3.908
-9.64,-5.12,-3.967
-9.64,-4.8,-4.027
-9.64,-4.48,-4.088
-9.64,-4.16,-4.15
-9.64,-3.84,-4.212
-9.64,-3.52,-4.275
-9.64,-3.2,-4.336
-9.64,-2.88,-4.397
-9.64,-2.56,-4.456
-9.64,-2.24,-4.512
-9.64,-1.92,-4.565
-9.64,-1.6,-4.613
-9.64,-1.28,-4.655
-9.64,-0.96,-4.689
-9.64,-0.64,-4.715
-9.64,-0.32,-4.732
-9.64,0,-4.736
-9.64,0.32,-4.732
-9.64,0.64,-4.715
-9.64,0.96,-4.689
-9.64,1.28,-4.655
-9.64,1.6,-4.613
-9.64,1.92,-4.565
-9.64,2.24,-4.512
-9.64,2.56,-4.456
-9.64,2.88,-4.397
-9.64,3.2,-4.336
-9.64,3.52,-4.275
-9.64,3.84,-4.212
-9.64,4.16,-4.15
-9.64,4.48,-4.088
-9.64,4.8,-4.027
-9.64,5.12,-3.967
-9.64,5.44,-3.908
-9.64,5.76,-3.85
-9.64,6.08,-3.794
-9.64,6.4,-3.74
-9.64,6.72,-3.687
-9.64,7.04,-3.637
-9.64,7.36,-3.588
-9.64,7.68,-3.541
-9.64,8,-3.496
-9.64,8.32,-3.453
-9.64,8.64,-3.412
-9.64,8.96,-3.374
-9.64,9.28,-3.337
-9.64,9.6,-3.303
-9.64,9.92,-3.271
-9.64,10.24,-3.241
-9.64,10.56,-3.213
-9.64,10.88,-3.187
-9.64,11.2,-3.163
-9.64,11.52,-3.142
-9.64,11.84,-3.123
-9.64,12.16,-3.105
-9.64,12.48,-3.09
-9.64,12.8,-3.077
-9.64,13.12,-3.067
-9.64,13.44,-3.058
-9.64,13.76,-3.051
-9.64,14.08,-3.047
-9.64,14.4,-3.044
-9.64,14.72,-3.044
-9.64,15.04,-3.045
-9.64,15.36,-3.048
-9.64,15.68,-3.053
-9.64,16,-3.06
-9.32,-16,-3.008
-9.32,-15.68,-3
-9.32,-15.36,-2.993
-9.32,-15.04,-2.988
-9.32,-14.72,-2.986
-9.32,-14.4,-2.985
-9.32,-14.08,-2.986
-9.32,-13.76,-2.99
-9.32,-13.44,-2.996
-9.32,-13.12,-3.004
-9.32,-12.8,-3.014
-9.32,-12.48,-3.027
-9.32,-12.16,-3.042
-9.32,-11.84,-3.059
-9.32,-11.52,-3.078
-9.32,-11.2,-3.1
-9.32,-10.88,-3.123
-9.32,-10.56,-3.149
-9.32,-10.24,-3.178
-9.32,-9.92,-3.208
-9.32,-9.6,-3.241
-9.32,-9.28,-3.276
-9.32,-8.96,-3.313
-9.32,-8.64,-3.352
-9.32,-8.32,-3.394
-9.32,-8,-3.438
-9.32,-7.68,-3.484
-9.32,-7.36,-3.532
-9.32,-7.04,-3.582
-9.32,-6.72,-3.634
-9.32,-6.4,-3.688
-9.32,-6.08,-3.744
-9.32,-5.76,-3.802
-9.32,-5.44,-3.862
-9.32,-5.12,-3.922
-9.32,-4.8,-3.985
-9.32,-4.48,-4.048
-9.32,-4.16,-4.112
-9.32,-3.84,-4.177
-9.32,-3.52,-4.242
-9.32,-3.2,-4.306
-9.32,-2.88,-4.369
-9.32,-2.56,-4.432
-9.32,-2.24,-4.491
-9.32,-1.92,-4.547
-9.32,-1.6,-4.599
-9.32,-1.28,-4.644
-9.32,-0.96,-4.681
-9.32,-0.64,-4.71
-9.32,-0.32,-4.727
-9.32,0,-4.733
-9.32,0.32,-4.727
-9.32,0.64,-4.71
-9.32,0.96,-4.681
-9.32,1.28,-4.644
-9.32,1.6,-4.599
-9.32,1.92,-4.547
-9.32,2.24,-4.491
-9.32,2.56,-4.432
-9.32,2.88,-4.369
-9.32,3.2,-4.306
-9.32,3.52,-4.242
-9.32,3.84,-4.177
-9.32,4.16,-4.112
-9.32,4.48,-4.048
-9.32,4.8,-3.985
-9.32,5.12,-3.922
-9.32,5.44,-3.862
-9.32,5.76,-3.802
-9.32,6.08,-3.744
-9.32,6.4,-3.688
-9.32,6.72,-3.634
-9.32,7.04,-3.582
-9.32,7.36,-3.532
-9.32,7.68,-3.484
-9.32,8,-3.438
-9.32,8.32,-3.394
-9.32,8.64,-3.352
-9.32,8.96,-3.313
-9.32,9.28,-3.276
-9.32,9.6,-3.241
-9.32,9.92,-3.208
-9.32,10.24,-3.178
-9.32,10.56,-3.149
-9.32,10.88,-3.123
-9.32,11.2,-3.1
-9.32,11.52,-3.078
-9.32,11.84,-3.059
-9.32,12.16,-3.042
-9.32,12.48,-3.027
-9.32,12.8,-3.014
-9.32,13.12,-3.004
-9.32,13.44,-2.996
-9.32,13.76,-2.99
-9.32,14.08,-2.986
-9.32,14.4,-2.985
-9.32,14.72,-2.986
-9.32,15.04,-2.988
-9.32,15.36,-2.993
-9.32,15.68,-3
-9.32,16,-3.008
-9,-16,-2.955
-9,-15.68,-2.944
-9,-15.36,-2.936
-9,-15.04,-2.929
-9,-14.72,-2.925
-9,-14.4,-2.923
-9,-14.08,-2.924
-9,-13.76,-2.927
-9,-13.44,-2.932
-9,-13.12,-2.939
-9,-12.8,-2.949
-9,-12.48,-2.961
-9,-12.16,-2.976
-9,-11.84,-2.993
-9,-11.52,-3.012
-9,-11.2,-3.034
-9,-10.88,-3.058
-9,-10.56,-3.084
-9,-10.24,-3.112
-9,-9.92,-3.143
-9,-9.6,-3.176
-9,-9.28,-3.212
-9,-8.96,-3.25
-9,-8.64,-3.29
-9,-8.32,-3.333
-9,-8,-3.377
-9,-7.68,-3.425
-9,-7.36,-3.474
-9,-7.04,-3.525
-9,-6.72,-3.579
-9,-6.4,-3.635
-9,-6.08,-3.693
-9,-5.76,-3.752
-9,-5.44,-3.814
-9,-5.12,-3.877
-9,-4.8,-3.941
-9,-4.48,-4.007
-9,-4.16,-4.074
-9,-3.84,-4.141
-9,-3.52,-4.209
-9,-3.2,-4.277
-9,-2.88,-4.344
-9,-2.56,-4.41
-9,-2.24,-4.473
-9,-1.92,-4.535
-9,-1.6,-4.59
-9,-1.28,-4.64
-9,-0.96,-4.683
-9,-0.64,-4.714
-9,-0.32,-4.735
-9,0,-4.743
-9,0.32,-4.735
-9,0.64,-4.714
-9,0.96,-4.683
-9,1.28,-4.64
-9,1.6,-4.59
-9,1.92,-4.535
-9,2.24,-4.473
-9,2.56,-4.41
-9,2.88,-4.344
-9,3.2,-4.277
-9,3.52,-4.209
-9,3.84,-4.141
-9,4.16,-4.074
-9,4.48,-4.007
-9,4.8,-3.941
-9,5.12,-3.877
-9,5.44,-3.814
-9,5.76,-3.752
-9,6.08,-3.693
-9,6.4,-3.635
-9,6.72,-3.579
-9,7.04,-3.525
-9,7.36,-3.474
-9,7.68,-3.425
-9,8,-3.377
-9,8.32,-3.333
-9,8.64,-3.29
-9,8.96,-3.25
-9,9.28,-3.212
-9,9.6,-3.176
-9,9.92,-3.143
-9,10.24,-3.112
-9,10.56,-3.084
-9,10.88,-3.058
-9,11.2,-3.034
-9,11.52,-3.012
-9,11.84,-2.993
-9,12.16,-2.976
-9,12.48,-2.961
-9,12.8,-2.949
-9,13.12,-2.939
-9,13.44,-2.932
-9,13.76,-2.927
-9,14.08,-2.924
-9,14.4,-2.923
-9,14.72,-2.925
-9,15.04,-2.929
-9,15.36,-2.936
-9,15.68,-2.944
-9,16,-2.955
-8.68,-16,-2.9
-8.68,-15.68,-2.887
-8.68,-15.36,-2.876
-8.68,-15.04,-2.868
-8.68,-14.72,-2.863
-8.68,-14.4,-2.86
-8.68,-14.08,-2.859
-8.68,-13.76,-2.861
-8.68,-13.44,-2.865
-8.68,-13.12,-2.872
-8.68,-12.8,-2.882
-8.68,-12.48,-2.894
-8.68,-12.16,-2.908
-8.68,-11.84,-2.925
-8.68,-11.52,-2.944
-8.68,-11.2,-2.965
-8.68,-10.88,-2.989
-8.68,-10.56,-3.016
-8.68,-10.24,-3.045
-8.68,-9.92,-3.076
-8.68,-9.6,-3.11
-8.68,-9.28,-3.146
-8.68,-8.96,-3.185
-8.68,-8.64,-3.226
-8.68,-8.32,-3.269
-8.68,-8,-3.315
-8.68,-7.68,-3.363
-8.68,-7.36,-3.414
-8.68,-7.04,-3.467
-8.68,-6.72,-3.522
-8.68,-6.4,-3.579
-8.68,-6.08,-3.639
-8.68,-5.76,-3.701
-8.68,-5.44,-3.764
-8.68,-5.12,-3.83
-8.68,-4.8,-3.897
-8.68,-4.48,-3.965
-8.68,-4.16,-4.035
-8.68,-3.84,-4.106
-8.68,-3.52,-4.177
-8.68,-3.2,-4.249
-8.68,-2.88,-4.32
-8.68,-2.56,-4.39
-8.68,-2.24,-4.459
-8.68,-1.92,-4.525
-8.68,-1.6,-4.589
-8.68,-1.28,-4.645
-8.68,-0.96,-4.694
-8.68,-0.64,-4.732
-8.68,-0.32,-4.757
-8.68,0,-4.765
-8.68,0.32,-4.757
-8.68,0.64,-4.732
-8.68,0.96,-4.694
-8.68,1.28,-4.645
-8.68,1.6,-4.589
-8.68,1.92,-4.525
-8.68,2.24,-4.459
-8.68,2.56,-4.39
-8.68,2.88,-4.32
-8.68,3.2,-4.249
-8.68,3.52,-4.177
-8.68,3.84,-4.106
-8.68,4.16,-4.035
-8.68,4.48,-3.965
-8.68,4.8,-3.897
-8.68,5.12,-3.83
-8.68,5.44,-3.764
-8.68,5.76,-3.701
-8.68,6.08,-3.639
-8.68,6.4,-3.579
-8.68,6.72,-3.522
-8.68,7.04,-3.467
-8.68,7.36,-3.414
-8.68,7.68,-3.363
-8.68,8,-3.315
-8.68,8.32,-3.269
-8.68,8.64,-3.226
-8.68,8.96,-3.185
-8.68,9.28,-3.146
-8.68,9.6,-3.11
-8.68,9.92,-3.076
-8.68,10.24,-3.045
-8.68,10.56,-3.016
-8.68,10.88,-2.989
-8.68,11.2,-2.965
-8.68,11.52,-2.944
-8.68,11.84,-2.925
-8.68,12.16,-2.908
-8.68,12.48,-2.894
-8.68,12.8,-2.882
-8.68,13.12,-2.872
-8.68,13.44,-2.865
-8.68,13.76,-2.861
-8.68,14.08,-2.859
-8.68,14.4,-2.86
-8.68,14.72,-2.863
-8.68,15.04,-2.868
-8.68,15.36,-2.876
-8.68,15.68,-2.887
-8.68,16,-2.9
-8.36,-16,-2.842
-8.36,-15.68,-2.827
-8.36,-15.36,-2.814
-8.36,-15.04,-2.805
-8.36,-14.72,-2.797
-8.36,-14.4,-2.793
-8.36,-14.08,-2.792
-8.36,-13.76,-2.793
-8.36,-13.44,-2.796
-8.36,-13.12,-2.803
-8.36,-12.8,-2.812
-8.36,-12.48,-2.823
-8.36,-12.16,-2.837
-8.36,-11.84,-2.854
-8.36,-11.52,-2.873
-8.36,-11.2,-2.895
-8.36,-10.88,-2.919
-8.36,-10.56,-2.946
-8.36,-10.24,-2.975
-8.36,-9.92,-3.006
-8.36,-9.6,-3.041
-8.36,-9.28,-3.077
-8.36,-8.96,-3.117
-8.36,-8.64,-3.159
-8.36,-8.32,-3.203
-8.36,-8,-3.25
-8.36,-7.68,-3.299
-8.36,-7.36,-3.351
-8.36,-7.04,-3.406
-8.36,-6.72,-3.463
-8.36,-6.4,-3.522
-8.36,-6.08,-3.583
-8.36,-5.76,-3.647
-8.36,-5.44,-3.713
-8.36,-5.12,-3.781
-8.36,-4.8,-3.851
-8.36,-4.48,-3.922
-8.36,-4.16,-3.995
-8.36,-3.84,-4.069
-8.36,-3.52,-4.144
-8.36,-3.2,-4.22
-8.36,-2.88,-4.296
-8.36,-2.56,-4.372
-8.36,-2.24,-4.447
-8.36,-1.92,-4.52
-8.36,-1.6,-4.592
-8.36,-1.28,-4.658
-8.36,-0.96,-4.717
-8.36,-0.64,-4.764
-8.36,-0.32,-4.795
-8.36,0,-4.806
-8.36,0.32,-4.795
-8.36,0.64,-4.764
-8.36,0.96,-4.717
-8.36,1.28,-4.658
-8.36,1.6,-4.592
-8.36,1.92,-4.52
-8.36,2.24,-4.447
-8.36,2.56,-4.372
-8.36,2.88,-4.296
-8.36,3.2,-4.22
-8.36,3.52,-4.144
-8.36,3.84,-4.069
-8.36,4.16,-3.995
-8.36,4.48,-3.922
-8.36,4.8,-3.851
-8.36,5.12,-3.781
-8.36,5.44,-3.713
-8.36,5.76,-3.647
-8.36,6.08,-3.583
-8.36,6.4,-3.522
-8.36,6.72,-3.463
-8.36,7.04,-3.406
-8.36,7.36,-3.351
-8.36,7.68,-3.299
-8.36,8,-3.25
-8.36,8.32,-3.203
-8.36,8.64,-3.159
-8.36,8.96,-3.117
-8.36,9.28,-3.077
-8.36,9.6,-3.041
-8.36,9.92,-3.006
-8.36,10.24,-2.975
-8.36,10.56,-2.946
-8.36,10.88,-2.919
-8.36,11.2,-2.895
-8.36,11.52,-2.873
-8.36,11.84,-2.854
-8.36,12.16,-2.837
-8.36,12.48,-2.823
-8.36,12.8,-2.812
-8.36,13.12,-2.803
-8.36,13.44,-2.796
-8.36,13.76,-2.793
-8.36,14.08,-2.792
-8.36,14.4,-2.793
-8.36,14.72,-2.797
-8.36,15.04,-2.805
-8.36,15.36,-2.814
-8.36,15.68,-2.827
-8.36,16,-2.842
-8.04,-16,-2.782
-8.04,-15.68,-2.764
-8.04,-15.36,-2.75
-8.04,-15.04,-2.738
-8.04,-14.72,-2.73
-8.04,-14.4,-2.724
-8.04,-14.08,-2.721
-8.04,-13.76,-2.722
-8.04,-13.44,-2.725
-8.04,-13.12,-2.731
-8.04,-12.8,-2.739
-8.04,-12.48,-2.75
-8.04,-12.16,-2.764
-8.04,-11.84,-2.781
-8.04,-11.52,-2.8
-8.04,-11.2,-2.821
-8.04,-10.88,-2.846
-8.04,-10.56,-2.873
-8.04,-10.24,-2.902
-8.04,-9.92,-2.934
-8.04,-9.6,-2.969
-8.04,-9.28,-3.006
-8.04,-8.96,-3.046
-8.04,-8.64,-3.089
-8.04,-8.32,-3.134
-8.04,-8,-3.182
-8.04,-7.68,-3.233
-8.04,-7.36,-3.286
-8.04,-7.04,-3.342
-8.04,-6.72,-3.401
-8.04,-6.4,-3.462
-8.04,-6.08,-3.525
-8.04,-5.76,-3.591
-8.04,-5.44,-3.66
-8.04,-5.12,-3.73
-8.04,-4.8,-3.803
-8.04,-4.48,-3.877
-8.04,-4.16,-3.954
-8.04,-3.84,-4.032
-8.04,-3.52,-4.111
-8.04,-3.2,-4.191
-8.04,-2.88,-4.272
-8.04,-2.56,-4.355
-8.04,-2.24,-4.437
-8.04,-1.92,-4.518
-8.04,-1.6,-4.599
-8.04,-1.28,-4.678
-8.04,-0.96,-4.749
-8.04,-0.64,-4.811
-8.04,-0.32,-4.854
-8.04,0,-4.869
-8.04,0.32,-4.854
-8.04,0.64,-4.811
-8.04,0.96,-4.749
-8.04,1.28,-4.678
-8.04,1.6,-4.599
-8.04,1.92,-4.518
-8.04,2.24,-4.437
-8.04,2.56,-4.355
-8.04,2.88,-4.272
-8.04,3.2,-4.191
-8.04,3.52,-4.111
-8.04,3.84,-4.032
-8.04,4.16,-3.954
-8.04,4.48,-3.877
-8.04,4.8,-3.803
-8.04,5.12,-3.73
-8.04,5.44,-3.66
-8.04,5.76,-3.591
-8.04,6.08,-3.525
-8.04,6.4,-3.462
-8.04,6.72,-3.401
-8.04,7.04,-3.342
-8.04,7.36,-3.286
-8.04,7.68,-3.233
-8.04,8,-3.182
-8.04,8.32,-3.134
-8.04,8.64,-3.089
-8.04,8.96,-3.046
-8.04,9.28,-3.006
-8.04,9.6,-2.969
-8.04,9.92,-2.934
-8.04,10.24,-2.902
-8.04,10.56,-2.873
-8.04,10.88,-2.846
-8.04,11.2,-2.821
-8.04,11.52,-2.8
-8.04,11.84,-2.781
-8.04,12.16,-2.764
-8.04,12.48,-2.75
-8.04,12.8,-2.739
-8.04,13.12,-2.731
-8.04,13.44,-2.725
-8.04,13.76,-2.722
-8.04,14.08,-2.721
-8.04,14.4,-2.724
-8.04,14.72,-2.73
-8.04,15.04,-2.738
-8.04,15.36,-2.75
-8.04,15.68,-2.764
-8.04,16,-2.782
-7.72,-16,-2.719
-7.72,-15.68,-2.699
-7.72,-15.36,-2.682
-7.72,-15.04,-2.669
-7.72,-14.72,-2.659
-7.72,-14.4,-2.652
-7.72,-14.08,-2.648
-7.72,-13.76,-2.648
-7.72,-13.44,-2.65
-7.72,-13.12,-2.656
-7.72,-12.8,-2.664
-7.72,-12.48,-2.675
-7.72,-12.16,-2.688
-7.72,-11.84,-2.705
-7.72,-11.52,-2.724
-7.72,-11.2,-2.746
-7.72,-10.88,-2.77
-7.72,-10.56,-2.797
-7.72,-10.24,-2.827
-7.72,-9.92,-2.859
-7.72,-9.6,-2.895
-7.72,-9.28,-2.933
-7.72,-8.96,-2.973
-7.72,-8.64,-3.017
-7.72,-8.32,-3.063
-7.72,-8,-3.112
-7.72,-7.68,-3.164
-7.72,-7.36,-3.219
-7.72,-7.04,-3.276
-7.72,-6.72,-3.336
-7.72,-6.4,-3.399
-7.72,-6.08,-3.465
-7.72,-5.76,-3.533
-7.72,-5.44,-3.604
-7.72,-5.12,-3.677
-7.72,-4.8,-3.753
-7.72,-4.48,-3.831
-7.72,-4.16,-3.911
-7.72,-3.84,-3.993
-7.72,-3.52,-4.076
-7.72,-3.2,-4.162
-7.72,-2.88,-4.249
-7.72,-2.56,-4.337
-7.72,-2.24,-4.426
-7.72,-1.92,-4.517
-7.72,-1.6,-4.609
-7.72,-1.28,-4.702
-7.72,-0.96,-4.792
-7.72,-0.64,-4.877
-7.72,-0.32,-4.938
-7.72,0,-4.963
-7.72,0.32,-4.938
-7.72,0.64,-4.877
-7.72,0.96,-4.792
-7.72,1.28,-4.702
-7.72,1.6,-4.609
-7.72,1.92,-4.517
-7.72,2.24,-4.426
-7.72,2.56,-4.337
-7.72,2.88,-4.249
-7.72,3.2,-4.162
-7.72,3.52,-4.076
-7.72,3.84,-3.993
-7.72,4.16,-3.911
-7.72,4.48,-3.831
-7.72,4.8,-3.753
-7.72,5.12,-3.677
-7.72,5.44,-3.604
-7.72,5.76,-3.533
-7.72,6.08,-3.465
-7.72,6.4,-3.399
-7.72,6.72,-3.336
-7.72,7.04,-3.276
-7.72,7.36,-3.219
-7.72,7.68,-3.164
-7.72,8,-3.112
-7.72,8.32,-3.063
-7.72,8.64,-3.017
-7.72,8.96,-2.973
-7.72,9.28,-2.933
-7.72,9.6,-2.895
-7.72,9.92,-2.859
-7.72,10.24,-2.827
-7.72,10.56,-2.797
-7.72,10.88,-2.77
-7.72,11.2,-2.746
-7.72,11.52,-2.724
-7.72,11.84,-2.705
-7.72,12.16,-2.688
-7.72,12.48,-2.675
-7.72,12.8,-2.664
-7.72,13.12,-2.656
-7.72,13.44,-2.65
-7.72,13.76,-2.648
-7.72,14.08,-2.648
-7.72,14.4,-2.652
-7.72,14.72,-2.659
-7.72,15.04,-2.669
-7.72,15.36,-2.682
-7.72,15.68,-2.699
-7.72,16,-2.719
-7.4,-16,-2.652
-7.4,-15.68,-2.629
-7.4,-15.36,-2.611
-7.4,-15.04,-2.596
-7.4,-14.72,-2.585
-7.4,-14.4,-2.577
-7.4,-14.08,-2.573
-7.4,-13.76,-2.571
-7.4,-13.44,-2.573
-7.4,-13.12,-2.578
-7.4,-12.8,-2.586
-7.4,-12.48,-2.596
-7.4,-12.16,-2.61
-7.4,-11.84,-2.626
-7.4,-11.52,-2.645
-7.4,-11.2,-2.667
-7.4,-10.88,-2.692
-7.4,-10.56,-2.719
-7.4,-10.24,-2.749
-7.4,-9.92,-2.782
-7.4,-9.6,-2.818
-7.4,-9.28,-2.856
-7.4,-8.96,-2.898
-7.4,-8.64,-2.942
-7.4,-8.32,-2.989
-7.4,-8,-3.039
-7.4,-7.68,-3.092
-7.4,-7.36,-3.148
-7.4,-7.04,-3.207
-7.4,-6.72,-3.269
-7.4,-6.4,-3.334
-7.4,-6.08,-3.402
-7.4,-5.76,-3.473
-7.4,-5.44,-3.546
-7.4,-5.12,-3.622
-7.4,-4.8,-3.701
-7.4,-4.48,-3.782
-7.4,-4.16,-3.866
-7.4,-3.84,-3.952
-7.4,-3.52,-4.04
-7.4,-3.2,-4.131
-7.4,-2.88,-4.223
-7.4,-2.56,-4.318
-7.4,-2.24,-4.415
-7.4,-1.92,-4.515
-7.4,-1.6,-4.619
-7.4,-1.28,-4.728
-7.4,-0.96,-4.843
-7.4,-0.64,-4.961
-7.4,-0.32,-5.065
-7.4,0,-5.112
-7.4,0.32,-5.065
-7.4,0.64,-4.961
-7.4,0.96,-4.843
-7.4,1.28,-4.728
-7.4,1.6,-4.619
-7.4,1.92,-4.515
-7.4,2.24,-4.415
-7.4,2.56,-4.318
-7.4,2.88,-4.223
-7.4,3.2,-4.131
-7.4,3.52,-4.04
-7.4,3.84,-3.952
-7.4,4.16,-3.866
-7.4,4.48,-3.782
-7.4,4.8,-3.701
-7.4,5.12,-3.622
-7.4,5.44,-3.546
-7.4,5.76,-3.473
-7.4,6.08,-3.402
-7.4,6.4,-3.334
-7.4,6.72,-3.269
-7.4,7.04,-3.207
-7.4,7.36,-3.148
-7.4,7.68,-3.092
-7.4,8,-3.039
-7.4,8.32,-2.989
-7.4,8.64,-2.942
-7.4,8.96,-2.898
-7.4,9.28,-2.856
-7.4,9.6,-2.818
-7.4,9.92,-2.782
-7.4,10.24,-2.749
-7.4,10.56,-2.719
-7.4,10.88,-2.692
-7.4,11.2,-2.667
-7.4,11.52,-2.645
-7.4,11.84,-2.626
-7.4,12.16,-2.61
-7.4,12.48,-2.596
-7.4,12.8,-2.586
-7.4,13.12,-2.578
-7.4,13.44,-2.573
-7.4,13.76,-2.571
-7.4,14.08,-2.573
-7.4,14.4,-2.577
-7.4,14.72,-2.585
-7.4,15.04,-2.596
-7.4,15.36,-2.611
-7.4,15.68,-2.629
-7.4,16,-2.652
-7.08,-16,-2.581
-7.08,-15.68,-2.556
-7.08,-15.36,-2.535
-7.08,-15.04,-2.519
-7.08,-14.72,-2.507
-7.08,-14.4,-2.498
-7.08,-14.08,-2.493
-7.08,-13.76,-2.492
-7.08,-13.44,-2.493
-7.08,-13.12,-2.497
-7.08,-12.8,-2.505
-7.08,-12.48,-2.515
-7.08,-12.16,-2.529
-7.08,-11.84,-2.545
-7.08,-11.52,-2.564
-7.08,-11.2,-2.586
-7.08,-10.88,-2.61
-7.08,-10.56,-2.638
-7.08,-10.24,-2.668
-7.08,-9.92,-2.702
-7.08,-9.6,-2.738
-7.08,-9.28,-2.777
-7.08,-8.96,-2.819
-7.08,-8.64,-2.864
-7.08,-8.32,-2.912
-7.08,-8,-2.963
-7.08,-7.68,-3.018
-7.08,-7.36,-3.075
-7.08,-7.04,-3.136
-7.08,-6.72,-3.199
-7.08,-6.4,-3.266
-7.08,-6.08,-3.336
-7.08,-5.76,-3.409
-7.08,-5.44,-3.485
-7.08,-5.12,-3.564
-7.08,-4.8,-3.647
-7.08,-4.48,-3.731
-7.08,-4.16,-3.819
-7.08,-3.84,-3.909
-7.08,-3.52,-4.002
-7.08,-3.2,-4.098
-7.08,-2.88,-4.196
-7.08,-2.56,-4.296
-7.08,-2.24,-4.4
-7.08,-1.92,-4.509
-7.08,-1.6,-4.624
-7.08,-1.28,-4.748
-7.08,-0.96,-4.887
-7.08,-0.64,-5.052
-7.08,-0.32,-5.246
-7.08,0,-5.376
-7.08,0.32,-5.246
-7.08,0.64,-5.052
-7.08,0.96,-4.887
-7.08,1.28,-4.748
-7.08,1.6,-4.624
-7.08,1.92,-4.509
-7.08,2.24,-4.4
-7.08,2.56,-4.296
-7.08,2.88,-4.196
-7.08,3.2,-4.098
-7.08,3.52,-4.002
-7.08,3.84,-3.909
-7.08,4.16,-3.819
-7.08,4.48,-3.731
-7.08,4.8,-3.647
-7.08,5.12,-3.564
-7.08,5.44,-3.485
-7.08,5.76,-3.409
-7.08,6.08,-3.336
-7.08,6.4,-3.266
-7.08,6.72,-3.199
-7.08,7.04,-3.136
-7.08,7.36,-3.075
-7.08,7.68,-3.018
-7.08,8,-2.963
-7.08,8.32,-2.912
-7.08,8.64,-2.864
-7.08,8.96,-2.819
-7.08,9.28,-2.777
-7.08,9.6,-2.738
-7.08,9.92,-2.702
-7.08,10.24,-2.668
-7.08,10.56,-2.638
-7.08,10.88,-2.61
-7.08,11.2,-2.586
-7.08,11.52,-2.564
-7.08,11.84,-2.545
-7.08,12.16,-2.529
-7.08,12.48,-2.515
-7.08,12.8,-2.505
-7.08,13.12,-2.497
-7.08,13.44,-2.493
-7.08,13.76,-2.492
-7.08,14.08,-2.493
-7.08,14.4,-2.498
-7.08,14.72,-2.507
-7.08,15.04,-2.519
-7.08,15.36,-2.535
-7.08,15.68,-2.556
-7.08,16,-2.581
-6.76,-16,-2.504
-6.76,-15.68,-2.478
-6.76,-15.36,-2.456
-6.76,-15.04,-2.439
-6.76,-14.72,-2.426
-6.76,-14.4,-2.417
-6.76,-14.08,-2.411
-6.76,-13.76,-2.409
-6.76,-13.44,-2.41
-6.76,-13.12,-2.414
-6.76,-12.8,-2.421
-6.76,-12.48,-2.431
-6.76,-12.16,-2.444
-6.76,-11.84,-2.461
-6.76,-11.52,-2.48
-6.76,-11.2,-2.502
-6.76,-10.88,-2.526
-6.76,-10.56,-2.554
-6.76,-10.24,-2.585
-6.76,-9.92,-2.618
-6.76,-9.6,-2.655
-6.76,-9.28,-2.695
-6.76,-8.96,-2.737
-6.76,-8.64,-2.783
-6.76,-8.32,-2.832
-6.76,-8,-2.884
-6.76,-7.68,-2.94
-6.76,-7.36,-2.999
-6.76,-7.04,-3.061
-6.76,-6.72,-3.126
-6.76,-6.4,-3.195
-6.76,-6.08,-3.267
-6.76,-5.76,-3.343
-6.76,-5.44,-3.422
-6.76,-5.12,-3.504
-6.76,-4.8,-3.589
-6.76,-4.48,-3.678
-6.76,-4.16,-3.769
-6.76,-3.84,-3.864
-6.76,-3.52,-3.962
-6.76,-3.2,-4.062
-6.76,-2.88,-4.165
-6.76,-2.56,-4.272
-6.76,-2.24,-4.382
-6.76,-1.92,-4.497
-6.76,-1.6,-4.619
-6.76,-1.28,-4.753
-6.76,-0.96,-4.908
-6.76,-0.64,-5.106
-6.76,-0.32,-5.418
-6.76,0,-6.346
-6.76,0.32,-5.418
-6.76,0.64,-5.106
-6.76,0.96,-4.908
-6.76,1.28,-4.753
-6.76,1.6,-4.619
-6.76,1.92,-4.497
-6.76,2.24,-4.382
-6.76,2.56,-4.272
-6.76,2.88,-4.165
-6.76,3.2,-4.062
-6.76,3.52,-3.962
-6.76,3.84,-3.864
-6.76,4.16,-3.769
-6.76,4.48,-3.678
-6.76,4.8,-3.589
-6.76,5.12,-3.504
-6.76,5.44,-3.422
-6.76,5.76,-3.343
-6.76,6.08,-3.267
-6.76,6.4,-3.195
-6.76,6.72,-3.126
-6.76,7.04,-3.061
-6.76,7.36,-2.999
-6.76,7.68,-2.94
-6.76,8,-2.884
-6.76,8.32,-2.832
-6.76,8.64,-2.783
-6.76,8.96,-2.737
-6.76,9.28,-2.695
-6.76,9.6,-2.655
-6.76,9.92,-2.618
-6.76,10.24,-2.585
-6.76,10.56,-2.554
-6.76,10.88,-2.526
-6.76,11.2,-2.502
-6.76,11.52,-2.48
-6.76,11.84,-2.461
-6.76,12.16,-2.444
-6.76,12.48,-2.431
-6.76,12.8,-2.421
-6.76,13.12,-2.414
-6.76,13.44,-2.41
-6.76,13.76,-2.409
-6.76,14.08,-2.411
-6.76,14.4,-2.417
-6.76,14.72,-2.426
-6.76,15.04,-2.439
-6.76,15.36,-2.456
-6.76,15.68,-2.478
-6.76,16,-2.504
-6.44,-16,-2.423
-6.44,-15.68,-2.395
-6.44,-15.36,-2.372
-6.44,-15.04,-2.355
-6.44,-14.72,-2.341
-6.44,-14.4,-2.331
-6.44,-14.08,-2.325
-6.44,-13.76,-2.322
-6.44,-13.44,-2.323
-6.44,-13.12,-2.327
-6.44,-12.8,-2.334
-6.44,-12.48,-2.344
-6.44,-12.16,-2.357
-6.44,-11.84,-2.374
-6.44,-11.52,-2.393
-6.44,-11.2,-2.415
-6.44,-10.88,-2.44
-6.44,-10.56,-2.467
-6.44,-10.24,-2.498
-6.44,-9.92,-2.532
-6.44,-9.6,-2.569
-6.44,-9.28,-2.609
-6.44,-8.96,-2.653
-6.44,-8.64,-2.699
-6.44,-8.32,-2.749
-6.44,-8,-2.802
-6.44,-7.68,-2.859
-6.44,-7.36,-2.919
-6.44,-7.04,-2.982
-6.44,-6.72,-3.05
-6.44,-6.4,-3.12
-6.44,-6.08,-3.195
-6.44,-5.76,-3.273
-6.44,-5.44,-3.355
-6.44,-5.12,-3.44
-6.44,-4.8,-3.529
-6.44,-4.48,-3.621
-6.44,-4.16,-3.717
-6.44,-3.84,-3.816
-6.44,-3.52,-3.918
-6.44,-3.2,-4.023
-6.44,-2.88,-4.132
-6.44,-2.56,-4.243
-6.44,-2.24,-4.358
-6.44,-1.92,-4.478
-6.44,-1.6,-4.604
-6.44,-1.28,-4.739
-6.44,-0.96,-4.891
-6.44,-0.64,-5.073
-6.44,-0.32,-5.303
-6.44,0,-5.489
-6.44,0.32,-5.303
-6.44,0.64,-5.073
-6.44,0.96,-4.891
-6.44,1.28,-4.739
-6.44,1.6,-4.604
-6.44,1.92,-4.478
-6.44,2.24,-4.358
-6.44,2.56,-4.243
-6.44,2.88,-4.132
-6.44,3.2,-4.023
-6.44,3.52,-3.918
-6.44,3.84,-3.816
-6.44,4.16,-3.717
-6.44,4.48,-3.621
-6.44,4.8,-3.529
-6.44,5.12,-3.44
-6.44,5.44,-3.355
-6.44,5.76,-3.273
-6.44,6.08,-3.195
-6.44,6.4,-3.12
-6.44,6.72,-3.05
-6.44,7.04,-2.982
-6.44,7.36,-2.919
-6.44,7.68,-2.859
-6.44,8,-2.802
-6.44,8.32,-2.749
-6.44,8.64,-2.699
-6.44,8.96,-2.653
-6.44,9.28,-2.609
-6.44,9.6,-2.569
-6.44,9.92,-2.532
-6.44,10.24,-2.498
-6.44,10.56,-2.467
-6.44,10.88,-2.44
-6.44,11.2,-2.415
-6.44,11.52,-2.393
-6.44,11.84,-2.374
-6.44,12.16,-2.357
-6.44,12.48,-2.344
-6.44,12.8,-2.334
-6.44,13.12,-2.327
-6.44,13.44,-2.323
-6.44,13.76,-2.322
-6.44,14.08,-2.325
-6.44,14.4,-2.331
-6.44,14.72,-2.341
-6.44,15.04,-2.355
-6.44,15.36,-2.372
-6.44,15.68,-2.395
-6.44,16,-2.423
-6.12,-16,-2.335
-6.12,-15.68,-2.307
-6.12,-15.36,-2.284
-6.12,-15.04,-2.266
-6.12,-14.72,-2.252
-6.12,-14.4,-2.242
-6.12,-14.08,-2.236
-6.12,-13.76,-2.233
-6.12,-13.44,-2.233
-6.12,-13.12,-2.237
-6.12,-12.8,-2.244
-6.12,-12.48,-2.254
-6.12,-12.16,-2.267
-6.12,-11.84,-2.284
-6.12,-11.52,-2.303
-6.12,-11.2,-2.325
-6.12,-10.88,-2.35
-6.12,-10.56,-2.378
-6.12,-10.24,-2.409
-6.12,-9.92,-2.443
-6.12,-9.6,-2.48
-6.12,-9.28,-2.521
-6.12,-8.96,-2.565
-6.12,-8.64,-2.612
-6.12,-8.32,-2.663
-6.12,-8,-2.717
-6.12,-7.68,-2.774
-6.12,-7.36,-2.836
-6.12,-7.04,-2.901
-6.12,-6.72,-2.969
-6.12,-6.4,-3.042
-6.12,-6.08,-3.119
-6.12,-5.76,-3.199
-6.12,-5.44,-3.284
-6.12,-5.12,-3.372
-6.12,-4.8,-3.465
-6.12,-4.48,-3.561
-6.12,-4.16,-3.661
-6.12,-3.84,-3.764
-6.12,-3.52,-3.871
-6.12,-3.2,-3.982
-6.12,-2.88,-4.095
-6.12,-2.56,-4.211
-6.12,-2.24,-4.331
-6.12,-1.92,-4.453
-6.12,-1.6,-4.579
-6.12,-1.28,-4.71
-6.12,-0.96,-4.846
-6.12,-0.64,-4.987
-6.12,-0.32,-5.114
-6.12,0,-5.175
-6.12,0.32,-5.114
-6.12,0.64,-4.987
-6.12,0.96,-4.846
-6.12,1.28,-4.71
-6.12,1.6,-4.579
-6.12,1.92,-4.453
-6.12,2.24,-4.331
-6.12,2.56,-4.211
-6.12,2.88,-4.095
-6.12,3.2,-3.982
-6.12,3.52,-3.871
-6.12,3.84,-3.764
-6.12,4.16,-3.661
-6.12,4.48,-3.561
-6.12,4.8,-3.465
-6.12,5.12,-3.372
-6.12,5.44,-3.284
-6.12,5.76,-3.199
-6.12,6.08,-3.119
-6.12,6.4,-3.042
-6.12,6.72,-2.969
-6.12,7.04,-2.901
-6.12,7.36,-2.836
-6.12,7.68,-2.774
-6.12,8,-2.717
-6.12,8.32,-2.663
-6.12,8.64,-2.612
-6.12,8.96,-2.565
-6.12,9.28,-2.521
-6.12,9.6,-2.48
-6.12,9.92,-2.443
-6.12,10.24,-2.409
-6.12,10.56,-2.378
-6.12,10.88,-2.35
-6.12,11.2,-2.325
-6.12,11.52,-2.303
-6.12,11.84,-2.284
-6.12,12.16,-2.267
-6.12,12.48,-2.254
-6.12,12.8,-2.244
-6.12,13.12,-2.237
-6.12,13.44,-2.233
-6.12,13.76,-2.233
-6.12,14.08,-2.236
-6.12,14.4,-2.242
-6.12,14.72,-2.252
-6.12,15.04,-2.266
-6.12,15.36,-2.284
-6.12,15.68,-2.307
-6.12,16,-2.335
-5.8,-16,-2.242
-5.8,-15.68,-2.214
-5.8,-15.36,-2.191
-5.8,-15.04,-2.173
-5.8,-14.72,-2.159
-5.8,-14.4,-2.149
-5.8,-14.08,-2.143
-5.8,-13.76,-2.14
-5.8,-13.44,-2.141
-5.8,-13.12,-2.144
-5.8,-12.8,-2.151
-5.8,-12.48,-2.161
-5.8,-12.16,-2.174
-5.8,-11.84,-2.19
-5.8,-11.52,-2.21
-5.8,-11.2,-2.232
-5.8,-10.88,-2.257
-5.8,-10.56,-2.285
-5.8,-10.24,-2.316
-5.8,-9.92,-2.351
-5.8,-9.6,-2.388
-5.8,-9.28,-2.429
-5.8,-8.96,-2.473
-5.8,-8.64,-2.521
-5.8,-8.32,-2.573
-5.8,-8,-2.627
-5.8,-7.68,-2.686
-5.8,-7.36,-2.749
-5.8,-7.04,-2.815
-5.8,-6.72,-2.885
-5.8,-6.4,-2.96
-5.8,-6.08,-3.039
-5.8,-5.76,-3.122
-5.8,-5.44,-3.209
-5.8,-5.12,-3.301
-5.8,-4.8,-3.397
-5.8,-4.48,-3.497
-5.8,-4.16,-3.601
-5.8,-3.84,-3.709
-5.8,-3.52,-3.821
-5.8,-3.2,-3.937
-5.8,-2.88,-4.055
-5.8,-2.56,-4.176
-5.8,-2.24,-4.3
-5.8,-1.92,-4.424
-5.8,-1.6,-4.55
-5.8,-1.28,-4.674
-5.8,-0.96,-4.794
-5.8,-0.64,-4.904
-5.8,-0.32,-4.985
-5.8,0,-5.016
-5.8,0.32,-4.985
-5.8,0.64,-4.904
-5.8,0.96,-4.794
-5.8,1.28,-4.674
-5.8,1.6,-4.55
-5.8,1.92,-4.424
-5.8,2.24,-4.3
-5.8,2.56,-4.176
-5.8,2.88,-4.055
-5.8,3.2,-3.937
-5.8,3.52,-3.821
-5.8,3.84,-3.709
-5.8,4.16,-3.601
-5.8,4.48,-3.497
-5.8,4.8,-3.397
-5.8,5.12,-3.301
-5.8,5.44,-3.209
-5.8,5.76,-3.122
-5.8,6.08,-3.039
-5.8,6.4,-2.96
-5.8,6.72,-2.885
-5.8,7.04,-2.815
-5.8,7.36,-2.749
-5.8,7.68,-2.686
-5.8,8,-2.627
-5.8,8.32,-2.573
-5.8,8.64,-2.521
-5.8,8.96,-2.473
-5.8,9.28,-2.429
-5.8,9.6,-2.388
-5.8,9.92,-2.351
-5.8,10.24,-2.316
-5.8,10.56,-2.285
-5.8,10.88,-2.257
-5.8,11.2,-2.232
-5.8,11.52,-2.21
-5.8,11.84,-2.19
-5.8,12.16,-2.174
-5.8,12.48,-2.161
-5.8,12.8,-2.151
-5.8,13.12,-2.144
-5.8,13.44,-2.141
-5.8,13.76,-2.14
-5.8,14.08,-2.143
-5.8,14.4,-2.149
-5.8,14.72,-2.159
-5.8,15.04,-2.173
-5.8,15.36,-2.191
-5.8,15.68,-2.214
-5.8,16,-2.242
-5.48,-16,-2.143
-5.48,-15.68,-2.116
-5.48,-15.36,-2.093
-5.48,-15.04,-2.076
-5.48,-14.72,-2.062
-5.48,-14.4,-2.052
-5.48,-14.08,-2.046
-5.48,-13.76,-2.044
-5.48,-13.44,-2.044
-5.48,-13.12,-2.048
-5.48,-12.8,-2.055
-5.48,-12.48,-2.065
-5.48,-12.16,-2.078
-5.48,-11.84,-2.094
-5.48,-11.52,-2.114
-5.48,-11.2,-2.136
-5.48,-10.88,-2.161
-5.48,-10.56,-2.189
-5.48,-10.24,-2.22
-5.48,-9.92,-2.255
-5.48,-9.6,-2.293
-5.48,-9.28,-2.334
-5.48,-8.96,-2.379
-5.48,-8.64,-2.427
-5.48,-8.32,-2.479
-5.48,-8,-2.534
-5.48,-7.68,-2.594
-5.48,-7.36,-2.658
-5.48,-7.04,-2.725
-5.48,-6.72,-2.797
-5.48,-6.4,-2.874
-5.48,-6.08,-2.955
-5.48,-5.76,-3.04
-5.48,-5.44,-3.13
-5.48,-5.12,-3.225
-5.48,-4.8,-3.325
-5.48,-4.48,-3.429
-5.48,-4.16,-3.538
-5.48,-3.84,-3.651
-5.48,-3.52,-3.768
-5.48,-3.2,-3.889
-5.48,-2.88,-4.013
-5.48,-2.56,-4.139
-5.48,-2.24,-4.267
-5.48,-1.92,-4.396
-5.48,-1.6,-4.522
-5.48,-1.28,-4.643
-5.48,-0.96,-4.753
-5.48,-0.64,-4.846
-5.48,-0.32,-4.909
-5.48,0,-4.932
-5.48,0.32,-4.909
-5.48,0.64,-4.846
-5.48,0.96,-4.753
-5.48,1.28,-4.643
-5.48,1.6,-4.522
-5.48,1.92,-4.396
-5.48,2.24,-4.267
-5.48,2.56,-4.139
-5.48,2.88,-4.013
-5.48,3.2,-3.889
-5.48,3.52,-3.768
-5.48,3.84,-3.651
-5.48,4.16,-3.538
-5.48,4.48,-3.429
-5.48,4.8,-3.325
-5.48,5.12,-3.225
-5.48,5.44,-3.13
-5.48,5.76,-3.04
-5.48,6.08,-2.955
-5.48,6.4,-2.874
-5.48,6.72,-2.797
-5.48,7.04,-2.725
-5.48,7.36,-2.658
-5.48,7.68,-2.594
-5.48,8,-2.534
-5.48,8.32,-2.479
-5.48,8.64,-2.427
-5.48,8.96,-2.379
-5.48,9.28,-2.334
-5.48,9.6,-2.293
-5.48,9.92,-2.255
-5.48,10.24,-2.22
-5.48,10.56,-2.189
-5.48,10.88,-2.161
-5.48,11.2,-2.136
-5.48,11.52,-2.114
-5.48,11.84,-2.094
-5.48,12.16,-2.078
-5.48,12.48,-2.065
-5.48,12.8,-2.055
-5.48,13.12,-2.048
-5.48,13.44,-2.044
-5.48,13.76,-2.044
-5.48,14.08,-2.046
-5.48,14.4,-2.052
-5.48,14.72,-2.062
-5.48,15.04,-2.076
-5.48,15.36,-2.093
-5.48,15.68,-2.116
-5.48,16,-2.143
-5.16,-16,-2.038
-5.16,-15.68,-2.012
-5.16,-15.36,-1.991
-5.16,-15.04,-1.974
-5.16,-14.72,-1.962
-5.16,-14.4,-1.952
-5.16,-14.08,-1.947
-5.16,-13.76,-1.944
-5.16,-13.44,-1.945
-5.16,-13.12,-1.949
-5.16,-12.8,-1.956
-5.16,-12.48,-1.966
-5.16,-12.16,-1.979
-5.16,-11.84,-1.995
-5.16,-11.52,-2.015
-5.16,-11.2,-2.037
-5.16,-10.88,-2.062
-5.16,-10.56,-2.09
-5.16,-10.24,-2.121
-5.16,-9.92,-2.156
-5.16,-9.6,-2.194
-5.16,-9.28,-2.235
-5.16,-8.96,-2.28
-5.16,-8.64,-2.329
-5.16,-8.32,-2.381
-5.16,-8,-2.438
-5.16,-7.68,-2.498
-5.16,-7.36,-2.562
-5.16,-7.04,-2.631
-5.16,-6.72,-2.705
-5.16,-6.4,-2.783
-5.16,-6.08,-2.866
-5.16,-5.76,-2.954
-5.16,-5.44,-3.047
-5.16,-5.12,-3.145
-5.16,-4.8,-3.248
-5.16,-4.48,-3.356
-5.16,-4.16,-3.47
-5.16,-3.84,-3.588
-5.16,-3.52,-3.711
-5.16,-3.2,-3.838
-5.16,-2.88,-3.968
-5.16,-2.56,-4.101
-5.16,-2.24,-4.235
-5.16,-1.92,-4.368
-5.16,-1.6,-4.498
-5.16,-1.28,-4.62
-5.16,-0.96,-4.729
-5.16,-0.64,-4.817
-5.16,-0.32,-4.877
-5.16,0,-4.896
-5.16,0.32,-4.877
-5.16,0.64,-4.817
-5.16,0.96,-4.729
-5.16,1.28,-4.62
-5.16,1.6,-4.498
-5.16,1.92,-4.368
-5.16,2.24,-4.235
-5.16,2.56,-4.101
-5.16,2.88,-3.968
-5.16,3.2,-3.838
-5.16,3.52,-3.711
-5.16,3.84,-3.588
-5.16,4.16,-3.47
-5.16,4.48,-3.356
-5.16,4.8,-3.248
-5.16,5.12,-3.145
-5.16,5.44,-3.047
-5.16,5.76,-2.954
-5.16,6.08,-2.866
-5.16,6.4,-2.783
-5.16,6.72,-2.705
-5.16,7.04,-2.631
-5.16,7.36,-2.562
-5.16,7.68,-2.498
-5.16,8,-2.438
-5.16,8.32,-2.381
-5.16,8.64,-2.329
-5.16,8.96,-2.28
-5.16,9.28,-2.235
-5.16,9.6,-2.194
-5.16,9.92,-2.156
-5.16,10.24,-2.121
-5.16,10.56,-2.09
-5.16,10.88,-2.062
-5.16,11.2,-2.037
-5.16,11.52,-2.015
-5.16,11.84,-1.995
-5.16,12.16,-1.979
-5.16,12.48,-1.966
-5.16,12.8,-1.956
-5.16,13.12,-1.949
-5.16,13.44,-1.945
-5.16,13.76,-1.944
-5.16,14.08,-1.947
-5.16,14.4,-1.952
-5.16,14.72,-1.962
-5.16,15.04,-1.974
-5.16,15.36,-1.991
-5.16,15.68,-2.012
-5.16,16,-2.038
-4.84,-16,-1.928
-4.84,-15.68,-1.904
-4.84,-15.36,-1.885
-4.84,-15.04,-1.869
-4.84,-14.72,-1.857
-4.84,-14.4,-1.849
-4.84,-14.08,-1.843
-4.84,-13.76,-1.841
-4.84,-13.44,-1.843
-4.84,-13.12,-1.847
-4.84,-12.8,-1.854
-4.84,-12.48,-1.864
-4.84,-12.16,-1.877
-4.84,-11.84,-1.893
-4.84,-11.52,-1.912
-4.84,-11.2,-1.935
-4.84,-10.88,-1.96
-4.84,-10.56,-1.988
-4.84,-10.24,-2.019
-4.84,-9.92,-2.054
-4.84,-9.6,-2.092
-4.84,-9.28,-2.133
-4.84,-8.96,-2.178
-4.84,-8.64,-2.227
-4.84,-8.32,-2.28
-4.84,-8,-2.337
-4.84,-7.68,-2.398
-4.84,-7.36,-2.463
-4.84,-7.04,-2.533
-4.84,-6.72,-2.608
-4.84,-6.4,-2.687
-4.84,-6.08,-2.772
-4.84,-5.76,-2.862
-4.84,-5.44,-2.958
-4.84,-5.12,-3.059
-4.84,-4.8,-3.166
-4.84,-4.48,-3.279
-4.84,-4.16,-3.397
-4.84,-3.84,-3.521
-4.84,-3.52,-3.65
-4.84,-3.2,-3.783
-4.84,-2.88,-3.921
-4.84,-2.56,-4.062
-4.84,-2.24,-4.203
-4.84,-1.92,-4.345
-4.84,-1.6,-4.482
-4.84,-1.28,-4.61
-4.84,-0.96,-4.727
-4.84,-0.64,-4.82
-4.84,-0.32,-4.881
-4.84,0,-4.903
-4.84,0.32,-4.881
-4.84,0.64,-4.82
-4.84,0.96,-4.727
-4.84,1.28,-4.61
-4.84,1.6,-4.482
-4.84,1.92,-4.345
-4.84,2.24,-4.203
-4.84,2.56,-4.062
-4.84,2.88,-3.921
-4.84,3.2,-3.783
-4.84,3.52,-3.65
-4.84,3.84,-3.521
-4.84,4.16,-3.397
-4.84,4.48,-3.279
-4.84,4.8,-3.166
-4.84,5.12,-3.059
-4.84,5.44,-2.958
-4.84,5.76,-2.862
-4.84,6.08,-2.772
-4.84,6.4,-2.687
-4.84,6.72,-2.608
-4.84,7.04,-2.533
-4.84,7.36,-2.463
-4.84,7.68,-2.398
-4.84,8,-2.337
-4.84,8.32,-2.28
-4.84,8.64,-2.227
-4.84,8.96,-2.178
-4.84,9.28,-2.133
-4.84,9.6,-2.092
-4.84,9.92,-2.054
-4.84,10.24,-2.019
-4.84,10.56,-1.988
-4.84,10.88,-1.96
-4.84,11.2,-1.935
-4.84,11.52,-1.912
-4.84,11.84,-1.893
-4.84,12.16,-1.877
-4.84,12.48,-1.864
-4.84,12.8,-1.854
-4.84,13.12,-1.847
-4.84,13.44,-1.843
-4.84,13.76,-1.841
-4.84,14.08,-1.843
-4.84,14.4,-1.849
-4.84,14.72,-1.857
-4.84,15.04,-1.869
-4.84,15.36,-1.885
-4.84,15.68,-1.904
-4.84,16,-1.928
-4.52,-16,-1.814
-4.52,-15.68,-1.793
-4.52,-15.36,-1.775
-4.52,-15.04,-1.76
-4.52,-14.72,-1.749
-4.52,-14.4,-1.742
-4.52,-14.08,-1.737
-4.52,-13.76,-1.736
-4.52,-13.44,-1.737
-4.52,-13.12,-1.742
-4.52,-12.8,-1.749
-4.52,-12.48,-1.759
-4.52,-12.16,-1.772
-4.52,-11.84,-1.788
-4.52,-11.52,-1.807
-4.52,-11.2,-1.829
-4.52,-10.88,-1.854
-4.52,-10.56,-1.882
-4.52,-10.24,-1.914
-4.52,-9.92,-1.948
-4.52,-9.6,-1.986
-4.52,-9.28,-2.028
-4.52,-8.96,-2.073
-4.52,-8.64,-2.122
-4.52,-8.32,-2.175
-4.52,-8,-2.232
-4.52,-7.68,-2.293
-4.52,-7.36,-2.359
-4.52,-7.04,-2.43
-4.52,-6.72,-2.505
-4.52,-6.4,-2.587
-4.52,-6.08,-2.673
-4.52,-5.76,-2.765
-4.52,-5.44,-2.864
-4.52,-5.12,-2.968
-4.52,-4.8,-3.079
-4.52,-4.48,-3.195
-4.52,-4.16,-3.319
-4.52,-3.84,-3.448
-4.52,-3.52,-3.584
-4.52,-3.2,-3.725
-4.52,-2.88,-3.871
-4.52,-2.56,-4.02
-4.52,-2.24,-4.172
-4.52,-1.92,-4.324
-4.52,-1.6,-4.473
-4.52,-1.28,-4.615
-4.52,-0.96,-4.745
-4.52,-0.64,-4.852
-4.52,-0.32,-4.927
-4.52,0,-4.953
-4.52,0.32,-4.927
-4.52,0.64,-4.852
-4.52,0.96,-4.745
-4.52,1.28,-4.615
-4.52,1.6,-4.473
-4.52,1.92,-4.324
-4.52,2.24,-4.172
-4.52,2.56,-4.02
-4.52,2.88,-3.871
-4.52,3.2,-3.725
-4.52,3.52,-3.584
-4.52,3.84,-3.448
-4.52,4.16,-3.319
-4.52,4.48,-3.195
-4.52,4.8,-3.079
-4.52,5.12,-2.968
-4.52,5.44,-2.864
-4.52,5.76,-2.765
-4.52,6.08,-2.673
-4.52,6.4,-2.587
-4.52,6.72,-2.505
-4.52,7.04,-2.43
-4.52,7.36,-2.359
-4.52,7.68,-2.293
-4.52,8,-2.232
-4.52,8.32,-2.175
-4.52,8.64,-2.122
-4.52,8.96,-2.073
-4.52,9.28,-2.028
-4.52,9.6,-1.986
-4.52,9.92,-1.948
-4.52,10.24,-1.914
-4.52,10.56,-1.882
-4.52,10.88,-1.854
-4.52,11.2,-1.829
-4.52,11.52,-1.807
-4.52,11.84,-1.788
-4.52,12.16,-1.772
-4.52,12.48,-1.759
-4.52,12.8,-1.749
-4.52,13.12,-1.742
-4.52,13.44,-1.737
-4.52,13.76,-1.736
-4.52,14.08,-1.737
-4.52,14.4,-1.742
-4.52,14.72,-1.749
-4.52,15.04,-1.76
-4.52,15.36,-1.775
-4.52,15.68,-1.793
-4.52,16,-1.814
-4.2,-16,-1.696
-4.2,-15.68,-1.677
-4.2,-15.36,-1.661
-4.2,-15.04,-1.648
-4.2,-14.72,-1.638
-4.2,-14.4,-1.632
-4.2,-14.08,-1.628
-4.2,-13.76,-1.627
-4.2,-13.44,-1.629
-4.2,-13.12,-1.633
-4.2,-12.8,-1.641
-4.2,-12.48,-1.651
-4.2,-12.16,-1.664
-4.2,-11.84,-1.68
-4.2,-11.52,-1.699
-4.2,-11.2,-1.721
-4.2,-10.88,-1.746
-4.2,-10.56,-1.774
-4.2,-10.24,-1.805
-4.2,-9.92,-1.839
-4.2,-9.6,-1.877
-4.2,-9.28,-1.918
-4.2,-8.96,-1.963
-4.2,-8.64,-2.012
-4.2,-8.32,-2.065
-4.2,-8,-2.122
-4.2,-7.68,-2.184
-4.2,-7.36,-2.25
-4.2,-7.04,-2.321
-4.2,-6.72,-2.398
-4.2,-6.4,-2.48
-4.2,-6.08,-2.568
-4.2,-5.76,-2.662
-4.2,-5.44,-2.763
-4.2,-5.12,-2.87
-4.2,-4.8,-2.985
-4.2,-4.48,-3.106
-4.2,-4.16,-3.234
-4.2,-3.84,-3.37
-4.2,-3.52,-3.513
-4.2,-3.2,-3.662
-4.2,-2.88,-3.817
-4.2,-2.56,-3.977
-4.2,-2.24,-4.14
-4.2,-1.92,-4.306
-4.2,-1.6,-4.471
-4.2,-1.28,-4.632
-4.2,-0.96,-4.786
-4.2,-0.64,-4.921
-4.2,-0.32,-5.018
-4.2,0,-5.058
-4.2,0.32,-5.018
-4.2,0.64,-4.921
-4.2,0.96,-4.786
-4.2,1.28,-4.632
-4.2,1.6,-4.471
-4.2,1.92,-4.306
-4.2,2.24,-4.14
-4.2,2.56,-3.977
-4.2,2.88,-3.817
-4.2,3.2,-3.662
-4.2,3.52,-3.513
-4.2,3.84,-3.37
-4.2,4.16,-3.234
-4.2,4.48,-3.106
-4.2,4.8,-2.985
-4.2,5.12,-2.87
-4.2,5.44,-2.763
-4.2,5.76,-2.662
-4.2,6.08,-2.568
-4.2,6.4,-2.48
-4.2,6.72,-2.398
-4.2,7.04,-2.321
-4.2,7.36,-2.25
-4.2,7.68,-2.184
-4.2,8,-2.122
-4.2,8.32,-2.065
-4.2,8.64,-2.012
-4.2,8.96,-1.963
-4.2,9.28,-1.918
-4.2,9.6,-1.877
-4.2,9.92,-1.839
-4.2,10.24,-1.805
-4.2,10.56,-1.774
-4.2,10.88,-1.746
-4.2,11.2,-1.721
-4.2,11.52,-1.699
-4.2,11.84,-1.68
-4.2,12.16,-1.664
-4.2,12.48,-1.651
-4.2,12.8,-1.641
-4.2,13.12,-1.633
-4.2,13.44,-1.629
-4.2,13.76,-1.627
-4.2,14.08,-1.628
-4.2,14.4,-1.632
-4.2,14.72,-1.638
-4.2,15.04,-1.648
-4.2,15.36,-1.661
-4.2,15.68,-1.677
-4.2,16,-1.696
-3.88,-16,-1.575
-3.88,-15.68,-1.558
-3.88,-15.36,-1.544
-3.88,-15.04,-1.533
-3.88,-14.72,-1.524
-3.88,-14.4,-1.518
-3.88,-14.08,-1.515
-3.88,-13.76,-1.515
-3.88,-13.44,-1.517
-3.88,-13.12,-1.522
-3.88,-12.8,-1.53
-3.88,-12.48,-1.541
-3.88,-12.16,-1.554
-3.88,-11.84,-1.57
-3.88,-11.52,-1.588
-3.88,-11.2,-1.61
-3.88,-10.88,-1.635
-3.88,-10.56,-1.662
-3.88,-10.24,-1.693
-3.88,-9.92,-1.727
-3.88,-9.6,-1.764
-3.88,-9.28,-1.805
-3.88,-8.96,-1.85
-3.88,-8.64,-1.898
-3.88,-8.32,-1.951
-3.88,-8,-2.008
-3.88,-7.68,-2.07
-3.88,-7.36,-2.136
-3.88,-7.04,-2.208
-3.88,-6.72,-2.285
-3.88,-6.4,-2.368
-3.88,-6.08,-2.457
-3.88,-5.76,-2.553
-3.88,-5.44,-2.656
-3.88,-5.12,-2.766
-3.88,-4.8,-2.883
-3.88,-4.48,-3.009
-3.88,-4.16,-3.143
-3.88,-3.84,-3.284
-3.88,-3.52,-3.434
-3.88,-3.2,-3.592
-3.88,-2.88,-3.758
-3.88,-2.56,-3.93
-3.88,-2.24,-4.107
-3.88,-1.92,-4.289
-3.88,-1.6,-4.472
-3.88,-1.28,-4.658
-3.88,-0.96,-4.841
-3.88,-0.64,-5.022
-3.88,-0.32,-5.179
-3.88,0,-5.253
-3.88,0.32,-5.179
-3.88,0.64,-5.022
-3.88,0.96,-4.841
-3.88,1.28,-4.658
-3.88,1.6,-4.472
-3.88,1.92,-4.289
-3.88,2.24,-4.107
-3.88,2.56,-3.93
-3.88,2.88,-3.758
-3.88,3.2,-3.592
-3.88,3.52,-3.434
-3.88,3.84,-3.284
-3.88,4.16,-3.143
-3.88,4.48,-3.009
-3.88,4.8,-2.883
-3.88,5.12,-2.766
-3.88,5.44,-2.656
-3.88,5.76,-2.553
-3.88,6.08,-2.457
-3.88,6.4,-2.368
-3.88,6.72,-2.285
-3.88,7.04,-2.208
-3.88,7.36,-2.136
-3.88,7.68,-2.07
-3.88,8,-2.008
-3.88,8.32,-1.951
-3.88,8.64,-1.898
-3.88,8.96,-1.85
-3.88,9.28,-1.805
-3.88,9.6,-1.764
-3.88,9.92,-1.727
-3.88,10.24,-1.693
-3.88,10.56,-1.662
-3.88,10.88,-1.635
-3.88,11.2,-1.61
-3.88,11.52,-1.588
-3.88,11.84,-1.57
-3.88,12.16,-1.554
-3.88,12.48,-1.541
-3.88,12.8,-1.53
-3.88,13.12,-1.522
-3.88,13.44,-1.517
-3.88,13.76,-1.515
-3.88,14.08,-1.515
-3.88,14.4,-1.518
-3.88,14.72,-1.524
-3.88,15.04,-1.533
-3.88,15.36,-1.544
-3.88,15.68,-1.558
-3.88,16,-1.575
-3.56,-16,-1.451
-3.56,-15.68,-1.437
-3.56,-15.36,-1.425
-3.56,-15.04,-1.415
-3.56,-14.72,-1.407
-3.56,-14.4,-1.403
-3.56,-14.08,-1.4
-3.56,-13.76,-1.401
-3.56,-13.44,-1.403
-3.56,-13.12,-1.409
-3.56,-12.8,-1.417
-3.56,-12.48,-1.427
-3.56,-12.16,-1.44
-3.56,-11.84,-1.456
-3.56,-11.52,-1.475
-3.56,-11.2,-1.496
-3.56,-10.88,-1.52
-3.56,-10.56,-1.547
-3.56,-10.24,-1.578
-3.56,-9.92,-1.611
-3.56,-9.6,-1.648
-3.56,-9.28,-1.689
-3.56,-8.96,-1.733
-3.56,-8.64,-1.781
-3.56,-8.32,-1.833
-3.56,-8,-1.89
-3.56,-7.68,-1.951
-3.56,-7.36,-2.017
-3.56,-7.04,-2.089
-3.56,-6.72,-2.166
-3.56,-6.4,-2.25
-3.56,-6.08,-2.34
-3.56,-5.76,-2.437
-3.56,-5.44,-2.541
-3.56,-5.12,-2.654
-3.56,-4.8,-2.774
-3.56,-4.48,-2.904
-3.56,-4.16,-3.043
-3.56,-3.84,-3.191
-3.56,-3.52,-3.348
-3.56,-3.2,-3.516
-3.56,-2.88,-3.692
-3.56,-2.56,-3.877
-3.56,-2.24,-4.069
-3.56,-1.92,-4.268
-3.56,-1.6,-4.473
-3.56,-1.28,-4.682
-3.56,-0.96,-4.9
-3.56,-0.64,-5.136
-3.56,-0.32,-5.411
-3.56,0,-5.64
-3.56,0.32,-5.411
-3.56,0.64,-5.136
-3.56,0.96,-4.9
-3.56,1.28,-4.682
-3.56,1.6,-4.473
-3.56,1.92,-4.268
-3.56,2.24,-4.069
-3.56,2.56,-3.877
-3.56,2.88,-3.692
-3.56,3.2,-3.516
-3.56,3.52,-3.348
-3.56,3.84,-3.191
-3.56,4.16,-3.043
-3.56,4.48,-2.904
-3.56,4.8,-2.774
-3.56,5.12,-2.654
-3.56,5.44,-2.541
-3.56,5.76,-2.437
-3.56,6.08,-2.34
-3.56,6.4,-2.25
-3.56,6.72,-2.166
-3.56,7.04,-2.089
-3.56,7.36,-2.017
-3.56,7.68,-1.951
-3.56,8,-1.89
-3.56,8.32,-1.833
-3.56,8.64,-1.781
-3.56,8.96,-1.733
-3.56,9.28,-1.689
-3.56,9.6,-1.648
-3.56,9.92,-1.611
-3.56,10.24,-1.578
-3.56,10.56,-1.547
-3.56,10.88,-1.52
-3.56,11.2,-1.496
-3.56,11.52,-1.475
-3.56,11.84,-1.456
-3.56,12.16,-1.44
-3.56,12.48,-1.427
-3.56,12.8,-1.417
-3.56,13.12,-1.409
-3.56,13.44,-1.403
-3.56,13.76,-1.401
-3.56,14.08,-1.4
-3.56,14.4,-1.403
-3.56,14.72,-1.407
-3.56,15.04,-1.415
-3.56,15.36,-1.425
-3.56,15.68,-1.437
-3.56,16,-1.451
-3.24,-16,-1.325
-3.24,-15.68,-1.313
-3.24,-15.36,-1.303
-3.24,-15.04,-1.294
-3.24,-14.72,-1.288
-3.24,-14.4,-1.284
-3.24,-14.08,-1.283
-3.24,-13.76,-1.284
-3.24,-13.44,-1.287
-3.24,-13.12,-1.292
-3.24,-12.8,-1.3
-3.24,-12.48,-1.311
-3.24,-12.16,-1.324
-3.24,-11.84,-1.34
-3.24,-11.52,-1.358
-3.24,-11.2,-1.379
-3.24,-10.88,-1.403
-3.24,-10.56,-1.43
-3.24,-10.24,-1.459
-3.24,-9.92,-1.492
-3.24,-9.6,-1.528
-3.24,-9.28,-1.568
-3.24,-8.96,-1.612
-3.24,-8.64,-1.659
-3.24,-8.32,-1.71
-3.24,-8,-1.766
-3.24,-7.68,-1.827
-3.24,-7.36,-1.893
-3.24,-7.04,-1.964
-3.24,-6.72,-2.041
-3.24,-6.4,-2.125
-3.24,-6.08,-2.215
-3.24,-5.76,-2.313
-3.24,-5.44,-2.419
-3.24,-5.12,-2.533
-3.24,-4.8,-2.657
-3.24,-4.48,-2.79
-3.24,-4.16,-2.933
-3.24,-3.84,-3.087
-3.24,-3.52,-3.253
-3.24,-3.2,-3.43
-3.24,-2.88,-3.617
-3.24,-2.56,-3.816
-3.24,-2.24,-4.025
-3.24,-1.92,-4.243
-3.24,-1.6,-4.468
-3.24,-1.28,-4.701
-3.24,-0.96,-4.943
-3.24,-0.64,-5.208
-3.24,-0.32,-5.563
-3.24,0,-6.262
-3.24,0.32,-5.563
-3.24,0.64,-5.208
-3.24,0.96,-4.943
-3.24,1.28,-4.701
-3.24,1.6,-4.468
-3.24,1.92,-4.243
-3.24,2.24,-4.025
-3.24,2.56,-3.816
-3.24,2.88,-3.617
-3.24,3.2,-3.43
-3.24,3.52,-3.253
-3.24,3.84,-3.087
-3.24,4.16,-2.933
-3.24,4.48,-2.79
-3.24,4.8,-2.657
-3.24,5.12,-2.533
-3.24,5.44,-2.419
-3.24,5.76,-2.313
-3.24,6.08,-2.215
-3.24,6.4,-2.125
-3.24,6.72,-2.041
-3.24,7.04,-1.964
-3.24,7.36,-1.893
-3.24,7.68,-1.827
-3.24,8,-1.766
-3.24,8.32,-1.71
-3.24,8.64,-1.659
-3.24,8.96,-1.612
-3.24,9.28,-1.568
-3.24,9.6,-1.528
-3.24,9.92,-1.492
-3.24,10.24,-1.459
-3.24,10.56,-1.43
-3.24,10.88,-1.403
-3.24,11.2,-1.379
-3.24,11.52,-1.358
-3.24,11.84,-1.34
-3.24,12.16,-1.324
-3.24,12.48,-1.311
-3.24,12.8,-1.3
-3.24,13.12,-1.292
-3.24,13.44,-1.287
-3.24,13.76,-1.284
-3.24,14.08,-1.283
-3.24,14.4,-1.284
-3.24,14.72,-1.288
-3.24,15.04,-1.294
-3.24,15.36,-1.303
-3.24,15.68,-1.313
-3.24,16,-1.325
-2.92,-16,-1.198
-2.92,-15.68,-1.187
-2.92,-15.36,-1.178
-2.92,-15.04,-1.172
-2.92,-14.72,-1.167
-2.92,-14.4,-1.164
-2.92,-14.08,-1.163
-2.92,-13.76,-1.164
-2.92,-13.44,-1.168
-2.92,-13.12,-1.174
-2.92,-12.8,-1.182
-2.92,-12.48,-1.192
-2.92,-12.16,-1.205
-2.92,-11.84,-1.221
-2.92,-11.52,-1.239
-2.92,-11.2,-1.259
-2.92,-10.88,-1.283
-2.92,-10.56,-1.309
-2.92,-10.24,-1.338
-2.92,-9.92,-1.37
-2.92,-9.6,-1.405
-2.92,-9.28,-1.444
-2.92,-8.96,-1.486
-2.92,-8.64,-1.533
-2.92,-8.32,-1.583
-2.92,-8,-1.638
-2.92,-7.68,-1.698
-2.92,-7.36,-1.763
-2.92,-7.04,-1.833
-2.92,-6.72,-1.91
-2.92,-6.4,-1.993
-2.92,-6.08,-2.083
-2.92,-5.76,-2.181
-2.92,-5.44,-2.288
-2.92,-5.12,-2.403
-2.92,-4.8,-2.529
-2.92,-4.48,-2.665
-2.92,-4.16,-2.813
-2.92,-3.84,-2.973
-2.92,-3.52,-3.146
-2.92,-3.2,-3.332
-2.92,-2.88,-3.532
-2.92,-2.56,-3.746
-2.92,-2.24,-3.972
-2.92,-1.92,-4.21
-2.92,-1.6,-4.456
-2.92,-1.28,-4.709
-2.92,-0.96,-4.966
-2.92,-0.64,-5.225
-2.92,-0.32,-5.475
-2.92,0,-5.61
-2.92,0.32,-5.475
-2.92,0.64,-5.225
-2.92,0.96,-4.966
-2.92,1.28,-4.709
-2.92,1.6,-4.456
-2.92,1.92,-4.21
-2.92,2.24,-3.972
-2.92,2.56,-3.746
-2.92,2.88,-3.532
-2.92,3.2,-3.332
-2.92,3.52,-3.146
-2.92,3.84,-2.973
-2.92,4.16,-2.813
-2.92,4.48,-2.665
-2.92,4.8,-2.529
-2.92,5.12,-2.403
-2.92,5.44,-2.288
-2.92,5.76,-2.181
-2.92,6.08,-2.083
-2.92,6.4,-1.993
-2.92,6.72,-1.91
-2.92,7.04,-1.833
-2.92,7.36,-1.763
-2.92,7.68,-1.698
-2.92,8,-1.638
-2.92,8.32,-1.583
-2.92,8.64,-1.533
-2.92,8.96,-1.486
-2.92,9.28,-1.444
-2.92,9.6,-1.405
-2.92,9.92,-1.37
-2.92,10.24,-1.338
-2.92,10.56,-1.309
-2.92,10.88,-1.283
-2.92,11.2,-1.259
-2.92,11.52,-1.239
-2.92,11.84,-1.221
-2.92,12.16,-1.205
-2.92,12.48,-1.192
-2.92,12.8,-1.182
-2.92,13.12,-1.174
-2.92,13.44,-1.168
-2.92,13.76,-1.164
-2.92,14.08,-1.163
-2.92,14.4,-1.164
-2.92,14.72,-1.167
-2.92,15.04,-1.172
-2.92,15.36,-1.178
-2.92,15.68,-1.187
-2.92,16,-1.198
-2.6,-16,-1.068
-2.6,-15.68,-1.06
-2.6,-15.36,-1.052
-2.6,-15.04,-1.047
-2.6,-14.72,-1.043
-2.6,-14.4,-1.041
-2.6,-14.08,-1.041
-2.6,-13.76,-1.043
-2.6,-13.44,-1.047
-2.6,-13.12,-1.053
-2.6,-12.8,-1.061
-2.6,-12.48,-1.071
-2.6,-12.16,-1.084
-2.6,-11.84,-1.099
-2.6,-11.52,-1.117
-2.6,-11.2,-1.137
-2.6,-10.88,-1.159
-2.6,-10.56,-1.185
-2.6,-10.24,-1.213
-2.6,-9.92,-1.244
-2.6,-9.6,-1.279
-2.6,-9.28,-1.316
-2.6,-8.96,-1.358
-2.6,-8.64,-1.403
-2.6,-8.32,-1.452
-2.6,-8,-1.506
-2.6,-7.68,-1.564
-2.6,-7.36,-1.627
-2.6,-7.04,-1.697
-2.6,-6.72,-1.772
-2.6,-6.4,-1.854
-2.6,-6.08,-1.944
-2.6,-5.76,-2.041
-2.6,-5.44,-2.148
-2.6,-5.12,-2.264
-2.6,-4.8,-2.391
-2.6,-4.48,-2.529
-2.6,-4.16,-2.681
-2.6,-3.84,-2.846
-2.6,-3.52,-3.026
-2.6,-3.2,-3.221
-2.6,-2.88,-3.433
-2.6,-2.56,-3.662
-2.6,-2.24,-3.907
-2.6,-1.92,-4.168
-2.6,-1.6,-4.439
-2.6,-1.28,-4.715
-2.6,-0.96,-4.99
-2.6,-0.64,-5.237
-2.6,-0.32,-5.435
-2.6,0,-5.508
-2.6,0.32,-5.435
-2.6,0.64,-5.237
-2.6,0.96,-4.99
-2.6,1.28,-4.715
-2.6,1.6,-4.439
-2.6,1.92,-4.168
-2.6,2.24,-3.907
-2.6,2.56,-3.662
-2.6,2.88,-3.433
-2.6,3.2,-3.221
-2.6,3.52,-3.026
-2.6,3.84,-2.846
-2.6,4.16,-2.681
-2.6,4.48,-2.529
-2.6,4.8,-2.391
-2.6,5.12,-2.264
-2.6,5.44,-2.148
-2.6,5.76,-2.041
-2.6,6.08,-1.944
-2.6,6.4,-1.854
-2.6,6.72,-1.772
-2.6,7.04,-1.697
-2.6,7.36,-1.627
-2.6,7.68,-1.564
-2.6,8,-1.506
-2.6,8.32,-1.452
-2.6,8.64,-1.403
-2.6,8.96,-1.358
-2.6,9.28,-1.316
-2.6,9.6,-1.279
-2.6,9.92,-1.244
-2.6,10.24,-1.213
-2.6,10.56,-1.185
-2.6,10.88,-1.159
-2.6,11.2,-1.137
-2.6,11.52,-1.117
-2.6,11.84,-1.099
-2.6,12.16,-1.084
-2.6,12.48,-1.071
-2.6,12.8,-1.061
-2.6,13.12,-1.053
-2.6,13.44,-1.047
-2.6,13.76,-1.043
-2.6,14.08,-1.041
-2.6,14.4,-1.041
-2.6,14.72,-1.043
-2.6,15.04,-1.047
-2.6,15.36,-1.052
-2.6,15.68,-1.06
-2.6,16,-1.068
-2.28,-16,-0.938
-2.28,-15.68,-0.931
-2.28,-15.36,-0.925
-2.28,-15.04,-0.92
-2.28,-14.72,-0.918
-2.28,-14.4,-0.916
-2.28,-14.08,-0.917
-2.28,-13.76,-0.919
-2.28,-13.44,-0.923
-2.28,-13.12,-0.93
-2.28,-12.8,-0.938
-2.28,-12.48,-0.948
-2.28,-12.16,-0.961
-2.28,-11.84,-0.975
-2.28,-11.52,-0.992
-2.28,-11.2,-1.012
-2.28,-10.88,-1.034
-2.28,-10.56,-1.058
-2.28,-10.24,-1.085
-2.28,-9.92,-1.115
-2.28,-9.6,-1.149
-2.28,-9.28,-1.185
-2.28,-8.96,-1.225
-2.28,-8.64,-1.268
-2.28,-8.32,-1.316
-2.28,-8,-1.368
-2.28,-7.68,-1.425
-2.28,-7.36,-1.486
-2.28,-7.04,-1.554
-2.28,-6.72,-1.628
-2.28,-6.4,-1.708
-2.28,-6.08,-1.796
-2.28,-5.76,-1.892
-2.28,-5.44,-1.998
-2.28,-5.12,-2.114
-2.28,-4.8,-2.241
-2.28,-4.48,-2.381
-2.28,-4.16,-2.534
-2.28,-3.84,-2.703
-2.28,-3.52,-2.889
-2.28,-3.2,-3.094
-2.28,-2.88,-3.318
-2.28,-2.56,-3.562
-2.28,-2.24,-3.828
-2.28,-1.92,-4.113
-2.28,-1.6,-4.415
-2.28,-1.28,-4.727
-2.28,-0.96,-5.032
-2.28,-0.64,-5.305
-2.28,-0.32,-5.51
-2.28,0,-5.583
-2.28,0.32,-5.51
-2.28,0.64,-5.305
-2.28,0.96,-5.032
-2.28,1.28,-4.727
-2.28,1.6,-4.415
-2.28,1.92,-4.113
-2.28,2.24,-3.828
-2.28,2.56,-3.562
-2.28,2.88,-3.318
-2.28,3.2,-3.094
-2.28,3.52,-2.889
-2.28,3.84,-2.703
-2.28,4.16,-2.534
-2.28,4.48,-2.381
-2.28,4.8,-2.241
-2.28,5.12,-2.114
-2.28,5.44,-1.998
-2.28,5.76,-1.892
-2.28,6.08,-1.796
-2.28,6.4,-1.708
-2.28,6.72,-1.628
-2.28,7.04,-1.554
-2.28,7.36,-1.486
-2.28,7.68,-1.425
-2.28,8,-1.368
-2.28,8.32,-1.316
-2.28,8.64,-1.268
-2.28,8.96,-1.225
-2.28,9.28,-1.185
-2.28,9.6,-1.149
-2.28,9.92,-1.115
-2.28,10.24,-1.085
-2.28,10.56,-1.058
-2.28,10.88,-1.034
-2.28,11.2,-1.012
-2.28,11.52,-0.992
-2.28,11.84,-0.975
-2.28,12.16,-0.961
-2.28,12.48,-0.948
-2.28,12.8,-0.938
-2.28,13.12,-0.93
-2.28,13.44,-0.923
-2.28,13.76,-0.919
-2.28,14.08,-0.917
-2.28,14.4,-0.916
-2.28,14.72,-0.918
-2.28,15.04,-0.92
-2.28,15.36,-0.925
-2.28,15.68,-0.931
-2.28,16,-0.938
-1.96,-16,-0.806
-1.96,-15.68,-0.801
-1.96,-15.36,-0.796
-1.96,-15.04,-0.792
-1.96,-14.72,-0.79
-1.96,-14.4,-0.79
-1.96,-14.08,-0.791
-1.96,-13.76,-0.794
-1.96,-13.44,-0.798
-1.96,-13.12,-0.804
-1.96,-12.8,-0.812
-1.96,-12.48,-0.823
-1.96,-12.16,-0.835
-1.96,-11.84,-0.849
-1.96,-11.52,-0.865
-1.96,-11.2,-0.884
-1.96,-10.88,-0.905
-1.96,-10.56,-0.929
-1.96,-10.24,-0.955
-1.96,-9.92,-0.984
-1.96,-9.6,-1.015
-1.96,-9.28,-1.05
-1.96,-8.96,-1.088
-1.96,-8.64,-1.13
-1.96,-8.32,-1.176
-1.96,-8,-1.226
-1.96,-7.68,-1.28
-1.96,-7.36,-1.34
-1.96,-7.04,-1.405
-1.96,-6.72,-1.476
-1.96,-6.4,-1.554
-1.96,-6.08,-1.64
-1.96,-5.76,-1.734
-1.96,-5.44,-1.838
-1.96,-5.12,-1.952
-1.96,-4.8,-2.078
-1.96,-4.48,-2.218
-1.96,-4.16,-2.373
-1.96,-3.84,-2.544
-1.96,-3.52,-2.735
-1.96,-3.2,-2.946
-1.96,-2.88,-3.181
-1.96,-2.56,-3.441
-1.96,-2.24,-3.728
-1.96,-1.92,-4.041
-1.96,-1.6,-4.38
-1.96,-1.28,-4.738
-1.96,-0.96,-5.102
-1.96,-0.64,-5.446
-1.96,-0.32,-5.729
-1.96,0,-5.851
-1.96,0.32,-5.729
-1.96,0.64,-5.446
-1.96,0.96,-5.102
-1.96,1.28,-4.738
-1.96,1.6,-4.38
-1.96,1.92,-4.041
-1.96,2.24,-3.728
-1.96,2.56,-3.441
-1.96,2.88,-3.181
-1.96,3.2,-2.946
-1.96,3.52,-2.735
-1.96,3.84,-2.544
-1.96,4.16,-2.373
-1.96,4.48,-2.218
-1.96,4.8,-2.078
-1.96,5.12,-1.952
-1.96,5.44,-1.838
-1.96,5.76,-1.734
-1.96,6.08,-1.64
-1.96,6.4,-1.554
-1.96,6.72,-1.476
-1.96,7.04,-1.405
-1.96,7.36,-1.34
-1.96,7.68,-1.28
-1.96,8,-1.226
-1.96,8.32,-1.176
-1.96,8.64,-1.13
-1.96,8.96,-1.088
-1.96,9.28,-1.05
-1.96,9.6,-1.015
-1.96,9.92,-0.984
-1.96,10.24,-0.955
-1.96,10.56,-0.929
-1.96,10.88,-0.905
-1.96,11.2,-0.884
-1.96,11.52,-0.865
-1.96,11.84,-0.849
-1.96,12.16,-0.835
-1.96,12.48,-0.823
-1.96,12.8,-0.812
-1.96,13.12,-0.804
-1.96,13.44,-0.798
-1.96,13.76,-0.794
-1.96,14.08,-0.791
-1.96,14.4,-0.79
-1.96,14.72,-0.79
-1.96,15.04,-0.792
-1.96,15.36,-0.796
-1.96,15.68,-0.801
-1.96,16,-0.806
-1.64,-16,-0.674
-1.64,-15.68,-0.669
-1.64,-15.36,-0.666
-1.64,-15.04,-0.663
-1.64,-14.72,-0.662
-1.64,-14.4,-0.662
-1.64,-14.08,-0.663
-1.64,-13.76,-0.666
-1.64,-13.44,-0.671
-1.64,-13.12,-0.677
-1.64,-12.8,-0.685
-1.64,-12.48,-0.695
-1.64,-12.16,-0.707
-1.64,-11.84,-0.721
-1.64,-11.52,-0.736
-1.64,-11.2,-0.754
-1.64,-10.88,-0.774
-1.64,-10.56,-0.797
-1.64,-10.24,-0.821
-1.64,-9.92,-0.849
-1.64,-9.6,-0.879
-1.64,-9.28,-0.912
-1.64,-8.96,-0.948
-1.64,-8.64,-0.988
-1.64,-8.32,-1.031
-1.64,-8,-1.079
-1.64,-7.68,-1.131
-1.64,-7.36,-1.187
-1.64,-7.04,-1.25
-1.64,-6.72,-1.318
-1.64,-6.4,-1.393
-1.64,-6.08,-1.475
-1.64,-5.76,-1.566
-1.64,-5.44,-1.667
-1.64,-5.12,-1.779
-1.64,-4.8,-1.903
-1.64,-4.48,-2.04
-1.64,-4.16,-2.194
-1.64,-3.84,-2.366
-1.64,-3.52,-2.559
-1.64,-3.2,-2.776
-1.64,-2.88,-3.019
-1.64,-2.56,-3.293
-1.64,-2.24,-3.6
-1.64,-1.92,-3.944
-1.64,-1.6,-4.325
-1.64,-1.28,-4.742
-1.64,-0.96,-5.183
-1.64,-0.64,-5.638
-1.64,-0.32,-6.079
-1.64,0,-6.388
-1.64,0.32,-6.079
-1.64,0.64,-5.638
-1.64,0.96,-5.183
-1.64,1.28,-4.742
-1.64,1.6,-4.325
-1.64,1.92,-3.944
-1.64,2.24,-3.6
-1.64,2.56,-3.293
-1.64,2.88,-3.019
-1.64,3.2,-2.776
-1.64,3.52,-2.559
-1.64,3.84,-2.366
-1.64,4.16,-2.194
-1.64,4.48,-2.04
-1.64,4.8,-1.903
-1.64,5.12,-1.779
-1.64,5.44,-1.667
-1.64,5.76,-1.566
-1.64,6.08,-1.475
-1.64,6.4,-1.393
-1.64,6.72,-1.318
-1.64,7.04,-1.25
-1.64,7.36,-1.187
-1.64,7.68,-1.131
-1.64,8,-1.079
-1.64,8.32,-1.031
-1.64,8.64,-0.988
-1.64,8.96,-0.948
-1.64,9.28,-0.912
-1.64,9.6,-0.879
-1.64,9.92,-0.849
-1.64,10.24,-0.821
-1.64,10.56,-0.797
-1.64,10.88,-0.774
-1.64,11.2,-0.754
-1.64,11.52,-0.736
-1.64,11.84,-0.721
-1.64,12.16,-0.707
-1.64,12.48,-0.695
-1.64,12.8,-0.685
-1.64,13.12,-0.677
-1.64,13.44,-0.671
-1.64,13.76,-0.666
-1.64,14.08,-0.663
-1.64,14.4,-0.662
-1.64,14.72,-0.662
-1.64,15.04,-0.663
-1.64,15.36,-0.666
-1.64,15.68,-0.669
-1.64,16,-0.674
-1.32,-16,-0.541
-1.32,-15.68,-0.537
-1.32,-15.36,-0.534
-1.32,-15.04,-0.533
-1.32,-14.72,-0.532
-1.32,-14.4,-0.532
-1.32,-14.08,-0.534
-1.32,-13.76,-0.537
-1.32,-13.44,-0.542
-1.32,-13.12,-0.548
-1.32,-12.8,-0.556
-1.32,-12.48,-0.566
-1.32,-12.16,-0.577
-1.32,-11.84,-0.59
-1.32,-11.52,-0.605
-1.32,-11.2,-0.622
-1.32,-10.88,-0.641
-1.32,-10.56,-0.662
-1.32,-10.24,-0.685
-1.32,-9.92,-0.711
-1.32,-9.6,-0.74
-1.32,-9.28,-0.771
-1.32,-8.96,-0.805
-1.32,-8.64,-0.842
-1.32,-8.32,-0.883
-1.32,-8,-0.927
-1.32,-7.68,-0.976
-1.32,-7.36,-1.03
-1.32,-7.04,-1.088
-1.32,-6.72,-1.153
-1.32,-6.4,-1.224
-1.32,-6.08,-1.302
-1.32,-5.76,-1.389
-1.32,-5.44,-1.486
-1.32,-5.12,-1.593
-1.32,-4.8,-1.713
-1.32,-4.48,-1.847
-1.32,-4.16,-1.998
-1.32,-3.84,-2.168
-1.32,-3.52,-2.36
-1.32,-3.2,-2.578
-1.32,-2.88,-2.827
-1.32,-2.56,-3.111
-1.32,-2.24,-3.436
-1.32,-1.92,-3.808
-1.32,-1.6,-4.234
-1.32,-1.28,-4.717
-1.32,-0.96,-5.259
-1.32,-0.64,-5.856
-1.32,-0.32,-6.489
-1.32,0,-7.199
-1.32,0.32,-6.489
-1.32,0.64,-5.856
-1.32,0.96,-5.259
-1.32,1.28,-4.717
-1.32,1.6,-4.234
-1.32,1.92,-3.808
-1.32,2.24,-3.436
-1.32,2.56,-3.111
-1.32,2.88,-2.827
-1.32,3.2,-2.578
-1.32,3.52,-2.36
-1.32,3.84,-2.168
-1.32,4.16,-1.998
-1.32,4.48,-1.847
-1.32,4.8,-1.713
-1.32,5.12,-1.593
-1.32,5.44,-1.486
-1.32,5.76,-1.389
-1.32,6.08,-1.302
-1.32,6.4,-1.224
-1.32,6.72,-1.153
-1.32,7.04,-1.088
-1.32,7.36,-1.03
-1.32,7.68,-0.976
-1.32,8,-0.927
-1.32,8.32,-0.883
-1.32,8.64,-0.842
-1.32,8.96,-0.805
-1.32,9.28,-0.771
-1.32,9.6,-0.74
-1.32,9.92,-0.711
-1.32,10.24,-0.685
-1.32,10.56,-0.662
-1.32,10.88,-0.641
-1.32,11.2,-0.622
-1.32,11.52,-0.605
-1.32,11.84,-0.59
-1.32,12.16,-0.577
-1.32,12.48,-0.566
-1.32,12.8,-0.556
-1.32,13.12,-0.548
-1.32,13.44,-0.542
-1.32,13.76,-0.537
-1.32,14.08,-0.534
-1.32,14.4,-0.532
-1.32,14.72,-0.532
-1.32,15.04,-0.533
-1.32,15.36,-0.534
-1.32,15.68,-0.537
-1.32,16,-0.541
-1,-16,-0.407
-1,-15.68,-0.404
-1,-15.36,-0.402
-1,-15.04,-0.401
-1,-14.72,-0.401
-1,-14.4,-0.402
-1,-14.08,-0.404
-1,-13.76,-0.407
-1,-13.44,-0.412
-1,-13.12,-0.418
-1,-12.8,-0.426
-1,-12.48,-0.435
-1,-12.16,-0.445
-1,-11.84,-0.458
-1,-11.52,-0.472
-1,-11.2,-0.488
-1,-10.88,-0.506
-1,-10.56,-0.525
-1,-10.24,-0.547
-1,-9.92,-0.571
-1,-9.6,-0.598
-1,-9.28,-0.627
-1,-8.96,-0.658
-1,-8.64,-0.693
-1,-8.32,-0.731
-1,-8,-0.772
-1,-7.68,-0.817
-1,-7.36,-0.867
-1,-7.04,-0.921
-1,-6.72,-0.981
-1,-6.4,-1.048
-1,-6.08,-1.121
-1,-5.76,-1.203
-1,-5.44,-1.293
-1,-5.12,-1.395
-1,-4.8,-1.509
-1,-4.48,-1.637
-1,-4.16,-1.782
-1,-3.84,-1.947
-1,-3.52,-2.135
-1,-3.2,-2.351
-1,-2.88,-2.599
-1,-2.56,-2.888
-1,-2.24,-3.224
-1,-1.92,-3.619
-1,-1.6,-4.084
-1,-1.28,-4.633
-1,-0.96,-5.279
-1,-0.64,-6.022
-1,-0.32,-6.729
-1,0,-7.048
-1,0.32,-6.729
-1,0.64,-6.022
-1,0.96,-5.279
-1,1.28,-4.633
-1,1.6,-4.084
-1,1.92,-3.619
-1,2.24,-3.224
-1,2.56,-2.888
-1,2.88,-2.599
-1,3.2,-2.351
-1,3.52,-2.135
-1,3.84,-1.947
-1,4.16,-1.782
-1,4.48,-1.637
-1,4.8,-1.509
-1,5.12,-1.395
-1,5.44,-1.293
-1,5.76,-1.203
-1,6.08,-1.121
-1,6.4,-1.048
-1,6.72,-0.981
-1,7.04,-0.921
-1,7.36,-0.867
-1,7.68,-0.817
-1,8,-0.772
-1,8.32,-0.731
-1,8.64,-0.693
-1,8.96,-0.658
-1,9.28,-0.627
-1,9.6,-0.598
-1,9.92,-0.571
-1,10.24,-0.547
-1,10.56,-0.525
-1,10.88,-0.506
-1,11.2,-0.488
-1,11.52,-0.472
-1,11.84,-0.458
-1,12.16,-0.445
-1,12.48,-0.435
-1,12.8,-0.426
-1,13.12,-0.418
-1,13.44,-0.412
-1,13.76,-0.407
-1,14.08,-0.404
-1,14.4,-0.402
-1,14.72,-0.401
-1,15.04,-0.401
-1,15.36,-0.402
-1,15.68,-0.404
-1,16,-0.407
-0.68,-16,-0.272
-0.68,-15.68,-0.27
-0.68,-15.36,-0.269
-0.68,-15.04,-0.268
-0.68,-14.72,-0.268
-0.68,-14.4,-0.27
-0.68,-14.08,-0.272
-0.68,-13.76,-0.275
-0.68,-13.44,-0.28
-0.68,-13.12,-0.286
-0.68,-12.8,-0.293
-0.68,-12.48,-0.302
-0.68,-12.16,-0.312
-0.68,-11.84,-0.324
-0.68,-11.52,-0.337
-0.68,-11.2,-0.352
-0.68,-10.88,-0.368
-0.68,-10.56,-0.386
-0.68,-10.24,-0.407
-0.68,-9.92,-0.429
-0.68,-9.6,-0.453
-0.68,-9.28,-0.48
-0.68,-8.96,-0.509
-0.68,-8.64,-0.54
-0.68,-8.32,-0.575
-0.68,-8,-0.613
-0.68,-7.68,-0.654
-0.68,-7.36,-0.699
-0.68,-7.04,-0.749
-0.68,-6.72,-0.804
-0.68,-6.4,-0.864
-0.68,-6.08,-0.932
-0.68,-5.76,-1.007
-0.68,-5.44,-1.09
-0.68,-5.12,-1.184
-0.68,-4.8,-1.29
-0.68,-4.48,-1.41
-0.68,-4.16,-1.546
-0.68,-3.84,-1.703
-0.68,-3.52,-1.882
-0.68,-3.2,-2.09
-0.68,-2.88,-2.333
-0.68,-2.56,-2.617
-0.68,-2.24,-2.955
-0.68,-1.92,-3.359
-0.68,-1.6,-3.849
-0.68,-1.28,-4.449
-0.68,-0.96,-5.2
-0.68,-0.64,-6.118
-0.68,-0.32,-7.061
-0.68,0,-7.553
-0.68,0.32,-7.061
-0.68,0.64,-6.118
-0.68,0.96,-5.2
-0.68,1.28,-4.449
-0.68,1.6,-3.849
-0.68,1.92,-3.359
-0.68,2.24,-2.955
-0.68,2.56,-2.617
-0.68,2.88,-2.333
-0.68,3.2,-2.09
-0.68,3.52,-1.882
-0.68,3.84,-1.703
-0.68,4.16,-1.546
-0.68,4.48,-1.41
-0.68,4.8,-1.29
-0.68,5.12,-1.184
-0.68,5.44,-1.09
-0.68,5.76,-1.007
-0.68,6.08,-0.932
-0.68,6.4,-0.864
-0.68,6.72,-0.804
-0.68,7.04,-0.749
-0.68,7.36,-0.699
-0.68,7.68,-0.654
-0.68,8,-0.613
-0.68,8.32,-0.575
-0.68,8.64,-0.54
-0.68,8.96,-0.509
-0.68,9.28,-0.48
-0.68,9.6,-0.453
-0.68,9.92,-0.429
-0.68,10.24,-0.407
-0.68,10.56,-0.386
-0.68,10.88,-0.368
-0.68,11.2,-0.352
-0.68,11.52,-0.337
-0.68,11.84,-0.324
-0.68,12.16,-0.312
-0.68,12.48,-0.302
-0.68,12.8,-0.293
-0.68,13.12,-0.286
-0.68,13.44,-0.28
-0.68,13.76,-0.275
-0.68,14.08,-0.272
-0.68,14.4,-0.27
-0.68,14.72,-0.268
-0.68,15.04,-0.268
-0.68,15.36,-0.269
-0.68,15.68,-0.27
-0.68,16,-0.272
-0.359999999999999,-16,-0.137
-0.359999999999999,-15.68,-0.136
-0.359999999999999,-15.36,-0.135
-0.359999999999999,-15.04,-0.134
-0.359999999999999,-14.72,-0.135
-0.359999999999999,-14.4,-0.137
-0.359999999999999,-14.08,-0.139
-0.359999999999999,-13.76,-0.142
-0.359999999999999,-13.44,-0.147
-0.359999999999999,-13.12,-0.153
-0.359999999999999,-12.8,-0.16
-0.359999999999999,-12.48,-0.168
-0.359999999999999,-12.16,-0.177
-0.359999999999999,-11.84,-0.188
-0.359999999999999,-11.52,-0.2
-0.359999999999999,-11.2,-0.214
-0.359999999999999,-10.88,-0.229
-0.359999999999999,-10.56,-0.246
-0.359999999999999,-10.24,-0.264
-0.359999999999999,-9.92,-0.284
-0.359999999999999,-9.6,-0.306
-0.359999999999999,-9.28,-0.33
-0.359999999999999,-8.96,-0.356
-0.359999999999999,-8.64,-0.385
-0.359999999999999,-8.32,-0.416
-0.359999999999999,-8,-0.45
-0.359999999999999,-7.68,-0.487
-0.359999999999999,-7.36,-0.527
-0.359999999999999,-7.04,-0.571
-0.359999999999999,-6.72,-0.62
-0.359999999999999,-6.4,-0.674
-0.359999999999999,-6.08,-0.735
-0.359999999999999,-5.76,-0.802
-0.359999999999999,-5.44,-0.877
-0.359999999999999,-5.12,-0.962
-0.359999999999999,-4.8,-1.058
-0.359999999999999,-4.48,-1.167
-0.359999999999999,-4.16,-1.292
-0.359999999999999,-3.84,-1.435
-0.359999999999999,-3.52,-1.602
-0.359999999999999,-3.2,-1.796
-0.359999999999999,-2.88,-2.024
-0.359999999999999,-2.56,-2.295
-0.359999999999999,-2.24,-2.62
-0.359999999999999,-1.92,-3.015
-0.359999999999999,-1.6,-3.504
-0.359999999999999,-1.28,-4.122
-0.359999999999999,-0.96,-4.926
-0.359999999999999,-0.64,-6.019
-0.359999999999999,-0.32,-7.14
-0.359999999999999,0,-7.122
-0.359999999999999,0.32,-7.14
-0.359999999999999,0.64,-6.019
-0.359999999999999,0.96,-4.926
-0.359999999999999,1.28,-4.122
-0.359999999999999,1.6,-3.504
-0.359999999999999,1.92,-3.015
-0.359999999999999,2.24,-2.62
-0.359999999999999,2.56,-2.295
-0.359999999999999,2.88,-2.024
-0.359999999999999,3.2,-1.796
-0.359999999999999,3.52,-1.602
-0.359999999999999,3.84,-1.435
-0.359999999999999,4.16,-1.292
-0.359999999999999,4.48,-1.167
-0.359999999999999,4.8,-1.058
-0.359999999999999,5.12,-0.962
-0.359999999999999,5.44,-0.877
-0.359999999999999,5.76,-0.802
-0.359999999999999,6.08,-0.735
-0.359999999999999,6.4,-0.674
-0.359999999999999,6.72,-0.62
-0.359999999999999,7.04,-0.571
-0.359999999999999,7.36,-0.527
-0.359999999999999,7.68,-0.487
-0.359999999999999,8,-0.45
-0.359999999999999,8.32,-0.416
-0.359999999999999,8.64,-0.385
-0.359999999999999,8.96,-0.356
-0.359999999999999,9.28,-0.33
-0.359999999999999,9.6,-0.306
-0.359999999999999,9.92,-0.284
-0.359999999999999,10.24,-0.264
-0.359999999999999,10.56,-0.246
-0.359999999999999,10.88,-0.229
-0.359999999999999,11.2,-0.214
-0.359999999999999,11.52,-0.2
-0.359999999999999,11.84,-0.188
-0.359999999999999,12.16,-0.177
-0.359999999999999,12.48,-0.168
-0.359999999999999,12.8,-0.16
-0.359999999999999,13.12,-0.153
-0.359999999999999,13.44,-0.147
-0.359999999999999,13.76,-0.142
-0.359999999999999,14.08,-0.139
-0.359999999999999,14.4,-0.137
-0.359999999999999,14.72,-0.135
-0.359999999999999,15.04,-0.134
-0.359999999999999,15.36,-0.135
-0.359999999999999,15.68,-0.136
-0.359999999999999,16,-0.137
-0.0399999999999991,-16,-0.001
-0.0399999999999991,-15.68,-0
-0.0399999999999991,-15.36,0
-0.0399999999999991,-15.04,-0
-0.0399999999999991,-14.72,-0.001
-0.0399999999999991,-14.4,-0.003
-0.0399999999999991,-14.08,-0.005
-0.0399999999999991,-13.76,-0.009
-0.0399999999999991,-13.44,-0.013
-0.0399999999999991,-13.12,-0.018
-0.0399999999999991,-12.8,-0.025
-0.0399999999999991,-12.48,-0.032
-0.0399999999999991,-12.16,-0.041
-0.0399999999999991,-11.84,-0.051
-0.0399999999999991,-11.52,-0.062
-0.0399999999999991,-11.2,-0.075
-0.0399999999999991,-10.88,-0.088
-0.0399999999999991,-10.56,-0.103
-0.0399999999999991,-10.24,-0.12
-0.0399999999999991,-9.92,-0.138
-0.0399999999999991,-9.6,-0.157
-0.0399999999999991,-9.28,-0.179
-0.0399999999999991,-8.96,-0.202
-0.0399999999999991,-8.64,-0.227
-0.0399999999999991,-8.32,-0.254
-0.0399999999999991,-8,-0.284
-0.0399999999999991,-7.68,-0.316
-0.0399999999999991,-7.36,-0.351
-0.0399999999999991,-7.04,-0.389
-0.0399999999999991,-6.72,-0.432
-0.0399999999999991,-6.4,-0.479
-0.0399999999999991,-6.08,-0.531
-0.0399999999999991,-5.76,-0.589
-0.0399999999999991,-5.44,-0.654
-0.0399999999999991,-5.12,-0.728
-0.0399999999999991,-4.8,-0.812
-0.0399999999999991,-4.48,-0.908
-0.0399999999999991,-4.16,-1.018
-0.0399999999999991,-3.84,-1.145
-0.0399999999999991,-3.52,-1.294
-0.0399999999999991,-3.2,-1.467
-0.0399999999999991,-2.88,-1.673
-0.0399999999999991,-2.56,-1.918
-0.0399999999999991,-2.24,-2.215
-0.0399999999999991,-1.92,-2.579
-0.0399999999999991,-1.6,-3.033
-0.0399999999999991,-1.28,-3.615
-0.0399999999999991,-0.96,-4.387
-0.0399999999999991,-0.64,-5.459
-0.0399999999999991,-0.32,-6.94
-0.0399999999999991,0,-6.934
-0.0399999999999991,0.32,-6.94
-0.0399999999999991,0.64,-5.459
-0.0399999999999991,0.96,-4.387
-0.0399999999999991,1.28,-3.615
-0.0399999999999991,1.6,-3.033
-0.0399999999999991,1.92,-2.579
-0.0399999999999991,2.24,-2.215
-0.0399999999999991,2.56,-1.918
-0.0399999999999991,2.88,-1.673
-0.0399999999999991,3.2,-1.467
-0.0399999999999991,3.52,-1.294
-0.0399999999999991,3.84,-1.145
-0.0399999999999991,4.16,-1.018
-0.0399999999999991,4.48,-0.908
-0.0399999999999991,4.8,-0.812
-0.0399999999999991,5.12,-0.728
-0.0399999999999991,5.44,-0.654
-0.0399999999999991,5.76,-0.589
-0.0399999999999991,6.08,-0.531
-0.0399999999999991,6.4,-0.479
-0.0399999999999991,6.72,-0.432
-0.0399999999999991,7.04,-0.389
-0.0399999999999991,7.36,-0.351
-0.0399999999999991,7.68,-0.316
-0.0399999999999991,8,-0.284
-0.0399999999999991,8.32,-0.254
-0.0399999999999991,8.64,-0.227
-0.0399999999999991,8.96,-0.202
-0.0399999999999991,9.28,-0.179
-0.0399999999999991,9.6,-0.157
-0.0399999999999991,9.92,-0.138
-0.0399999999999991,10.24,-0.12
-0.0399999999999991,10.56,-0.103
-0.0399999999999991,10.88,-0.088
-0.0399999999999991,11.2,-0.075
-0.0399999999999991,11.52,-0.062
-0.0399999999999991,11.84,-0.051
-0.0399999999999991,12.16,-0.041
-0.0399999999999991,12.48,-0.032
-0.0399999999999991,12.8,-0.025
-0.0399999999999991,13.12,-0.018
-0.0399999999999991,13.44,-0.013
-0.0399999999999991,13.76,-0.009
-0.0399999999999991,14.08,-0.005
-0.0399999999999991,14.4,-0.003
-0.0399999999999991,14.72,-0.001
-0.0399999999999991,15.04,-0
-0.0399999999999991,15.36,0
-0.0399999999999991,15.68,-0
-0.0399999999999991,16,-0.001
0.280000000000001,-16,0.135
0.280000000000001,-15.68,0.135
0.280000000000001,-15.36,0.135
0.280000000000001,-15.04,0.135
0.280000000000001,-14.72,0.134
0.280000000000001,-14.4,0.132
0.280000000000001,-14.08,0.13
0.280000000000001,-13.76,0.126
0.280000000000001,-13.44,0.122
0.280000000000001,-13.12,0.117
0.280000000000001,-12.8,0.111
0.280000000000001,-12.48,0.104
0.280000000000001,-12.16,0.096
0.280000000000001,-11.84,0.087
0.280000000000001,-11.52,0.077
0.280000000000001,-11.2,0.066
0.280000000000001,-10.88,0.054
0.280000000000001,-10.56,0.04
0.280000000000001,-10.24,0.026
0.280000000000001,-9.92,0.01
0.280000000000001,-9.6,-0.007
0.280000000000001,-9.28,-0.025
0.280000000000001,-8.96,-0.045
0.280000000000001,-8.64,-0.067
0.280000000000001,-8.32,-0.09
0.280000000000001,-8,-0.115
0.280000000000001,-7.68,-0.142
0.280000000000001,-7.36,-0.171
0.280000000000001,-7.04,-0.203
0.280000000000001,-6.72,-0.239
0.280000000000001,-6.4,-0.278
0.280000000000001,-6.08,-0.321
0.280000000000001,-5.76,-0.369
0.280000000000001,-5.44,-0.423
0.280000000000001,-5.12,-0.485
0.280000000000001,-4.8,-0.554
0.280000000000001,-4.48,-0.635
0.280000000000001,-4.16,-0.727
0.280000000000001,-3.84,-0.835
0.280000000000001,-3.52,-0.96
0.280000000000001,-3.2,-1.108
0.280000000000001,-2.88,-1.283
0.280000000000001,-2.56,-1.492
0.280000000000001,-2.24,-1.745
0.280000000000001,-1.92,-2.054
0.280000000000001,-1.6,-2.438
0.280000000000001,-1.28,-2.925
0.280000000000001,-0.96,-3.564
0.280000000000001,-0.64,-4.453
0.280000000000001,-0.32,-5.855
0.280000000000001,0,-8.212
0.280000000000001,0.32,-5.855
0.280000000000001,0.64,-4.453
0.280000000000001,0.96,-3.564
0.280000000000001,1.28,-2.925
0.280000000000001,1.6,-2.438
0.280000000000001,1.92,-2.054
0.280000000000001,2.24,-1.745
0.280000000000001,2.56,-1.492
0.280000000000001,2.88,-1.283
0.280000000000001,3.2,-1.108
0.280000000000001,3.52,-0.96
0.280000000000001,3.84,-0.835
0.280000000000001,4.16,-0.727
0.280000000000001,4.48,-0.635
0.280000000000001,4.8,-0.554
0.280000000000001,5.12,-0.485
0.280000000000001,5.44,-0.423
0.280000000000001,5.76,-0.369
0.280000000000001,6.08,-0.321
0.280000000000001,6.4,-0.278
0.280000000000001,6.72,-0.239
0.280000000000001,7.04,-0.203
0.280000000000001,7.36,-0.171
0.280000000000001,7.68,-0.142
0.280000000000001,8,-0.115
0.280000000000001,8.32,-0.09
0.280000000000001,8.64,-0.067
0.280000000000001,8.96,-0.045
0.280000000000001,9.28,-0.025
0.280000000000001,9.6,-0.007
0.280000000000001,9.92,0.01
0.280000000000001,10.24,0.026
0.280000000000001,10.56,0.04
0.280000000000001,10.88,0.054
0.280000000000001,11.2,0.066
0.280000000000001,11.52,0.077
0.280000000000001,11.84,0.087
0.280000000000001,12.16,0.096
0.280000000000001,12.48,0.104
0.280000000000001,12.8,0.111
0.280000000000001,13.12,0.117
0.280000000000001,13.44,0.122
0.280000000000001,13.76,0.126
0.280000000000001,14.08,0.13
0.280000000000001,14.4,0.132
0.280000000000001,14.72,0.134
0.280000000000001,15.04,0.135
0.280000000000001,15.36,0.135
0.280000000000001,15.68,0.135
0.280000000000001,16,0.135
0.600000000000001,-16,0.271
0.600000000000001,-15.68,0.271
0.600000000000001,-15.36,0.271
0.600000000000001,-15.04,0.271
0.600000000000001,-14.72,0.27
0.600000000000001,-14.4,0.268
0.600000000000001,-14.08,0.265
0.600000000000001,-13.76,0.262
0.600000000000001,-13.44,0.258
0.600000000000001,-13.12,0.254
0.600000000000001,-12.8,0.248
0.600000000000001,-12.48,0.242
0.600000000000001,-12.16,0.235
0.600000000000001,-11.84,0.227
0.600000000000001,-11.52,0.218
0.600000000000001,-11.2,0.208
0.600000000000001,-10.88,0.197
0.600000000000001,-10.56,0.185
0.600000000000001,-10.24,0.173
0.600000000000001,-9.92,0.159
0.600000000000001,-9.6,0.145
0.600000000000001,-9.28,0.129
0.600000000000001,-8.96,0.113
0.600000000000001,-8.64,0.095
0.600000000000001,-8.32,0.076
0.600000000000001,-8,0.056
0.600000000000001,-7.68,0.034
0.600000000000001,-7.36,0.011
0.600000000000001,-7.04,-0.014
0.600000000000001,-6.72,-0.042
0.600000000000001,-6.4,-0.072
0.600000000000001,-6.08,-0.106
0.600000000000001,-5.76,-0.143
0.600000000000001,-5.44,-0.185
0.600000000000001,-5.12,-0.233
0.600000000000001,-4.8,-0.287
0.600000000000001,-4.48,-0.349
0.600000000000001,-4.16,-0.422
0.600000000000001,-3.84,-0.506
0.600000000000001,-3.52,-0.605
0.600000000000001,-3.2,-0.721
0.600000000000001,-2.88,-0.859
0.600000000000001,-2.56,-1.023
0.600000000000001,-2.24,-1.219
0.600000000000001,-1.92,-1.456
0.600000000000001,-1.6,-1.743
0.600000000000001,-1.28,-2.091
0.600000000000001,-0.96,-2.513
0.600000000000001,-0.64,-3.001
0.600000000000001,-0.32,-3.423
0.600000000000001,0,-3.234
0.600000000000001,0.32,-3.423
0.600000000000001,0.64,-3.001
0.600000000000001,0.96,-2.513
0.600000000000001,1.28,-2.091
0.600000000000001,1.6,-1.743
0.600000000000001,1.92,-1.456
0.600000000000001,2.24,-1.219
0.600000000000001,2.56,-1.023
0.600000000000001,2.88,-0.859
0.600000000000001,3.2,-0.721
0.600000000000001,3.52,-0.605
0.600000000000001,3.84,-0.506
0.600000000000001,4.16,-0.422
0.600000000000001,4.48,-0.349
0.600000000000001,4.8,-0.287
0.600000000000001,5.12,-0.233
0.600000000000001,5.44,-0.185
0.600000000000001,5.76,-0.143
0.600000000000001,6.08,-0.106
0.600000000000001,6.4,-0.072
0.600000000000001,6.72,-0.042
0.600000000000001,7.04,-0.014
0.600000000000001,7.36,0.011
0.600000000000001,7.68,0.034
0.600000000000001,8,0.056
0.600000000000001,8.32,0.076
0.600000000000001,8.64,0.095
0.600000000000001,8.96,0.113
0.600000000000001,9.28,0.129
0.600000000000001,9.6,0.145
0.600000000000001,9.92,0.159
0.600000000000001,10.24,0.173
0.600000000000001,10.56,0.185
0.600000000000001,10.88,0.197
0.600000000000001,11.2,0.208
0.600000000000001,11.52,0.218
0.600000000000001,11.84,0.227
0.600000000000001,12.16,0.235
0.600000000000001,12.48,0.242
0.600000000000001,12.8,0.248
0.600000000000001,13.12,0.254
0.600000000000001,13.44,0.258
0.600000000000001,13.76,0.262
0.600000000000001,14.08,0.265
0.600000000000001,14.4,0.268
0.600000000000001,14.72,0.27
0.600000000000001,15.04,0.271
0.600000000000001,15.36,0.271
0.600000000000001,15.68,0.271
0.600000000000001,16,0.271
0.920000000000002,-16,0.408
0.920000000000002,-15.68,0.408
0.920000000000002,-15.36,0.408
0.920000000000002,-15.04,0.407
0.920000000000002,-14.72,0.406
0.920000000000002,-14.4,0.404
0.920000000000002,-14.08,0.402
0.920000000000002,-13.76,0.399
0.920000000000002,-13.44,0.395
0.920000000000002,-13.12,0.391
0.920000000000002,-12.8,0.386
0.920000000000002,-12.48,0.38
0.920000000000002,-12.16,0.374
0.920000000000002,-11.84,0.367
0.920000000000002,-11.52,0.359
0.920000000000002,-11.2,0.351
0.920000000000002,-10.88,0.341
0.920000000000002,-10.56,0.331
0.920000000000002,-10.24,0.321
0.920000000000002,-9.92,0.31
0.920000000000002,-9.6,0.298
0.920000000000002,-9.28,0.285
0.920000000000002,-8.96,0.272
0.920000000000002,-8.64,0.258
0.920000000000002,-8.32,0.243
0.920000000000002,-8,0.228
0.920000000000002,-7.68,0.212
0.920000000000002,-7.36,0.195
0.920000000000002,-7.04,0.177
0.920000000000002,-6.72,0.157
0.920000000000002,-6.4,0.136
0.920000000000002,-6.08,0.113
0.920000000000002,-5.76,0.088
0.920000000000002,-5.44,0.059
0.920000000000002,-5.12,0.026
0.920000000000002,-4.8,-0.011
0.920000000000002,-4.48,-0.054
0.920000000000002,-4.16,-0.104
0.920000000000002,-3.84,-0.163
0.920000000000002,-3.52,-0.232
0.920000000000002,-3.2,-0.313
0.920000000000002,-2.88,-0.408
0.920000000000002,-2.56,-0.521
0.920000000000002,-2.24,-0.654
0.920000000000002,-1.92,-0.808
0.920000000000002,-1.6,-0.986
0.920000000000002,-1.28,-1.183
0.920000000000002,-0.96,-1.383
0.920000000000002,-0.64,-1.537
0.920000000000002,-0.32,-1.535
0.920000000000002,0,-1.373
0.920000000000002,0.32,-1.535
0.920000000000002,0.64,-1.537
0.920000000000002,0.96,-1.383
0.920000000000002,1.28,-1.183
0.920000000000002,1.6,-0.986
0.920000000000002,1.92,-0.808
0.920000000000002,2.24,-0.654
0.920000000000002,2.56,-0.521
0.920000000000002,2.88,-0.408
0.920000000000002,3.2,-0.313
0.920000000000002,3.52,-0.232
0.920000000000002,3.84,-0.163
0.920000000000002,4.16,-0.104
0.920000000000002,4.48,-0.054
0.920000000000002,4.8,-0.011
0.920000000000002,5.12,0.026
0.920000000000002,5.44,0.059
0.920000000000002,5.76,0.088
0.920000000000002,6.08,0.113
0.920000000000002,6.4,0.136
0.920000000000002,6.72,0.157
0.920000000000002,7.04,0.177
0.920000000000002,7.36,0.195
0.920000000000002,7.68,0.212
0.920000000000002,8,0.228
0.920000000000002,8.32,0.243
0.920000000000002,8.64,0.258
0.920000000000002,8.96,0.272
0.920000000000002,9.28,0.285
0.920000000000002,9.6,0.298
0.920000000000002,9.92,0.31
0.920000000000002,10.24,0.321
0.920000000000002,10.56,0.331
0.920000000000002,10.88,0.341
0.920000000000002,11.2,0.351
0.920000000000002,11.52,0.359
0.920000000000002,11.84,0.367
0.920000000000002,12.16,0.374
0.920000000000002,12.48,0.38
0.920000000000002,12.8,0.386
0.920000000000002,13.12,0.391
0.920000000000002,13.44,0.395
0.920000000000002,13.76,0.399
0.920000000000002,14.08,0.402
0.920000000000002,14.4,0.404
0.920000000000002,14.72,0.406
0.920000000000002,15.04,0.407
0.920000000000002,15.36,0.408
0.920000000000002,15.68,0.408
0.920000000000002,16,0.408
1.24,-16,0.545
1.24,-15.68,0.545
1.24,-15.36,0.545
1.24,-15.04,0.544
1.24,-14.72,0.543
1.24,-14.4,0.541
1.24,-14.08,0.539
1.24,-13.76,0.536
1.24,-13.44,0.533
1.24,-13.12,0.529
1.24,-12.8,0.524
1.24,-12.48,0.519
1.24,-12.16,0.514
1.24,-11.84,0.508
1.24,-11.52,0.501
1.24,-11.2,0.494
1.24,-10.88,0.486
1.24,-10.56,0.478
1.24,-10.24,0.469
1.24,-9.92,0.46
1.24,-9.6,0.451
1.24,-9.28,0.441
1.24,-8.96,0.432
1.24,-8.64,0.422
1.24,-8.32,0.412
1.24,-8,0.401
1.24,-7.68,0.391
1.24,-7.36,0.38
1.24,-7.04,0.37
1.24,-6.72,0.358
1.24,-6.4,0.347
1.24,-6.08,0.335
1.24,-5.76,0.321
1.24,-5.44,0.306
1.24,-5.12,0.29
1.24,-4.8,0.27
1.24,-4.48,0.248
1.24,-4.16,0.222
1.24,-3.84,0.19
1.24,-3.52,0.153
1.24,-3.2,0.11
1.24,-2.88,0.059
1.24,-2.56,0
1.24,-2.24,-0.066
1.24,-1.92,-0.137
1.24,-1.6,-0.208
1.24,-1.28,-0.266
1.24,-0.96,-0.286
1.24,-0.64,-0.219
1.24,-0.32,0.016
1.24,0,0.403
1.24,0.32,0.016
1.24,0.64,-0.219
1.24,0.96,-0.286
1.24,1.28,-0.266
1.24,1.6,-0.208
1.24,1.92,-0.137
1.24,2.24,-0.066
1.24,2.56,0
1.24,2.88,0.059
1.24,3.2,0.11
1.24,3.52,0.153
1.24,3.84,0.19
1.24,4.16,0.222
1.24,4.48,0.248
1.24,4.8,0.27
1.24,5.12,0.29
1.24,5.44,0.306
1.24,5.76,0.321
1.24,6.08,0.335
1.24,6.4,0.347
1.24,6.72,0.358
1.24,7.04,0.37
1.24,7.36,0.38
1.24,7.68,0.391
1.24,8,0.401
1.24,8.32,0.412
1.24,8.64,0.422
1.24,8.96,0.432
1.24,9.28,0.441
1.24,9.6,0.451
1.24,9.92,0.46
1.24,10.24,0.469
1.24,10.56,0.478
1.24,10.88,0.486
1.24,11.2,0.494
1.24,11.52,0.501
1.24,11.84,0.508
1.24,12.16,0.514
1.24,12.48,0.519
1.24,12.8,0.524
1.24,13.12,0.529
1.24,13.44,0.533
1.24,13.76,0.536
1.24,14.08,0.539
1.24,14.4,0.541
1.24,14.72,0.543
1.24,15.04,0.544
1.24,15.36,0.545
1.24,15.68,0.545
1.24,16,0.545
1.56,-16,0.683
1.56,-15.68,0.682
1.56,-15.36,0.682
1.56,-15.04,0.681
1.56,-14.72,0.68
1.56,-14.4,0.678
1.56,-14.08,0.676
1.56,-13.76,0.674
1.56,-13.44,0.671
1.56,-13.12,0.667
1.56,-12.8,0.664
1.56,-12.48,0.659
1.56,-12.16,0.654
1.56,-11.84,0.649
1.56,-11.52,0.644
1.56,-11.2,0.638
1.56,-10.88,0.631
1.56,-10.56,0.625
1.56,-10.24,0.618
1.56,-9.92,0.612
1.56,-9.6,0.605
1.56,-9.28,0.598
1.56,-8.96,0.592
1.56,-8.64,0.585
1.56,-8.32,0.58
1.56,-8,0.574
1.56,-7.68,0.57
1.56,-7.36,0.566
1.56,-7.04,0.563
1.56,-6.72,0.56
1.56,-6.4,0.558
1.56,-6.08,0.557
1.56,-5.76,0.556
1.56,-5.44,0.556
1.56,-5.12,0.556
1.56,-4.8,0.555
1.56,-4.48,0.554
1.56,-4.16,0.552
1.56,-3.84,0.549
1.56,-3.52,0.545
1.56,-3.2,0.54
1.56,-2.88,0.534
1.56,-2.56,0.529
1.56,-2.24,0.528
1.56,-1.92,0.535
1.56,-1.6,0.56
1.56,-1.28,0.617
1.56,-0.96,0.73
1.56,-0.64,0.937
1.56,-0.32,1.283
1.56,0,1.662
1.56,0.32,1.283
1.56,0.64,0.937
1.56,0.96,0.73
1.56,1.28,0.617
1.56,1.6,0.56
1.56,1.92,0.535
1.56,2.24,0.528
1.56,2.56,0.529
1.56,2.88,0.534
1.56,3.2,0.54
1.56,3.52,0.545
1.56,3.84,0.549
1.56,4.16,0.552
1.56,4.48,0.554
1.56,4.8,0.555
1.56,5.12,0.556
1.56,5.44,0.556
1.56,5.76,0.556
1.56,6.08,0.557
1.56,6.4,0.558
1.56,6.72,0.56
1.56,7.04,0.563
1.56,7.36,0.566
1.56,7.68,0.57
1.56,8,0.574
1.56,8.32,0.58
1.56,8.64,0.585
1.56,8.96,0.592
1.56,9.28,0.598
1.56,9.6,0.605
1.56,9.92,0.612
1.56,10.24,0.618
1.56,10.56,0.625
1.56,10.88,0.631
1.56,11.2,0.638
1.56,11.52,0.644
1.56,11.84,0.649
1.56,12.16,0.654
1.56,12.48,0.659
1.56,12.8,0.664
1.56,13.12,0.667
1.56,13.44,0.671
1.56,13.76,0.674
1.56,14.08,0.676
1.56,14.4,0.678
1.56,14.72,0.68
1.56,15.04,0.681
1.56,15.36,0.682
1.56,15.68,0.682
1.56,16,0.683
1.88,-16,0.82
1.88,-15.68,0.82
1.88,-15.36,0.82
1.88,-15.04,0.819
1.88,-14.72,0.818
1.88,-14.4,0.816
1.88,-14.08,0.814
1.88,-13.76,0.812
1.88,-13.44,0.809
1.88,-13.12,0.806
1.88,-12.8,0.803
1.88,-12.48,0.799
1.88,-12.16,0.795
1.88,-11.84,0.791
1.88,-11.52,0.787
1.88,-11.2,0.782
1.88,-10.88,0.777
1.88,-10.56,0.772
1.88,-10.24,0.767
1.88,-9.92,0.763
1.88,-9.6,0.758
1.88,-9.28,0.755
1.88,-8.96,0.751
1.88,-8.64,0.749
1.88,-8.32,0.747
1.88,-8,0.747
1.88,-7.68,0.748
1.88,-7.36,0.75
1.88,-7.04,0.755
1.88,-6.72,0.761
1.88,-6.4,0.769
1.88,-6.08,0.779
1.88,-5.76,0.791
1.88,-5.44,0.805
1.88,-5.12,0.822
1.88,-4.8,0.84
1.88,-4.48,0.861
1.88,-4.16,0.884
1.88,-3.84,0.909
1.88,-3.52,0.938
1.88,-3.2,0.971
1.88,-2.88,1.009
1.88,-2.56,1.055
1.88,-2.24,1.113
1.88,-1.92,1.191
1.88,-1.6,1.296
1.88,-1.28,1.444
1.88,-0.96,1.655
1.88,-0.64,1.954
1.88,-0.32,2.364
1.88,0,2.729
1.88,0.32,2.364
1.88,0.64,1.954
1.88,0.96,1.655
1.88,1.28,1.444
1.88,1.6,1.296
1.88,1.92,1.191
1.88,2.24,1.113
1.88,2.56,1.055
1.88,2.88,1.009
1.88,3.2,0.971
1.88,3.52,0.938
1.88,3.84,0.909
1.88,4.16,0.884
1.88,4.48,0.861
1.88,4.8,0.84
1.88,5.12,0.822
1.88,5.44,0.805
1.88,5.76,0.791
1.88,6.08,0.779
1.88,6.4,0.769
1.88,6.72,0.761
1.88,7.04,0.755
1.88,7.36,0.75
1.88,7.68,0.748
1.88,8,0.747
1.88,8.32,0.747
1.88,8.64,0.749
1.88,8.96,0.751
1.88,9.28,0.755
1.88,9.6,0.758
1.88,9.92,0.763
1.88,10.24,0.767
1.88,10.56,0.772
1.88,10.88,0.777
1.88,11.2,0.782
1.88,11.52,0.787
1.88,11.84,0.791
1.88,12.16,0.795
1.88,12.48,0.799
1.88,12.8,0.803
1.88,13.12,0.806
1.88,13.44,0.809
1.88,13.76,0.812
1.88,14.08,0.814
1.88,14.4,0.816
1.88,14.72,0.818
1.88,15.04,0.819
1.88,15.36,0.82
1.88,15.68,0.82
1.88,16,0.82
2.2,-16,0.958
2.2,-15.68,0.958
2.2,-15.36,0.957
2.2,-15.04,0.957
2.2,-14.72,0.956
2.2,-14.4,0.954
2.2,-14.08,0.953
2.2,-13.76,0.951
2.2,-13.44,0.948
2.2,-13.12,0.946
2.2,-12.8,0.943
2.2,-12.48,0.94
2.2,-12.16,0.937
2.2,-11.84,0.933
2.2,-11.52,0.93
2.2,-11.2,0.926
2.2,-10.88,0.923
2.2,-10.56,0.919
2.2,-10.24,0.916
2.2,-9.92,0.914
2.2,-9.6,0.912
2.2,-9.28,0.91
2.2,-8.96,0.91
2.2,-8.64,0.911
2.2,-8.32,0.914
2.2,-8,0.918
2.2,-7.68,0.925
2.2,-7.36,0.933
2.2,-7.04,0.945
2.2,-6.72,0.96
2.2,-6.4,0.977
2.2,-6.08,0.999
2.2,-5.76,1.024
2.2,-5.44,1.053
2.2,-5.12,1.086
2.2,-4.8,1.123
2.2,-4.48,1.166
2.2,-4.16,1.213
2.2,-3.84,1.267
2.2,-3.52,1.327
2.2,-3.2,1.396
2.2,-2.88,1.475
2.2,-2.56,1.569
2.2,-2.24,1.681
2.2,-1.92,1.819
2.2,-1.6,1.991
2.2,-1.28,2.21
2.2,-0.96,2.492
2.2,-0.64,2.855
2.2,-0.32,3.325
2.2,0,3.869
2.2,0.32,3.325
2.2,0.64,2.855
2.2,0.96,2.492
2.2,1.28,2.21
2.2,1.6,1.991
2.2,1.92,1.819
2.2,2.24,1.681
2.2,2.56,1.569
2.2,2.88,1.475
2.2,3.2,1.396
2.2,3.52,1.327
2.2,3.84,1.267
2.2,4.16,1.213
2.2,4.48,1.166
2.2,4.8,1.123
2.2,5.12,1.086
2.2,5.44,1.053
2.2,5.76,1.024
2.2,6.08,0.999
2.2,6.4,0.977
2.2,6.72,0.96
2.2,7.04,0.945
2.2,7.36,0.933
2.2,7.68,0.925
2.2,8,0.918
2.2,8.32,0.914
2.2,8.64,0.911
2.2,8.96,0.91
2.2,9.28,0.91
2.2,9.6,0.912
2.2,9.92,0.914
2.2,10.24,0.916
2.2,10.56,0.919
2.2,10.88,0.923
2.2,11.2,0.926
2.2,11.52,0.93
2.2,11.84,0.933
2.2,12.16,0.937
2.2,12.48,0.94
2.2,12.8,0.943
2.2,13.12,0.946
2.2,13.44,0.948
2.2,13.76,0.951
2.2,14.08,0.953
2.2,14.4,0.954
2.2,14.72,0.956
2.2,15.04,0.957
2.2,15.36,0.957
2.2,15.68,0.958
2.2,16,0.958
2.52,-16,1.097
2.52,-15.68,1.096
2.52,-15.36,1.096
2.52,-15.04,1.095
2.52,-14.72,1.094
2.52,-14.4,1.093
2.52,-14.08,1.091
2.52,-13.76,1.09
2.52,-13.44,1.088
2.52,-13.12,1.085
2.52,-12.8,1.083
2.52,-12.48,1.081
2.52,-12.16,1.078
2.52,-11.84,1.075
2.52,-11.52,1.073
2.52,-11.2,1.07
2.52,-10.88,1.068
2.52,-10.56,1.066
2.52,-10.24,1.065
2.52,-9.92,1.064
2.52,-9.6,1.064
2.52,-9.28,1.065
2.52,-8.96,1.068
2.52,-8.64,1.072
2.52,-8.32,1.079
2.52,-8,1.087
2.52,-7.68,1.099
2.52,-7.36,1.114
2.52,-7.04,1.132
2.52,-6.72,1.155
2.52,-6.4,1.182
2.52,-6.08,1.215
2.52,-5.76,1.252
2.52,-5.44,1.296
2.52,-5.12,1.346
2.52,-4.8,1.402
2.52,-4.48,1.465
2.52,-4.16,1.537
2.52,-3.84,1.617
2.52,-3.52,1.708
2.52,-3.2,1.81
2.52,-2.88,1.928
2.52,-2.56,2.064
2.52,-2.24,2.224
2.52,-1.92,2.413
2.52,-1.6,2.639
2.52,-1.28,2.914
2.52,-0.96,3.248
2.52,-0.64,3.654
2.52,-0.32,4.129
2.52,0,4.467
2.52,0.32,4.129
2.52,0.64,3.654
2.52,0.96,3.248
2.52,1.28,2.914
2.52,1.6,2.639
2.52,1.92,2.413
2.52,2.24,2.224
2.52,2.56,2.064
2.52,2.88,1.928
2.52,3.2,1.81
2.52,3.52,1.708
2.52,3.84,1.617
2.52,4.16,1.537
2.52,4.48,1.465
2.52,4.8,1.402
2.52,5.12,1.346
2.52,5.44,1.296
2.52,5.76,1.252
2.52,6.08,1.215
2.52,6.4,1.182
2.52,6.72,1.155
2.52,7.04,1.132
2.52,7.36,1.114
2.52,7.68,1.099
2.52,8,1.087
2.52,8.32,1.079
2.52,8.64,1.072
2.52,8.96,1.068
2.52,9.28,1.065
2.52,9.6,1.064
2.52,9.92,1.064
2.52,10.24,1.065
2.52,10.56,1.066
2.52,10.88,1.068
2.52,11.2,1.07
2.52,11.52,1.073
2.52,11.84,1.075
2.52,12.16,1.078
2.52,12.48,1.081
2.52,12.8,1.083
2.52,13.12,1.085
2.52,13.44,1.088
2.52,13.76,1.09
2.52,14.08,1.091
2.52,14.4,1.093
2.52,14.72,1.094
2.52,15.04,1.095
2.52,15.36,1.096
2.52,15.68,1.096
2.52,16,1.097
2.84,-16,1.235
2.84,-15.68,1.234
2.84,-15.36,1.234
2.84,-15.04,1.233
2.84,-14.72,1.232
2.84,-14.4,1.231
2.84,-14.08,1.23
2.84,-13.76,1.229
2.84,-13.44,1.227
2.84,-13.12,1.225
2.84,-12.8,1.223
2.84,-12.48,1.222
2.84,-12.16,1.22
2.84,-11.84,1.218
2.84,-11.52,1.216
2.84,-11.2,1.214
2.84,-10.88,1.213
2.84,-10.56,1.213
2.84,-10.24,1.212
2.84,-9.92,1.213
2.84,-9.6,1.215
2.84,-9.28,1.219
2.84,-8.96,1.224
2.84,-8.64,1.231
2.84,-8.32,1.241
2.84,-8,1.254
2.84,-7.68,1.27
2.84,-7.36,1.29
2.84,-7.04,1.316
2.84,-6.72,1.346
2.84,-6.4,1.383
2.84,-6.08,1.425
2.84,-5.76,1.475
2.84,-5.44,1.533
2.84,-5.12,1.599
2.84,-4.8,1.673
2.84,-4.48,1.757
2.84,-4.16,1.851
2.84,-3.84,1.957
2.84,-3.52,2.076
2.84,-3.2,2.21
2.84,-2.88,2.363
2.84,-2.56,2.537
2.84,-2.24,2.737
2.84,-1.92,2.969
2.84,-1.6,3.24
2.84,-1.28,3.559
2.84,-0.96,3.933
2.84,-0.64,4.373
2.84,-0.32,4.903
2.84,0,5.694
2.84,0.32,4.903
2.84,0.64,4.373
2.84,0.96,3.933
2.84,1.28,3.559
2.84,1.6,3.24
2.84,1.92,2.969
2.84,2.24,2.737
2.84,2.56,2.537
2.84,2.88,2.363
2.84,3.2,2.21
2.84,3.52,2.076
2.84,3.84,1.957
2.84,4.16,1.851
2.84,4.48,1.757
2.84,4.8,1.673
2.84,5.12,1.599
2.84,5.44,1.533
2.84,5.76,1.475
2.84,6.08,1.425
2.84,6.4,1.383
2.84,6.72,1.346
2.84,7.04,1.316
2.84,7.36,1.29
2.84,7.68,1.27
2.84,8,1.254
2.84,8.32,1.241
2.84,8.64,1.231
2.84,8.96,1.224
2.84,9.28,1.219
2.84,9.6,1.215
2.84,9.92,1.213
2.84,10.24,1.212
2.84,10.56,1.213
2.84,10.88,1.213
2.84,11.2,1.214
2.84,11.52,1.216
2.84,11.84,1.218
2.84,12.16,1.22
2.84,12.48,1.222
2.84,12.8,1.223
2.84,13.12,1.225
2.84,13.44,1.227
2.84,13.76,1.229
2.84,14.08,1.23
2.84,14.4,1.231
2.84,14.72,1.232
2.84,15.04,1.233
2.84,15.36,1.234
2.84,15.68,1.234
2.84,16,1.235
3.16,-16,1.373
3.16,-15.68,1.373
3.16,-15.36,1.372
3.16,-15.04,1.372
3.16,-14.72,1.371
3.16,-14.4,1.37
3.16,-14.08,1.369
3.16,-13.76,1.368
3.16,-13.44,1.367
3.16,-13.12,1.365
3.16,-12.8,1.364
3.16,-12.48,1.362
3.16,-12.16,1.361
3.16,-11.84,1.36
3.16,-11.52,1.359
3.16,-11.2,1.358
3.16,-10.88,1.358
3.16,-10.56,1.358
3.16,-10.24,1.359
3.16,-9.92,1.362
3.16,-9.6,1.365
3.16,-9.28,1.37
3.16,-8.96,1.378
3.16,-8.64,1.387
3.16,-8.32,1.4
3.16,-8,1.416
3.16,-7.68,1.437
3.16,-7.36,1.462
3.16,-7.04,1.493
3.16,-6.72,1.531
3.16,-6.4,1.576
3.16,-6.08,1.629
3.16,-5.76,1.691
3.16,-5.44,1.762
3.16,-5.12,1.843
3.16,-4.8,1.935
3.16,-4.48,2.038
3.16,-4.16,2.154
3.16,-3.84,2.284
3.16,-3.52,2.429
3.16,-3.2,2.592
3.16,-2.88,2.776
3.16,-2.56,2.983
3.16,-2.24,3.219
3.16,-1.92,3.487
3.16,-1.6,3.794
3.16,-1.28,4.147
3.16,-0.96,4.552
3.16,-0.64,5.014
3.16,-0.32,5.521
3.16,0,5.844
3.16,0.32,5.521
3.16,0.64,5.014
3.16,0.96,4.552
3.16,1.28,4.147
3.16,1.6,3.794
3.16,1.92,3.487
3.16,2.24,3.219
3.16,2.56,2.983
3.16,2.88,2.776
3.16,3.2,2.592
3.16,3.52,2.429
3.16,3.84,2.284
3.16,4.16,2.154
3.16,4.48,2.038
3.16,4.8,1.935
3.16,5.12,1.843
3.16,5.44,1.762
3.16,5.76,1.691
3.16,6.08,1.629
3.16,6.4,1.576
3.16,6.72,1.531
3.16,7.04,1.493
3.16,7.36,1.462
3.16,7.68,1.437
3.16,8,1.416
3.16,8.32,1.4
3.16,8.64,1.387
3.16,8.96,1.378
3.16,9.28,1.37
3.16,9.6,1.365
3.16,9.92,1.362
3.16,10.24,1.359
3.16,10.56,1.358
3.16,10.88,1.358
3.16,11.2,1.358
3.16,11.52,1.359
3.16,11.84,1.36
3.16,12.16,1.361
3.16,12.48,1.362
3.16,12.8,1.364
3.16,13.12,1.365
3.16,13.44,1.367
3.16,13.76,1.368
3.16,14.08,1.369
3.16,14.4,1.37
3.16,14.72,1.371
3.16,15.04,1.372
3.16,15.36,1.372
3.16,15.68,1.373
3.16,16,1.373
3.48,-16,1.512
3.48,-15.68,1.512
3.48,-15.36,1.511
3.48,-15.04,1.511
3.48,-14.72,1.51
3.48,-14.4,1.509
3.48,-14.08,1.508
3.48,-13.76,1.507
3.48,-13.44,1.506
3.48,-13.12,1.505
3.48,-12.8,1.504
3.48,-12.48,1.503
3.48,-12.16,1.502
3.48,-11.84,1.502
3.48,-11.52,1.501
3.48,-11.2,1.501
3.48,-10.88,1.502
3.48,-10.56,1.503
3.48,-10.24,1.505
3.48,-9.92,1.509
3.48,-9.6,1.513
3.48,-9.28,1.52
3.48,-8.96,1.529
3.48,-8.64,1.541
3.48,-8.32,1.556
3.48,-8,1.575
3.48,-7.68,1.599
3.48,-7.36,1.628
3.48,-7.04,1.665
3.48,-6.72,1.709
3.48,-6.4,1.762
3.48,-6.08,1.824
3.48,-5.76,1.897
3.48,-5.44,1.981
3.48,-5.12,2.077
3.48,-4.8,2.185
3.48,-4.48,2.307
3.48,-4.16,2.443
3.48,-3.84,2.595
3.48,-3.52,2.765
3.48,-3.2,2.954
3.48,-2.88,3.165
3.48,-2.56,3.402
3.48,-2.24,3.667
3.48,-1.92,3.966
3.48,-1.6,4.303
3.48,-1.28,4.683
3.48,-0.96,5.112
3.48,-0.64,5.596
3.48,-0.32,6.158
3.48,0,7.622
3.48,0.32,6.158
3.48,0.64,5.596
3.48,0.96,5.112
3.48,1.28,4.683
3.48,1.6,4.303
3.48,1.92,3.966
3.48,2.24,3.667
3.48,2.56,3.402
3.48,2.88,3.165
3.48,3.2,2.954
3.48,3.52,2.765
3.48,3.84,2.595
3.48,4.16,2.443
3.48,4.48,2.307
3.48,4.8,2.185
3.48,5.12,2.077
3.48,5.44,1.981
3.48,5.76,1.897
3.48,6.08,1.824
3.48,6.4,1.762
3.48,6.72,1.709
3.48,7.04,1.665
3.48,7.36,1.628
3.48,7.68,1.599
3.48,8,1.575
3.48,8.32,1.556
3.48,8.64,1.541
3.48,8.96,1.529
3.48,9.28,1.52
3.48,9.6,1.513
3.48,9.92,1.509
3.48,10.24,1.505
3.48,10.56,1.503
3.48,10.88,1.502
3.48,11.2,1.501
3.48,11.52,1.501
3.48,11.84,1.502
3.48,12.16,1.502
3.48,12.48,1.503
3.48,12.8,1.504
3.48,13.12,1.505
3.48,13.44,1.506
3.48,13.76,1.507
3.48,14.08,1.508
3.48,14.4,1.509
3.48,14.72,1.51
3.48,15.04,1.511
3.48,15.36,1.511
3.48,15.68,1.512
3.48,16,1.512
3.8,-16,1.651
3.8,-15.68,1.65
3.8,-15.36,1.65
3.8,-15.04,1.649
3.8,-14.72,1.649
3.8,-14.4,1.648
3.8,-14.08,1.648
3.8,-13.76,1.647
3.8,-13.44,1.646
3.8,-13.12,1.645
3.8,-12.8,1.645
3.8,-12.48,1.644
3.8,-12.16,1.643
3.8,-11.84,1.643
3.8,-11.52,1.643
3.8,-11.2,1.644
3.8,-10.88,1.645
3.8,-10.56,1.647
3.8,-10.24,1.65
3.8,-9.92,1.654
3.8,-9.6,1.66
3.8,-9.28,1.668
3.8,-8.96,1.678
3.8,-8.64,1.691
3.8,-8.32,1.707
3.8,-8,1.728
3.8,-7.68,1.755
3.8,-7.36,1.788
3.8,-7.04,1.829
3.8,-6.72,1.878
3.8,-6.4,1.938
3.8,-6.08,2.009
3.8,-5.76,2.092
3.8,-5.44,2.188
3.8,-5.12,2.298
3.8,-4.8,2.422
3.8,-4.48,2.561
3.8,-4.16,2.717
3.8,-3.84,2.89
3.8,-3.52,3.081
3.8,-3.2,3.294
3.8,-2.88,3.53
3.8,-2.56,3.792
3.8,-2.24,4.083
3.8,-1.92,4.407
3.8,-1.6,4.769
3.8,-1.28,5.171
3.8,-0.96,5.619
3.8,-0.64,6.115
3.8,-0.32,6.642
3.8,0,6.967
3.8,0.32,6.642
3.8,0.64,6.115
3.8,0.96,5.619
3.8,1.28,5.171
3.8,1.6,4.769
3.8,1.92,4.407
3.8,2.24,4.083
3.8,2.56,3.792
3.8,2.88,3.53
3.8,3.2,3.294
3.8,3.52,3.081
3.8,3.84,2.89
3.8,4.16,2.717
3.8,4.48,2.561
3.8,4.8,2.422
3.8,5.12,2.298
3.8,5.44,2.188
3.8,5.76,2.092
3.8,6.08,2.009
3.8,6.4,1.938
3.8,6.72,1.878
3.8,7.04,1.829
3.8,7.36,1.788
3.8,7.68,1.755
3.8,8,1.728
3.8,8.32,1.707
3.8,8.64,1.691
3.8,8.96,1.678
3.8,9.28,1.668
3.8,9.6,1.66
3.8,9.92,1.654
3.8,10.24,1.65
3.8,10.56,1.647
3.8,10.88,1.645
3.8,11.2,1.644
3.8,11.52,1.643
3.8,11.84,1.643
3.8,12.16,1.643
3.8,12.48,1.644
3.8,12.8,1.645
3.8,13.12,1.645
3.8,13.44,1.646
3.8,13.76,1.647
3.8,14.08,1.648
3.8,14.4,1.648
3.8,14.72,1.649
3.8,15.04,1.649
3.8,15.36,1.65
3.8,15.68,1.65
3.8,16,1.651
4.12,-16,1.789
4.12,-15.68,1.789
4.12,-15.36,1.789
4.12,-15.04,1.788
4.12,-14.72,1.788
4.12,-14.4,1.787
4.12,-14.08,1.787
4.12,-13.76,1.786
4.12,-13.44,1.786
4.12,-13.12,1.785
4.12,-12.8,1.785
4.12,-12.48,1.784
4.12,-12.16,1.784
4.12,-11.84,1.784
4.12,-11.52,1.785
4.12,-11.2,1.786
4.12,-10.88,1.788
4.12,-10.56,1.79
4.12,-10.24,1.793
4.12,-9.92,1.798
4.12,-9.6,1.804
4.12,-9.28,1.813
4.12,-8.96,1.823
4.12,-8.64,1.837
4.12,-8.32,1.855
4.12,-8,1.877
4.12,-7.68,1.905
4.12,-7.36,1.94
4.12,-7.04,1.983
4.12,-6.72,2.037
4.12,-6.4,2.102
4.12,-6.08,2.181
4.12,-5.76,2.273
4.12,-5.44,2.381
4.12,-5.12,2.504
4.12,-4.8,2.643
4.12,-4.48,2.799
4.12,-4.16,2.973
4.12,-3.84,3.165
4.12,-3.52,3.377
4.12,-3.2,3.61
4.12,-2.88,3.868
4.12,-2.56,4.152
4.12,-2.24,4.465
4.12,-1.92,4.811
4.12,-1.6,5.193
4.12,-1.28,5.614
4.12,-0.96,6.077
4.12,-0.64,6.587
4.12,-0.32,7.164
4.12,0,8.202
4.12,0.32,7.164
4.12,0.64,6.587
4.12,0.96,6.077
4.12,1.28,5.614
4.12,1.6,5.193
4.12,1.92,4.811
4.12,2.24,4.465
4.12,2.56,4.152
4.12,2.88,3.868
4.12,3.2,3.61
4.12,3.52,3.377
4.12,3.84,3.165
4.12,4.16,2.973
4.12,4.48,2.799
4.12,4.8,2.643
4.12,5.12,2.504
4.12,5.44,2.381
4.12,5.76,2.273
4.12,6.08,2.181
4.12,6.4,2.102
4.12,6.72,2.037
4.12,7.04,1.983
4.12,7.36,1.94
4.12,7.68,1.905
4.12,8,1.877
4.12,8.32,1.855
4.12,8.64,1.837
4.12,8.96,1.823
4.12,9.28,1.813
4.12,9.6,1.804
4.12,9.92,1.798
4.12,10.24,1.793
4.12,10.56,1.79
4.12,10.88,1.788
4.12,11.2,1.786
4.12,11.52,1.785
4.12,11.84,1.784
4.12,12.16,1.784
4.12,12.48,1.784
4.12,12.8,1.785
4.12,13.12,1.785
4.12,13.44,1.786
4.12,13.76,1.786
4.12,14.08,1.787
4.12,14.4,1.787
4.12,14.72,1.788
4.12,15.04,1.788
4.12,15.36,1.789
4.12,15.68,1.789
4.12,16,1.789
4.44,-16,1.928
4.44,-15.68,1.928
4.44,-15.36,1.928
4.44,-15.04,1.927
4.44,-14.72,1.927
4.44,-14.4,1.927
4.44,-14.08,1.926
4.44,-13.76,1.926
4.44,-13.44,1.925
4.44,-13.12,1.925
4.44,-12.8,1.925
4.44,-12.48,1.925
4.44,-12.16,1.925
4.44,-11.84,1.925
4.44,-11.52,1.926
4.44,-11.2,1.927
4.44,-10.88,1.929
4.44,-10.56,1.932
4.44,-10.24,1.936
4.44,-9.92,1.941
4.44,-9.6,1.947
4.44,-9.28,1.955
4.44,-8.96,1.966
4.44,-8.64,1.98
4.44,-8.32,1.997
4.44,-8,2.019
4.44,-7.68,2.047
4.44,-7.36,2.083
4.44,-7.04,2.128
4.44,-6.72,2.184
4.44,-6.4,2.254
4.44,-6.08,2.339
4.44,-5.76,2.44
4.44,-5.44,2.559
4.44,-5.12,2.695
4.44,-4.8,2.848
4.44,-4.48,3.02
4.44,-4.16,3.211
4.44,-3.84,3.42
4.44,-3.52,3.651
4.44,-3.2,3.903
4.44,-2.88,4.18
4.44,-2.56,4.483
4.44,-2.24,4.815
4.44,-1.92,5.179
4.44,-1.6,5.578
4.44,-1.28,6.013
4.44,-0.96,6.489
4.44,-0.64,7.006
4.44,-0.32,7.55
4.44,0,7.895
4.44,0.32,7.55
4.44,0.64,7.006
4.44,0.96,6.489
4.44,1.28,6.013
4.44,1.6,5.578
4.44,1.92,5.179
4.44,2.24,4.815
4.44,2.56,4.483
4.44,2.88,4.18
4.44,3.2,3.903
4.44,3.52,3.651
4.44,3.84,3.42
4.44,4.16,3.211
4.44,4.48,3.02
4.44,4.8,2.848
4.44,5.12,2.695
4.44,5.44,2.559
4.44,5.76,2.44
4.44,6.08,2.339
4.44,6.4,2.254
4.44,6.72,2.184
4.44,7.04,2.128
4.44,7.36,2.083
4.44,7.68,2.047
4.44,8,2.019
4.44,8.32,1.997
4.44,8.64,1.98
4.44,8.96,1.966
4.44,9.28,1.955
4.44,9.6,1.947
4.44,9.92,1.941
4.44,10.24,1.936
4.44,10.56,1.932
4.44,10.88,1.929
4.44,11.2,1.927
4.44,11.52,1.926
4.44,11.84,1.925
4.44,12.16,1.925
4.44,12.48,1.925
4.44,12.8,1.925
4.44,13.12,1.925
4.44,13.44,1.925
4.44,13.76,1.926
4.44,14.08,1.926
4.44,14.4,1.927
4.44,14.72,1.927
4.44,15.04,1.927
4.44,15.36,1.928
4.44,15.68,1.928
4.44,16,1.928
4.76,-16,2.067
4.76,-15.68,2.067
4.76,-15.36,2.067
4.76,-15.04,2.066
4.76,-14.72,2.066
4.76,-14.4,2.066
4.76,-14.08,2.066
4.76,-13.76,2.065
4.76,-13.44,2.065
4.76,-13.12,2.065
4.76,-12.8,2.065
4.76,-12.48,2.065
4.76,-12.16,2.065
4.76,-11.84,2.066
4.76,-11.52,2.067
4.76,-11.2,2.068
4.76,-10.88,2.07
4.76,-10.56,2.073
4.76,-10.24,2.077
4.76,-9.92,2.082
4.76,-9.6,2.088
4.76,-9.28,2.096
4.76,-8.96,2.106
4.76,-8.64,2.119
4.76,-8.32,2.135
4.76,-8,2.156
4.76,-7.68,2.183
4.76,-7.36,2.217
4.76,-7.04,2.262
4.76,-6.72,2.318
4.76,-6.4,2.391
4.76,-6.08,2.48
4.76,-5.76,2.589
4.76,-5.44,2.718
4.76,-5.12,2.867
4.76,-4.8,3.035
4.76,-4.48,3.223
4.76,-4.16,3.429
4.76,-3.84,3.655
4.76,-3.52,3.903
4.76,-3.2,4.172
4.76,-2.88,4.465
4.76,-2.56,4.785
4.76,-2.24,5.133
4.76,-1.92,5.513
4.76,-1.6,5.925
4.76,-1.28,6.373
4.76,-0.96,6.859
4.76,-0.64,7.386
4.76,-0.32,7.968
4.76,0,8.652
4.76,0.32,7.968
4.76,0.64,7.386
4.76,0.96,6.859
4.76,1.28,6.373
4.76,1.6,5.925
4.76,1.92,5.513
4.76,2.24,5.133
4.76,2.56,4.785
4.76,2.88,4.465
4.76,3.2,4.172
4.76,3.52,3.903
4.76,3.84,3.655
4.76,4.16,3.429
4.76,4.48,3.223
4.76,4.8,3.035
4.76,5.12,2.867
4.76,5.44,2.718
4.76,5.76,2.589
4.76,6.08,2.48
4.76,6.4,2.391
4.76,6.72,2.318
4.76,7.04,2.262
4.76,7.36,2.217
4.76,7.68,2.183
4.76,8,2.156
4.76,8.32,2.135
4.76,8.64,2.119
4.76,8.96,2.106
4.76,9.28,2.096
4.76,9.6,2.088
4.76,9.92,2.082
4.76,10.24,2.077
4.76,10.56,2.073
4.76,10.88,2.07
4.76,11.2,2.068
4.76,11.52,2.067
4.76,11.84,2.066
4.76,12.16,2.065
4.76,12.48,2.065
4.76,12.8,2.065
4.76,13.12,2.065
4.76,13.44,2.065
4.76,13.76,2.065
4.76,14.08,2.066
4.76,14.4,2.066
4.76,14.72,2.066
4.76,15.04,2.066
4.76,15.36,2.067
4.76,15.68,2.067
4.76,16,2.067
5.08,-16,2.206
5.08,-15.68,2.206
5.08,-15.36,2.206
5.08,-15.04,2.205
5.08,-14.72,2.205
5.08,-14.4,2.205
5.08,-14.08,2.205
5.08,-13.76,2.205
5.08,-13.44,2.205
5.08,-13.12,2.205
5.08,-12.8,2.205
5.08,-12.48,2.205
5.08,-12.16,2.205
5.08,-11.84,2.206
5.08,-11.52,2.207
5.08,-11.2,2.209
5.08,-10.88,2.211
5.08,-10.56,2.213
5.08,-10.24,2.217
5.08,-9.92,2.221
5.08,-9.6,2.227
5.08,-9.28,2.234
5.08,-8.96,2.243
5.08,-8.64,2.254
5.08,-8.32,2.268
5.08,-8,2.286
5.08,-7.68,2.31
5.08,-7.36,2.341
5.08,-7.04,2.382
5.08,-6.72,2.437
5.08,-6.4,2.509
5.08,-6.08,2.603
5.08,-5.76,2.719
5.08,-5.44,2.858
5.08,-5.12,3.02
5.08,-4.8,3.203
5.08,-4.48,3.406
5.08,-4.16,3.628
5.08,-3.84,3.87
5.08,-3.52,4.132
5.08,-3.2,4.416
5.08,-2.88,4.725
5.08,-2.56,5.059
5.08,-2.24,5.421
5.08,-1.92,5.813
5.08,-1.6,6.237
5.08,-1.28,6.695
5.08,-0.96,7.19
5.08,-0.64,7.721
5.08,-0.32,8.28
5.08,0,8.667
5.08,0.32,8.28
5.08,0.64,7.721
5.08,0.96,7.19
5.08,1.28,6.695
5.08,1.6,6.237
5.08,1.92,5.813
5.08,2.24,5.421
5.08,2.56,5.059
5.08,2.88,4.725
5.08,3.2,4.416
5.08,3.52,4.132
5.08,3.84,3.87
5.08,4.16,3.628
5.08,4.48,3.406
5.08,4.8,3.203
5.08,5.12,3.02
5.08,5.44,2.858
5.08,5.76,2.719
5.08,6.08,2.603
5.08,6.4,2.509
5.08,6.72,2.437
5.08,7.04,2.382
5.08,7.36,2.341
5.08,7.68,2.31
5.08,8,2.286
5.08,8.32,2.268
5.08,8.64,2.254
5.08,8.96,2.243
5.08,9.28,2.234
5.08,9.6,2.227
5.08,9.92,2.221
5.08,10.24,2.217
5.08,10.56,2.213
5.08,10.88,2.211
5.08,11.2,2.209
5.08,11.52,2.207
5.08,11.84,2.206
5.08,12.16,2.205
5.08,12.48,2.205
5.08,12.8,2.205
5.08,13.12,2.205
5.08,13.44,2.205
5.08,13.76,2.205
5.08,14.08,2.205
5.08,14.4,2.205
5.08,14.72,2.205
5.08,15.04,2.205
5.08,15.36,2.206
5.08,15.68,2.206
5.08,16,2.206
5.4,-16,2.345
5.4,-15.68,2.345
5.4,-15.36,2.345
5.4,-15.04,2.345
5.4,-14.72,2.344
5.4,-14.4,2.344
5.4,-14.08,2.344
5.4,-13.76,2.344
5.4,-13.44,2.344
5.4,-13.12,2.344
5.4,-12.8,2.344
5.4,-12.48,2.345
5.4,-12.16,2.345
5.4,-11.84,2.346
5.4,-11.52,2.347
5.4,-11.2,2.348
5.4,-10.88,2.35
5.4,-10.56,2.353
5.4,-10.24,2.356
5.4,-9.92,2.359
5.4,-9.6,2.364
5.4,-9.28,2.37
5.4,-8.96,2.377
5.4,-8.64,2.386
5.4,-8.32,2.398
5.4,-8,2.412
5.4,-7.68,2.431
5.4,-7.36,2.455
5.4,-7.04,2.49
5.4,-6.72,2.538
5.4,-6.4,2.607
5.4,-6.08,2.701
5.4,-5.76,2.824
5.4,-5.44,2.976
5.4,-5.12,3.153
5.4,-4.8,3.352
5.4,-4.48,3.57
5.4,-4.16,3.807
5.4,-3.84,4.063
5.4,-3.52,4.339
5.4,-3.2,4.637
5.4,-2.88,4.958
5.4,-2.56,5.305
5.4,-2.24,5.678
5.4,-1.92,6.081
5.4,-1.6,6.515
5.4,-1.28,6.981
5.4,-0.96,7.482
5.4,-0.64,8.02
5.4,-0.32,8.598
5.4,0,9.117
5.4,0.32,8.598
5.4,0.64,8.02
5.4,0.96,7.482
5.4,1.28,6.981
5.4,1.6,6.515
5.4,1.92,6.081
5.4,2.24,5.678
5.4,2.56,5.305
5.4,2.88,4.958
5.4,3.2,4.637
5.4,3.52,4.339
5.4,3.84,4.063
5.4,4.16,3.807
5.4,4.48,3.57
5.4,4.8,3.352
5.4,5.12,3.153
5.4,5.44,2.976
5.4,5.76,2.824
5.4,6.08,2.701
5.4,6.4,2.607
5.4,6.72,2.538
5.4,7.04,2.49
5.4,7.36,2.455
5.4,7.68,2.431
5.4,8,2.412
5.4,8.32,2.398
5.4,8.64,2.386
5.4,8.96,2.377
5.4,9.28,2.37
5.4,9.6,2.364
5.4,9.92,2.359
5.4,10.24,2.356
5.4,10.56,2.353
5.4,10.88,2.35
5.4,11.2,2.348
5.4,11.52,2.347
5.4,11.84,2.346
5.4,12.16,2.345
5.4,12.48,2.345
5.4,12.8,2.344
5.4,13.12,2.344
5.4,13.44,2.344
5.4,13.76,2.344
5.4,14.08,2.344
5.4,14.4,2.344
5.4,14.72,2.344
5.4,15.04,2.345
5.4,15.36,2.345
5.4,15.68,2.345
5.4,16,2.345
5.72,-16,2.484
5.72,-15.68,2.484
5.72,-15.36,2.484
5.72,-15.04,2.484
5.72,-14.72,2.484
5.72,-14.4,2.483
5.72,-14.08,2.483
5.72,-13.76,2.483
5.72,-13.44,2.483
5.72,-13.12,2.483
5.72,-12.8,2.484
5.72,-12.48,2.484
5.72,-12.16,2.485
5.72,-11.84,2.485
5.72,-11.52,2.486
5.72,-11.2,2.488
5.72,-10.88,2.489
5.72,-10.56,2.491
5.72,-10.24,2.494
5.72,-9.92,2.497
5.72,-9.6,2.501
5.72,-9.28,2.505
5.72,-8.96,2.51
5.72,-8.64,2.516
5.72,-8.32,2.524
5.72,-8,2.533
5.72,-7.68,2.545
5.72,-7.36,2.56
5.72,-7.04,2.584
5.72,-6.72,2.62
5.72,-6.4,2.678
5.72,-6.08,2.77
5.72,-5.76,2.901
5.72,-5.44,3.068
5.72,-5.12,3.264
5.72,-4.8,3.481
5.72,-4.48,3.716
5.72,-4.16,3.968
5.72,-3.84,4.237
5.72,-3.52,4.525
5.72,-3.2,4.835
5.72,-2.88,5.167
5.72,-2.56,5.523
5.72,-2.24,5.906
5.72,-1.92,6.318
5.72,-1.6,6.759
5.72,-1.28,7.233
5.72,-0.96,7.739
5.72,-0.64,8.28
5.72,-0.32,8.855
5.72,0,9.315
5.72,0.32,8.855
5.72,0.64,8.28
5.72,0.96,7.739
5.72,1.28,7.233
5.72,1.6,6.759
5.72,1.92,6.318
5.72,2.24,5.906
5.72,2.56,5.523
5.72,2.88,5.167
5.72,3.2,4.835
5.72,3.52,4.525
5.72,3.84,4.237
5.72,4.16,3.968
5.72,4.48,3.716
5.72,4.8,3.481
5.72,5.12,3.264
5.72,5.44,3.068
5.72,5.76,2.901
5.72,6.08,2.77
5.72,6.4,2.678
5.72,6.72,2.62
5.72,7.04,2.584
5.72,7.36,2.56
5.72,7.68,2.545
5.72,8,2.533
5.72,8.32,2.524
5.72,8.64,2.516
5.72,8.96,2.51
5.72,9.28,2.505
5.72,9.6,2.501
5.72,9.92,2.497
5.72,10.24,2.494
5.72,10.56,2.491
5.72,10.88,2.489
5.72,11.2,2.488
5.72,11.52,2.486
5.72,11.84,2.485
5.72,12.16,2.485
5.72,12.48,2.484
5.72,12.8,2.484
5.72,13.12,2.483
5.72,13.44,2.483
5.72,13.76,2.483
5.72,14.08,2.483
5.72,14.4,2.483
5.72,14.72,2.484
5.72,15.04,2.484
5.72,15.36,2.484
5.72,15.68,2.484
5.72,16,2.484
6.04,-16,2.623
6.04,-15.68,2.623
6.04,-15.36,2.623
6.04,-15.04,2.623
6.04,-14.72,2.623
6.04,-14.4,2.623
6.04,-14.08,2.623
6.04,-13.76,2.623
6.04,-13.44,2.623
6.04,-13.12,2.623
6.04,-12.8,2.623
6.04,-12.48,2.623
6.04,-12.16,2.624
6.04,-11.84,2.625
6.04,-11.52,2.625
6.04,-11.2,2.627
6.04,-10.88,2.628
6.04,-10.56,2.63
6.04,-10.24,2.632
6.04,-9.92,2.634
6.04,-9.6,2.636
6.04,-9.28,2.639
6.04,-8.96,2.642
6.04,-8.64,2.645
6.04,-8.32,2.649
6.04,-8,2.652
6.04,-7.68,2.655
6.04,-7.36,2.659
6.04,-7.04,2.665
6.04,-6.72,2.679
6.04,-6.4,2.716
6.04,-6.08,2.798
6.04,-5.76,2.941
6.04,-5.44,3.133
6.04,-5.12,3.354
6.04,-4.8,3.592
6.04,-4.48,3.845
6.04,-4.16,4.11
6.04,-3.84,4.392
6.04,-3.52,4.691
6.04,-3.2,5.009
6.04,-2.88,5.35
6.04,-2.56,5.715
6.04,-2.24,6.106
6.04,-1.92,6.524
6.04,-1.6,6.972
6.04,-1.28,7.451
6.04,-0.96,7.962
6.04,-0.64,8.506
6.04,-0.32,9.078
6.04,0,9.502
6.04,0.32,9.078
6.04,0.64,8.506
6.04,0.96,7.962
6.04,1.28,7.451
6.04,1.6,6.972
6.04,1.92,6.524
6.04,2.24,6.106
6.04,2.56,5.715
6.04,2.88,5.35
6.04,3.2,5.009
6.04,3.52,4.691
6.04,3.84,4.392
6.04,4.16,4.11
6.04,4.48,3.845
6.04,4.8,3.592
6.04,5.12,3.354
6.04,5.44,3.133
6.04,5.76,2.941
6.04,6.08,2.798
6.04,6.4,2.716
6.04,6.72,2.679
6.04,7.04,2.665
6.04,7.36,2.659
6.04,7.68,2.655
6.04,8,2.652
6.04,8.32,2.649
6.04,8.64,2.645
6.04,8.96,2.642
6.04,9.28,2.639
6.04,9.6,2.636
6.04,9.92,2.634
6.04,10.24,2.632
6.04,10.56,2.63
6.04,10.88,2.628
6.04,11.2,2.627
6.04,11.52,2.625
6.04,11.84,2.625
6.04,12.16,2.624
6.04,12.48,2.623
6.04,12.8,2.623
6.04,13.12,2.623
6.04,13.44,2.623
6.04,13.76,2.623
6.04,14.08,2.623
6.04,14.4,2.623
6.04,14.72,2.623
6.04,15.04,2.623
6.04,15.36,2.623
6.04,15.68,2.623
6.04,16,2.623
6.36,-16,2.762
6.36,-15.68,2.762
6.36,-15.36,2.762
6.36,-15.04,2.762
6.36,-14.72,2.762
6.36,-14.4,2.762
6.36,-14.08,2.762
6.36,-13.76,2.762
6.36,-13.44,2.762
6.36,-13.12,2.762
6.36,-12.8,2.762
6.36,-12.48,2.763
6.36,-12.16,2.763
6.36,-11.84,2.764
6.36,-11.52,2.764
6.36,-11.2,2.765
6.36,-10.88,2.766
6.36,-10.56,2.768
6.36,-10.24,2.769
6.36,-9.92,2.77
6.36,-9.6,2.772
6.36,-9.28,2.773
6.36,-8.96,2.774
6.36,-8.64,2.774
6.36,-8.32,2.774
6.36,-8,2.771
6.36,-7.68,2.765
6.36,-7.36,2.755
6.36,-7.04,2.739
6.36,-6.72,2.718
6.36,-6.4,2.707
6.36,-6.08,2.76
6.36,-5.76,2.929
6.36,-5.44,3.169
6.36,-5.12,3.428
6.36,-4.8,3.691
6.36,-4.48,3.96
6.36,-4.16,4.238
6.36,-3.84,4.529
6.36,-3.52,4.836
6.36,-3.2,5.162
6.36,-2.88,5.51
6.36,-2.56,5.881
6.36,-2.24,6.278
6.36,-1.92,6.702
6.36,-1.6,7.154
6.36,-1.28,7.637
6.36,-0.96,8.151
6.36,-0.64,8.698
6.36,-0.32,9.287
6.36,0,9.87
6.36,0.32,9.287
6.36,0.64,8.698
6.36,0.96,8.151
6.36,1.28,7.637
6.36,1.6,7.154
6.36,1.92,6.702
6.36,2.24,6.278
6.36,2.56,5.881
6.36,2.88,5.51
6.36,3.2,5.162
6.36,3.52,4.836
6.36,3.84,4.529
6.36,4.16,4.238
6.36,4.48,3.96
6.36,4.8,3.691
6.36,5.12,3.428
6.36,5.44,3.169
6.36,5.76,2.929
6.36,6.08,2.76
6.36,6.4,2.707
6.36,6.72,2.718
6.36,7.04,2.739
6.36,7.36,2.755
6.36,7.68,2.765
6.36,8,2.771
6.36,8.32,2.774
6.36,8.64,2.774
6.36,8.96,2.774
6.36,9.28,2.773
6.36,9.6,2.772
6.36,9.92,2.77
6.36,10.24,2.769
6.36,10.56,2.768
6.36,10.88,2.766
6.36,11.2,2.765
6.36,11.52,2.764
6.36,11.84,2.764
6.36,12.16,2.763
6.36,12.48,2.763
6.36,12.8,2.762
6.36,13.12,2.762
6.36,13.44,2.762
6.36,13.76,2.762
6.36,14.08,2.762
6.36,14.4,2.762
6.36,14.72,2.762
6.36,15.04,2.762
6.36,15.36,2.762
6.36,15.68,2.762
6.36,16,2.762
6.68,-16,2.901
6.68,-15.68,2.901
6.68,-15.36,2.901
6.68,-15.04,2.901
6.68,-14.72,2.901
6.68,-14.4,2.901
6.68,-14.08,2.901
6.68,-13.76,2.901
6.68,-13.44,2.901
6.68,-13.12,2.901
6.68,-12.8,2.901
6.68,-12.48,2.902
6.68,-12.16,2.902
6.68,-11.84,2.903
6.68,-11.52,2.903
6.68,-11.2,2.904
6.68,-10.88,2.905
6.68,-10.56,2.905
6.68,-10.24,2.906
6.68,-9.92,2.907
6.68,-9.6,2.907
6.68,-9.28,2.907
6.68,-8.96,2.907
6.68,-8.64,2.904
6.68,-8.32,2.9
6.68,-8,2.893
6.68,-7.68,2.88
6.68,-7.36,2.857
6.68,-7.04,2.819
6.68,-6.72,2.753
6.68,-6.4,2.642
6.68,-6.08,2.575
6.68,-5.76,2.852
6.68,-5.44,3.195
6.68,-5.12,3.5
6.68,-4.8,3.785
6.68,-4.48,4.066
6.68,-4.16,4.352
6.68,-3.84,4.649
6.68,-3.52,4.962
6.68,-3.2,5.293
6.68,-2.88,5.646
6.68,-2.56,6.022
6.68,-2.24,6.422
6.68,-1.92,6.85
6.68,-1.6,7.306
6.68,-1.28,7.792
6.68,-0.96,8.308
6.68,-0.64,8.855
6.68,-0.32,9.421
6.68,0,9.79
6.68,0.32,9.421
6.68,0.64,8.855
6.68,0.96,8.308
6.68,1.28,7.792
6.68,1.6,7.306
6.68,1.92,6.85
6.68,2.24,6.422
6.68,2.56,6.022
6.68,2.88,5.646
6.68,3.2,5.293
6.68,3.52,4.962
6.68,3.84,4.649
6.68,4.16,4.352
6.68,4.48,4.066
6.68,4.8,3.785
6.68,5.12,3.5
6.68,5.44,3.195
6.68,5.76,2.852
6.68,6.08,2.575
6.68,6.4,2.642
6.68,6.72,2.753
6.68,7.04,2.819
6.68,7.36,2.857
6.68,7.68,2.88
6.68,8,2.893
6.68,8.32,2.9
6.68,8.64,2.904
6.68,8.96,2.907
6.68,9.28,2.907
6.68,9.6,2.907
6.68,9.92,2.907
6.68,10.24,2.906
6.68,10.56,2.905
6.68,10.88,2.905
6.68,11.2,2.904
6.68,11.52,2.903
6.68,11.84,2.903
6.68,12.16,2.902
6.68,12.48,2.902
6.68,12.8,2.901
6.68,13.12,2.901
6.68,13.44,2.901
6.68,13.76,2.901
6.68,14.08,2.901
6.68,14.4,2.901
6.68,14.72,2.901
6.68,15.04,2.901
6.68,15.36,2.901
6.68,15.68,2.901
6.68,16,2.901
7,-16,3.04
7,-15.68,3.04
7,-15.36,3.04
7,-15.04,3.04
7,-14.72,3.04
7,-14.4,3.04
7,-14.08,3.04
7,-13.76,3.04
7,-13.44,3.04
7,-13.12,3.04
7,-12.8,3.04
7,-12.48,3.041
7,-12.16,3.041
7,-11.84,3.041
7,-11.52,3.042
7,-11.2,3.042
7,-10.88,3.043
7,-10.56,3.043
7,-10.24,3.043
7,-9.92,3.044
7,-9.6,3.043
7,-9.28,3.042
7,-8.96,3.04
7,-8.64,3.037
7,-8.32,3.03
7,-8,3.02
7,-7.68,3.003
7,-7.36,2.975
7,-7.04,2.926
7,-6.72,2.835
7,-6.4,2.635
7,-6.08,1.6
7,-5.76,2.825
7,-5.44,3.264
7,-5.12,3.59
7,-4.8,3.882
7,-4.48,4.166
7,-4.16,4.455
7,-3.84,4.754
7,-3.52,5.069
7,-3.2,5.403
7,-2.88,5.759
7,-2.56,6.137
7,-2.24,6.54
7,-1.92,6.97
7,-1.6,7.428
7,-1.28,7.915
7,-0.96,8.433
7,-0.64,8.983
7,-0.32,9.583
7,0,10.39
7,0.32,9.583
7,0.64,8.983
7,0.96,8.433
7,1.28,7.915
7,1.6,7.428
7,1.92,6.97
7,2.24,6.54
7,2.56,6.137
7,2.88,5.759
7,3.2,5.403
7,3.52,5.069
7,3.84,4.754
7,4.16,4.455
7,4.48,4.166
7,4.8,3.882
7,5.12,3.59
7,5.44,3.264
7,5.76,2.825
7,6.08,1.6
7,6.4,2.635
7,6.72,2.835
7,7.04,2.926
7,7.36,2.975
7,7.68,3.003
7,8,3.02
7,8.32,3.03
7,8.64,3.037
7,8.96,3.04
7,9.28,3.042
7,9.6,3.043
7,9.92,3.044
7,10.24,3.043
7,10.56,3.043
7,10.88,3.043
7,11.2,3.042
7,11.52,3.042
7,11.84,3.041
7,12.16,3.041
7,12.48,3.041
7,12.8,3.04
7,13.12,3.04
7,13.44,3.04
7,13.76,3.04
7,14.08,3.04
7,14.4,3.04
7,14.72,3.04
7,15.04,3.04
7,15.36,3.04
7,15.68,3.04
7,16,3.04
7.32,-16,3.179
7.32,-15.68,3.179
7.32,-15.36,3.179
7.32,-15.04,3.179
7.32,-14.72,3.179
7.32,-14.4,3.179
7.32,-14.08,3.179
7.32,-13.76,3.179
7.32,-13.44,3.179
7.32,-13.12,3.179
7.32,-12.8,3.179
7.32,-12.48,3.18
7.32,-12.16,3.18
7.32,-11.84,3.18
7.32,-11.52,3.18
7.32,-11.2,3.181
7.32,-10.88,3.181
7.32,-10.56,3.181
7.32,-10.24,3.181
7.32,-9.92,3.181
7.32,-9.6,3.18
7.32,-9.28,3.178
7.32,-8.96,3.176
7.32,-8.64,3.171
7.32,-8.32,3.164
7.32,-8,3.154
7.32,-7.68,3.137
7.32,-7.36,3.111
7.32,-7.04,3.069
7.32,-6.72,3.002
7.32,-6.4,2.901
7.32,-6.08,2.856
7.32,-5.76,3.098
7.32,-5.44,3.415
7.32,-5.12,3.708
7.32,-4.8,3.985
7.32,-4.48,4.262
7.32,-4.16,4.546
7.32,-3.84,4.843
7.32,-3.52,5.158
7.32,-3.2,5.492
7.32,-2.88,5.848
7.32,-2.56,6.228
7.32,-2.24,6.632
7.32,-1.92,7.063
7.32,-1.6,7.521
7.32,-1.28,8.009
7.32,-0.96,8.527
7.32,-0.64,9.075
7.32,-0.32,9.635
7.32,0,9.977
7.32,0.32,9.635
7.32,0.64,9.075
7.32,0.96,8.527
7.32,1.28,8.009
7.32,1.6,7.521
7.32,1.92,7.063
7.32,2.24,6.632
7.32,2.56,6.228
7.32,2.88,5.848
7.32,3.2,5.492
7.32,3.52,5.158
7.32,3.84,4.843
7.32,4.16,4.546
7.32,4.48,4.262
7.32,4.8,3.985
7.32,5.12,3.708
7.32,5.44,3.415
7.32,5.76,3.098
7.32,6.08,2.856
7.32,6.4,2.901
7.32,6.72,3.002
7.32,7.04,3.069
7.32,7.36,3.111
7.32,7.68,3.137
7.32,8,3.154
7.32,8.32,3.164
7.32,8.64,3.171
7.32,8.96,3.176
7.32,9.28,3.178
7.32,9.6,3.18
7.32,9.92,3.181
7.32,10.24,3.181
7.32,10.56,3.181
7.32,10.88,3.181
7.32,11.2,3.181
7.32,11.52,3.18
7.32,11.84,3.18
7.32,12.16,3.18
7.32,12.48,3.18
7.32,12.8,3.179
7.32,13.12,3.179
7.32,13.44,3.179
7.32,13.76,3.179
7.32,14.08,3.179
7.32,14.4,3.179
7.32,14.72,3.179
7.32,15.04,3.179
7.32,15.36,3.179
7.32,15.68,3.179
7.32,16,3.179
7.64,-16,3.318
7.64,-15.68,3.318
7.64,-15.36,3.318
7.64,-15.04,3.318
7.64,-14.72,3.318
7.64,-14.4,3.318
7.64,-14.08,3.318
7.64,-13.76,3.318
7.64,-13.44,3.318
7.64,-13.12,3.318
7.64,-12.8,3.318
7.64,-12.48,3.319
7.64,-12.16,3.319
7.64,-11.84,3.319
7.64,-11.52,3.319
7.64,-11.2,3.319
7.64,-10.88,3.319
7.64,-10.56,3.319
7.64,-10.24,3.319
7.64,-9.92,3.318
7.64,-9.6,3.317
7.64,-9.28,3.315
7.64,-8.96,3.313
7.64,-8.64,3.308
7.64,-8.32,3.302
7.64,-8,3.293
7.64,-7.68,3.28
7.64,-7.36,3.261
7.64,-7.04,3.237
7.64,-6.72,3.209
7.64,-6.4,3.192
7.64,-6.08,3.236
7.64,-5.76,3.384
7.64,-5.44,3.6
7.64,-5.12,3.839
7.64,-4.8,4.089
7.64,-4.48,4.349
7.64,-4.16,4.623
7.64,-3.84,4.915
7.64,-3.52,5.226
7.64,-3.2,5.559
7.64,-2.88,5.914
7.64,-2.56,6.293
7.64,-2.24,6.697
7.64,-1.92,7.127
7.64,-1.6,7.585
7.64,-1.28,8.072
7.64,-0.96,8.589
7.64,-0.64,9.139
7.64,-0.32,9.743
7.64,0,11.188
7.64,0.32,9.743
7.64,0.64,9.139
7.64,0.96,8.589
7.64,1.28,8.072
7.64,1.6,7.585
7.64,1.92,7.127
7.64,2.24,6.697
7.64,2.56,6.293
7.64,2.88,5.914
7.64,3.2,5.559
7.64,3.52,5.226
7.64,3.84,4.915
7.64,4.16,4.623
7.64,4.48,4.349
7.64,4.8,4.089
7.64,5.12,3.839
7.64,5.44,3.6
7.64,5.76,3.384
7.64,6.08,3.236
7.64,6.4,3.192
7.64,6.72,3.209
7.64,7.04,3.237
7.64,7.36,3.261
7.64,7.68,3.28
7.64,8,3.293
7.64,8.32,3.302
7.64,8.64,3.308
7.64,8.96,3.313
7.64,9.28,3.315
7.64,9.6,3.317
7.64,9.92,3.318
7.64,10.24,3.319
7.64,10.56,3.319
7.64,10.88,3.319
7.64,11.2,3.319
7.64,11.52,3.319
7.64,11.84,3.319
7.64,12.16,3.319
7.64,12.48,3.319
7.64,12.8,3.318
7.64,13.12,3.318
7.64,13.44,3.318
7.64,13.76,3.318
7.64,14.08,3.318
7.64,14.4,3.318
7.64,14.72,3.318
7.64,15.04,3.318
7.64,15.36,3.318
7.64,15.68,3.318
7.64,16,3.318
7.96,-16,3.457
7.96,-15.68,3.457
7.96,-15.36,3.457
7.96,-15.04,3.457
7.96,-14.72,3.457
7.96,-14.4,3.457
7.96,-14.08,3.457
7.96,-13.76,3.457
7.96,-13.44,3.457
7.96,-13.12,3.457
7.96,-12.8,3.457
7.96,-12.48,3.457
7.96,-12.16,3.458
7.96,-11.84,3.458
7.96,-11.52,3.458
7.96,-11.2,3.458
7.96,-10.88,3.458
7.96,-10.56,3.457
7.96,-10.24,3.457
7.96,-9.92,3.456
7.96,-9.6,3.455
7.96,-9.28,3.453
7.96,-8.96,3.451
7.96,-8.64,3.447
7.96,-8.32,3.443
7.96,-8,3.436
7.96,-7.68,3.428
7.96,-7.36,3.419
7.96,-7.04,3.41
7.96,-6.72,3.409
7.96,-6.4,3.428
7.96,-6.08,3.489
7.96,-5.76,3.604
7.96,-5.44,3.768
7.96,-5.12,3.963
7.96,-4.8,4.182
7.96,-4.48,4.421
7.96,-4.16,4.683
7.96,-3.84,4.967
7.96,-3.52,5.274
7.96,-3.2,5.604
7.96,-2.88,5.957
7.96,-2.56,6.334
7.96,-2.24,6.736
7.96,-1.92,7.164
7.96,-1.6,7.619
7.96,-1.28,8.104
7.96,-0.96,8.62
7.96,-0.64,9.166
7.96,-0.32,9.724
7.96,0,10.06
7.96,0.32,9.724
7.96,0.64,9.166
7.96,0.96,8.62
7.96,1.28,8.104
7.96,1.6,7.619
7.96,1.92,7.164
7.96,2.24,6.736
7.96,2.56,6.334
7.96,2.88,5.957
7.96,3.2,5.604
7.96,3.52,5.274
7.96,3.84,4.967
7.96,4.16,4.683
7.96,4.48,4.421
7.96,4.8,4.182
7.96,5.12,3.963
7.96,5.44,3.768
7.96,5.76,3.604
7.96,6.08,3.489
7.96,6.4,3.428
7.96,6.72,3.409
7.96,7.04,3.41
7.96,7.36,3.419
7.96,7.68,3.428
7.96,8,3.436
7.96,8.32,3.443
7.96,8.64,3.447
7.96,8.96,3.451
7.96,9.28,3.453
7.96,9.6,3.455
7.96,9.92,3.456
7.96,10.24,3.457
7.96,10.56,3.457
7.96,10.88,3.458
7.96,11.2,3.458
7.96,11.52,3.458
7.96,11.84,3.458
7.96,12.16,3.458
7.96,12.48,3.457
7.96,12.8,3.457
7.96,13.12,3.457
7.96,13.44,3.457
7.96,13.76,3.457
7.96,14.08,3.457
7.96,14.4,3.457
7.96,14.72,3.457
7.96,15.04,3.457
7.96,15.36,3.457
7.96,15.68,3.457
7.96,16,3.457
8.28,-16,3.596
8.28,-15.68,3.596
8.28,-15.36,3.596
8.28,-15.04,3.596
8.28,-14.72,3.596
8.28,-14.4,3.596
8.28,-14.08,3.596
8.28,-13.76,3.596
8.28,-13.44,3.596
8.28,-13.12,3.596
8.28,-12.8,3.596
8.28,-12.48,3.596
8.28,-12.16,3.596
8.28,-11.84,3.596
8.28,-11.52,3.596
8.28,-11.2,3.596
8.28,-10.88,3.596
8.28,-10.56,3.596
8.28,-10.24,3.596
8.28,-9.92,3.595
8.28,-9.6,3.594
8.28,-9.28,3.592
8.28,-8.96,3.59
8.28,-8.64,3.588
8.28,-8.32,3.585
8.28,-8,3.581
8.28,-7.68,3.578
8.28,-7.36,3.576
8.28,-7.04,3.578
8.28,-6.72,3.59
8.28,-6.4,3.621
8.28,-6.08,3.681
8.28,-5.76,3.775
8.28,-5.44,3.905
8.28,-5.12,4.065
8.28,-4.8,4.254
8.28,-4.48,4.472
8.28,-4.16,4.72
8.28,-3.84,4.996
8.28,-3.52,5.298
8.28,-3.2,5.625
8.28,-2.88,5.976
8.28,-2.56,6.35
8.28,-2.24,6.748
8.28,-1.92,7.173
8.28,-1.6,7.625
8.28,-1.28,8.106
8.28,-0.96,8.619
8.28,-0.64,9.165
8.28,-0.32,9.766
8.28,0,10.823
8.28,0.32,9.766
8.28,0.64,9.165
8.28,0.96,8.619
8.28,1.28,8.106
8.28,1.6,7.625
8.28,1.92,7.173
8.28,2.24,6.748
8.28,2.56,6.35
8.28,2.88,5.976
8.28,3.2,5.625
8.28,3.52,5.298
8.28,3.84,4.996
8.28,4.16,4.72
8.28,4.48,4.472
8.28,4.8,4.254
8.28,5.12,4.065
8.28,5.44,3.905
8.28,5.76,3.775
8.28,6.08,3.681
8.28,6.4,3.621
8.28,6.72,3.59
8.28,7.04,3.578
8.28,7.36,3.576
8.28,7.68,3.578
8.28,8,3.581
8.28,8.32,3.585
8.28,8.64,3.588
8.28,8.96,3.59
8.28,9.28,3.592
8.28,9.6,3.594
8.28,9.92,3.595
8.28,10.24,3.596
8.28,10.56,3.596
8.28,10.88,3.596
8.28,11.2,3.596
8.28,11.52,3.596
8.28,11.84,3.596
8.28,12.16,3.596
8.28,12.48,3.596
8.28,12.8,3.596
8.28,13.12,3.596
8.28,13.44,3.596
8.28,13.76,3.596
8.28,14.08,3.596
8.28,14.4,3.596
8.28,14.72,3.596
8.28,15.04,3.596
8.28,15.36,3.596
8.28,15.68,3.596
8.28,16,3.596
8.6,-16,3.735
8.6,-15.68,3.735
8.6,-15.36,3.735
8.6,-15.04,3.735
8.6,-14.72,3.735
8.6,-14.4,3.735
8.6,-14.08,3.735
8.6,-13.76,3.735
8.6,-13.44,3.735
8.6,-13.12,3.735
8.6,-12.8,3.735
8.6,-12.48,3.735
8.6,-12.16,3.735
8.6,-11.84,3.735
8.6,-11.52,3.735
8.6,-11.2,3.735
8.6,-10.88,3.735
8.6,-10.56,3.735
8.6,-10.24,3.734
8.6,-9.92,3.734
8.6,-9.6,3.733
8.6,-9.28,3.732
8.6,-8.96,3.73
8.6,-8.64,3.729
8.6,-8.32,3.727
8.6,-8,3.726
8.6,-7.68,3.726
8.6,-7.36,3.729
8.6,-7.04,3.737
8.6,-6.72,3.754
8.6,-6.4,3.785
8.6,-6.08,3.837
8.6,-5.76,3.911
8.6,-5.44,4.012
8.6,-5.12,4.139
8.6,-4.8,4.298
8.6,-4.48,4.493
8.6,-4.16,4.728
8.6,-3.84,4.998
8.6,-3.52,5.298
8.6,-3.2,5.623
8.6,-2.88,5.971
8.6,-2.56,6.341
8.6,-2.24,6.735
8.6,-1.92,7.154
8.6,-1.6,7.601
8.6,-1.28,8.078
8.6,-0.96,8.586
8.6,-0.64,9.126
8.6,-0.32,9.684
8.6,0,10.033
8.6,0.32,9.684
8.6,0.64,9.126
8.6,0.96,8.586
8.6,1.28,8.078
8.6,1.6,7.601
8.6,1.92,7.154
8.6,2.24,6.735
8.6,2.56,6.341
8.6,2.88,5.971
8.6,3.2,5.623
8.6,3.52,5.298
8.6,3.84,4.998
8.6,4.16,4.728
8.6,4.48,4.493
8.6,4.8,4.298
8.6,5.12,4.139
8.6,5.44,4.012
8.6,5.76,3.911
8.6,6.08,3.837
8.6,6.4,3.785
8.6,6.72,3.754
8.6,7.04,3.737
8.6,7.36,3.729
8.6,7.68,3.726
8.6,8,3.726
8.6,8.32,3.727
8.6,8.64,3.729
8.6,8.96,3.73
8.6,9.28,3.732
8.6,9.6,3.733
8.6,9.92,3.734
8.6,10.24,3.734
8.6,10.56,3.735
8.6,10.88,3.735
8.6,11.2,3.735
8.6,11.52,3.735
8.6,11.84,3.735
8.6,12.16,3.735
8.6,12.48,3.735
8.6,12.8,3.735
8.6,13.12,3.735
8.6,13.44,3.735
8.6,13.76,3.735
8.6,14.08,3.735
8.6,14.4,3.735
8.6,14.72,3.735
8.6,15.04,3.735
8.6,15.36,3.735
8.6,15.68,3.735
8.6,16,3.735
8.92,-16,3.874
8.92,-15.68,3.874
8.92,-15.36,3.874
8.92,-15.04,3.874
8.92,-14.72,3.874
8.92,-14.4,3.874
8.92,-14.08,3.874
8.92,-13.76,3.874
8.92,-13.44,3.874
8.92,-13.12,3.874
8.92,-12.8,3.874
8.92,-12.48,3.874
8.92,-12.16,3.874
8.92,-11.84,3.874
8.92,-11.52,3.874
8.92,-11.2,3.874
8.92,-10.88,3.874
8.92,-10.56,3.873
8.92,-10.24,3.873
8.92,-9.92,3.873
8.92,-9.6,3.872
8.92,-9.28,3.871
8.92,-8.96,3.871
8.92,-8.64,3.87
8.92,-8.32,3.87
8.92,-8,3.87
8.92,-7.68,3.872
8.92,-7.36,3.877
8.92,-7.04,3.886
8.92,-6.72,3.903
8.92,-6.4,3.929
8.92,-6.08,3.968
8.92,-5.76,4.022
8.92,-5.44,4.091
8.92,-5.12,4.182
8.92,-4.8,4.305
8.92,-4.48,4.474
8.92,-4.16,4.7
8.92,-3.84,4.971
8.92,-3.52,5.274
8.92,-3.2,5.599
8.92,-2.88,5.944
8.92,-2.56,6.309
8.92,-2.24,6.696
8.92,-1.92,7.108
8.92,-1.6,7.547
8.92,-1.28,8.017
8.92,-0.96,8.519
8.92,-0.64,9.057
8.92,-0.32,9.645
8.92,0,10.336
8.92,0.32,9.645
8.92,0.64,9.057
8.92,0.96,8.519
8.92,1.28,8.017
8.92,1.6,7.547
8.92,1.92,7.108
8.92,2.24,6.696
8.92,2.56,6.309
8.92,2.88,5.944
8.92,3.2,5.599
8.92,3.52,5.274
8.92,3.84,4.971
8.92,4.16,4.7
8.92,4.48,4.474
8.92,4.8,4.305
8.92,5.12,4.182
8.92,5.44,4.091
8.92,5.76,4.022
8.92,6.08,3.968
8.92,6.4,3.929
8.92,6.72,3.903
8.92,7.04,3.886
8.92,7.36,3.877
8.92,7.68,3.872
8.92,8,3.87
8.92,8.32,3.87
8.92,8.64,3.87
8.92,8.96,3.871
8.92,9.28,3.871
8.92,9.6,3.872
8.92,9.92,3.873
8.92,10.24,3.873
8.92,10.56,3.873
8.92,10.88,3.874
8.92,11.2,3.874
8.92,11.52,3.874
8.92,11.84,3.874
8.92,12.16,3.874
8.92,12.48,3.874
8.92,12.8,3.874
8.92,13.12,3.874
8.92,13.44,3.874
8.92,13.76,3.874
8.92,14.08,3.874
8.92,14.4,3.874
8.92,14.72,3.874
8.92,15.04,3.874
8.92,15.36,3.874
8.92,15.68,3.874
8.92,16,3.874
9.24,-16,4.013
9.24,-15.68,4.013
9.24,-15.36,4.013
9.24,-15.04,4.013
9.24,-14.72,4.013
9.24,-14.4,4.013
9.24,-14.08,4.013
9.24,-13.76,4.013
9.24,-13.44,4.013
9.24,-13.12,4.013
9.24,-12.8,4.013
9.24,-12.48,4.013
9.24,-12.16,4.013
9.24,-11.84,4.013
9.24,-11.52,4.013
9.24,-11.2,4.013
9.24,-10.88,4.013
9.24,-10.56,4.012
9.24,-10.24,4.012
9.24,-9.92,4.012
9.24,-9.6,4.011
9.24,-9.28,4.011
9.24,-8.96,4.011
9.24,-8.64,4.011
9.24,-8.32,4.011
9.24,-8,4.012
9.24,-7.68,4.015
9.24,-7.36,4.02
9.24,-7.04,4.029
9.24,-6.72,4.042
9.24,-6.4,4.061
9.24,-6.08,4.086
9.24,-5.76,4.116
9.24,-5.44,4.151
9.24,-5.12,4.195
9.24,-4.8,4.262
9.24,-4.48,4.396
9.24,-4.16,4.624
9.24,-3.84,4.914
9.24,-3.52,5.229
9.24,-3.2,5.557
9.24,-2.88,5.897
9.24,-2.56,6.254
9.24,-2.24,6.632
9.24,-1.92,7.034
9.24,-1.6,7.463
9.24,-1.28,7.924
9.24,-0.96,8.418
9.24,-0.64,8.947
9.24,-0.32,9.505
9.24,0,9.89
9.24,0.32,9.505
9.24,0.64,8.947
9.24,0.96,8.418
9.24,1.28,7.924
9.24,1.6,7.463
9.24,1.92,7.034
9.24,2.24,6.632
9.24,2.56,6.254
9.24,2.88,5.897
9.24,3.2,5.557
9.24,3.52,5.229
9.24,3.84,4.914
9.24,4.16,4.624
9.24,4.48,4.396
9.24,4.8,4.262
9.24,5.12,4.195
9.24,5.44,4.151
9.24,5.76,4.116
9.24,6.08,4.086
9.24,6.4,4.061
9.24,6.72,4.042
9.24,7.04,4.029
9.24,7.36,4.02
9.24,7.68,4.015
9.24,8,4.012
9.24,8.32,4.011
9.24,8.64,4.011
9.24,8.96,4.011
9.24,9.28,4.011
9.24,9.6,4.011
9.24,9.92,4.012
9.24,10.24,4.012
9.24,10.56,4.012
9.24,10.88,4.013
9.24,11.2,4.013
9.24,11.52,4.013
9.24,11.84,4.013
9.24,12.16,4.013
9.24,12.48,4.013
9.24,12.8,4.013
9.24,13.12,4.013
9.24,13.44,4.013
9.24,13.76,4.013
9.24,14.08,4.013
9.24,14.4,4.013
9.24,14.72,4.013
9.24,15.04,4.013
9.24,15.36,4.013
9.24,15.68,4.013
9.24,16,4.013
9.56,-16,4.152
9.56,-15.68,4.152
9.56,-15.36,4.152
9.56,-15.04,4.152
9.56,-14.72,4.152
9.56,-14.4,4.152
9.56,-14.08,4.152
9.56,-13.76,4.152
9.56,-13.44,4.152
9.56,-13.12,4.152
9.56,-12.8,4.152
9.56,-12.48,4.152
9.56,-12.16,4.152
9.56,-11.84,4.152
9.56,-11.52,4.152
9.56,-11.2,4.152
9.56,-10.88,4.152
9.56,-10.56,4.151
9.56,-10.24,4.151
9.56,-9.92,4.151
9.56,-9.6,4.151
9.56,-9.28,4.151
9.56,-8.96,4.151
9.56,-8.64,4.151
9.56,-8.32,4.152
9.56,-8,4.153
9.56,-7.68,4.156
9.56,-7.36,4.16
9.56,-7.04,4.167
9.56,-6.72,4.175
9.56,-6.4,4.186
9.56,-6.08,4.197
9.56,-5.76,4.206
9.56,-5.44,4.206
9.56,-5.12,4.189
9.56,-4.8,4.155
9.56,-4.48,4.206
9.56,-4.16,4.489
9.56,-3.84,4.838
9.56,-3.52,5.174
9.56,-3.2,5.501
9.56,-2.88,5.833
9.56,-2.56,6.178
9.56,-2.24,6.543
9.56,-1.92,6.932
9.56,-1.6,7.349
9.56,-1.28,7.797
9.56,-0.96,8.28
9.56,-0.64,8.801
9.56,-0.32,9.37
9.56,0,9.887
9.56,0.32,9.37
9.56,0.64,8.801
9.56,0.96,8.28
9.56,1.28,7.797
9.56,1.6,7.349
9.56,1.92,6.932
9.56,2.24,6.543
9.56,2.56,6.178
9.56,2.88,5.833
9.56,3.2,5.501
9.56,3.52,5.174
9.56,3.84,4.838
9.56,4.16,4.489
9.56,4.48,4.206
9.56,4.8,4.155
9.56,5.12,4.189
9.56,5.44,4.206
9.56,5.76,4.206
9.56,6.08,4.197
9.56,6.4,4.186
9.56,6.72,4.175
9.56,7.04,4.167
9.56,7.36,4.16
9.56,7.68,4.156
9.56,8,4.153
9.56,8.32,4.152
9.56,8.64,4.151
9.56,8.96,4.151
9.56,9.28,4.151
9.56,9.6,4.151
9.56,9.92,4.151
9.56,10.24,4.151
9.56,10.56,4.151
9.56,10.88,4.152
9.56,11.2,4.152
9.56,11.52,4.152
9.56,11.84,4.152
9.56,12.16,4.152
9.56,12.48,4.152
9.56,12.8,4.152
9.56,13.12,4.152
9.56,13.44,4.152
9.56,13.76,4.152
9.56,14.08,4.152
9.56,14.4,4.152
9.56,14.72,4.152
9.56,15.04,4.152
9.56,15.36,4.152
9.56,15.68,4.152
9.56,16,4.152
9.88,-16,4.291
9.88,-15.68,4.291
9.88,-15.36,4.291
9.88,-15.04,4.291
9.88,-14.72,4.291
9.88,-14.4,4.291
9.88,-14.08,4.291
9.88,-13.76,4.291
9.88,-13.44,4.291
9.88,-13.12,4.291
9.88,-12.8,4.291
9.88,-12.48,4.291
9.88,-12.16,4.291
9.88,-11.84,4.291
9.88,-11.52,4.291
9.88,-11.2,4.291
9.88,-10.88,4.291
9.88,-10.56,4.29
9.88,-10.24,4.29
9.88,-9.92,4.29
9.88,-9.6,4.29
9.88,-9.28,4.29
9.88,-8.96,4.29
9.88,-8.64,4.291
9.88,-8.32,4.292
9.88,-8,4.293
9.88,-7.68,4.295
9.88,-7.36,4.298
9.88,-7.04,4.302
9.88,-6.72,4.307
9.88,-6.4,4.31
9.88,-6.08,4.311
9.88,-5.76,4.303
9.88,-5.44,4.277
9.88,-5.12,4.209
9.88,-4.8,4.026
9.88,-4.48,3.545
9.88,-4.16,4.344
9.88,-3.84,4.782
9.88,-3.52,5.126
9.88,-3.2,5.442
9.88,-2.88,5.756
9.88,-2.56,6.083
9.88,-2.24,6.43
9.88,-1.92,6.803
9.88,-1.6,7.203
9.88,-1.28,7.636
9.88,-0.96,8.104
9.88,-0.64,8.612
9.88,-0.32,9.165
9.88,0,9.615
9.88,0.32,9.165
9.88,0.64,8.612
9.88,0.96,8.104
9.88,1.28,7.636
9.88,1.6,7.203
9.88,1.92,6.803
9.88,2.24,6.43
9.88,2.56,6.083
9.88,2.88,5.756
9.88,3.2,5.442
9.88,3.52,5.126
9.88,3.84,4.782
9.88,4.16,4.344
9.88,4.48,3.545
9.88,4.8,4.026
9.88,5.12,4.209
9.88,5.44,4.277
9.88,5.76,4.303
9.88,6.08,4.311
9.88,6.4,4.31
9.88,6.72,4.307
9.88,7.04,4.302
9.88,7.36,4.298
9.88,7.68,4.295
9.88,8,4.293
9.88,8.32,4.292
9.88,8.64,4.291
9.88,8.96,4.29
9.88,9.28,4.29
9.88,9.6,4.29
9.88,9.92,4.29
9.88,10.24,4.29
9.88,10.56,4.29
9.88,10.88,4.291
9.88,11.2,4.291
9.88,11.52,4.291
9.88,11.84,4.291
9.88,12.16,4.291
9.88,12.48,4.291
9.88,12.8,4.291
9.88,13.12,4.291
9.88,13.44,4.291
9.88,13.76,4.291
9.88,14.08,4.291
9.88,14.4,4.291
9.88,14.72,4.291
9.88,15.04,4.291
9.88,15.36,4.291
9.88,15.68,4.291
9.88,16,4.291
10.2,-16,4.43
10.2,-15.68,4.43
10.2,-15.36,4.43
10.2,-15.04,4.43
10.2,-14.72,4.43
10.2,-14.4,4.43
10.2,-14.08,4.43
10.2,-13.76,4.43
10.2,-13.44,4.43
10.2,-13.12,4.43
10.2,-12.8,4.43
10.2,-12.48,4.43
10.2,-12.16,4.43
10.2,-11.84,4.43
10.2,-11.52,4.43
10.2,-11.2,4.43
10.2,-10.88,4.43
10.2,-10.56,4.43
10.2,-10.24,4.429
10.2,-9.92,4.429
10.2,-9.6,4.429
10.2,-9.28,4.43
10.2,-8.96,4.43
10.2,-8.64,4.43
10.2,-8.32,4.431
10.2,-8,4.432
10.2,-7.68,4.434
10.2,-7.36,4.435
10.2,-7.04,4.437
10.2,-6.72,4.438
10.2,-6.4,4.438
10.2,-6.08,4.432
10.2,-5.76,4.417
10.2,-5.44,4.385
10.2,-5.12,4.317
10.2,-4.8,4.185
10.2,-4.48,4.096
10.2,-4.16,4.445
10.2,-3.84,4.8
10.2,-3.52,5.101
10.2,-3.2,5.382
10.2,-2.88,5.665
10.2,-2.56,5.966
10.2,-2.24,6.292
10.2,-1.92,6.645
10.2,-1.6,7.027
10.2,-1.28,7.439
10.2,-0.96,7.887
10.2,-0.64,8.377
10.2,-0.32,8.913
10.2,0,9.326
10.2,0.32,8.913
10.2,0.64,8.377
10.2,0.96,7.887
10.2,1.28,7.439
10.2,1.6,7.027
10.2,1.92,6.645
10.2,2.24,6.292
10.2,2.56,5.966
10.2,2.88,5.665
10.2,3.2,5.382
10.2,3.52,5.101
10.2,3.84,4.8
10.2,4.16,4.445
10.2,4.48,4.096
10.2,4.8,4.185
10.2,5.12,4.317
10.2,5.44,4.385
10.2,5.76,4.417
10.2,6.08,4.432
10.2,6.4,4.438
10.2,6.72,4.438
10.2,7.04,4.437
10.2,7.36,4.435
10.2,7.68,4.434
10.2,8,4.432
10.2,8.32,4.431
10.2,8.64,4.43
10.2,8.96,4.43
10.2,9.28,4.43
10.2,9.6,4.429
10.2,9.92,4.429
10.2,10.24,4.429
10.2,10.56,4.43
10.2,10.88,4.43
10.2,11.2,4.43
10.2,11.52,4.43
10.2,11.84,4.43
10.2,12.16,4.43
10.2,12.48,4.43
10.2,12.8,4.43
10.2,13.12,4.43
10.2,13.44,4.43
10.2,13.76,4.43
10.2,14.08,4.43
10.2,14.4,4.43
10.2,14.72,4.43
10.2,15.04,4.43
10.2,15.36,4.43
10.2,15.68,4.43
10.2,16,4.43
10.52,-16,4.569
10.52,-15.68,4.569
10.52,-15.36,4.569
10.52,-15.04,4.569
10.52,-14.72,4.569
10.52,-14.4,4.569
10.52,-14.08,4.569
10.52,-13.76,4.569
10.52,-13.44,4.569
10.52,-13.12,4.569
10.52,-12.8,4.569
10.52,-12.48,4.569
10.52,-12.16,4.569
10.52,-11.84,4.569
10.52,-11.52,4.569
10.52,-11.2,4.569
10.52,-10.88,4.569
10.52,-10.56,4.569
10.52,-10.24,4.569
10.52,-9.92,4.569
10.52,-9.6,4.569
10.52,-9.28,4.569
10.52,-8.96,4.569
10.52,-8.64,4.569
10.52,-8.32,4.57
10.52,-8,4.571
10.52,-7.68,4.572
10.52,-7.36,4.572
10.52,-7.04,4.573
10.52,-6.72,4.572
10.52,-6.4,4.569
10.52,-6.08,4.562
10.52,-5.76,4.548
10.52,-5.44,4.524
10.52,-5.12,4.489
10.52,-4.8,4.457
10.52,-4.48,4.492
10.52,-4.16,4.651
10.52,-3.84,4.871
10.52,-3.52,5.094
10.52,-3.2,5.318
10.52,-2.88,5.556
10.52,-2.56,5.823
10.52,-2.24,6.126
10.52,-1.92,6.459
10.52,-1.6,6.82
10.52,-1.28,7.207
10.52,-0.96,7.627
10.52,-0.64,8.092
10.52,-0.32,8.623
10.52,0,9.181
10.52,0.32,8.623
10.52,0.64,8.092
10.52,0.96,7.627
10.52,1.28,7.207
10.52,1.6,6.82
10.52,1.92,6.459
10.52,2.24,6.126
10.52,2.56,5.823
10.52,2.88,5.556
10.52,3.2,5.318
10.52,3.52,5.094
10.52,3.84,4.871
10.52,4.16,4.651
10.52,4.48,4.492
10.52,4.8,4.457
10.52,5.12,4.489
10.52,5.44,4.524
10.52,5.76,4.548
10.52,6.08,4.562
10.52,6.4,4.569
10.52,6.72,4.572
10.52,7.04,4.573
10.52,7.36,4.572
10.52,7.68,4.572
10.52,8,4.571
10.52,8.32,4.57
10.52,8.64,4.569
10.52,8.96,4.569
10.52,9.28,4.569
10.52,9.6,4.569
10.52,9.92,4.569
10.52,10.24,4.569
10.52,10.56,4.569
10.52,10.88,4.569
10.52,11.2,4.569
10.52,11.52,4.569
10.52,11.84,4.569
10.52,12.16,4.569
10.52,12.48,4.569
10.52,12.8,4.569
10.52,13.12,4.569
10.52,13.44,4.569
10.52,13.76,4.569
10.52,14.08,4.569
10.52,14.4,4.569
10.52,14.72,4.569
10.52,15.04,4.569
10.52,15.36,4.569
10.52,15.68,4.569
10.52,16,4.569
10.84,-16,4.708
10.84,-15.68,4.708
10.84,-15.36,4.708
10.84,-15.04,4.708
10.84,-14.72,4.708
10.84,-14.4,4.708
10.84,-14.08,4.708
10.84,-13.76,4.708
10.84,-13.44,4.708
10.84,-13.12,4.708
10.84,-12.8,4.708
10.84,-12.48,4.708
10.84,-12.16,4.708
10.84,-11.84,4.708
10.84,-11.52,4.708
10.84,-11.2,4.708
10.84,-10.88,4.708
10.84,-10.56,4.708
10.84,-10.24,4.708
10.84,-9.92,4.708
10.84,-9.6,4.708
10.84,-9.28,4.708
10.84,-8.96,4.708
10.84,-8.64,4.708
10.84,-8.32,4.709
10.84,-8,4.709
10.84,-7.68,4.71
10.84,-7.36,4.71
10.84,-7.04,4.709
10.84,-6.72,4.708
10.84,-6.4,4.705
10.84,-6.08,4.699
10.84,-5.76,4.689
10.84,-5.44,4.677
10.84,-5.12,4.667
10.84,-4.8,4.671
10.84,-4.48,4.716
10.84,-4.16,4.813
10.84,-3.84,4.945
10.84,-3.52,5.089
10.84,-3.2,5.241
10.84,-2.88,5.416
10.84,-2.56,5.644
10.84,-2.24,5.928
10.84,-1.92,6.248
10.84,-1.6,6.587
10.84,-1.28,6.942
10.84,-0.96,7.325
10.84,-0.64,7.747
10.84,-0.32,8.219
10.84,0,8.554
10.84,0.32,8.219
10.84,0.64,7.747
10.84,0.96,7.325
10.84,1.28,6.942
10.84,1.6,6.587
10.84,1.92,6.248
10.84,2.24,5.928
10.84,2.56,5.644
10.84,2.88,5.416
10.84,3.2,5.241
10.84,3.52,5.089
10.84,3.84,4.945
10.84,4.16,4.813
10.84,4.48,4.716
10.84,4.8,4.671
10.84,5.12,4.667
10.84,5.44,4.677
10.84,5.76,4.689
10.84,6.08,4.699
10.84,6.4,4.705
10.84,6.72,4.708
10.84,7.04,4.709
10.84,7.36,4.71
10.84,7.68,4.71
10.84,8,4.709
10.84,8.32,4.709
10.84,8.64,4.708
10.84,8.96,4.708
10.84,9.28,4.708
10.84,9.6,4.708
10.84,9.92,4.708
10.84,10.24,4.708
10.84,10.56,4.708
10.84,10.88,4.708
10.84,11.2,4.708
10.84,11.52,4.708
10.84,11.84,4.708
10.84,12.16,4.708
10.84,12.48,4.708
10.84,12.8,4.708
10.84,13.12,4.708
10.84,13.44,4.708
10.84,13.76,4.708
10.84,14.08,4.708
10.84,14.4,4.708
10.84,14.72,4.708
10.84,15.04,4.708
10.84,15.36,4.708
10.84,15.68,4.708
10.84,16,4.708
11.16,-16,4.847
11.16,-15.68,4.847
11.16,-15.36,4.847
11.16,-15.04,4.847
11.16,-14.72,4.847
11.16,-14.4,4.847
11.16,-14.08,4.847
11.16,-13.76,4.847
11.16,-13.44,4.847
11.16,-13.12,4.847
11.16,-12.8,4.847
11.16,-12.48,4.847
11.16,-12.16,4.847
11.16,-11.84,4.847
11.16,-11.52,4.847
11.16,-11.2,4.847
11.16,-10.88,4.847
11.16,-10.56,4.847
11.16,-10.24,4.847
11.16,-9.92,4.847
11.16,-9.6,4.847
11.16,-9.28,4.847
11.16,-8.96,4.847
11.16,-8.64,4.847
11.16,-8.32,4.847
11.16,-8,4.848
11.16,-7.68,4.848
11.16,-7.36,4.848
11.16,-7.04,4.847
11.16,-6.72,4.845
11.16,-6.4,4.843
11.16,-6.08,4.839
11.16,-5.76,4.834
11.16,-5.44,4.83
11.16,-5.12,4.831
11.16,-4.8,4.845
11.16,-4.48,4.88
11.16,-4.16,4.938
11.16,-3.84,5.01
11.16,-3.52,5.081
11.16,-3.2,5.143
11.16,-2.88,5.219
11.16,-2.56,5.4
11.16,-2.24,5.698
11.16,-1.92,6.021
11.16,-1.6,6.338
11.16,-1.28,6.653
11.16,-0.96,6.982
11.16,-0.64,7.344
11.16,-0.32,7.784
11.16,0,8.515
11.16,0.32,7.784
11.16,0.64,7.344
11.16,0.96,6.982
11.16,1.28,6.653
11.16,1.6,6.338
11.16,1.92,6.021
11.16,2.24,5.698
11.16,2.56,5.4
11.16,2.88,5.219
11.16,3.2,5.143
11.16,3.52,5.081
11.16,3.84,5.01
11.16,4.16,4.938
11.16,4.48,4.88
11.16,4.8,4.845
11.16,5.12,4.831
11.16,5.44,4.83
11.16,5.76,4.834
11.16,6.08,4.839
11.16,6.4,4.843
11.16,6.72,4.845
11.16,7.04,4.847
11.16,7.36,4.848
11.16,7.68,4.848
11.16,8,4.848
11.16,8.32,4.847
11.16,8.64,4.847
11.16,8.96,4.847
11.16,9.28,4.847
11.16,9.6,4.847
11.16,9.92,4.847
11.16,10.24,4.847
11.16,10.56,4.847
11.16,10.88,4.847
11.16,11.2,4.847
11.16,11.52,4.847
11.16,11.84,4.847
11.16,12.16,4.847
11.16,12.48,4.847
11.16,12.8,4.847
11.16,13.12,4.847
11.16,13.44,4.847
11.16,13.76,4.847
11.16,14.08,4.847
11.16,14.4,4.847
11.16,14.72,4.847
11.16,15.04,4.847
11.16,15.36,4.847
11.16,15.68,4.847
11.16,16,4.847
11.48,-16,4.986
11.48,-15.68,4.986
11.48,-15.36,4.986
11.48,-15.04,4.986
11.48,-14.72,4.986
11.48,-14.4,4.986
11.48,-14.08,4.986
11.48,-13.76,4.986
11.48,-13.44,4.986
11.48,-13.12,4.986
11.48,-12.8,4.986
11.48,-12.48,4.986
11.48,-12.16,4.986
11.48,-11.84,4.986
11.48,-11.52,4.986
11.48,-11.2,4.986
11.48,-10.88,4.986
11.48,-10.56,4.986
11.48,-10.24,4.986
11.48,-9.92,4.986
11.48,-9.6,4.986
11.48,-9.28,4.986
11.48,-8.96,4.986
11.48,-8.64,4.986
11.48,-8.32,4.986
11.48,-8,4.986
11.48,-7.68,4.986
11.48,-7.36,4.986
11.48,-7.04,4.985
11.48,-6.72,4.984
11.48,-6.4,4.982
11.48,-6.08,4.98
11.48,-5.76,4.979
11.48,-5.44,4.979
11.48,-5.12,4.983
11.48,-4.8,4.996
11.48,-4.48,5.019
11.48,-4.16,5.049
11.48,-3.84,5.078
11.48,-3.52,5.087
11.48,-3.2,5.046
11.48,-2.88,4.909
11.48,-2.56,5.014
11.48,-2.24,5.46
11.48,-1.92,5.807
11.48,-1.6,6.091
11.48,-1.28,6.349
11.48,-0.96,6.608
11.48,-0.64,6.882
11.48,-0.32,7.155
11.48,0,7.306
11.48,0.32,7.155
11.48,0.64,6.882
11.48,0.96,6.608
11.48,1.28,6.349
11.48,1.6,6.091
11.48,1.92,5.807
11.48,2.24,5.46
11.48,2.56,5.014
11.48,2.88,4.909
11.48,3.2,5.046
11.48,3.52,5.087
11.48,3.84,5.078
11.48,4.16,5.049
11.48,4.48,5.019
11.48,4.8,4.996
11.48,5.12,4.983
11.48,5.44,4.979
11.48,5.76,4.979
11.48,6.08,4.98
11.48,6.4,4.982
11.48,6.72,4.984
11.48,7.04,4.985
11.48,7.36,4.986
11.48,7.68,4.986
11.48,8,4.986
11.48,8.32,4.986
11.48,8.64,4.986
11.48,8.96,4.986
11.48,9.28,4.986
11.48,9.6,4.986
11.48,9.92,4.986
11.48,10.24,4.986
11.48,10.56,4.986
11.48,10.88,4.986
11.48,11.2,4.986
11.48,11.52,4.986
11.48,11.84,4.986
11.48,12.16,4.986
11.48,12.48,4.986
11.48,12.8,4.986
11.48,13.12,4.986
11.48,13.44,4.986
11.48,13.76,4.986
11.48,14.08,4.986
11.48,14.4,4.986
11.48,14.72,4.986
11.48,15.04,4.986
11.48,15.36,4.986
11.48,15.68,4.986
11.48,16,4.986
11.8,-16,5.125
11.8,-15.68,5.125
11.8,-15.36,5.125
11.8,-15.04,5.125
11.8,-14.72,5.125
11.8,-14.4,5.125
11.8,-14.08,5.125
11.8,-13.76,5.125
11.8,-13.44,5.125
11.8,-13.12,5.125
11.8,-12.8,5.125
11.8,-12.48,5.125
11.8,-12.16,5.125
11.8,-11.84,5.125
11.8,-11.52,5.125
11.8,-11.2,5.125
11.8,-10.88,5.125
11.8,-10.56,5.125
11.8,-10.24,5.125
11.8,-9.92,5.125
11.8,-9.6,5.125
11.8,-9.28,5.125
11.8,-8.96,5.125
11.8,-8.64,5.125
11.8,-8.32,5.125
11.8,-8,5.125
11.8,-7.68,5.125
11.8,-7.36,5.124
11.8,-7.04,5.124
11.8,-6.72,5.123
11.8,-6.4,5.122
11.8,-6.08,5.122
11.8,-5.76,5.121
11.8,-5.44,5.123
11.8,-5.12,5.128
11.8,-4.8,5.136
11.8,-4.48,5.148
11.8,-4.16,5.16
11.8,-3.84,5.163
11.8,-3.52,5.138
11.8,-3.2,5.05
11.8,-2.88,4.783
11.8,-2.56,4.807
11.8,-2.24,5.339
11.8,-1.92,5.65
11.8,-1.6,5.869
11.8,-1.28,6.044
11.8,-0.96,6.214
11.8,-0.64,6.41
11.8,-0.32,6.591
11.8,0,6.669
11.8,0.32,6.591
11.8,0.64,6.41
11.8,0.96,6.214
11.8,1.28,6.044
11.8,1.6,5.869
11.8,1.92,5.65
11.8,2.24,5.339
11.8,2.56,4.807
11.8,2.88,4.783
11.8,3.2,5.05
11.8,3.52,5.138
11.8,3.84,5.163
11.8,4.16,5.16
11.8,4.48,5.148
11.8,4.8,5.136
11.8,5.12,5.128
11.8,5.44,5.123
11.8,5.76,5.121
11.8,6.08,5.122
11.8,6.4,5.122
11.8,6.72,5.123
11.8,7.04,5.124
11.8,7.36,5.124
11.8,7.68,5.125
11.8,8,5.125
11.8,8.32,5.125
11.8,8.64,5.125
11.8,8.96,5.125
11.8,9.28,5.125
11.8,9.6,5.125
11.8,9.92,5.125
11.8,10.24,5.125
11.8,10.56,5.125
11.8,10.88,5.125
11.8,11.2,5.125
11.8,11.52,5.125
11.8,11.84,5.125
11.8,12.16,5.125
11.8,12.48,5.125
11.8,12.8,5.125
11.8,13.12,5.125
11.8,13.44,5.125
11.8,13.76,5.125
11.8,14.08,5.125
11.8,14.4,5.125
11.8,14.72,5.125
11.8,15.04,5.125
11.8,15.36,5.125
11.8,15.68,5.125
11.8,16,5.125
12.12,-16,5.264
12.12,-15.68,5.264
12.12,-15.36,5.264
12.12,-15.04,5.264
12.12,-14.72,5.264
12.12,-14.4,5.264
12.12,-14.08,5.264
12.12,-13.76,5.264
12.12,-13.44,5.264
12.12,-13.12,5.264
12.12,-12.8,5.264
12.12,-12.48,5.264
12.12,-12.16,5.264
12.12,-11.84,5.264
12.12,-11.52,5.264
12.12,-11.2,5.264
12.12,-10.88,5.264
12.12,-10.56,5.264
12.12,-10.24,5.264
12.12,-9.92,5.264
12.12,-9.6,5.264
12.12,-9.28,5.264
12.12,-8.96,5.264
12.12,-8.64,5.264
12.12,-8.32,5.264
12.12,-8,5.264
12.12,-7.68,5.264
12.12,-7.36,5.263
12.12,-7.04,5.263
12.12,-6.72,5.263
12.12,-6.4,5.262
12.12,-6.08,5.262
12.12,-5.76,5.263
12.12,-5.44,5.264
12.12,-5.12,5.268
12.12,-4.8,5.272
12.12,-4.48,5.278
12.12,-4.16,5.279
12.12,-3.84,5.272
12.12,-3.52,5.245
12.12,-3.2,5.19
12.12,-2.88,5.124
12.12,-2.56,5.185
12.12,-2.24,5.389
12.12,-1.92,5.574
12.12,-1.6,5.694
12.12,-1.28,5.744
12.12,-0.96,5.779
12.12,-0.64,5.944
12.12,-0.32,6.136
12.12,0,6.21
12.12,0.32,6.136
12.12,0.64,5.944
12.12,0.96,5.779
12.12,1.28,5.744
12.12,1.6,5.694
12.12,1.92,5.574
12.12,2.24,5.389
12.12,2.56,5.185
12.12,2.88,5.124
12.12,3.2,5.19
12.12,3.52,5.245
12.12,3.84,5.272
12.12,4.16,5.279
12.12,4.48,5.278
12.12,4.8,5.272
12.12,5.12,5.268
12.12,5.44,5.264
12.12,5.76,5.263
12.12,6.08,5.262
12.12,6.4,5.262
12.12,6.72,5.263
12.12,7.04,5.263
12.12,7.36,5.263
12.12,7.68,5.264
12.12,8,5.264
12.12,8.32,5.264
12.12,8.64,5.264
12.12,8.96,5.264
12.12,9.28,5.264
12.12,9.6,5.264
12.12,9.92,5.264
12.12,10.24,5.264
12.12,10.56,5.264
12.12,10.88,5.264
12.12,11.2,5.264
12.12,11.52,5.264
12.12,11.84,5.264
12.12,12.16,5.264
12.12,12.48,5.264
12.12,12.8,5.264
12.12,13.12,5.264
12.12,13.44,5.264
12.12,13.76,5.264
12.12,14.08,5.264
12.12,14.4,5.264
12.12,14.72,5.264
12.12,15.04,5.264
12.12,15.36,5.264
12.12,15.68,5.264
12.12,16,5.264
12.44,-16,5.403
12.44,-15.68,5.403
12.44,-15.36,5.403
12.44,-15.04,5.403
12.44,-14.72,5.403
12.44,-14.4,5.403
12.44,-14.08,5.403
12.44,-13.76,5.403
12.44,-13.44,5.403
12.44,-13.12,5.403
12.44,-12.8,5.403
12.44,-12.48,5.403
12.44,-12.16,5.403
12.44,-11.84,5.403
12.44,-11.52,5.403
12.44,-11.2,5.403
12.44,-10.88,5.403
12.44,-10.56,5.403
12.44,-10.24,5.403
12.44,-9.92,5.403
12.44,-9.6,5.403
12.44,-9.28,5.403
12.44,-8.96,5.403
12.44,-8.64,5.403
12.44,-8.32,5.403
12.44,-8,5.403
12.44,-7.68,5.403
12.44,-7.36,5.402
12.44,-7.04,5.402
12.44,-6.72,5.402
12.44,-6.4,5.402
12.44,-6.08,5.402
12.44,-5.76,5.403
12.44,-5.44,5.404
12.44,-5.12,5.406
12.44,-4.8,5.408
12.44,-4.48,5.409
12.44,-4.16,5.408
12.44,-3.84,5.399
12.44,-3.52,5.383
12.44,-3.2,5.361
12.44,-2.88,5.354
12.44,-2.56,5.397
12.44,-2.24,5.485
12.44,-1.92,5.567
12.44,-1.6,5.592
12.44,-1.28,5.497
12.44,-0.96,5.106
12.44,-0.64,5.493
12.44,-0.32,5.815
12.44,0,5.905
12.44,0.32,5.815
12.44,0.64,5.493
12.44,0.96,5.106
12.44,1.28,5.497
12.44,1.6,5.592
12.44,1.92,5.567
12.44,2.24,5.485
12.44,2.56,5.397
12.44,2.88,5.354
12.44,3.2,5.361
12.44,3.52,5.383
12.44,3.84,5.399
12.44,4.16,5.408
12.44,4.48,5.409
12.44,4.8,5.408
12.44,5.12,5.406
12.44,5.44,5.404
12.44,5.76,5.403
12.44,6.08,5.402
12.44,6.4,5.402
12.44,6.72,5.402
12.44,7.04,5.402
12.44,7.36,5.402
12.44,7.68,5.403
12.44,8,5.403
12.44,8.32,5.403
12.44,8.64,5.403
12.44,8.96,5.403
12.44,9.28,5.403
12.44,9.6,5.403
12.44,9.92,5.403
12.44,10.24,5.403
12.44,10.56,5.403
12.44,10.88,5.403
12.44,11.2,5.403
12.44,11.52,5.403
12.44,11.84,5.403
12.44,12.16,5.403
12.44,12.48,5.403
12.44,12.8,5.403
12.44,13.12,5.403
12.44,13.44,5.403
12.44,13.76,5.403
12.44,14.08,5.403
12.44,14.4,5.403
12.44,14.72,5.403
12.44,15.04,5.403
12.44,15.36,5.403
12.44,15.68,5.403
12.44,16,5.403
12.76,-16,5.542
12.76,-15.68,5.542
12.76,-15.36,5.542
12.76,-15.04,5.542
12.76,-14.72,5.542
12.76,-14.4,5.542
12.76,-14.08,5.542
12.76,-13.76,5.542
12.76,-13.44,5.542
12.76,-13.12,5.542
12.76,-12.8,5.542
12.76,-12.48,5.542
12.76,-12.16,5.542
12.76,-11.84,5.542
12.76,-11.52,5.542
12.76,-11.2,5.542
12.76,-10.88,5.542
12.76,-10.56,5.542
12.76,-10.24,5.542
12.76,-9.92,5.542
12.76,-9.6,5.542
12.76,-9.28,5.542
12.76,-8.96,5.542
12.76,-8.64,5.542
12.76,-8.32,5.542
12.76,-8,5.542
12.76,-7.68,5.541
12.76,-7.36,5.541
12.76,-7.04,5.541
12.76,-6.72,5.541
12.76,-6.4,5.541
12.76,-6.08,5.541
12.76,-5.76,5.542
12.76,-5.44,5.543
12.76,-5.12,5.544
12.76,-4.8,5.545
12.76,-4.48,5.544
12.76,-4.16,5.542
12.76,-3.84,5.536
12.76,-3.52,5.529
12.76,-3.2,5.523
12.76,-2.88,5.528
12.76,-2.56,5.552
12.76,-2.24,5.59
12.76,-1.92,5.616
12.76,-1.6,5.597
12.76,-1.28,5.486
12.76,-0.96,5.266
12.76,-0.64,5.457
12.76,-0.32,5.695
12.76,0,5.769
12.76,0.32,5.695
12.76,0.64,5.457
12.76,0.96,5.266
12.76,1.28,5.486
12.76,1.6,5.597
12.76,1.92,5.616
12.76,2.24,5.59
12.76,2.56,5.552
12.76,2.88,5.528
12.76,3.2,5.523
12.76,3.52,5.529
12.76,3.84,5.536
12.76,4.16,5.542
12.76,4.48,5.544
12.76,4.8,5.545
12.76,5.12,5.544
12.76,5.44,5.543
12.76,5.76,5.542
12.76,6.08,5.541
12.76,6.4,5.541
12.76,6.72,5.541
12.76,7.04,5.541
12.76,7.36,5.541
12.76,7.68,5.541
12.76,8,5.542
12.76,8.32,5.542
12.76,8.64,5.542
12.76,8.96,5.542
12.76,9.28,5.542
12.76,9.6,5.542
12.76,9.92,5.542
12.76,10.24,5.542
12.76,10.56,5.542
12.76,10.88,5.542
12.76,11.2,5.542
12.76,11.52,5.542
12.76,11.84,5.542
12.76,12.16,5.542
12.76,12.48,5.542
12.76,12.8,5.542
12.76,13.12,5.542
12.76,13.44,5.542
12.76,13.76,5.542
12.76,14.08,5.542
12.76,14.4,5.542
12.76,14.72,5.542
12.76,15.04,5.542
12.76,15.36,5.542
12.76,15.68,5.542
12.76,16,5.542
13.08,-16,5.681
13.08,-15.68,5.681
13.08,-15.36,5.681
13.08,-15.04,5.681
13.08,-14.72,5.681
13.08,-14.4,5.681
13.08,-14.08,5.681
13.08,-13.76,5.681
13.08,-13.44,5.681
13.08,-13.12,5.681
13.08,-12.8,5.681
13.08,-12.48,5.681
13.08,-12.16,5.681
13.08,-11.84,5.681
13.08,-11.52,5.681
13.08,-11.2,5.681
13.08,-10.88,5.681
13.08,-10.56,5.681
13.08,-10.24,5.681
13.08,-9.92,5.681
13.08,-9.6,5.681
13.08,-9.28,5.681
13.08,-8.96,5.681
13.08,-8.64,5.681
13.08,-8.32,5.681
13.08,-8,5.681
13.08,-7.68,5.68
13.08,-7.36,5.68
13.08,-7.04,5.68
13.08,-6.72,5.68
13.08,-6.4,5.68
13.08,-6.08,5.681
13.08,-5.76,5.681
13.08,-5.44,5.681
13.08,-5.12,5.682
13.08,-4.8,5.682
13.08,-4.48,5.681
13.08,-4.16,5.679
13.08,-3.84,5.677
13.08,-3.52,5.673
13.08,-3.2,5.673
13.08,-2.88,5.678
13.08,-2.56,5.691
13.08,-2.24,5.706
13.08,-1.92,5.71
13.08,-1.6,5.689
13.08,-1.28,5.638
13.08,-0.96,5.598
13.08,-0.64,5.648
13.08,-0.32,5.737
13.08,0,5.773
13.08,0.32,5.737
13.08,0.64,5.648
13.08,0.96,5.598
13.08,1.28,5.638
13.08,1.6,5.689
13.08,1.92,5.71
13.08,2.24,5.706
13.08,2.56,5.691
13.08,2.88,5.678
13.08,3.2,5.673
13.08,3.52,5.673
13.08,3.84,5.677
13.08,4.16,5.679
13.08,4.48,5.681
13.08,4.8,5.682
13.08,5.12,5.682
13.08,5.44,5.681
13.08,5.76,5.681
13.08,6.08,5.681
13.08,6.4,5.68
13.08,6.72,5.68
13.08,7.04,5.68
13.08,7.36,5.68
13.08,7.68,5.68
13.08,8,5.681
13.08,8.32,5.681
13.08,8.64,5.681
13.08,8.96,5.681
13.08,9.28,5.681
13.08,9.6,5.681
13.08,9.92,5.681
13.08,10.24,5.681
13.08,10.56,5.681
13.08,10.88,5.681
13.08,11.2,5.681
13.08,11.52,5.681
13.08,11.84,5.681
13.08,12.16,5.681
13.08,12.48,5.681
13.08,12.8,5.681
13.08,13.12,5.681
13.08,13.44,5.681
13.08,13.76,5.681
13.08,14.08,5.681
13.08,14.4,5.681
13.08,14.72,5.681
13.08,15.04,5.681
13.08,15.36,5.681
13.08,15.68,5.681
13.08,16,5.681
13.4,-16,5.82
13.4,-15.68,5.82
13.4,-15.36,5.82
13.4,-15.04,5.82
13.4,-14.72,5.82
13.4,-14.4,5.82
13.4,-14.08,5.82
13.4,-13.76,5.82
13.4,-13.44,5.82
13.4,-13.12,5.82
13.4,-12.8,5.82
13.4,-12.48,5.82
13.4,-12.16,5.82
13.4,-11.84,5.82
13.4,-11.52,5.82
13.4,-11.2,5.82
13.4,-10.88,5.82
13.4,-10.56,5.82
13.4,-10.24,5.82
13.4,-9.92,5.82
13.4,-9.6,5.82
13.4,-9.28,5.82
13.4,-8.96,5.82
13.4,-8.64,5.82
13.4,-8.32,5.82
13.4,-8,5.82
13.4,-7.68,5.819
13.4,-7.36,5.819
13.4,-7.04,5.819
13.4,-6.72,5.819
13.4,-6.4,5.82
13.4,-6.08,5.82
13.4,-5.76,5.82
13.4,-5.44,5.82
13.4,-5.12,5.82
13.4,-4.8,5.82
13.4,-4.48,5.819
13.4,-4.16,5.818
13.4,-3.84,5.817
13.4,-3.52,5.816
13.4,-3.2,5.817
13.4,-2.88,5.821
13.4,-2.56,5.827
13.4,-2.24,5.831
13.4,-1.92,5.83
13.4,-1.6,5.817
13.4,-1.28,5.798
13.4,-0.96,5.79
13.4,-0.64,5.81
13.4,-0.32,5.842
13.4,0,5.856
13.4,0.32,5.842
13.4,0.64,5.81
13.4,0.96,5.79
13.4,1.28,5.798
13.4,1.6,5.817
13.4,1.92,5.83
13.4,2.24,5.831
13.4,2.56,5.827
13.4,2.88,5.821
13.4,3.2,5.817
13.4,3.52,5.816
13.4,3.84,5.817
13.4,4.16,5.818
13.4,4.48,5.819
13.4,4.8,5.82
13.4,5.12,5.82
13.4,5.44,5.82
13.4,5.76,5.82
13.4,6.08,5.82
13.4,6.4,5.82
13.4,6.72,5.819
13.4,7.04,5.819
13.4,7.36,5.819
13.4,7.68,5.819
13.4,8,5.82
13.4,8.32,5.82
13.4,8.64,5.82
13.4,8.96,5.82
13.4,9.28,5.82
13.4,9.6,5.82
13.4,9.92,5.82
13.4,10.24,5.82
13.4,10.56,5.82
13.4,10.88,5.82
13.4,11.2,5.82
13.4,11.52,5.82
13.4,11.84,5.82
13.4,12.16,5.82
13.4,12.48,5.82
13.4,12.8,5.82
13.4,13.12,5.82
13.4,13.44,5.82
13.4,13.76,5.82
13.4,14.08,5.82
13.4,14.4,5.82
13.4,14.72,5.82
13.4,15.04,5.82
13.4,15.36,5.82
13.4,15.68,5.82
13.4,16,5.82
13.72,-16,5.959
13.72,-15.68,5.959
13.72,-15.36,5.959
13.72,-15.04,5.959
13.72,-14.72,5.959
13.72,-14.4,5.959
13.72,-14.08,5.959
13.72,-13.76,5.959
13.72,-13.44,5.959
13.72,-13.12,5.959
13.72,-12.8,5.959
13.72,-12.48,5.959
13.72,-12.16,5.959
13.72,-11.84,5.959
13.72,-11.52,5.959
13.72,-11.2,5.959
13.72,-10.88,5.959
13.72,-10.56,5.959
13.72,-10.24,5.959
13.72,-9.92,5.959
13.72,-9.6,5.959
13.72,-9.28,5.959
13.72,-8.96,5.959
13.72,-8.64,5.959
13.72,-8.32,5.959
13.72,-8,5.958
13.72,-7.68,5.958
13.72,-7.36,5.958
13.72,-7.04,5.958
13.72,-6.72,5.958
13.72,-6.4,5.959
13.72,-6.08,5.959
13.72,-5.76,5.959
13.72,-5.44,5.959
13.72,-5.12,5.959
13.72,-4.8,5.959
13.72,-4.48,5.958
13.72,-4.16,5.958
13.72,-3.84,5.957
13.72,-3.52,5.957
13.72,-3.2,5.958
13.72,-2.88,5.96
13.72,-2.56,5.962
13.72,-2.24,5.964
13.72,-1.92,5.962
13.72,-1.6,5.956
13.72,-1.28,5.949
13.72,-0.96,5.947
13.72,-0.64,5.956
13.72,-0.32,5.968
13.72,0,5.973
13.72,0.32,5.968
13.72,0.64,5.956
13.72,0.96,5.947
13.72,1.28,5.949
13.72,1.6,5.956
13.72,1.92,5.962
13.72,2.24,5.964
13.72,2.56,5.962
13.72,2.88,5.96
13.72,3.2,5.958
13.72,3.52,5.957
13.72,3.84,5.957
13.72,4.16,5.958
13.72,4.48,5.958
13.72,4.8,5.959
13.72,5.12,5.959
13.72,5.44,5.959
13.72,5.76,5.959
13.72,6.08,5.959
13.72,6.4,5.959
13.72,6.72,5.958
13.72,7.04,5.958
13.72,7.36,5.958
13.72,7.68,5.958
13.72,8,5.958
13.72,8.32,5.959
13.72,8.64,5.959
13.72,8.96,5.959
13.72,9.28,5.959
13.72,9.6,5.959
13.72,9.92,5.959
13.72,10.24,5.959
13.72,10.56,5.959
13.72,10.88,5.959
13.72,11.2,5.959
13.72,11.52,5.959
13.72,11.84,5.959
13.72,12.16,5.959
13.72,12.48,5.959
13.72,12.8,5.959
13.72,13.12,5.959
13.72,13.44,5.959
13.72,13.76,5.959
13.72,14.08,5.959
13.72,14.4,5.959
13.72,14.72,5.959
13.72,15.04,5.959
13.72,15.36,5.959
13.72,15.68,5.959
13.72,16,5.959
14.04,-16,6.097
14.04,-15.68,6.097
14.04,-15.36,6.097
14.04,-15.04,6.097
14.04,-14.72,6.097
14.04,-14.4,6.097
14.04,-14.08,6.097
14.04,-13.76,6.097
14.04,-13.44,6.097
14.04,-13.12,6.097
14.04,-12.8,6.097
14.04,-12.48,6.097
14.04,-12.16,6.097
14.04,-11.84,6.097
14.04,-11.52,6.097
14.04,-11.2,6.097
14.04,-10.88,6.097
14.04,-10.56,6.097
14.04,-10.24,6.097
14.04,-9.92,6.097
14.04,-9.6,6.097
14.04,-9.28,6.097
14.04,-8.96,6.097
14.04,-8.64,6.097
14.04,-8.32,6.097
14.04,-8,6.097
14.04,-7.68,6.097
14.04,-7.36,6.097
14.04,-7.04,6.097
14.04,-6.72,6.097
14.04,-6.4,6.098
14.04,-6.08,6.098
14.04,-5.76,6.098
14.04,-5.44,6.098
14.04,-5.12,6.098
14.04,-4.8,6.097
14.04,-4.48,6.097
14.04,-4.16,6.097
14.04,-3.84,6.097
14.04,-3.52,6.097
14.04,-3.2,6.098
14.04,-2.88,6.099
14.04,-2.56,6.1
14.04,-2.24,6.1
14.04,-1.92,6.098
14.04,-1.6,6.096
14.04,-1.28,6.093
14.04,-0.96,6.093
14.04,-0.64,6.097
14.04,-0.32,6.102
14.04,0,6.104
14.04,0.32,6.102
14.04,0.64,6.097
14.04,0.96,6.093
14.04,1.28,6.093
14.04,1.6,6.096
14.04,1.92,6.098
14.04,2.24,6.1
14.04,2.56,6.1
14.04,2.88,6.099
14.04,3.2,6.098
14.04,3.52,6.097
14.04,3.84,6.097
14.04,4.16,6.097
14.04,4.48,6.097
14.04,4.8,6.097
14.04,5.12,6.098
14.04,5.44,6.098
14.04,5.76,6.098
14.04,6.08,6.098
14.04,6.4,6.098
14.04,6.72,6.097
14.04,7.04,6.097
14.04,7.36,6.097
14.04,7.68,6.097
14.04,8,6.097
14.04,8.32,6.097
14.04,8.64,6.097
14.04,8.96,6.097
14.04,9.28,6.097
14.04,9.6,6.097
14.04,9.92,6.097
14.04,10.24,6.097
14.04,10.56,6.097
14.04,10.88,6.097
14.04,11.2,6.097
14.04,11.52,6.097
14.04,11.84,6.097
14.04,12.16,6.097
14.04,12.48,6.097
14.04,12.8,6.097
14.04,13.12,6.097
14.04,13.44,6.097
14.04,13.76,6.097
14.04,14.08,6.097
14.04,14.4,6.097
14.04,14.72,6.097
14.04,15.04,6.097
14.04,15.36,6.097
14.04,15.68,6.097
14.04,16,6.097
14.36,-16,6.236
14.36,-15.68,6.236
14.36,-15.36,6.236
14.36,-15.04,6.236
14.36,-14.72,6.236
14.36,-14.4,6.236
14.36,-14.08,6.236
14.36,-13.76,6.236
14.36,-13.44,6.236
14.36,-13.12,6.236
14.36,-12.8,6.236
14.36,-12.48,6.236
14.36,-12.16,6.236
14.36,-11.84,6.236
14.36,-11.52,6.236
14.36,-11.2,6.236
14.36,-10.88,6.236
14.36,-10.56,6.236
14.36,-10.24,6.236
14.36,-9.92,6.236
14.36,-9.6,6.236
14.36,-9.28,6.236
14.36,-8.96,6.236
14.36,-8.64,6.236
14.36,-8.32,6.236
14.36,-8,6.236
14.36,-7.68,6.236
14.36,-7.36,6.236
14.36,-7.04,6.236
14.36,-6.72,6.236
14.36,-6.4,6.237
14.36,-6.08,6.237
14.36,-5.76,6.237
14.36,-5.44,6.237
14.36,-5.12,6.237
14.36,-4.8,6.236
14.36,-4.48,6.236
14.36,-4.16,6.236
14.36,-3.84,6.236
14.36,-3.52,6.236
14.36,-3.2,6.237
14.36,-2.88,6.237
14.36,-2.56,6.237
14.36,-2.24,6.237
14.36,-1.92,6.237
14.36,-1.6,6.235
14.36,-1.28,6.234
14.36,-0.96,6.235
14.36,-0.64,6.236
14.36,-0.32,6.238
14.36,0,6.239
14.36,0.32,6.238
14.36,0.64,6.236
14.36,0.96,6.235
14.36,1.28,6.234
14.36,1.6,6.235
14.36,1.92,6.237
14.36,2.24,6.237
14.36,2.56,6.237
14.36,2.88,6.237
14.36,3.2,6.237
14.36,3.52,6.236
14.36,3.84,6.236
14.36,4.16,6.236
14.36,4.48,6.236
14.36,4.8,6.236
14.36,5.12,6.237
14.36,5.44,6.237
14.36,5.76,6.237
14.36,6.08,6.237
14.36,6.4,6.237
14.36,6.72,6.236
14.36,7.04,6.236
14.36,7.36,6.236
14.36,7.68,6.236
14.36,8,6.236
14.36,8.32,6.236
14.36,8.64,6.236
14.36,8.96,6.236
14.36,9.28,6.236
14.36,9.6,6.236
14.36,9.92,6.236
14.36,10.24,6.236
14.36,10.56,6.236
14.36,10.88,6.236
14.36,11.2,6.236
14.36,11.52,6.236
14.36,11.84,6.236
14.36,12.16,6.236
14.36,12.48,6.236
14.36,12.8,6.236
14.36,13.12,6.236
14.36,13.44,6.236
14.36,13.76,6.236
14.36,14.08,6.236
14.36,14.4,6.236
14.36,14.72,6.236
14.36,15.04,6.236
14.36,15.36,6.236
14.36,15.68,6.236
14.36,16,6.236
14.68,-16,6.375
14.68,-15.68,6.375
14.68,-15.36,6.375
14.68,-15.04,6.375
14.68,-14.72,6.375
14.68,-14.4,6.375
14.68,-14.08,6.375
14.68,-13.76,6.375
14.68,-13.44,6.375
14.68,-13.12,6.375
14.68,-12.8,6.375
14.68,-12.48,6.375
14.68,-12.16,6.375
14.68,-11.84,6.375
14.68,-11.52,6.375
14.68,-11.2,6.375
14.68,-10.88,6.375
14.68,-10.56,6.375
14.68,-10.24,6.375
14.68,-9.92,6.375
14.68,-9.6,6.375
14.68,-9.28,6.375
14.68,-8.96,6.375
14.68,-8.64,6.375
14.68,-8.32,6.375
14.68,-8,6.375
14.68,-7.68,6.375
14.68,-7.36,6.375
14.68,-7.04,6.375
14.68,-6.72,6.375
14.68,-6.4,6.375
14.68,-6.08,6.375
14.68,-5.76,6.375
14.68,-5.44,6.375
14.68,-5.12,6.375
14.68,-4.8,6.375
14.68,-4.48,6.375
14.68,-4.16,6.375
14.68,-3.84,6.375
14.68,-3.52,6.375
14.68,-3.2,6.376
14.68,-2.88,6.376
14.68,-2.56,6.376
14.68,-2.24,6.376
14.68,-1.92,6.375
14.68,-1.6,6.375
14.68,-1.28,6.374
14.68,-0.96,6.375
14.68,-0.64,6.375
14.68,-0.32,6.376
14.68,0,6.377
14.68,0.32,6.376
14.68,0.64,6.375
14.68,0.96,6.375
14.68,1.28,6.374
14.68,1.6,6.375
14.68,1.92,6.375
14.68,2.24,6.376
14.68,2.56,6.376
14.68,2.88,6.376
14.68,3.2,6.376
14.68,3.52,6.375
14.68,3.84,6.375
14.68,4.16,6.375
14.68,4.48,6.375
14.68,4.8,6.375
14.68,5.12,6.375
14.68,5.44,6.375
14.68,5.76,6.375
14.68,6.08,6.375
14.68,6.4,6.375
14.68,6.72,6.375
14.68,7.04,6.375
14.68,7.36,6.375
14.68,7.68,6.375
14.68,8,6.375
14.68,8.32,6.375
14.68,8.64,6.375
14.68,8.96,6.375
14.68,9.28,6.375
14.68,9.6,6.375
14.68,9.92,6.375
14.68,10.24,6.375
14.68,10.56,6.375
14.68,10.88,6.375
14.68,11.2,6.375
14.68,11.52,6.375
14.68,11.84,6.375
14.68,12.16,6.375
14.68,12.48,6.375
14.68,12.8,6.375
14.68,13.12,6.375
14.68,13.44,6.375
14.68,13.76,6.375
14.68,14.08,6.375
14.68,14.4,6.375
14.68,14.72,6.375
14.68,15.04,6.375
14.68,15.36,6.375
14.68,15.68,6.375
14.68,16,6.375
15,-16,6.514
15,-15.68,6.514
15,-15.36,6.514
15,-15.04,6.514
15,-14.72,6.514
15,-14.4,6.514
15,-14.08,6.514
15,-13.76,6.514
15,-13.44,6.514
15,-13.12,6.514
15,-12.8,6.514
15,-12.48,6.514
15,-12.16,6.514
15,-11.84,6.514
15,-11.52,6.514
15,-11.2,6.514
15,-10.88,6.514
15,-10.56,6.514
15,-10.24,6.514
15,-9.92,6.514
15,-9.6,6.514
15,-9.28,6.514
15,-8.96,6.514
15,-8.64,6.514
15,-8.32,6.514
15,-8,6.514
15,-7.68,6.514
15,-7.36,6.514
15,-7.04,6.514
15,-6.72,6.514
15,-6.4,6.514
15,-6.08,6.514
15,-5.76,6.514
15,-5.44,6.514
15,-5.12,6.514
15,-4.8,6.514
15,-4.48,6.514
15,-4.16,6.514
15,-3.84,6.514
15,-3.52,6.514
15,-3.2,6.515
15,-2.88,6.515
15,-2.56,6.515
15,-2.24,6.515
15,-1.92,6.514
15,-1.6,6.514
15,-1.28,6.514
15,-0.96,6.514
15,-0.64,6.514
15,-0.32,6.515
15,0,6.515
15,0.32,6.515
15,0.64,6.514
15,0.96,6.514
15,1.28,6.514
15,1.6,6.514
15,1.92,6.514
15,2.24,6.515
15,2.56,6.515
15,2.88,6.515
15,3.2,6.515
15,3.52,6.514
15,3.84,6.514
15,4.16,6.514
15,4.48,6.514
15,4.8,6.514
15,5.12,6.514
15,5.44,6.514
15,5.76,6.514
15,6.08,6.514
15,6.4,6.514
15,6.72,6.514
15,7.04,6.514
15,7.36,6.514
15,7.68,6.514
15,8,6.514
15,8.32,6.514
15,8.64,6.514
15,8.96,6.514
15,9.28,6.514
15,9.6,6.514
15,9.92,6.514
15,10.24,6.514
15,10.56,6.514
15,10.88,6.514
15,11.2,6.514
15,11.52,6.514
15,11.84,6.514
15,12.16,6.514
15,12.48,6.514
15,12.8,6.514
15,13.12,6.514
15,13.44,6.514
15,13.76,6.514
15,14.08,6.514
15,14.4,6.514
15,14.72,6.514
15,15.04,6.514
15,15.36,6.514
15,15.68,6.514
15,16,6.514


==> dataset/expapprox/img_talbot_n20.txt <==
-17,-16,-8.448
-17,-15.68,-8.582
-17,-15.36,-8.718
-17,-15.04,-8.855
-17,-14.72,-8.994
-17,-14.4,-9.134
-17,-14.08,-9.275
-17,-13.76,-9.417
-17,-13.44,-9.56
-17,-13.12,-9.704
-17,-12.8,-9.849
-17,-12.48,-9.994
-17,-12.16,-10.14
-17,-11.84,-10.286
-17,-11.52,-10.432
-17,-11.2,-10.579
-17,-10.88,-10.727
-17,-10.56,-10.874
-17,-10.24,-11.021
-17,-9.92,-11.167
-17,-9.6,-11.313
-17,-9.28,-11.457
-17,-8.96,-11.597
-17,-8.64,-11.734
-17,-8.32,-11.866
-17,-8,-11.993
-17,-7.68,-12.111
-17,-7.36,-12.215
-17,-7.04,-12.306
-17,-6.72,-12.404
-17,-6.4,-12.471
-17,-6.08,-12.547
-17,-5.76,-12.601
-17,-5.44,-12.673
-17,-5.12,-12.705
-17,-4.8,-12.743
-17,-4.48,-12.768
-17,-4.16,-12.786
-17,-3.84,-12.788
-17,-3.52,-12.819
-17,-3.2,-12.814
-17,-2.88,-12.842
-17,-2.56,-12.815
-17,-2.24,-12.831
-17,-1.92,-12.83
-17,-1.6,-12.836
-17,-1.28,-12.847
-17,-0.96,-12.844
-17,-0.64,-12.852
-17,-0.32,-12.843
-17,0,-12.859
-17,0.32,-12.841
-17,0.64,-12.848
-17,0.96,-12.847
-17,1.28,-12.845
-17,1.6,-12.838
-17,1.92,-12.851
-17,2.24,-12.832
-17,2.56,-12.817
-17,2.88,-12.841
-17,3.2,-12.814
-17,3.52,-12.819
-17,3.84,-12.785
-17,4.16,-12.768
-17,4.48,-12.758
-17,4.8,-12.747
-17,5.12,-12.703
-17,5.44,-12.672
-17,5.76,-12.613
-17,6.08,-12.547
-17,6.4,-12.476
-17,6.72,-12.404
-17,7.04,-12.313
-17,7.36,-12.216
-17,7.68,-12.109
-17,8,-11.992
-17,8.32,-11.867
-17,8.64,-11.734
-17,8.96,-11.597
-17,9.28,-11.457
-17,9.6,-11.313
-17,9.92,-11.167
-17,10.24,-11.021
-17,10.56,-10.874
-17,10.88,-10.727
-17,11.2,-10.579
-17,11.52,-10.432
-17,11.84,-10.286
-17,12.16,-10.14
-17,12.48,-9.994
-17,12.8,-9.849
-17,13.12,-9.704
-17,13.44,-9.56
-17,13.76,-9.417
-17,14.08,-9.275
-17,14.4,-9.134
-17,14.72,-8.994
-17,15.04,-8.855
-17,15.36,-8.718
-17,15.68,-8.582
-17,16,-8.448
-16.68,-16,-8.31
-16.68,-15.68,-8.443
-16.68,-15.36,-8.579
-16.68,-15.04,-8.717
-16.68,-14.72,-8.857
-16.68,-14.4,-8.999
-16.68,-14.08,-9.142
-16.68,-13.76,-9.287
-16.68,-13.44,-9.432
-16.68,-13.12,-9.579
-16.68,-12.8,-9.726
-16.68,-12.48,-9.874
-16.68,-12.16,-10.022
-16.68,-11.84,-10.171
-16.68,-11.52,-10.32
-16.68,-11.2,-10.47
-16.68,-10.88,-10.619
-16.68,-10.56,-10.769
-16.68,-10.24,-10.918
-16.68,-9.92,-11.067
-16.68,-9.6,-11.215
-16.68,-9.28,-11.36
-16.68,-8.96,-11.503
-16.68,-8.64,-11.643
-16.68,-8.32,-11.778
-16.68,-8,-11.906
-16.68,-7.68,-12.031
-16.68,-7.36,-12.145
-16.68,-7.04,-12.249
-16.68,-6.72,-12.357
-16.68,-6.4,-12.435
-16.68,-6.08,-12.516
-16.68,-5.76,-12.575
-16.68,-5.44,-12.661
-16.68,-5.12,-12.704
-16.68,-4.8,-12.733
-16.68,-4.48,-12.75
-16.68,-4.16,-12.779
-16.68,-3.84,-12.817
-16.68,-3.52,-12.807
-16.68,-3.2,-12.804
-16.68,-2.88,-12.821
-16.68,-2.56,-12.822
-16.68,-2.24,-12.834
-16.68,-1.92,-12.85
-16.68,-1.6,-12.843
-16.68,-1.28,-12.847
-16.68,-0.96,-12.851
-16.68,-0.64,-12.833
-16.68,-0.32,-12.86
-16.68,0,-12.82
-16.68,0.32,-12.86
-16.68,0.64,-12.855
-16.68,0.96,-12.848
-16.68,1.28,-12.844
-16.68,1.6,-12.847
-16.68,1.92,-12.854
-16.68,2.24,-12.831
-16.68,2.56,-12.832
-16.68,2.88,-12.822
-16.68,3.2,-12.824
-16.68,3.52,-12.814
-16.68,3.84,-12.819
-16.68,4.16,-12.779
-16.68,4.48,-12.75
-16.68,4.8,-12.731
-16.68,5.12,-12.706
-16.68,5.44,-12.643
-16.68,5.76,-12.575
-16.68,6.08,-12.516
-16.68,6.4,-12.447
-16.68,6.72,-12.357
-16.68,7.04,-12.256
-16.68,7.36,-12.141
-16.68,7.68,-12.031
-16.68,8,-11.907
-16.68,8.32,-11.779
-16.68,8.64,-11.643
-16.68,8.96,-11.503
-16.68,9.28,-11.36
-16.68,9.6,-11.215
-16.68,9.92,-11.067
-16.68,10.24,-10.919
-16.68,10.56,-10.769
-16.68,10.88,-10.619
-16.68,11.2,-10.47
-16.68,11.52,-10.32
-16.68,11.84,-10.171
-16.68,12.16,-10.022
-16.68,12.48,-9.874
-16.68,12.8,-9.726
-16.68,13.12,-9.579
-16.68,13.44,-9.432
-16.68,13.76,-9.287
-16.68,14.08,-9.142
-16.68,14.4,-8.999
-16.68,14.72,-8.857
-16.68,15.04,-8.717
-16.68,15.36,-8.579
-16.68,15.68,-8.443
-16.68,16,-8.31
-16.36,-16,-8.168
-16.36,-15.68,-8.301
-16.36,-15.36,-8.438
-16.36,-15.04,-8.577
-16.36,-14.72,-8.719
-16.36,-14.4,-8.863
-16.36,-14.08,-9.009
-16.36,-13.76,-9.155
-16.36,-13.44,-9.303
-16.36,-13.12,-9.452
-16.36,-12.8,-9.602
-16.36,-12.48,-9.753
-16.36,-12.16,-9.904
-16.36,-11.84,-10.055
-16.36,-11.52,-10.208
-16.36,-11.2,-10.36
-16.36,-10.88,-10.512
-16.36,-10.56,-10.665
-16.36,-10.24,-10.817
-16.36,-9.92,-10.968
-16.36,-9.6,-11.118
-16.36,-9.28,-11.267
-16.36,-8.96,-11.413
-16.36,-8.64,-11.557
-16.36,-8.32,-11.697
-16.36,-8,-11.832
-16.36,-7.68,-11.961
-16.36,-7.36,-12.082
-16.36,-7.04,-12.199
-16.36,-6.72,-12.3
-16.36,-6.4,-12.412
-16.36,-6.08,-12.499
-16.36,-5.76,-12.586
-16.36,-5.44,-12.649
-16.36,-5.12,-12.707
-16.36,-4.8,-12.756
-16.36,-4.48,-12.787
-16.36,-4.16,-12.801
-16.36,-3.84,-12.804
-16.36,-3.52,-12.817
-16.36,-3.2,-12.82
-16.36,-2.88,-12.83
-16.36,-2.56,-12.829
-16.36,-2.24,-12.833
-16.36,-1.92,-12.837
-16.36,-1.6,-12.847
-16.36,-1.28,-12.823
-16.36,-0.96,-12.835
-16.36,-0.64,-12.851
-16.36,-0.32,-12.84
-16.36,0,-12.846
-16.36,0.32,-12.84
-16.36,0.64,-12.851
-16.36,0.96,-12.835
-16.36,1.28,-12.844
-16.36,1.6,-12.836
-16.36,1.92,-12.817
-16.36,2.24,-12.833
-16.36,2.56,-12.835
-16.36,2.88,-12.809
-16.36,3.2,-12.828
-16.36,3.52,-12.808
-16.36,3.84,-12.824
-16.36,4.16,-12.809
-16.36,4.48,-12.766
-16.36,4.8,-12.748
-16.36,5.12,-12.691
-16.36,5.44,-12.664
-16.36,5.76,-12.575
-16.36,6.08,-12.498
-16.36,6.4,-12.414
-16.36,6.72,-12.303
-16.36,7.04,-12.199
-16.36,7.36,-12.085
-16.36,7.68,-11.961
-16.36,8,-11.832
-16.36,8.32,-11.696
-16.36,8.64,-11.557
-16.36,8.96,-11.413
-16.36,9.28,-11.267
-16.36,9.6,-11.118
-16.36,9.92,-10.968
-16.36,10.24,-10.817
-16.36,10.56,-10.665
-16.36,10.88,-10.512
-16.36,11.2,-10.36
-16.36,11.52,-10.208
-16.36,11.84,-10.055
-16.36,12.16,-9.904
-16.36,12.48,-9.753
-16.36,12.8,-9.602
-16.36,13.12,-9.452
-16.36,13.44,-9.303
-16.36,13.76,-9.155
-16.36,14.08,-9.009
-16.36,14.4,-8.863
-16.36,14.72,-8.719
-16.36,15.04,-8.577
-16.36,15.36,-8.438
-16.36,15.68,-8.301
-16.36,16,-8.168
-16.04,-16,-8.022
-16.04,-15.68,-8.156
-16.04,-15.36,-8.294
-16.04,-15.04,-8.436
-16.04,-14.72,-8.579
-16.04,-14.4,-8.726
-16.04,-14.08,-8.873
-16.04,-13.76,-9.023
-16.04,-13.44,-9.173
-16.04,-13.12,-9.325
-16.04,-12.8,-9.478
-16.04,-12.48,-9.631
-16.04,-12.16,-9.785
-16.04,-11.84,-9.94
-16.04,-11.52,-10.095
-16.04,-11.2,-10.25
-16.04,-10.88,-10.406
-16.04,-10.56,-10.561
-16.04,-10.24,-10.716
-16.04,-9.92,-10.87
-16.04,-9.6,-11.024
-16.04,-9.28,-11.175
-16.04,-8.96,-11.326
-16.04,-8.64,-11.473
-16.04,-8.32,-11.618
-16.04,-8,-11.759
-16.04,-7.68,-11.898
-16.04,-7.36,-12.032
-16.04,-7.04,-12.157
-16.04,-6.72,-12.281
-16.04,-6.4,-12.393
-16.04,-6.08,-12.499
-16.04,-5.76,-12.587
-16.04,-5.44,-12.658
-16.04,-5.12,-12.73
-16.04,-4.8,-12.751
-16.04,-4.48,-12.826
-16.04,-4.16,-12.827
-16.04,-3.84,-12.84
-16.04,-3.52,-12.822
-16.04,-3.2,-12.817
-16.04,-2.88,-12.865
-16.04,-2.56,-12.845
-16.04,-2.24,-12.845
-16.04,-1.92,-12.851
-16.04,-1.6,-12.843
-16.04,-1.28,-12.831
-16.04,-0.96,-12.838
-16.04,-0.64,-12.84
-16.04,-0.32,-12.859
-16.04,0,-12.852
-16.04,0.32,-12.859
-16.04,0.64,-12.839
-16.04,0.96,-12.838
-16.04,1.28,-12.83
-16.04,1.6,-12.843
-16.04,1.92,-12.851
-16.04,2.24,-12.844
-16.04,2.56,-12.856
-16.04,2.88,-12.838
-16.04,3.2,-12.827
-16.04,3.52,-12.829
-16.04,3.84,-12.84
-16.04,4.16,-12.828
-16.04,4.48,-12.817
-16.04,4.8,-12.753
-16.04,5.12,-12.737
-16.04,5.44,-12.651
-16.04,5.76,-12.596
-16.04,6.08,-12.5
-16.04,6.4,-12.391
-16.04,6.72,-12.282
-16.04,7.04,-12.16
-16.04,7.36,-12.032
-16.04,7.68,-11.898
-16.04,8,-11.759
-16.04,8.32,-11.618
-16.04,8.64,-11.474
-16.04,8.96,-11.326
-16.04,9.28,-11.175
-16.04,9.6,-11.024
-16.04,9.92,-10.87
-16.04,10.24,-10.716
-16.04,10.56,-10.561
-16.04,10.88,-10.405
-16.04,11.2,-10.25
-16.04,11.52,-10.095
-16.04,11.84,-9.94
-16.04,12.16,-9.785
-16.04,12.48,-9.631
-16.04,12.8,-9.478
-16.04,13.12,-9.325
-16.04,13.44,-9.173
-16.04,13.76,-9.023
-16.04,14.08,-8.873
-16.04,14.4,-8.726
-16.04,14.72,-8.579
-16.04,15.04,-8.436
-16.04,15.36,-8.294
-16.04,15.68,-8.156
-16.04,16,-8.022
-15.72,-16,-7.871
-15.72,-15.68,-8.007
-15.72,-15.36,-8.147
-15.72,-15.04,-8.291
-15.72,-14.72,-8.437
-15.72,-14.4,-8.586
-15.72,-14.08,-8.737
-15.72,-13.76,-8.889
-15.72,-13.44,-9.042
-15.72,-13.12,-9.197
-15.72,-12.8,-9.352
-15.72,-12.48,-9.509
-15.72,-12.16,-9.666
-15.72,-11.84,-9.824
-15.72,-11.52,-9.982
-15.72,-11.2,-10.14
-15.72,-10.88,-10.299
-15.72,-10.56,-10.457
-15.72,-10.24,-10.615
-15.72,-9.92,-10.773
-15.72,-9.6,-10.93
-15.72,-9.28,-11.086
-15.72,-8.96,-11.24
-15.72,-8.64,-11.393
-15.72,-8.32,-11.544
-15.72,-8,-11.692
-15.72,-7.68,-11.838
-15.72,-7.36,-11.983
-15.72,-7.04,-12.118
-15.72,-6.72,-12.249
-15.72,-6.4,-12.371
-15.72,-6.08,-12.495
-15.72,-5.76,-12.596
-15.72,-5.44,-12.681
-15.72,-5.12,-12.762
-15.72,-4.8,-12.831
-15.72,-4.48,-12.817
-15.72,-4.16,-12.842
-15.72,-3.84,-12.849
-15.72,-3.52,-12.847
-15.72,-3.2,-12.864
-15.72,-2.88,-12.851
-15.72,-2.56,-12.828
-15.72,-2.24,-12.839
-15.72,-1.92,-12.835
-15.72,-1.6,-12.843
-15.72,-1.28,-12.846
-15.72,-0.96,-12.843
-15.72,-0.64,-12.817
-15.72,-0.32,-12.856
-15.72,0,-12.842
-15.72,0.32,-12.834
-15.72,0.64,-12.817
-15.72,0.96,-12.865
-15.72,1.28,-12.841
-15.72,1.6,-12.843
-15.72,1.92,-12.83
-15.72,2.24,-12.86
-15.72,2.56,-12.826
-15.72,2.88,-12.851
-15.72,3.2,-12.843
-15.72,3.52,-12.837
-15.72,3.84,-12.849
-15.72,4.16,-12.819
-15.72,4.48,-12.814
-15.72,4.8,-12.81
-15.72,5.12,-12.761
-15.72,5.44,-12.687
-15.72,5.76,-12.607
-15.72,6.08,-12.495
-15.72,6.4,-12.373
-15.72,6.72,-12.253
-15.72,7.04,-12.119
-15.72,7.36,-11.979
-15.72,7.68,-11.839
-15.72,8,-11.691
-15.72,8.32,-11.543
-15.72,8.64,-11.393
-15.72,8.96,-11.24
-15.72,9.28,-11.086
-15.72,9.6,-10.93
-15.72,9.92,-10.773
-15.72,10.24,-10.615
-15.72,10.56,-10.457
-15.72,10.88,-10.299
-15.72,11.2,-10.14
-15.72,11.52,-9.982
-15.72,11.84,-9.824
-15.72,12.16,-9.666
-15.72,12.48,-9.509
-15.72,12.8,-9.352
-15.72,13.12,-9.197
-15.72,13.44,-9.042
-15.72,13.76,-8.889
-15.72,14.08,-8.737
-15.72,14.4,-8.586
-15.72,14.72,-8.437
-15.72,15.04,-8.291
-15.72,15.36,-8.147
-15.72,15.68,-8.007
-15.72,16,-7.871
-15.4,-16,-7.715
-15.4,-15.68,-7.854
-15.4,-15.36,-7.997
-15.4,-15.04,-8.144
-15.4,-14.72,-8.293
-15.4,-14.4,-8.445
-15.4,-14.08,-8.599
-15.4,-13.76,-8.754
-15.4,-13.44,-8.91
-15.4,-13.12,-9.068
-15.4,-12.8,-9.226
-15.4,-12.48,-9.386
-15.4,-12.16,-9.546
-15.4,-11.84,-9.707
-15.4,-11.52,-9.868
-15.4,-11.2,-10.03
-15.4,-10.88,-10.192
-15.4,-10.56,-10.354
-15.4,-10.24,-10.516
-15.4,-9.92,-10.677
-15.4,-9.6,-10.838
-15.4,-9.28,-10.998
-15.4,-8.96,-11.157
-15.4,-8.64,-11.315
-15.4,-8.32,-11.471
-15.4,-8,-11.628
-15.4,-7.68,-11.78
-15.4,-7.36,-11.931
-15.4,-7.04,-12.081
-15.4,-6.72,-12.229
-15.4,-6.4,-12.374
-15.4,-6.08,-12.522
-15.4,-5.76,-12.639
-15.4,-5.44,-12.749
-15.4,-5.12,-12.823
-15.4,-4.8,-12.862
-15.4,-4.48,-12.882
-15.4,-4.16,-12.883
-15.4,-3.84,-12.861
-15.4,-3.52,-12.862
-15.4,-3.2,-12.853
-15.4,-2.88,-12.843
-15.4,-2.56,-12.848
-15.4,-2.24,-12.856
-15.4,-1.92,-12.825
-15.4,-1.6,-12.852
-15.4,-1.28,-12.823
-15.4,-0.96,-12.833
-15.4,-0.64,-12.839
-15.4,-0.32,-12.837
-15.4,0,-12.84
-15.4,0.32,-12.832
-15.4,0.64,-12.839
-15.4,0.96,-12.833
-15.4,1.28,-12.828
-15.4,1.6,-12.826
-15.4,1.92,-12.827
-15.4,2.24,-12.833
-15.4,2.56,-12.843
-15.4,2.88,-12.844
-15.4,3.2,-12.853
-15.4,3.52,-12.841
-15.4,3.84,-12.871
-15.4,4.16,-12.888
-15.4,4.48,-12.882
-15.4,4.8,-12.852
-15.4,5.12,-12.822
-15.4,5.44,-12.764
-15.4,5.76,-12.645
-15.4,6.08,-12.518
-15.4,6.4,-12.374
-15.4,6.72,-12.226
-15.4,7.04,-12.081
-15.4,7.36,-11.931
-15.4,7.68,-11.781
-15.4,8,-11.628
-15.4,8.32,-11.472
-15.4,8.64,-11.315
-15.4,8.96,-11.156
-15.4,9.28,-10.998
-15.4,9.6,-10.838
-15.4,9.92,-10.677
-15.4,10.24,-10.515
-15.4,10.56,-10.354
-15.4,10.88,-10.192
-15.4,11.2,-10.03
-15.4,11.52,-9.868
-15.4,11.84,-9.707
-15.4,12.16,-9.546
-15.4,12.48,-9.386
-15.4,12.8,-9.226
-15.4,13.12,-9.068
-15.4,13.44,-8.91
-15.4,13.76,-8.754
-15.4,14.08,-8.599
-15.4,14.4,-8.445
-15.4,14.72,-8.293
-15.4,15.04,-8.144
-15.4,15.36,-7.997
-15.4,15.68,-7.854
-15.4,16,-7.715
-15.08,-16,-7.554
-15.08,-15.68,-7.696
-15.08,-15.36,-7.843
-15.08,-15.04,-7.994
-15.08,-14.72,-8.147
-15.08,-14.4,-8.302
-15.08,-14.08,-8.459
-15.08,-13.76,-8.617
-15.08,-13.44,-8.777
-15.08,-13.12,-8.938
-15.08,-12.8,-9.1
-15.08,-12.48,-9.262
-15.08,-12.16,-9.426
-15.08,-11.84,-9.59
-15.08,-11.52,-9.755
-15.08,-11.2,-9.92
-15.08,-10.88,-10.085
-15.08,-10.56,-10.251
-15.08,-10.24,-10.416
-15.08,-9.92,-10.581
-15.08,-9.6,-10.746
-15.08,-9.28,-10.911
-15.08,-8.96,-11.075
-15.08,-8.64,-11.239
-15.08,-8.32,-11.401
-15.08,-8,-11.563
-15.08,-7.68,-11.727
-15.08,-7.36,-11.889
-15.08,-7.04,-12.052
-15.08,-6.72,-12.216
-15.08,-6.4,-12.38
-15.08,-6.08,-12.555
-15.08,-5.76,-12.707
-15.08,-5.44,-12.849
-15.08,-5.12,-12.887
-15.08,-4.8,-12.933
-15.08,-4.48,-12.968
-15.08,-4.16,-12.89
-15.08,-3.84,-12.897
-15.08,-3.52,-12.885
-15.08,-3.2,-12.858
-15.08,-2.88,-12.855
-15.08,-2.56,-12.867
-15.08,-2.24,-12.838
-15.08,-1.92,-12.84
-15.08,-1.6,-12.837
-15.08,-1.28,-12.839
-15.08,-0.96,-12.841
-15.08,-0.64,-12.848
-15.08,-0.32,-12.822
-15.08,0,-12.844
-15.08,0.32,-12.822
-15.08,0.64,-12.827
-15.08,0.96,-12.841
-15.08,1.28,-12.86
-15.08,1.6,-12.842
-15.08,1.92,-12.84
-15.08,2.24,-12.843
-15.08,2.56,-12.867
-15.08,2.88,-12.855
-15.08,3.2,-12.853
-15.08,3.52,-12.863
-15.08,3.84,-12.89
-15.08,4.16,-12.895
-15.08,4.48,-12.944
-15.08,4.8,-12.934
-15.08,5.12,-12.89
-15.08,5.44,-12.84
-15.08,5.76,-12.703
-15.08,6.08,-12.555
-15.08,6.4,-12.381
-15.08,6.72,-12.217
-15.08,7.04,-12.052
-15.08,7.36,-11.889
-15.08,7.68,-11.728
-15.08,8,-11.563
-15.08,8.32,-11.401
-15.08,8.64,-11.239
-15.08,8.96,-11.075
-15.08,9.28,-10.911
-15.08,9.6,-10.746
-15.08,9.92,-10.581
-15.08,10.24,-10.416
-15.08,10.56,-10.251
-15.08,10.88,-10.085
-15.08,11.2,-9.92
-15.08,11.52,-9.755
-15.08,11.84,-9.59
-15.08,12.16,-9.426
-15.08,12.48,-9.262
-15.08,12.8,-9.1
-15.08,13.12,-8.938
-15.08,13.44,-8.777
-15.08,13.76,-8.617
-15.08,14.08,-8.459
-15.08,14.4,-8.302
-15.08,14.72,-8.147
-15.08,15.04,-7.994
-15.08,15.36,-7.843
-15.08,15.68,-7.696
-15.08,16,-7.554
-14.76,-16,-7.386
-14.76,-15.68,-7.534
-14.76,-15.36,-7.686
-14.76,-15.04,-7.841
-14.76,-14.72,-7.998
-14.76,-14.4,-8.157
-14.76,-14.08,-8.318
-14.76,-13.76,-8.479
-14.76,-13.44,-8.643
-14.76,-13.12,-8.807
-14.76,-12.8,-8.972
-14.76,-12.48,-9.138
-14.76,-12.16,-9.305
-14.76,-11.84,-9.472
-14.76,-11.52,-9.64
-14.76,-11.2,-9.809
-14.76,-10.88,-9.978
-14.76,-10.56,-10.147
-14.76,-10.24,-10.317
-14.76,-9.92,-10.486
-14.76,-9.6,-10.655
-14.76,-9.28,-10.824
-14.76,-8.96,-10.993
-14.76,-8.64,-11.162
-14.76,-8.32,-11.331
-14.76,-8,-11.5
-14.76,-7.68,-11.67
-14.76,-7.36,-11.843
-14.76,-7.04,-12.022
-14.76,-6.72,-12.2
-14.76,-6.4,-12.384
-14.76,-6.08,-12.59
-14.76,-5.76,-12.804
-14.76,-5.44,-13.006
-14.76,-5.12,-13.048
-14.76,-4.8,-13.067
-14.76,-4.48,-12.959
-14.76,-4.16,-12.916
-14.76,-3.84,-12.889
-14.76,-3.52,-12.9
-14.76,-3.2,-12.844
-14.76,-2.88,-12.852
-14.76,-2.56,-12.852
-14.76,-2.24,-12.84
-14.76,-1.92,-12.836
-14.76,-1.6,-12.834
-14.76,-1.28,-12.843
-14.76,-0.96,-12.818
-14.76,-0.64,-12.83
-14.76,-0.32,-12.842
-14.76,0,-12.798
-14.76,0.32,-12.864
-14.76,0.64,-12.851
-14.76,0.96,-12.818
-14.76,1.28,-12.837
-14.76,1.6,-12.834
-14.76,1.92,-12.816
-14.76,2.24,-12.86
-14.76,2.56,-12.85
-14.76,2.88,-12.874
-14.76,3.2,-12.867
-14.76,3.52,-12.882
-14.76,3.84,-12.889
-14.76,4.16,-12.943
-14.76,4.48,-12.961
-14.76,4.8,-13.059
-14.76,5.12,-13.073
-14.76,5.44,-13.002
-14.76,5.76,-12.801
-14.76,6.08,-12.588
-14.76,6.4,-12.387
-14.76,6.72,-12.198
-14.76,7.04,-12.021
-14.76,7.36,-11.842
-14.76,7.68,-11.67
-14.76,8,-11.5
-14.76,8.32,-11.331
-14.76,8.64,-11.162
-14.76,8.96,-10.993
-14.76,9.28,-10.824
-14.76,9.6,-10.655
-14.76,9.92,-10.486
-14.76,10.24,-10.317
-14.76,10.56,-10.147
-14.76,10.88,-9.978
-14.76,11.2,-9.809
-14.76,11.52,-9.64
-14.76,11.84,-9.472
-14.76,12.16,-9.305
-14.76,12.48,-9.138
-14.76,12.8,-8.972
-14.76,13.12,-8.807
-14.76,13.44,-8.643
-14.76,13.76,-8.479
-14.76,14.08,-8.318
-14.76,14.4,-8.157
-14.76,14.72,-7.998
-14.76,15.04,-7.841
-14.76,15.36,-7.686
-14.76,15.68,-7.534
-14.76,16,-7.386
-14.44,-16,-7.214
-14.44,-15.68,-7.368
-14.44,-15.36,-7.526
-14.44,-15.04,-7.686
-14.44,-14.72,-7.848
-14.44,-14.4,-8.011
-14.44,-14.08,-8.175
-14.44,-13.76,-8.341
-14.44,-13.44,-8.507
-14.44,-13.12,-8.675
-14.44,-12.8,-8.843
-14.44,-12.48,-9.013
-14.44,-12.16,-9.183
-14.44,-11.84,-9.354
-14.44,-11.52,-9.526
-14.44,-11.2,-9.698
-14.44,-10.88,-9.871
-14.44,-10.56,-10.044
-14.44,-10.24,-10.217
-14.44,-9.92,-10.391
-14.44,-9.6,-10.565
-14.44,-9.28,-10.738
-14.44,-8.96,-10.912
-14.44,-8.64,-11.086
-14.44,-8.32,-11.261
-14.44,-8,-11.436
-14.44,-7.68,-11.613
-14.44,-7.36,-11.794
-14.44,-7.04,-11.98
-14.44,-6.72,-12.172
-14.44,-6.4,-12.385
-14.44,-6.08,-12.62
-14.44,-5.76,-12.912
-14.44,-5.44,-13.225
-14.44,-5.12,-13.329
-14.44,-4.8,-13.166
-14.44,-4.48,-13.064
-14.44,-4.16,-12.979
-14.44,-3.84,-12.92
-14.44,-3.52,-12.895
-14.44,-3.2,-12.86
-14.44,-2.88,-12.863
-14.44,-2.56,-12.841
-14.44,-2.24,-12.835
-14.44,-1.92,-12.825
-14.44,-1.6,-12.834
-14.44,-1.28,-12.83
-14.44,-0.96,-12.865
-14.44,-0.64,-12.848
-14.44,-0.32,-12.813
-14.44,0,-12.796
-14.44,0.32,-12.813
-14.44,0.64,-12.854
-14.44,0.96,-12.865
-14.44,1.28,-12.851
-14.44,1.6,-12.833
-14.44,1.92,-12.825
-14.44,2.24,-12.835
-14.44,2.56,-12.84
-14.44,2.88,-12.863
-14.44,3.2,-12.86
-14.44,3.52,-12.899
-14.44,3.84,-12.901
-14.44,4.16,-12.943
-14.44,4.48,-13.041
-14.44,4.8,-13.165
-14.44,5.12,-13.355
-14.44,5.44,-13.228
-14.44,5.76,-12.909
-14.44,6.08,-12.62
-14.44,6.4,-12.386
-14.44,6.72,-12.172
-14.44,7.04,-11.978
-14.44,7.36,-11.794
-14.44,7.68,-11.613
-14.44,8,-11.437
-14.44,8.32,-11.261
-14.44,8.64,-11.086
-14.44,8.96,-10.912
-14.44,9.28,-10.738
-14.44,9.6,-10.565
-14.44,9.92,-10.391
-14.44,10.24,-10.217
-14.44,10.56,-10.044
-14.44,10.88,-9.871
-14.44,11.2,-9.698
-14.44,11.52,-9.526
-14.44,11.84,-9.354
-14.44,12.16,-9.183
-14.44,12.48,-9.013
-14.44,12.8,-8.843
-14.44,13.12,-8.675
-14.44,13.44,-8.507
-14.44,13.76,-8.341
-14.44,14.08,-8.175
-14.44,14.4,-8.011
-14.44,14.72,-7.848
-14.44,15.04,-7.686
-14.44,15.36,-7.526
-14.44,15.68,-7.368
-14.44,16,-7.214
-14.12,-16,-7.037
-14.12,-15.68,-7.2
-14.12,-15.36,-7.364
-14.12,-15.04,-7.529
-14.12,-14.72,-7.696
-14.12,-14.4,-7.863
-14.12,-14.08,-8.031
-14.12,-13.76,-8.2
-14.12,-13.44,-8.371
-14.12,-13.12,-8.542
-14.12,-12.8,-8.714
-14.12,-12.48,-8.887
-14.12,-12.16,-9.061
-14.12,-11.84,-9.235
-14.12,-11.52,-9.411
-14.12,-11.2,-9.587
-14.12,-10.88,-9.763
-14.12,-10.56,-9.94
-14.12,-10.24,-10.118
-14.12,-9.92,-10.295
-14.12,-9.6,-10.473
-14.12,-9.28,-10.652
-14.12,-8.96,-10.83
-14.12,-8.64,-11.009
-14.12,-8.32,-11.189
-14.12,-8,-11.369
-14.12,-7.68,-11.552
-14.12,-7.36,-11.738
-14.12,-7.04,-11.929
-14.12,-6.72,-12.124
-14.12,-6.4,-12.344
-14.12,-6.08,-12.592
-14.12,-5.76,-12.9
-14.12,-5.44,-13.366
-14.12,-5.12,-13.605
-14.12,-4.8,-13.192
-14.12,-4.48,-13.08
-14.12,-4.16,-13.013
-14.12,-3.84,-12.954
-14.12,-3.52,-12.884
-14.12,-3.2,-12.912
-14.12,-2.88,-12.898
-14.12,-2.56,-12.874
-14.12,-2.24,-12.885
-14.12,-1.92,-12.86
-14.12,-1.6,-12.869
-14.12,-1.28,-12.865
-14.12,-0.96,-12.863
-14.12,-0.64,-12.85
-14.12,-0.32,-12.854
-14.12,0,-12.828
-14.12,0.32,-12.854
-14.12,0.64,-12.85
-14.12,0.96,-12.863
-14.12,1.28,-12.859
-14.12,1.6,-12.892
-14.12,1.92,-12.854
-14.12,2.24,-12.886
-14.12,2.56,-12.869
-14.12,2.88,-12.874
-14.12,3.2,-12.912
-14.12,3.52,-12.884
-14.12,3.84,-12.949
-14.12,4.16,-12.996
-14.12,4.48,-13.074
-14.12,4.8,-13.263
-14.12,5.12,-13.575
-14.12,5.44,-13.402
-14.12,5.76,-12.87
-14.12,6.08,-12.581
-14.12,6.4,-12.344
-14.12,6.72,-12.125
-14.12,7.04,-11.93
-14.12,7.36,-11.739
-14.12,7.68,-11.551
-14.12,8,-11.369
-14.12,8.32,-11.189
-14.12,8.64,-11.009
-14.12,8.96,-10.83
-14.12,9.28,-10.652
-14.12,9.6,-10.474
-14.12,9.92,-10.295
-14.12,10.24,-10.118
-14.12,10.56,-9.94
-14.12,10.88,-9.763
-14.12,11.2,-9.587
-14.12,11.52,-9.411
-14.12,11.84,-9.235
-14.12,12.16,-9.061
-14.12,12.48,-8.887
-14.12,12.8,-8.714
-14.12,13.12,-8.542
-14.12,13.44,-8.371
-14.12,13.76,-8.2
-14.12,14.08,-8.031
-14.12,14.4,-7.863
-14.12,14.72,-7.696
-14.12,15.04,-7.529
-14.12,15.36,-7.364
-14.12,15.68,-7.2
-14.12,16,-7.037
-13.8,-16,-6.857
-13.8,-15.68,-7.029
-13.8,-15.36,-7.201
-13.8,-15.04,-7.372
-13.8,-14.72,-7.543
-13.8,-14.4,-7.715
-13.8,-14.08,-7.887
-13.8,-13.76,-8.059
-13.8,-13.44,-8.233
-13.8,-13.12,-8.408
-13.8,-12.8,-8.583
-13.8,-12.48,-8.76
-13.8,-12.16,-8.937
-13.8,-11.84,-9.116
-13.8,-11.52,-9.295
-13.8,-11.2,-9.475
-13.8,-10.88,-9.655
-13.8,-10.56,-9.836
-13.8,-10.24,-10.018
-13.8,-9.92,-10.2
-13.8,-9.6,-10.382
-13.8,-9.28,-10.565
-13.8,-8.96,-10.748
-13.8,-8.64,-10.932
-13.8,-8.32,-11.117
-13.8,-8,-11.301
-13.8,-7.68,-11.489
-13.8,-7.36,-11.676
-13.8,-7.04,-11.874
-13.8,-6.72,-12.07
-13.8,-6.4,-12.279
-13.8,-6.08,-12.515
-13.8,-5.76,-12.764
-13.8,-5.44,-13.012
-13.8,-5.12,-13.206
-13.8,-4.8,-13.077
-13.8,-4.48,-13.046
-13.8,-4.16,-12.943
-13.8,-3.84,-12.913
-13.8,-3.52,-12.91
-13.8,-3.2,-12.889
-13.8,-2.88,-12.866
-13.8,-2.56,-12.851
-13.8,-2.24,-12.855
-13.8,-1.92,-12.874
-13.8,-1.6,-12.87
-13.8,-1.28,-12.856
-13.8,-0.96,-12.843
-13.8,-0.64,-12.867
-13.8,-0.32,-12.84
-13.8,0,-12.89
-13.8,0.32,-12.84
-13.8,0.64,-12.845
-13.8,0.96,-12.843
-13.8,1.28,-12.856
-13.8,1.6,-12.87
-13.8,1.92,-12.897
-13.8,2.24,-12.878
-13.8,2.56,-12.851
-13.8,2.88,-12.866
-13.8,3.2,-12.889
-13.8,3.52,-12.906
-13.8,3.84,-12.938
-13.8,4.16,-12.942
-13.8,4.48,-13.04
-13.8,4.8,-13.119
-13.8,5.12,-13.179
-13.8,5.44,-13.001
-13.8,5.76,-12.785
-13.8,6.08,-12.515
-13.8,6.4,-12.285
-13.8,6.72,-12.076
-13.8,7.04,-11.876
-13.8,7.36,-11.679
-13.8,7.68,-11.488
-13.8,8,-11.301
-13.8,8.32,-11.117
-13.8,8.64,-10.932
-13.8,8.96,-10.748
-13.8,9.28,-10.565
-13.8,9.6,-10.382
-13.8,9.92,-10.2
-13.8,10.24,-10.018
-13.8,10.56,-9.836
-13.8,10.88,-9.655
-13.8,11.2,-9.475
-13.8,11.52,-9.295
-13.8,11.84,-9.116
-13.8,12.16,-8.937
-13.8,12.48,-8.76
-13.8,12.8,-8.583
-13.8,13.12,-8.408
-13.8,13.44,-8.233
-13.8,13.76,-8.059
-13.8,14.08,-7.887
-13.8,14.4,-7.715
-13.8,14.72,-7.543
-13.8,15.04,-7.372
-13.8,15.36,-7.201
-13.8,15.68,-7.029
-13.8,16,-6.857
-13.48,-16,-6.678
-13.48,-15.68,-6.859
-13.48,-15.36,-7.038
-13.48,-15.04,-7.215
-13.48,-14.72,-7.39
-13.48,-14.4,-7.566
-13.48,-14.08,-7.741
-13.48,-13.76,-7.918
-13.48,-13.44,-8.095
-13.48,-13.12,-8.273
-13.48,-12.8,-8.452
-13.48,-12.48,-8.632
-13.48,-12.16,-8.813
-13.48,-11.84,-8.995
-13.48,-11.52,-9.178
-13.48,-11.2,-9.362
-13.48,-10.88,-9.546
-13.48,-10.56,-9.732
-13.48,-10.24,-9.918
-13.48,-9.92,-10.104
-13.48,-9.6,-10.291
-13.48,-9.28,-10.478
-13.48,-8.96,-10.666
-13.48,-8.64,-10.854
-13.48,-8.32,-11.043
-13.48,-8,-11.232
-13.48,-7.68,-11.423
-13.48,-7.36,-11.616
-13.48,-7.04,-11.811
-13.48,-6.72,-12.007
-13.48,-6.4,-12.209
-13.48,-6.08,-12.427
-13.48,-5.76,-12.639
-13.48,-5.44,-12.827
-13.48,-5.12,-12.92
-13.48,-4.8,-12.939
-13.48,-4.48,-12.948
-13.48,-4.16,-12.89
-13.48,-3.84,-12.891
-13.48,-3.52,-12.867
-13.48,-3.2,-12.882
-13.48,-2.88,-12.85
-13.48,-2.56,-12.855
-13.48,-2.24,-12.859
-13.48,-1.92,-12.858
-13.48,-1.6,-12.867
-13.48,-1.28,-12.877
-13.48,-0.96,-12.847
-13.48,-0.64,-12.862
-13.48,-0.32,-12.851
-13.48,0,-12.859
-13.48,0.32,-12.851
-13.48,0.64,-12.862
-13.48,0.96,-12.847
-13.48,1.28,-12.854
-13.48,1.6,-12.89
-13.48,1.92,-12.858
-13.48,2.24,-12.882
-13.48,2.56,-12.855
-13.48,2.88,-12.879
-13.48,3.2,-12.859
-13.48,3.52,-12.889
-13.48,3.84,-12.894
-13.48,4.16,-12.913
-13.48,4.48,-12.947
-13.48,4.8,-12.944
-13.48,5.12,-12.928
-13.48,5.44,-12.827
-13.48,5.76,-12.627
-13.48,6.08,-12.426
-13.48,6.4,-12.213
-13.48,6.72,-12.007
-13.48,7.04,-11.81
-13.48,7.36,-11.616
-13.48,7.68,-11.423
-13.48,8,-11.232
-13.48,8.32,-11.043
-13.48,8.64,-10.854
-13.48,8.96,-10.666
-13.48,9.28,-10.478
-13.48,9.6,-10.291
-13.48,9.92,-10.104
-13.48,10.24,-9.918
-13.48,10.56,-9.732
-13.48,10.88,-9.546
-13.48,11.2,-9.362
-13.48,11.52,-9.178
-13.48,11.84,-8.995
-13.48,12.16,-8.813
-13.48,12.48,-8.632
-13.48,12.8,-8.452
-13.48,13.12,-8.273
-13.48,13.44,-8.095
-13.48,13.76,-7.918
-13.48,14.08,-7.741
-13.48,14.4,-7.566
-13.48,14.72,-7.39
-13.48,15.04,-7.215
-13.48,15.36,-7.038
-13.48,15.68,-6.859
-13.48,16,-6.678
-13.16,-16,-6.503
-13.16,-15.68,-6.693
-13.16,-15.36,-6.877
-13.16,-15.04,-7.058
-13.16,-14.72,-7.237
-13.16,-14.4,-7.416
-13.16,-14.08,-7.595
-13.16,-13.76,-7.775
-13.16,-13.44,-7.955
-13.16,-13.12,-8.137
-13.16,-12.8,-8.319
-13.16,-12.48,-8.503
-13.16,-12.16,-8.688
-13.16,-11.84,-8.874
-13.16,-11.52,-9.061
-13.16,-11.2,-9.248
-13.16,-10.88,-9.437
-13.16,-10.56,-9.627
-13.16,-10.24,-9.817
-13.16,-9.92,-10.008
-13.16,-9.6,-10.199
-13.16,-9.28,-10.391
-13.16,-8.96,-10.583
-13.16,-8.64,-10.775
-13.16,-8.32,-10.968
-13.16,-8,-11.161
-13.16,-7.68,-11.356
-13.16,-7.36,-11.549
-13.16,-7.04,-11.743
-13.16,-6.72,-11.94
-13.16,-6.4,-12.132
-13.16,-6.08,-12.327
-13.16,-5.76,-12.505
-13.16,-5.44,-12.655
-13.16,-5.12,-12.744
-13.16,-4.8,-12.823
-13.16,-4.48,-12.822
-13.16,-4.16,-12.839
-13.16,-3.84,-12.902
-13.16,-3.52,-12.855
-13.16,-3.2,-12.857
-13.16,-2.88,-12.857
-13.16,-2.56,-12.865
-13.16,-2.24,-12.841
-13.16,-1.92,-12.884
-13.16,-1.6,-12.891
-13.16,-1.28,-12.856
-13.16,-0.96,-12.862
-13.16,-0.64,-12.874
-13.16,-0.32,-12.869
-13.16,0,-12.829
-13.16,0.32,-12.864
-13.16,0.64,-12.846
-13.16,0.96,-12.862
-13.16,1.28,-12.856
-13.16,1.6,-12.891
-13.16,1.92,-12.855
-13.16,2.24,-12.841
-13.16,2.56,-12.865
-13.16,2.88,-12.856
-13.16,3.2,-12.857
-13.16,3.52,-12.855
-13.16,3.84,-12.899
-13.16,4.16,-12.839
-13.16,4.48,-12.821
-13.16,4.8,-12.806
-13.16,5.12,-12.743
-13.16,5.44,-12.654
-13.16,5.76,-12.505
-13.16,6.08,-12.327
-13.16,6.4,-12.131
-13.16,6.72,-11.94
-13.16,7.04,-11.742
-13.16,7.36,-11.549
-13.16,7.68,-11.356
-13.16,8,-11.161
-13.16,8.32,-10.969
-13.16,8.64,-10.775
-13.16,8.96,-10.583
-13.16,9.28,-10.391
-13.16,9.6,-10.199
-13.16,9.92,-10.008
-13.16,10.24,-9.817
-13.16,10.56,-9.627
-13.16,10.88,-9.437
-13.16,11.2,-9.248
-13.16,11.52,-9.061
-13.16,11.84,-8.874
-13.16,12.16,-8.688
-13.16,12.48,-8.503
-13.16,12.8,-8.319
-13.16,13.12,-8.137
-13.16,13.44,-7.955
-13.16,13.76,-7.775
-13.16,14.08,-7.595
-13.16,14.4,-7.416
-13.16,14.72,-7.237
-13.16,15.04,-7.058
-13.16,15.36,-6.877
-13.16,15.68,-6.693
-13.16,16,-6.503
-12.84,-16,-6.338
-12.84,-15.68,-6.532
-12.84,-15.36,-6.719
-12.84,-15.04,-6.903
-12.84,-14.72,-7.085
-12.84,-14.4,-7.267
-12.84,-14.08,-7.449
-12.84,-13.76,-7.631
-12.84,-13.44,-7.815
-12.84,-13.12,-8
-12.84,-12.8,-8.186
-12.84,-12.48,-8.373
-12.84,-12.16,-8.562
-12.84,-11.84,-8.751
-12.84,-11.52,-8.942
-12.84,-11.2,-9.134
-12.84,-10.88,-9.327
-12.84,-10.56,-9.521
-12.84,-10.24,-9.715
-12.84,-9.92,-9.911
-12.84,-9.6,-10.107
-12.84,-9.28,-10.303
-12.84,-8.96,-10.5
-12.84,-8.64,-10.697
-12.84,-8.32,-10.894
-12.84,-8,-11.091
-12.84,-7.68,-11.287
-12.84,-7.36,-11.483
-12.84,-7.04,-11.677
-12.84,-6.72,-11.87
-12.84,-6.4,-12.054
-12.84,-6.08,-12.235
-12.84,-5.76,-12.4
-12.84,-5.44,-12.537
-12.84,-5.12,-12.65
-12.84,-4.8,-12.706
-12.84,-4.48,-12.778
-12.84,-4.16,-12.808
-12.84,-3.84,-12.822
-12.84,-3.52,-12.83
-12.84,-3.2,-12.798
-12.84,-2.88,-12.86
-12.84,-2.56,-12.87
-12.84,-2.24,-12.843
-12.84,-1.92,-12.87
-12.84,-1.6,-12.857
-12.84,-1.28,-12.851
-12.84,-0.96,-12.865
-12.84,-0.64,-12.854
-12.84,-0.32,-12.866
-12.84,0,-12.877
-12.84,0.32,-12.86
-12.84,0.64,-12.837
-12.84,0.96,-12.842
-12.84,1.28,-12.83
-12.84,1.6,-12.835
-12.84,1.92,-12.848
-12.84,2.24,-12.843
-12.84,2.56,-12.848
-12.84,2.88,-12.86
-12.84,3.2,-12.822
-12.84,3.52,-12.846
-12.84,3.84,-12.817
-12.84,4.16,-12.808
-12.84,4.48,-12.775
-12.84,4.8,-12.714
-12.84,5.12,-12.649
-12.84,5.44,-12.532
-12.84,5.76,-12.4
-12.84,6.08,-12.235
-12.84,6.4,-12.053
-12.84,6.72,-11.872
-12.84,7.04,-11.677
-12.84,7.36,-11.484
-12.84,7.68,-11.287
-12.84,8,-11.09
-12.84,8.32,-10.893
-12.84,8.64,-10.697
-12.84,8.96,-10.5
-12.84,9.28,-10.303
-12.84,9.6,-10.107
-12.84,9.92,-9.911
-12.84,10.24,-9.715
-12.84,10.56,-9.521
-12.84,10.88,-9.327
-12.84,11.2,-9.134
-12.84,11.52,-8.942
-12.84,11.84,-8.751
-12.84,12.16,-8.562
-12.84,12.48,-8.373
-12.84,12.8,-8.186
-12.84,13.12,-8
-12.84,13.44,-7.815
-12.84,13.76,-7.631
-12.84,14.08,-7.449
-12.84,14.4,-7.267
-12.84,14.72,-7.085
-12.84,15.04,-6.903
-12.84,15.36,-6.719
-12.84,15.68,-6.532
-12.84,16,-6.338
-12.52,-16,-6.184
-12.52,-15.68,-6.377
-12.52,-15.36,-6.564
-12.52,-15.04,-6.749
-12.52,-14.72,-6.933
-12.52,-14.4,-7.117
-12.52,-14.08,-7.301
-12.52,-13.76,-7.487
-12.52,-13.44,-7.673
-12.52,-13.12,-7.861
-12.52,-12.8,-8.051
-12.52,-12.48,-8.242
-12.52,-12.16,-8.434
-12.52,-11.84,-8.628
-12.52,-11.52,-8.823
-12.52,-11.2,-9.019
-12.52,-10.88,-9.216
-12.52,-10.56,-9.414
-12.52,-10.24,-9.613
-12.52,-9.92,-9.813
-12.52,-9.6,-10.014
-12.52,-9.28,-10.215
-12.52,-8.96,-10.416
-12.52,-8.64,-10.618
-12.52,-8.32,-10.819
-12.52,-8,-11.02
-12.52,-7.68,-11.22
-12.52,-7.36,-11.418
-12.52,-7.04,-11.614
-12.52,-6.72,-11.805
-12.52,-6.4,-11.987
-12.52,-6.08,-12.16
-12.52,-5.76,-12.32
-12.52,-5.44,-12.452
-12.52,-5.12,-12.571
-12.52,-4.8,-12.643
-12.52,-4.48,-12.723
-12.52,-4.16,-12.766
-12.52,-3.84,-12.795
-12.52,-3.52,-12.822
-12.52,-3.2,-12.85
-12.52,-2.88,-12.821
-12.52,-2.56,-12.858
-12.52,-2.24,-12.858
-12.52,-1.92,-12.849
-12.52,-1.6,-12.824
-12.52,-1.28,-12.846
-12.52,-0.96,-12.877
-12.52,-0.64,-12.862
-12.52,-0.32,-12.868
-12.52,0,-12.857
-12.52,0.32,-12.892
-12.52,0.64,-12.862
-12.52,0.96,-12.877
-12.52,1.28,-12.846
-12.52,1.6,-12.845
-12.52,1.92,-12.833
-12.52,2.24,-12.836
-12.52,2.56,-12.858
-12.52,2.88,-12.821
-12.52,3.2,-12.856
-12.52,3.52,-12.807
-12.52,3.84,-12.793
-12.52,4.16,-12.742
-12.52,4.48,-12.733
-12.52,4.8,-12.665
-12.52,5.12,-12.579
-12.52,5.44,-12.448
-12.52,5.76,-12.316
-12.52,6.08,-12.163
-12.52,6.4,-11.987
-12.52,6.72,-11.804
-12.52,7.04,-11.614
-12.52,7.36,-11.418
-12.52,7.68,-11.221
-12.52,8,-11.02
-12.52,8.32,-10.819
-12.52,8.64,-10.618
-12.52,8.96,-10.416
-12.52,9.28,-10.215
-12.52,9.6,-10.014
-12.52,9.92,-9.813
-12.52,10.24,-9.613
-12.52,10.56,-9.414
-12.52,10.88,-9.216
-12.52,11.2,-9.019
-12.52,11.52,-8.823
-12.52,11.84,-8.628
-12.52,12.16,-8.434
-12.52,12.48,-8.242
-12.52,12.8,-8.051
-12.52,13.12,-7.861
-12.52,13.44,-7.673
-12.52,13.76,-7.487
-12.52,14.08,-7.301
-12.52,14.4,-7.117
-12.52,14.72,-6.933
-12.52,15.04,-6.749
-12.52,15.36,-6.564
-12.52,15.68,-6.377
-12.52,16,-6.184
-12.2,-16,-6.04
-12.2,-15.68,-6.227
-12.2,-15.36,-6.412
-12.2,-15.04,-6.597
-12.2,-14.72,-6.781
-12.2,-14.4,-6.966
-12.2,-14.08,-7.153
-12.2,-13.76,-7.341
-12.2,-13.44,-7.53
-12.2,-13.12,-7.722
-12.2,-12.8,-7.915
-12.2,-12.48,-8.109
-12.2,-12.16,-8.305
-12.2,-11.84,-8.503
-12.2,-11.52,-8.702
-12.2,-11.2,-8.902
-12.2,-10.88,-9.104
-12.2,-10.56,-9.307
-12.2,-10.24,-9.511
-12.2,-9.92,-9.715
-12.2,-9.6,-9.92
-12.2,-9.28,-10.126
-12.2,-8.96,-10.332
-12.2,-8.64,-10.539
-12.2,-8.32,-10.745
-12.2,-8,-10.95
-12.2,-7.68,-11.154
-12.2,-7.36,-11.356
-12.2,-7.04,-11.554
-12.2,-6.72,-11.748
-12.2,-6.4,-11.93
-12.2,-6.08,-12.102
-12.2,-5.76,-12.27
-12.2,-5.44,-12.409
-12.2,-5.12,-12.518
-12.2,-4.8,-12.622
-12.2,-4.48,-12.686
-12.2,-4.16,-12.728
-12.2,-3.84,-12.767
-12.2,-3.52,-12.802
-12.2,-3.2,-12.828
-12.2,-2.88,-12.845
-12.2,-2.56,-12.862
-12.2,-2.24,-12.9
-12.2,-1.92,-12.844
-12.2,-1.6,-12.861
-12.2,-1.28,-12.827
-12.2,-0.96,-12.85
-12.2,-0.64,-12.843
-12.2,-0.32,-12.843
-12.2,0,-12.849
-12.2,0.32,-12.864
-12.2,0.64,-12.844
-12.2,0.96,-12.845
-12.2,1.28,-12.854
-12.2,1.6,-12.855
-12.2,1.92,-12.849
-12.2,2.24,-12.894
-12.2,2.56,-12.856
-12.2,2.88,-12.845
-12.2,3.2,-12.807
-12.2,3.52,-12.817
-12.2,3.84,-12.769
-12.2,4.16,-12.747
-12.2,4.48,-12.672
-12.2,4.8,-12.621
-12.2,5.12,-12.521
-12.2,5.44,-12.41
-12.2,5.76,-12.27
-12.2,6.08,-12.103
-12.2,6.4,-11.932
-12.2,6.72,-11.748
-12.2,7.04,-11.554
-12.2,7.36,-11.356
-12.2,7.68,-11.154
-12.2,8,-10.95
-12.2,8.32,-10.745
-12.2,8.64,-10.539
-12.2,8.96,-10.332
-12.2,9.28,-10.126
-12.2,9.6,-9.92
-12.2,9.92,-9.715
-12.2,10.24,-9.511
-12.2,10.56,-9.307
-12.2,10.88,-9.104
-12.2,11.2,-8.902
-12.2,11.52,-8.702
-12.2,11.84,-8.503
-12.2,12.16,-8.305
-12.2,12.48,-8.109
-12.2,12.8,-7.915
-12.2,13.12,-7.722
-12.2,13.44,-7.53
-12.2,13.76,-7.341
-12.2,14.08,-7.153
-12.2,14.4,-6.966
-12.2,14.72,-6.781
-12.2,15.04,-6.597
-12.2,15.36,-6.412
-12.2,15.68,-6.227
-12.2,16,-6.04
-11.88,-16,-5.9
-11.88,-15.68,-6.08
-11.88,-15.36,-6.261
-11.88,-15.04,-6.444
-11.88,-14.72,-6.628
-11.88,-14.4,-6.814
-11.88,-14.08,-7.003
-11.88,-13.76,-7.193
-11.88,-13.44,-7.386
-11.88,-13.12,-7.58
-11.88,-12.8,-7.777
-11.88,-12.48,-7.975
-11.88,-12.16,-8.175
-11.88,-11.84,-8.377
-11.88,-11.52,-8.58
-11.88,-11.2,-8.785
-11.88,-10.88,-8.991
-11.88,-10.56,-9.198
-11.88,-10.24,-9.407
-11.88,-9.92,-9.616
-11.88,-9.6,-9.827
-11.88,-9.28,-10.037
-11.88,-8.96,-10.249
-11.88,-8.64,-10.46
-11.88,-8.32,-10.671
-11.88,-8,-10.882
-11.88,-7.68,-11.091
-11.88,-7.36,-11.297
-11.88,-7.04,-11.499
-11.88,-6.72,-11.697
-11.88,-6.4,-11.885
-11.88,-6.08,-12.063
-11.88,-5.76,-12.219
-11.88,-5.44,-12.375
-11.88,-5.12,-12.495
-11.88,-4.8,-12.587
-11.88,-4.48,-12.684
-11.88,-4.16,-12.729
-11.88,-3.84,-12.771
-11.88,-3.52,-12.8
-11.88,-3.2,-12.821
-11.88,-2.88,-12.835
-11.88,-2.56,-12.81
-11.88,-2.24,-12.877
-11.88,-1.92,-12.84
-11.88,-1.6,-12.853
-11.88,-1.28,-12.864
-11.88,-0.96,-12.856
-11.88,-0.64,-12.872
-11.88,-0.32,-12.855
-11.88,0,-12.867
-11.88,0.32,-12.878
-11.88,0.64,-12.844
-11.88,0.96,-12.856
-11.88,1.28,-12.887
-11.88,1.6,-12.853
-11.88,1.92,-12.84
-11.88,2.24,-12.855
-11.88,2.56,-12.81
-11.88,2.88,-12.828
-11.88,3.2,-12.816
-11.88,3.52,-12.8
-11.88,3.84,-12.771
-11.88,4.16,-12.729
-11.88,4.48,-12.668
-11.88,4.8,-12.599
-11.88,5.12,-12.488
-11.88,5.44,-12.37
-11.88,5.76,-12.226
-11.88,6.08,-12.064
-11.88,6.4,-11.885
-11.88,6.72,-11.697
-11.88,7.04,-11.499
-11.88,7.36,-11.297
-11.88,7.68,-11.091
-11.88,8,-10.882
-11.88,8.32,-10.671
-11.88,8.64,-10.46
-11.88,8.96,-10.249
-11.88,9.28,-10.037
-11.88,9.6,-9.827
-11.88,9.92,-9.616
-11.88,10.24,-9.407
-11.88,10.56,-9.198
-11.88,10.88,-8.991
-11.88,11.2,-8.785
-11.88,11.52,-8.58
-11.88,11.84,-8.377
-11.88,12.16,-8.175
-11.88,12.48,-7.975
-11.88,12.8,-7.777
-11.88,13.12,-7.58
-11.88,13.44,-7.386
-11.88,13.76,-7.193
-11.88,14.08,-7.003
-11.88,14.4,-6.814
-11.88,14.72,-6.628
-11.88,15.04,-6.444
-11.88,15.36,-6.261
-11.88,15.68,-6.08
-11.88,16,-5.9
-11.56,-16,-5.76
-11.56,-15.68,-5.932
-11.56,-15.36,-6.108
-11.56,-15.04,-6.289
-11.56,-14.72,-6.473
-11.56,-14.4,-6.66
-11.56,-14.08,-6.85
-11.56,-13.76,-7.043
-11.56,-13.44,-7.239
-11.56,-13.12,-7.437
-11.56,-12.8,-7.637
-11.56,-12.48,-7.839
-11.56,-12.16,-8.043
-11.56,-11.84,-8.249
-11.56,-11.52,-8.457
-11.56,-11.2,-8.666
-11.56,-10.88,-8.877
-11.56,-10.56,-9.089
-11.56,-10.24,-9.302
-11.56,-9.92,-9.517
-11.56,-9.6,-9.732
-11.56,-9.28,-9.948
-11.56,-8.96,-10.165
-11.56,-8.64,-10.382
-11.56,-8.32,-10.598
-11.56,-8,-10.814
-11.56,-7.68,-11.029
-11.56,-7.36,-11.242
-11.56,-7.04,-11.451
-11.56,-6.72,-11.656
-11.56,-6.4,-11.854
-11.56,-6.08,-12.038
-11.56,-5.76,-12.21
-11.56,-5.44,-12.363
-11.56,-5.12,-12.489
-11.56,-4.8,-12.603
-11.56,-4.48,-12.666
-11.56,-4.16,-12.717
-11.56,-3.84,-12.791
-11.56,-3.52,-12.795
-11.56,-3.2,-12.839
-11.56,-2.88,-12.839
-11.56,-2.56,-12.86
-11.56,-2.24,-12.842
-11.56,-1.92,-12.853
-11.56,-1.6,-12.836
-11.56,-1.28,-12.87
-11.56,-0.96,-12.823
-11.56,-0.64,-12.864
-11.56,-0.32,-12.859
-11.56,0,-12.866
-11.56,0.32,-12.854
-11.56,0.64,-12.866
-11.56,0.96,-12.818
-11.56,1.28,-12.87
-11.56,1.6,-12.836
-11.56,1.92,-12.853
-11.56,2.24,-12.821
-11.56,2.56,-12.838
-11.56,2.88,-12.838
-11.56,3.2,-12.839
-11.56,3.52,-12.796
-11.56,3.84,-12.769
-11.56,4.16,-12.721
-11.56,4.48,-12.679
-11.56,4.8,-12.607
-11.56,5.12,-12.497
-11.56,5.44,-12.355
-11.56,5.76,-12.21
-11.56,6.08,-12.039
-11.56,6.4,-11.851
-11.56,6.72,-11.656
-11.56,7.04,-11.45
-11.56,7.36,-11.242
-11.56,7.68,-11.029
-11.56,8,-10.814
-11.56,8.32,-10.598
-11.56,8.64,-10.382
-11.56,8.96,-10.165
-11.56,9.28,-9.948
-11.56,9.6,-9.732
-11.56,9.92,-9.517
-11.56,10.24,-9.302
-11.56,10.56,-9.089
-11.56,10.88,-8.877
-11.56,11.2,-8.666
-11.56,11.52,-8.457
-11.56,11.84,-8.249
-11.56,12.16,-8.043
-11.56,12.48,-7.839
-11.56,12.8,-7.637
-11.56,13.12,-7.437
-11.56,13.44,-7.239
-11.56,13.76,-7.043
-11.56,14.08,-6.85
-11.56,14.4,-6.66
-11.56,14.72,-6.473
-11.56,15.04,-6.289
-11.56,15.36,-6.108
-11.56,15.68,-5.932
-11.56,16,-5.76
-11.24,-16,-5.614
-11.24,-15.68,-5.779
-11.24,-15.36,-5.952
-11.24,-15.04,-6.13
-11.24,-14.72,-6.315
-11.24,-14.4,-6.503
-11.24,-14.08,-6.696
-11.24,-13.76,-6.891
-11.24,-13.44,-7.09
-11.24,-13.12,-7.291
-11.24,-12.8,-7.495
-11.24,-12.48,-7.701
-11.24,-12.16,-7.909
-11.24,-11.84,-8.119
-11.24,-11.52,-8.332
-11.24,-11.2,-8.545
-11.24,-10.88,-8.761
-11.24,-10.56,-8.978
-11.24,-10.24,-9.196
-11.24,-9.92,-9.416
-11.24,-9.6,-9.637
-11.24,-9.28,-9.858
-11.24,-8.96,-10.081
-11.24,-8.64,-10.303
-11.24,-8.32,-10.526
-11.24,-8,-10.748
-11.24,-7.68,-10.97
-11.24,-7.36,-11.189
-11.24,-7.04,-11.407
-11.24,-6.72,-11.619
-11.24,-6.4,-11.825
-11.24,-6.08,-12.027
-11.24,-5.76,-12.208
-11.24,-5.44,-12.372
-11.24,-5.12,-12.513
-11.24,-4.8,-12.622
-11.24,-4.48,-12.698
-11.24,-4.16,-12.75
-11.24,-3.84,-12.792
-11.24,-3.52,-12.802
-11.24,-3.2,-12.8
-11.24,-2.88,-12.824
-11.24,-2.56,-12.819
-11.24,-2.24,-12.83
-11.24,-1.92,-12.828
-11.24,-1.6,-12.835
-11.24,-1.28,-12.826
-11.24,-0.96,-12.811
-11.24,-0.64,-12.882
-11.24,-0.32,-12.839
-11.24,0,-12.838
-11.24,0.32,-12.861
-11.24,0.64,-12.854
-11.24,0.96,-12.837
-11.24,1.28,-12.827
-11.24,1.6,-12.835
-11.24,1.92,-12.828
-11.24,2.24,-12.853
-11.24,2.56,-12.845
-11.24,2.88,-12.824
-11.24,3.2,-12.806
-11.24,3.52,-12.803
-11.24,3.84,-12.769
-11.24,4.16,-12.752
-11.24,4.48,-12.695
-11.24,4.8,-12.632
-11.24,5.12,-12.507
-11.24,5.44,-12.369
-11.24,5.76,-12.208
-11.24,6.08,-12.027
-11.24,6.4,-11.825
-11.24,6.72,-11.62
-11.24,7.04,-11.406
-11.24,7.36,-11.19
-11.24,7.68,-10.97
-11.24,8,-10.748
-11.24,8.32,-10.526
-11.24,8.64,-10.303
-11.24,8.96,-10.081
-11.24,9.28,-9.858
-11.24,9.6,-9.637
-11.24,9.92,-9.416
-11.24,10.24,-9.196
-11.24,10.56,-8.978
-11.24,10.88,-8.761
-11.24,11.2,-8.545
-11.24,11.52,-8.332
-11.24,11.84,-8.119
-11.24,12.16,-7.909
-11.24,12.48,-7.701
-11.24,12.8,-7.495
-11.24,13.12,-7.291
-11.24,13.44,-7.09
-11.24,13.76,-6.891
-11.24,14.08,-6.696
-11.24,14.4,-6.503
-11.24,14.72,-6.315
-11.24,15.04,-6.13
-11.24,15.36,-5.952
-11.24,15.68,-5.779
-11.24,16,-5.614
-10.92,-16,-5.459
-10.92,-15.68,-5.619
-10.92,-15.36,-5.789
-10.92,-15.04,-5.967
-10.92,-14.72,-6.152
-10.92,-14.4,-6.342
-10.92,-14.08,-6.537
-10.92,-13.76,-6.736
-10.92,-13.44,-6.938
-10.92,-13.12,-7.143
-10.92,-12.8,-7.351
-10.92,-12.48,-7.561
-10.92,-12.16,-7.774
-10.92,-11.84,-7.988
-10.92,-11.52,-8.205
-10.92,-11.2,-8.423
-10.92,-10.88,-8.644
-10.92,-10.56,-8.866
-10.92,-10.24,-9.089
-10.92,-9.92,-9.314
-10.92,-9.6,-9.541
-10.92,-9.28,-9.768
-10.92,-8.96,-9.996
-10.92,-8.64,-10.225
-10.92,-8.32,-10.454
-10.92,-8,-10.683
-10.92,-7.68,-10.912
-10.92,-7.36,-11.139
-10.92,-7.04,-11.366
-10.92,-6.72,-11.591
-10.92,-6.4,-11.812
-10.92,-6.08,-12.026
-10.92,-5.76,-12.225
-10.92,-5.44,-12.423
-10.92,-5.12,-12.56
-10.92,-4.8,-12.681
-10.92,-4.48,-12.758
-10.92,-4.16,-12.794
-10.92,-3.84,-12.804
-10.92,-3.52,-12.814
-10.92,-3.2,-12.815
-10.92,-2.88,-12.857
-10.92,-2.56,-12.829
-10.92,-2.24,-12.861
-10.92,-1.92,-12.853
-10.92,-1.6,-12.84
-10.92,-1.28,-12.862
-10.92,-0.96,-12.865
-10.92,-0.64,-12.829
-10.92,-0.32,-12.846
-10.92,0,-12.853
-10.92,0.32,-12.846
-10.92,0.64,-12.829
-10.92,0.96,-12.847
-10.92,1.28,-12.84
-10.92,1.6,-12.866
-10.92,1.92,-12.853
-10.92,2.24,-12.856
-10.92,2.56,-12.829
-10.92,2.88,-12.829
-10.92,3.2,-12.809
-10.92,3.52,-12.82
-10.92,3.84,-12.782
-10.92,4.16,-12.795
-10.92,4.48,-12.755
-10.92,4.8,-12.681
-10.92,5.12,-12.56
-10.92,5.44,-12.417
-10.92,5.76,-12.227
-10.92,6.08,-12.025
-10.92,6.4,-11.812
-10.92,6.72,-11.59
-10.92,7.04,-11.366
-10.92,7.36,-11.139
-10.92,7.68,-10.912
-10.92,8,-10.683
-10.92,8.32,-10.454
-10.92,8.64,-10.225
-10.92,8.96,-9.996
-10.92,9.28,-9.768
-10.92,9.6,-9.541
-10.92,9.92,-9.314
-10.92,10.24,-9.089
-10.92,10.56,-8.866
-10.92,10.88,-8.644
-10.92,11.2,-8.423
-10.92,11.52,-8.205
-10.92,11.84,-7.988
-10.92,12.16,-7.774
-10.92,12.48,-7.561
-10.92,12.8,-7.351
-10.92,13.12,-7.143
-10.92,13.44,-6.938
-10.92,13.76,-6.736
-10.92,14.08,-6.537
-10.92,14.4,-6.342
-10.92,14.72,-6.152
-10.92,15.04,-5.967
-10.92,15.36,-5.789
-10.92,15.68,-5.619
-10.92,16,-5.459
-10.6,-16,-5.292
-10.6,-15.68,-5.448
-10.6,-15.36,-5.617
-10.6,-15.04,-5.797
-10.6,-14.72,-5.984
-10.6,-14.4,-6.177
-10.6,-14.08,-6.375
-10.6,-13.76,-6.578
-10.6,-13.44,-6.784
-10.6,-13.12,-6.993
-10.6,-12.8,-7.204
-10.6,-12.48,-7.419
-10.6,-12.16,-7.636
-10.6,-11.84,-7.855
-10.6,-11.52,-8.076
-10.6,-11.2,-8.299
-10.6,-10.88,-8.525
-10.6,-10.56,-8.752
-10.6,-10.24,-8.981
-10.6,-9.92,-9.211
-10.6,-9.6,-9.443
-10.6,-9.28,-9.677
-10.6,-8.96,-9.911
-10.6,-8.64,-10.146
-10.6,-8.32,-10.382
-10.6,-8,-10.619
-10.6,-7.68,-10.855
-10.6,-7.36,-11.092
-10.6,-7.04,-11.329
-10.6,-6.72,-11.566
-10.6,-6.4,-11.8
-10.6,-6.08,-12.038
-10.6,-5.76,-12.264
-10.6,-5.44,-12.483
-10.6,-5.12,-12.667
-10.6,-4.8,-12.779
-10.6,-4.48,-12.817
-10.6,-4.16,-12.83
-10.6,-3.84,-12.848
-10.6,-3.52,-12.853
-10.6,-3.2,-12.821
-10.6,-2.88,-12.831
-10.6,-2.56,-12.84
-10.6,-2.24,-12.829
-10.6,-1.92,-12.83
-10.6,-1.6,-12.835
-10.6,-1.28,-12.849
-10.6,-0.96,-12.839
-10.6,-0.64,-12.847
-10.6,-0.32,-12.869
-10.6,0,-12.856
-10.6,0.32,-12.858
-10.6,0.64,-12.847
-10.6,0.96,-12.876
-10.6,1.28,-12.848
-10.6,1.6,-12.835
-10.6,1.92,-12.829
-10.6,2.24,-12.83
-10.6,2.56,-12.84
-10.6,2.88,-12.811
-10.6,3.2,-12.822
-10.6,3.52,-12.856
-10.6,3.84,-12.843
-10.6,4.16,-12.828
-10.6,4.48,-12.838
-10.6,4.8,-12.783
-10.6,5.12,-12.67
-10.6,5.44,-12.482
-10.6,5.76,-12.264
-10.6,6.08,-12.038
-10.6,6.4,-11.801
-10.6,6.72,-11.565
-10.6,7.04,-11.328
-10.6,7.36,-11.092
-10.6,7.68,-10.855
-10.6,8,-10.619
-10.6,8.32,-10.382
-10.6,8.64,-10.146
-10.6,8.96,-9.911
-10.6,9.28,-9.677
-10.6,9.6,-9.443
-10.6,9.92,-9.211
-10.6,10.24,-8.981
-10.6,10.56,-8.752
-10.6,10.88,-8.525
-10.6,11.2,-8.299
-10.6,11.52,-8.076
-10.6,11.84,-7.855
-10.6,12.16,-7.636
-10.6,12.48,-7.419
-10.6,12.8,-7.204
-10.6,13.12,-6.993
-10.6,13.44,-6.784
-10.6,13.76,-6.578
-10.6,14.08,-6.375
-10.6,14.4,-6.177
-10.6,14.72,-5.984
-10.6,15.04,-5.797
-10.6,15.36,-5.617
-10.6,15.68,-5.448
-10.6,16,-5.292
-10.28,-16,-5.11
-10.28,-15.68,-5.265
-10.28,-15.36,-5.436
-10.28,-15.04,-5.618
-10.28,-14.72,-5.809
-10.28,-14.4,-6.007
-10.28,-14.08,-6.209
-10.28,-13.76,-6.416
-10.28,-13.44,-6.626
-10.28,-13.12,-6.839
-10.28,-12.8,-7.055
-10.28,-12.48,-7.274
-10.28,-12.16,-7.495
-10.28,-11.84,-7.719
-10.28,-11.52,-7.945
-10.28,-11.2,-8.173
-10.28,-10.88,-8.404
-10.28,-10.56,-8.636
-10.28,-10.24,-8.871
-10.28,-9.92,-9.107
-10.28,-9.6,-9.345
-10.28,-9.28,-9.584
-10.28,-8.96,-9.825
-10.28,-8.64,-10.067
-10.28,-8.32,-10.31
-10.28,-8,-10.554
-10.28,-7.68,-10.798
-10.28,-7.36,-11.044
-10.28,-7.04,-11.292
-10.28,-6.72,-11.54
-10.28,-6.4,-11.792
-10.28,-6.08,-12.051
-10.28,-5.76,-12.318
-10.28,-5.44,-12.595
-10.28,-5.12,-12.857
-10.28,-4.8,-12.939
-10.28,-4.48,-12.92
-10.28,-4.16,-12.879
-10.28,-3.84,-12.876
-10.28,-3.52,-12.864
-10.28,-3.2,-12.827
-10.28,-2.88,-12.836
-10.28,-2.56,-12.839
-10.28,-2.24,-12.855
-10.28,-1.92,-12.845
-10.28,-1.6,-12.845
-10.28,-1.28,-12.856
-10.28,-0.96,-12.871
-10.28,-0.64,-12.815
-10.28,-0.32,-12.812
-10.28,0,-12.845
-10.28,0.32,-12.807
-10.28,0.64,-12.82
-10.28,0.96,-12.871
-10.28,1.28,-12.856
-10.28,1.6,-12.845
-10.28,1.92,-12.851
-10.28,2.24,-12.85
-10.28,2.56,-12.818
-10.28,2.88,-12.836
-10.28,3.2,-12.832
-10.28,3.52,-12.859
-10.28,3.84,-12.854
-10.28,4.16,-12.882
-10.28,4.48,-12.917
-10.28,4.8,-12.943
-10.28,5.12,-12.853
-10.28,5.44,-12.592
-10.28,5.76,-12.317
-10.28,6.08,-12.05
-10.28,6.4,-11.792
-10.28,6.72,-11.539
-10.28,7.04,-11.292
-10.28,7.36,-11.044
-10.28,7.68,-10.798
-10.28,8,-10.554
-10.28,8.32,-10.31
-10.28,8.64,-10.067
-10.28,8.96,-9.825
-10.28,9.28,-9.584
-10.28,9.6,-9.345
-10.28,9.92,-9.107
-10.28,10.24,-8.871
-10.28,10.56,-8.636
-10.28,10.88,-8.404
-10.28,11.2,-8.173
-10.28,11.52,-7.945
-10.28,11.84,-7.719
-10.28,12.16,-7.495
-10.28,12.48,-7.274
-10.28,12.8,-7.055
-10.28,13.12,-6.839
-10.28,13.44,-6.626
-10.28,13.76,-6.416
-10.28,14.08,-6.209
-10.28,14.4,-6.007
-10.28,14.72,-5.809
-10.28,15.04,-5.618
-10.28,15.36,-5.436
-10.28,15.68,-5.265
-10.28,16,-5.11
-9.96,-16,-4.909
-9.96,-15.68,-5.068
-9.96,-15.36,-5.243
-9.96,-15.04,-5.432
-9.96,-14.72,-5.629
-9.96,-14.4,-5.832
-9.96,-14.08,-6.04
-9.96,-13.76,-6.251
-9.96,-13.44,-6.466
-9.96,-13.12,-6.683
-9.96,-12.8,-6.904
-9.96,-12.48,-7.127
-9.96,-12.16,-7.353
-9.96,-11.84,-7.581
-9.96,-11.52,-7.812
-9.96,-11.2,-8.045
-9.96,-10.88,-8.281
-9.96,-10.56,-8.519
-9.96,-10.24,-8.759
-9.96,-9.92,-9.001
-9.96,-9.6,-9.245
-9.96,-9.28,-9.491
-9.96,-8.96,-9.738
-9.96,-8.64,-9.987
-9.96,-8.32,-10.237
-9.96,-8,-10.488
-9.96,-7.68,-10.741
-9.96,-7.36,-10.995
-9.96,-7.04,-11.25
-9.96,-6.72,-11.508
-9.96,-6.4,-11.778
-9.96,-6.08,-12.057
-9.96,-5.76,-12.358
-9.96,-5.44,-12.718
-9.96,-5.12,-13.244
-9.96,-4.8,-13.233
-9.96,-4.48,-13.075
-9.96,-4.16,-12.914
-9.96,-3.84,-12.902
-9.96,-3.52,-12.895
-9.96,-3.2,-12.87
-9.96,-2.88,-12.853
-9.96,-2.56,-12.843
-9.96,-2.24,-12.843
-9.96,-1.92,-12.84
-9.96,-1.6,-12.839
-9.96,-1.28,-12.811
-9.96,-0.96,-12.836
-9.96,-0.64,-12.827
-9.96,-0.32,-12.817
-9.96,0,-12.852
-9.96,0.32,-12.817
-9.96,0.64,-12.86
-9.96,0.96,-12.836
-9.96,1.28,-12.831
-9.96,1.6,-12.839
-9.96,1.92,-12.845
-9.96,2.24,-12.848
-9.96,2.56,-12.844
-9.96,2.88,-12.852
-9.96,3.2,-12.869
-9.96,3.52,-12.865
-9.96,3.84,-12.897
-9.96,4.16,-12.922
-9.96,4.48,-13.095
-9.96,4.8,-13.233
-9.96,5.12,-13.249
-9.96,5.44,-12.717
-9.96,5.76,-12.357
-9.96,6.08,-12.06
-9.96,6.4,-11.776
-9.96,6.72,-11.509
-9.96,7.04,-11.25
-9.96,7.36,-10.995
-9.96,7.68,-10.741
-9.96,8,-10.488
-9.96,8.32,-10.237
-9.96,8.64,-9.987
-9.96,8.96,-9.738
-9.96,9.28,-9.491
-9.96,9.6,-9.245
-9.96,9.92,-9.001
-9.96,10.24,-8.759
-9.96,10.56,-8.519
-9.96,10.88,-8.281
-9.96,11.2,-8.045
-9.96,11.52,-7.812
-9.96,11.84,-7.581
-9.96,12.16,-7.353
-9.96,12.48,-7.127
-9.96,12.8,-6.904
-9.96,13.12,-6.683
-9.96,13.44,-6.466
-9.96,13.76,-6.251
-9.96,14.08,-6.04
-9.96,14.4,-5.832
-9.96,14.72,-5.629
-9.96,15.04,-5.432
-9.96,15.36,-5.243
-9.96,15.68,-5.068
-9.96,16,-4.909
-9.64,-16,-4.686
-9.64,-15.68,-4.852
-9.64,-15.36,-5.038
-9.64,-15.04,-5.236
-9.64,-14.72,-5.442
-9.64,-14.4,-5.652
-9.64,-14.08,-5.866
-9.64,-13.76,-6.083
-9.64,-13.44,-6.302
-9.64,-13.12,-6.524
-9.64,-12.8,-6.749
-9.64,-12.48,-6.977
-9.64,-12.16,-7.207
-9.64,-11.84,-7.44
-9.64,-11.52,-7.676
-9.64,-11.2,-7.915
-9.64,-10.88,-8.156
-9.64,-10.56,-8.399
-9.64,-10.24,-8.645
-9.64,-9.92,-8.893
-9.64,-9.6,-9.143
-9.64,-9.28,-9.396
-9.64,-8.96,-9.65
-9.64,-8.64,-9.905
-9.64,-8.32,-10.163
-9.64,-8,-10.421
-9.64,-7.68,-10.682
-9.64,-7.36,-10.943
-9.64,-7.04,-11.208
-9.64,-6.72,-11.475
-9.64,-6.4,-11.749
-9.64,-6.08,-12.036
-9.64,-5.76,-12.352
-9.64,-5.44,-12.699
-9.64,-5.12,-13.26
-9.64,-4.8,-13.358
-9.64,-4.48,-13.059
-9.64,-4.16,-12.947
-9.64,-3.84,-12.897
-9.64,-3.52,-12.869
-9.64,-3.2,-12.857
-9.64,-2.88,-12.844
-9.64,-2.56,-12.899
-9.64,-2.24,-12.867
-9.64,-1.92,-12.83
-9.64,-1.6,-12.821
-9.64,-1.28,-12.818
-9.64,-0.96,-12.834
-9.64,-0.64,-12.807
-9.64,-0.32,-12.846
-9.64,0,-12.832
-9.64,0.32,-12.841
-9.64,0.64,-12.807
-9.64,0.96,-12.839
-9.64,1.28,-12.819
-9.64,1.6,-12.821
-9.64,1.92,-12.83
-9.64,2.24,-12.824
-9.64,2.56,-12.893
-9.64,2.88,-12.843
-9.64,3.2,-12.863
-9.64,3.52,-12.846
-9.64,3.84,-12.889
-9.64,4.16,-12.94
-9.64,4.48,-13.048
-9.64,4.8,-13.356
-9.64,5.12,-13.248
-9.64,5.44,-12.715
-9.64,5.76,-12.344
-9.64,6.08,-12.036
-9.64,6.4,-11.748
-9.64,6.72,-11.476
-9.64,7.04,-11.207
-9.64,7.36,-10.943
-9.64,7.68,-10.682
-9.64,8,-10.421
-9.64,8.32,-10.163
-9.64,8.64,-9.905
-9.64,8.96,-9.65
-9.64,9.28,-9.396
-9.64,9.6,-9.143
-9.64,9.92,-8.893
-9.64,10.24,-8.645
-9.64,10.56,-8.399
-9.64,10.88,-8.156
-9.64,11.2,-7.915
-9.64,11.52,-7.676
-9.64,11.84,-7.44
-9.64,12.16,-7.207
-9.64,12.48,-6.977
-9.64,12.8,-6.749
-9.64,13.12,-6.524
-9.64,13.44,-6.302
-9.64,13.76,-6.083
-9.64,14.08,-5.866
-9.64,14.4,-5.652
-9.64,14.72,-5.442
-9.64,15.04,-5.236
-9.64,15.36,-5.038
-9.64,15.68,-4.852
-9.64,16,-4.686
-9.32,-16,-4.434
-9.32,-15.68,-4.617
-9.32,-15.36,-4.821
-9.32,-15.04,-5.034
-9.32,-14.72,-5.251
-9.32,-14.4,-5.469
-9.32,-14.08,-5.689
-9.32,-13.76,-5.912
-9.32,-13.44,-6.136
-9.32,-13.12,-6.363
-9.32,-12.8,-6.592
-9.32,-12.48,-6.824
-9.32,-12.16,-7.059
-9.32,-11.84,-7.297
-9.32,-11.52,-7.538
-9.32,-11.2,-7.782
-9.32,-10.88,-8.028
-9.32,-10.56,-8.277
-9.32,-10.24,-8.529
-9.32,-9.92,-8.783
-9.32,-9.6,-9.04
-9.32,-9.28,-9.298
-9.32,-8.96,-9.559
-9.32,-8.64,-9.822
-9.32,-8.32,-10.087
-9.32,-8,-10.353
-9.32,-7.68,-10.621
-9.32,-7.36,-10.89
-9.32,-7.04,-11.161
-9.32,-6.72,-11.434
-9.32,-6.4,-11.711
-9.32,-6.08,-11.993
-9.32,-5.76,-12.283
-9.32,-5.44,-12.606
-9.32,-5.12,-12.866
-9.32,-4.8,-12.965
-9.32,-4.48,-12.939
-9.32,-4.16,-12.917
-9.32,-3.84,-12.932
-9.32,-3.52,-12.856
-9.32,-3.2,-12.851
-9.32,-2.88,-12.864
-9.32,-2.56,-12.821
-9.32,-2.24,-12.862
-9.32,-1.92,-12.854
-9.32,-1.6,-12.858
-9.32,-1.28,-12.831
-9.32,-0.96,-12.843
-9.32,-0.64,-12.863
-9.32,-0.32,-12.842
-9.32,0,-12.85
-9.32,0.32,-12.842
-9.32,0.64,-12.858
-9.32,0.96,-12.837
-9.32,1.28,-12.83
-9.32,1.6,-12.862
-9.32,1.92,-12.854
-9.32,2.24,-12.869
-9.32,2.56,-12.82
-9.32,2.88,-12.864
-9.32,3.2,-12.852
-9.32,3.52,-12.861
-9.32,3.84,-12.924
-9.32,4.16,-12.922
-9.32,4.48,-12.945
-9.32,4.8,-12.983
-9.32,5.12,-12.859
-9.32,5.44,-12.605
-9.32,5.76,-12.281
-9.32,6.08,-11.992
-9.32,6.4,-11.711
-9.32,6.72,-11.434
-9.32,7.04,-11.161
-9.32,7.36,-10.89
-9.32,7.68,-10.621
-9.32,8,-10.353
-9.32,8.32,-10.087
-9.32,8.64,-9.822
-9.32,8.96,-9.559
-9.32,9.28,-9.298
-9.32,9.6,-9.04
-9.32,9.92,-8.783
-9.32,10.24,-8.529
-9.32,10.56,-8.277
-9.32,10.88,-8.028
-9.32,11.2,-7.782
-9.32,11.52,-7.538
-9.32,11.84,-7.297
-9.32,12.16,-7.059
-9.32,12.48,-6.824
-9.32,12.8,-6.592
-9.32,13.12,-6.363
-9.32,13.44,-6.136
-9.32,13.76,-5.912
-9.32,14.08,-5.689
-9.32,14.4,-5.469
-9.32,14.72,-5.251
-9.32,15.04,-5.034
-9.32,15.36,-4.821
-9.32,15.68,-4.617
-9.32,16,-4.434
-9,-16,-4.141
-9,-15.68,-4.362
-9,-15.36,-4.596
-9,-15.04,-4.829
-9,-14.72,-5.058
-9,-14.4,-5.285
-9,-14.08,-5.511
-9,-13.76,-5.738
-9,-13.44,-5.967
-9,-13.12,-6.198
-9,-12.8,-6.432
-9,-12.48,-6.669
-9,-12.16,-6.908
-9,-11.84,-7.151
-9,-11.52,-7.397
-9,-11.2,-7.646
-9,-10.88,-7.898
-9,-10.56,-8.152
-9,-10.24,-8.41
-9,-9.92,-8.671
-9,-9.6,-8.934
-9,-9.28,-9.199
-9,-8.96,-9.467
-9,-8.64,-9.737
-9,-8.32,-10.009
-9,-8,-10.283
-9,-7.68,-10.559
-9,-7.36,-10.835
-9,-7.04,-11.113
-9,-6.72,-11.39
-9,-6.4,-11.667
-9,-6.08,-11.94
-9,-5.76,-12.216
-9,-5.44,-12.461
-9,-5.12,-12.665
-9,-4.8,-12.798
-9,-4.48,-12.834
-9,-4.16,-12.855
-9,-3.84,-12.88
-9,-3.52,-12.893
-9,-3.2,-12.829
-9,-2.88,-12.84
-9,-2.56,-12.867
-9,-2.24,-12.846
-9,-1.92,-12.857
-9,-1.6,-12.828
-9,-1.28,-12.849
-9,-0.96,-12.814
-9,-0.64,-12.86
-9,-0.32,-12.82
-9,0,-12.816
-9,0.32,-12.835
-9,0.64,-12.882
-9,0.96,-12.814
-9,1.28,-12.854
-9,1.6,-12.828
-9,1.92,-12.855
-9,2.24,-12.846
-9,2.56,-12.868
-9,2.88,-12.829
-9,3.2,-12.829
-9,3.52,-12.863
-9,3.84,-12.885
-9,4.16,-12.858
-9,4.48,-12.831
-9,4.8,-12.798
-9,5.12,-12.66
-9,5.44,-12.46
-9,5.76,-12.218
-9,6.08,-11.94
-9,6.4,-11.667
-9,6.72,-11.39
-9,7.04,-11.113
-9,7.36,-10.835
-9,7.68,-10.559
-9,8,-10.283
-9,8.32,-10.009
-9,8.64,-9.737
-9,8.96,-9.467
-9,9.28,-9.199
-9,9.6,-8.934
-9,9.92,-8.671
-9,10.24,-8.41
-9,10.56,-8.152
-9,10.88,-7.898
-9,11.2,-7.646
-9,11.52,-7.397
-9,11.84,-7.151
-9,12.16,-6.908
-9,12.48,-6.669
-9,12.8,-6.432
-9,13.12,-6.198
-9,13.44,-5.967
-9,13.76,-5.738
-9,14.08,-5.511
-9,14.4,-5.285
-9,14.72,-5.058
-9,15.04,-4.829
-9,15.36,-4.596
-9,15.68,-4.362
-9,16,-4.141
-8.68,-16,-3.795
-8.68,-15.68,-4.1
-8.68,-15.36,-4.375
-8.68,-15.04,-4.627
-8.68,-14.72,-4.867
-8.68,-14.4,-5.1
-8.68,-14.08,-5.332
-8.68,-13.76,-5.563
-8.68,-13.44,-5.796
-8.68,-13.12,-6.031
-8.68,-12.8,-6.269
-8.68,-12.48,-6.51
-8.68,-12.16,-6.754
-8.68,-11.84,-7.002
-8.68,-11.52,-7.253
-8.68,-11.2,-7.507
-8.68,-10.88,-7.764
-8.68,-10.56,-8.025
-8.68,-10.24,-8.289
-8.68,-9.92,-8.556
-8.68,-9.6,-8.825
-8.68,-9.28,-9.098
-8.68,-8.96,-9.373
-8.68,-8.64,-9.651
-8.68,-8.32,-9.93
-8.68,-8,-10.212
-8.68,-7.68,-10.495
-8.68,-7.36,-10.779
-8.68,-7.04,-11.063
-8.68,-6.72,-11.347
-8.68,-6.4,-11.625
-8.68,-6.08,-11.898
-8.68,-5.76,-12.149
-8.68,-5.44,-12.383
-8.68,-5.12,-12.574
-8.68,-4.8,-12.706
-8.68,-4.48,-12.776
-8.68,-4.16,-12.805
-8.68,-3.84,-12.852
-8.68,-3.52,-12.872
-8.68,-3.2,-12.831
-8.68,-2.88,-12.834
-8.68,-2.56,-12.853
-8.68,-2.24,-12.85
-8.68,-1.92,-12.854
-8.68,-1.6,-12.838
-8.68,-1.28,-12.822
-8.68,-0.96,-12.831
-8.68,-0.64,-12.853
-8.68,-0.32,-12.835
-8.68,0,-12.854
-8.68,0.32,-12.841
-8.68,0.64,-12.853
-8.68,0.96,-12.831
-8.68,1.28,-12.823
-8.68,1.6,-12.818
-8.68,1.92,-12.848
-8.68,2.24,-12.846
-8.68,2.56,-12.854
-8.68,2.88,-12.828
-8.68,3.2,-12.848
-8.68,3.52,-12.87
-8.68,3.84,-12.837
-8.68,4.16,-12.8
-8.68,4.48,-12.772
-8.68,4.8,-12.694
-8.68,5.12,-12.574
-8.68,5.44,-12.376
-8.68,5.76,-12.152
-8.68,6.08,-11.896
-8.68,6.4,-11.625
-8.68,6.72,-11.346
-8.68,7.04,-11.063
-8.68,7.36,-10.779
-8.68,7.68,-10.495
-8.68,8,-10.212
-8.68,8.32,-9.93
-8.68,8.64,-9.651
-8.68,8.96,-9.373
-8.68,9.28,-9.098
-8.68,9.6,-8.825
-8.68,9.92,-8.556
-8.68,10.24,-8.289
-8.68,10.56,-8.025
-8.68,10.88,-7.764
-8.68,11.2,-7.507
-8.68,11.52,-7.253
-8.68,11.84,-7.002
-8.68,12.16,-6.754
-8.68,12.48,-6.51
-8.68,12.8,-6.269
-8.68,13.12,-6.031
-8.68,13.44,-5.796
-8.68,13.76,-5.563
-8.68,14.08,-5.332
-8.68,14.4,-5.1
-8.68,14.72,-4.867
-8.68,15.04,-4.627
-8.68,15.36,-4.375
-8.68,15.68,-4.1
-8.68,16,-3.795
-8.36,-16,-3.467
-8.36,-15.68,-3.875
-8.36,-15.36,-4.176
-8.36,-15.04,-4.437
-8.36,-14.72,-4.682
-8.36,-14.4,-4.918
-8.36,-14.08,-5.152
-8.36,-13.76,-5.387
-8.36,-13.44,-5.623
-8.36,-13.12,-5.861
-8.36,-12.8,-6.103
-8.36,-12.48,-6.348
-8.36,-12.16,-6.597
-8.36,-11.84,-6.849
-8.36,-11.52,-7.105
-8.36,-11.2,-7.365
-8.36,-10.88,-7.628
-8.36,-10.56,-7.894
-8.36,-10.24,-8.164
-8.36,-9.92,-8.437
-8.36,-9.6,-8.714
-8.36,-9.28,-8.994
-8.36,-8.96,-9.276
-8.36,-8.64,-9.562
-8.36,-8.32,-9.849
-8.36,-8,-10.139
-8.36,-7.68,-10.431
-8.36,-7.36,-10.723
-8.36,-7.04,-11.016
-8.36,-6.72,-11.306
-8.36,-6.4,-11.592
-8.36,-6.08,-11.864
-8.36,-5.76,-12.119
-8.36,-5.44,-12.346
-8.36,-5.12,-12.531
-8.36,-4.8,-12.666
-8.36,-4.48,-12.74
-8.36,-4.16,-12.779
-8.36,-3.84,-12.808
-8.36,-3.52,-12.866
-8.36,-3.2,-12.845
-8.36,-2.88,-12.851
-8.36,-2.56,-12.891
-8.36,-2.24,-12.857
-8.36,-1.92,-12.816
-8.36,-1.6,-12.862
-8.36,-1.28,-12.871
-8.36,-0.96,-12.838
-8.36,-0.64,-12.854
-8.36,-0.32,-12.887
-8.36,0,-12.867
-8.36,0.32,-12.887
-8.36,0.64,-12.854
-8.36,0.96,-12.844
-8.36,1.28,-12.87
-8.36,1.6,-12.867
-8.36,1.92,-12.815
-8.36,2.24,-12.862
-8.36,2.56,-12.851
-8.36,2.88,-12.858
-8.36,3.2,-12.844
-8.36,3.52,-12.83
-8.36,3.84,-12.814
-8.36,4.16,-12.775
-8.36,4.48,-12.759
-8.36,4.8,-12.663
-8.36,5.12,-12.521
-8.36,5.44,-12.345
-8.36,5.76,-12.119
-8.36,6.08,-11.866
-8.36,6.4,-11.592
-8.36,6.72,-11.306
-8.36,7.04,-11.016
-8.36,7.36,-10.723
-8.36,7.68,-10.431
-8.36,8,-10.139
-8.36,8.32,-9.849
-8.36,8.64,-9.562
-8.36,8.96,-9.276
-8.36,9.28,-8.994
-8.36,9.6,-8.714
-8.36,9.92,-8.437
-8.36,10.24,-8.164
-8.36,10.56,-7.894
-8.36,10.88,-7.628
-8.36,11.2,-7.365
-8.36,11.52,-7.105
-8.36,11.84,-6.849
-8.36,12.16,-6.597
-8.36,12.48,-6.348
-8.36,12.8,-6.103
-8.36,13.12,-5.861
-8.36,13.44,-5.623
-8.36,13.76,-5.387
-8.36,14.08,-5.152
-8.36,14.4,-4.918
-8.36,14.72,-4.682
-8.36,15.04,-4.437
-8.36,15.36,-4.176
-8.36,15.68,-3.875
-8.36,16,-3.467
-8.04,-16,-3.405
-8.04,-15.68,-3.732
-8.04,-15.36,-4.011
-8.04,-15.04,-4.263
-8.04,-14.72,-4.503
-8.04,-14.4,-4.738
-8.04,-14.08,-4.973
-8.04,-13.76,-5.208
-8.04,-13.44,-5.447
-8.04,-13.12,-5.689
-8.04,-12.8,-5.934
-8.04,-12.48,-6.183
-8.04,-12.16,-6.436
-8.04,-11.84,-6.693
-8.04,-11.52,-6.954
-8.04,-11.2,-7.219
-8.04,-10.88,-7.488
-8.04,-10.56,-7.76
-8.04,-10.24,-8.036
-8.04,-9.92,-8.316
-8.04,-9.6,-8.6
-8.04,-9.28,-8.887
-8.04,-8.96,-9.177
-8.04,-8.64,-9.47
-8.04,-8.32,-9.766
-8.04,-8,-10.065
-8.04,-7.68,-10.365
-8.04,-7.36,-10.667
-8.04,-7.04,-10.97
-8.04,-6.72,-11.271
-8.04,-6.4,-11.568
-8.04,-6.08,-11.854
-8.04,-5.76,-12.114
-8.04,-5.44,-12.354
-8.04,-5.12,-12.521
-8.04,-4.8,-12.658
-8.04,-4.48,-12.753
-8.04,-4.16,-12.786
-8.04,-3.84,-12.838
-8.04,-3.52,-12.83
-8.04,-3.2,-12.829
-8.04,-2.88,-12.836
-8.04,-2.56,-12.864
-8.04,-2.24,-12.843
-8.04,-1.92,-12.847
-8.04,-1.6,-12.862
-8.04,-1.28,-12.854
-8.04,-0.96,-12.833
-8.04,-0.64,-12.824
-8.04,-0.32,-12.888
-8.04,0,-12.869
-8.04,0.32,-12.888
-8.04,0.64,-12.865
-8.04,0.96,-12.833
-8.04,1.28,-12.833
-8.04,1.6,-12.869
-8.04,1.92,-12.832
-8.04,2.24,-12.849
-8.04,2.56,-12.881
-8.04,2.88,-12.834
-8.04,3.2,-12.828
-8.04,3.52,-12.83
-8.04,3.84,-12.812
-8.04,4.16,-12.787
-8.04,4.48,-12.75
-8.04,4.8,-12.657
-8.04,5.12,-12.531
-8.04,5.44,-12.358
-8.04,5.76,-12.117
-8.04,6.08,-11.857
-8.04,6.4,-11.567
-8.04,6.72,-11.271
-8.04,7.04,-10.97
-8.04,7.36,-10.667
-8.04,7.68,-10.365
-8.04,8,-10.065
-8.04,8.32,-9.766
-8.04,8.64,-9.47
-8.04,8.96,-9.177
-8.04,9.28,-8.887
-8.04,9.6,-8.6
-8.04,9.92,-8.316
-8.04,10.24,-8.036
-8.04,10.56,-7.76
-8.04,10.88,-7.488
-8.04,11.2,-7.219
-8.04,11.52,-6.954
-8.04,11.84,-6.693
-8.04,12.16,-6.436
-8.04,12.48,-6.183
-8.04,12.8,-5.934
-8.04,13.12,-5.689
-8.04,13.44,-5.447
-8.04,13.76,-5.208
-8.04,14.08,-4.973
-8.04,14.4,-4.738
-8.04,14.72,-4.503
-8.04,15.04,-4.263
-8.04,15.36,-4.011
-8.04,15.68,-3.732
-8.04,16,-3.405
-7.72,-16,-3.415
-7.72,-15.68,-3.637
-7.72,-15.36,-3.87
-7.72,-15.04,-4.101
-7.72,-14.72,-4.329
-7.72,-14.4,-4.559
-7.72,-14.08,-4.791
-7.72,-13.76,-5.027
-7.72,-13.44,-5.267
-7.72,-13.12,-5.512
-7.72,-12.8,-5.761
-7.72,-12.48,-6.014
-7.72,-12.16,-6.271
-7.72,-11.84,-6.533
-7.72,-11.52,-6.799
-7.72,-11.2,-7.069
-7.72,-10.88,-7.344
-7.72,-10.56,-7.622
-7.72,-10.24,-7.905
-7.72,-9.92,-8.191
-7.72,-9.6,-8.482
-7.72,-9.28,-8.776
-7.72,-8.96,-9.074
-7.72,-8.64,-9.376
-7.72,-8.32,-9.68
-7.72,-8,-9.988
-7.72,-7.68,-10.298
-7.72,-7.36,-10.611
-7.72,-7.04,-10.925
-7.72,-6.72,-11.239
-7.72,-6.4,-11.551
-7.72,-6.08,-11.855
-7.72,-5.76,-12.151
-7.72,-5.44,-12.41
-7.72,-5.12,-12.583
-7.72,-4.8,-12.694
-7.72,-4.48,-12.773
-7.72,-4.16,-12.791
-7.72,-3.84,-12.827
-7.72,-3.52,-12.833
-7.72,-3.2,-12.823
-7.72,-2.88,-12.849
-7.72,-2.56,-12.852
-7.72,-2.24,-12.819
-7.72,-1.92,-12.841
-7.72,-1.6,-12.829
-7.72,-1.28,-12.848
-7.72,-0.96,-12.825
-7.72,-0.64,-12.811
-7.72,-0.32,-12.83
-7.72,0,-12.877
-7.72,0.32,-12.815
-7.72,0.64,-12.825
-7.72,0.96,-12.825
-7.72,1.28,-12.843
-7.72,1.6,-12.823
-7.72,1.92,-12.816
-7.72,2.24,-12.845
-7.72,2.56,-12.858
-7.72,2.88,-12.854
-7.72,3.2,-12.829
-7.72,3.52,-12.827
-7.72,3.84,-12.833
-7.72,4.16,-12.783
-7.72,4.48,-12.783
-7.72,4.8,-12.694
-7.72,5.12,-12.596
-7.72,5.44,-12.412
-7.72,5.76,-12.152
-7.72,6.08,-11.857
-7.72,6.4,-11.551
-7.72,6.72,-11.239
-7.72,7.04,-10.925
-7.72,7.36,-10.611
-7.72,7.68,-10.298
-7.72,8,-9.988
-7.72,8.32,-9.68
-7.72,8.64,-9.376
-7.72,8.96,-9.074
-7.72,9.28,-8.776
-7.72,9.6,-8.482
-7.72,9.92,-8.191
-7.72,10.24,-7.905
-7.72,10.56,-7.622
-7.72,10.88,-7.344
-7.72,11.2,-7.069
-7.72,11.52,-6.799
-7.72,11.84,-6.533
-7.72,12.16,-6.271
-7.72,12.48,-6.014
-7.72,12.8,-5.761
-7.72,13.12,-5.512
-7.72,13.44,-5.267
-7.72,13.76,-5.027
-7.72,14.08,-4.791
-7.72,14.4,-4.559
-7.72,14.72,-4.329
-7.72,15.04,-4.101
-7.72,15.36,-3.87
-7.72,15.68,-3.637
-7.72,16,-3.415
-7.4,-16,-3.371
-7.4,-15.68,-3.54
-7.4,-15.36,-3.733
-7.4,-15.04,-3.94
-7.4,-14.72,-4.155
-7.4,-14.4,-4.377
-7.4,-14.08,-4.606
-7.4,-13.76,-4.842
-7.4,-13.44,-5.084
-7.4,-13.12,-5.331
-7.4,-12.8,-5.583
-7.4,-12.48,-5.84
-7.4,-12.16,-6.102
-7.4,-11.84,-6.369
-7.4,-11.52,-6.64
-7.4,-11.2,-6.916
-7.4,-10.88,-7.196
-7.4,-10.56,-7.48
-7.4,-10.24,-7.769
-7.4,-9.92,-8.063
-7.4,-9.6,-8.36
-7.4,-9.28,-8.662
-7.4,-8.96,-8.968
-7.4,-8.64,-9.278
-7.4,-8.32,-9.592
-7.4,-8,-9.909
-7.4,-7.68,-10.229
-7.4,-7.36,-10.553
-7.4,-7.04,-10.88
-7.4,-6.72,-11.21
-7.4,-6.4,-11.542
-7.4,-6.08,-11.88
-7.4,-5.76,-12.226
-7.4,-5.44,-12.529
-7.4,-5.12,-12.77
-7.4,-4.8,-12.822
-7.4,-4.48,-12.84
-7.4,-4.16,-12.834
-7.4,-3.84,-12.824
-7.4,-3.52,-12.84
-7.4,-3.2,-12.834
-7.4,-2.88,-12.859
-7.4,-2.56,-12.837
-7.4,-2.24,-12.828
-7.4,-1.92,-12.827
-7.4,-1.6,-12.813
-7.4,-1.28,-12.831
-7.4,-0.96,-12.84
-7.4,-0.64,-12.841
-7.4,-0.32,-12.83
-7.4,0,-12.827
-7.4,0.32,-12.83
-7.4,0.64,-12.852
-7.4,0.96,-12.827
-7.4,1.28,-12.821
-7.4,1.6,-12.843
-7.4,1.92,-12.849
-7.4,2.24,-12.828
-7.4,2.56,-12.827
-7.4,2.88,-12.841
-7.4,3.2,-12.818
-7.4,3.52,-12.817
-7.4,3.84,-12.83
-7.4,4.16,-12.833
-7.4,4.48,-12.822
-7.4,4.8,-12.798
-7.4,5.12,-12.768
-7.4,5.44,-12.536
-7.4,5.76,-12.226
-7.4,6.08,-11.879
-7.4,6.4,-11.542
-7.4,6.72,-11.209
-7.4,7.04,-10.88
-7.4,7.36,-10.553
-7.4,7.68,-10.229
-7.4,8,-9.909
-7.4,8.32,-9.592
-7.4,8.64,-9.278
-7.4,8.96,-8.968
-7.4,9.28,-8.662
-7.4,9.6,-8.36
-7.4,9.92,-8.063
-7.4,10.24,-7.769
-7.4,10.56,-7.48
-7.4,10.88,-7.196
-7.4,11.2,-6.916
-7.4,11.52,-6.64
-7.4,11.84,-6.369
-7.4,12.16,-6.102
-7.4,12.48,-5.84
-7.4,12.8,-5.583
-7.4,13.12,-5.331
-7.4,13.44,-5.084
-7.4,13.76,-4.842
-7.4,14.08,-4.606
-7.4,14.4,-4.377
-7.4,14.72,-4.155
-7.4,15.04,-3.94
-7.4,15.36,-3.733
-7.4,15.68,-3.54
-7.4,16,-3.371
-7.08,-16,-3.281
-7.08,-15.68,-3.42
-7.08,-15.36,-3.585
-7.08,-15.04,-3.771
-7.08,-14.72,-3.973
-7.08,-14.4,-4.188
-7.08,-14.08,-4.415
-7.08,-13.76,-4.651
-7.08,-13.44,-4.894
-7.08,-13.12,-5.145
-7.08,-12.8,-5.401
-7.08,-12.48,-5.662
-7.08,-12.16,-5.929
-7.08,-11.84,-6.2
-7.08,-11.52,-6.476
-7.08,-11.2,-6.758
-7.08,-10.88,-7.043
-7.08,-10.56,-7.334
-7.08,-10.24,-7.63
-7.08,-9.92,-7.93
-7.08,-9.6,-8.235
-7.08,-9.28,-8.544
-7.08,-8.96,-8.858
-7.08,-8.64,-9.177
-7.08,-8.32,-9.499
-7.08,-8,-9.826
-7.08,-7.68,-10.157
-7.08,-7.36,-10.492
-7.08,-7.04,-10.831
-7.08,-6.72,-11.176
-7.08,-6.4,-11.53
-7.08,-6.08,-11.898
-7.08,-5.76,-12.302
-7.08,-5.44,-12.769
-7.08,-5.12,-13.08
-7.08,-4.8,-12.967
-7.08,-4.48,-12.864
-7.08,-4.16,-12.832
-7.08,-3.84,-12.878
-7.08,-3.52,-12.839
-7.08,-3.2,-12.796
-7.08,-2.88,-12.858
-7.08,-2.56,-12.821
-7.08,-2.24,-12.843
-7.08,-1.92,-12.858
-7.08,-1.6,-12.828
-7.08,-1.28,-12.813
-7.08,-0.96,-12.844
-7.08,-0.64,-12.82
-7.08,-0.32,-12.818
-7.08,0,-12.824
-7.08,0.32,-12.807
-7.08,0.64,-12.826
-7.08,0.96,-12.838
-7.08,1.28,-12.833
-7.08,1.6,-12.822
-7.08,1.92,-12.837
-7.08,2.24,-12.823
-7.08,2.56,-12.811
-7.08,2.88,-12.864
-7.08,3.2,-12.797
-7.08,3.52,-12.834
-7.08,3.84,-12.859
-7.08,4.16,-12.83
-7.08,4.48,-12.878
-7.08,4.8,-12.948
-7.08,5.12,-13.102
-7.08,5.44,-12.766
-7.08,5.76,-12.299
-7.08,6.08,-11.901
-7.08,6.4,-11.529
-7.08,6.72,-11.176
-7.08,7.04,-10.831
-7.08,7.36,-10.492
-7.08,7.68,-10.157
-7.08,8,-9.826
-7.08,8.32,-9.499
-7.08,8.64,-9.177
-7.08,8.96,-8.858
-7.08,9.28,-8.544
-7.08,9.6,-8.235
-7.08,9.92,-7.93
-7.08,10.24,-7.63
-7.08,10.56,-7.334
-7.08,10.88,-7.043
-7.08,11.2,-6.758
-7.08,11.52,-6.476
-7.08,11.84,-6.2
-7.08,12.16,-5.929
-7.08,12.48,-5.662
-7.08,12.8,-5.401
-7.08,13.12,-5.145
-7.08,13.44,-4.894
-7.08,13.76,-4.651
-7.08,14.08,-4.415
-7.08,14.4,-4.188
-7.08,14.72,-3.973
-7.08,15.04,-3.771
-7.08,15.36,-3.585
-7.08,15.68,-3.42
-7.08,16,-3.281
-6.76,-16,-3.155
-6.76,-15.68,-3.273
-6.76,-15.36,-3.417
-6.76,-15.04,-3.586
-6.76,-14.72,-3.777
-6.76,-14.4,-3.988
-6.76,-14.08,-4.214
-6.76,-13.76,-4.452
-6.76,-13.44,-4.698
-6.76,-13.12,-4.953
-6.76,-12.8,-5.213
-6.76,-12.48,-5.479
-6.76,-12.16,-5.75
-6.76,-11.84,-6.027
-6.76,-11.52,-6.308
-6.76,-11.2,-6.595
-6.76,-10.88,-6.886
-6.76,-10.56,-7.183
-6.76,-10.24,-7.485
-6.76,-9.92,-7.792
-6.76,-9.6,-8.104
-6.76,-9.28,-8.421
-6.76,-8.96,-8.744
-6.76,-8.64,-9.071
-6.76,-8.32,-9.403
-6.76,-8,-9.74
-6.76,-7.68,-10.081
-6.76,-7.36,-10.427
-6.76,-7.04,-10.779
-6.76,-6.72,-11.135
-6.76,-6.4,-11.503
-6.76,-6.08,-11.887
-6.76,-5.76,-12.307
-6.76,-5.44,-12.887
-6.76,-5.12,-13.323
-6.76,-4.8,-13.017
-6.76,-4.48,-12.94
-6.76,-4.16,-12.863
-6.76,-3.84,-12.845
-6.76,-3.52,-12.804
-6.76,-3.2,-12.845
-6.76,-2.88,-12.843
-6.76,-2.56,-12.804
-6.76,-2.24,-12.821
-6.76,-1.92,-12.822
-6.76,-1.6,-12.829
-6.76,-1.28,-12.831
-6.76,-0.96,-12.826
-6.76,-0.64,-12.803
-6.76,-0.32,-12.802
-6.76,0,-12.865
-6.76,0.32,-12.827
-6.76,0.64,-12.815
-6.76,0.96,-12.827
-6.76,1.28,-12.837
-6.76,1.6,-12.824
-6.76,1.92,-12.828
-6.76,2.24,-12.816
-6.76,2.56,-12.805
-6.76,2.88,-12.823
-6.76,3.2,-12.824
-6.76,3.52,-12.828
-6.76,3.84,-12.861
-6.76,4.16,-12.858
-6.76,4.48,-12.921
-6.76,4.8,-13.019
-6.76,5.12,-13.368
-6.76,5.44,-12.885
-6.76,5.76,-12.308
-6.76,6.08,-11.886
-6.76,6.4,-11.503
-6.76,6.72,-11.135
-6.76,7.04,-10.779
-6.76,7.36,-10.427
-6.76,7.68,-10.081
-6.76,8,-9.74
-6.76,8.32,-9.403
-6.76,8.64,-9.071
-6.76,8.96,-8.744
-6.76,9.28,-8.421
-6.76,9.6,-8.104
-6.76,9.92,-7.792
-6.76,10.24,-7.485
-6.76,10.56,-7.183
-6.76,10.88,-6.886
-6.76,11.2,-6.595
-6.76,11.52,-6.308
-6.76,11.84,-6.027
-6.76,12.16,-5.75
-6.76,12.48,-5.479
-6.76,12.8,-5.213
-6.76,13.12,-4.953
-6.76,13.44,-4.698
-6.76,13.76,-4.452
-6.76,14.08,-4.214
-6.76,14.4,-3.988
-6.76,14.72,-3.777
-6.76,15.04,-3.586
-6.76,15.36,-3.417
-6.76,15.68,-3.273
-6.76,16,-3.155
-6.44,-16,-3.001
-6.44,-15.68,-3.098
-6.44,-15.36,-3.223
-6.44,-15.04,-3.379
-6.44,-14.72,-3.563
-6.44,-14.4,-3.772
-6.44,-14.08,-4.001
-6.44,-13.76,-4.243
-6.44,-13.44,-4.495
-6.44,-13.12,-4.754
-6.44,-12.8,-5.02
-6.44,-12.48,-5.29
-6.44,-12.16,-5.567
-6.44,-11.84,-5.848
-6.44,-11.52,-6.134
-6.44,-11.2,-6.426
-6.44,-10.88,-6.724
-6.44,-10.56,-7.027
-6.44,-10.24,-7.335
-6.44,-9.92,-7.649
-6.44,-9.6,-7.969
-6.44,-9.28,-8.294
-6.44,-8.96,-8.624
-6.44,-8.64,-8.96
-6.44,-8.32,-9.302
-6.44,-8,-9.648
-6.44,-7.68,-10
-6.44,-7.36,-10.357
-6.44,-7.04,-10.719
-6.44,-6.72,-11.086
-6.44,-6.4,-11.459
-6.44,-6.08,-11.843
-6.44,-5.76,-12.229
-6.44,-5.44,-12.628
-6.44,-5.12,-12.895
-6.44,-4.8,-12.912
-6.44,-4.48,-12.848
-6.44,-4.16,-12.845
-6.44,-3.84,-12.819
-6.44,-3.52,-12.817
-6.44,-3.2,-12.841
-6.44,-2.88,-12.843
-6.44,-2.56,-12.835
-6.44,-2.24,-12.81
-6.44,-1.92,-12.818
-6.44,-1.6,-12.835
-6.44,-1.28,-12.862
-6.44,-0.96,-12.853
-6.44,-0.64,-12.851
-6.44,-0.32,-12.85
-6.44,0,-12.87
-6.44,0.32,-12.855
-6.44,0.64,-12.831
-6.44,0.96,-12.863
-6.44,1.28,-12.866
-6.44,1.6,-12.856
-6.44,1.92,-12.828
-6.44,2.24,-12.852
-6.44,2.56,-12.84
-6.44,2.88,-12.828
-6.44,3.2,-12.848
-6.44,3.52,-12.844
-6.44,3.84,-12.814
-6.44,4.16,-12.85
-6.44,4.48,-12.854
-6.44,4.8,-12.923
-6.44,5.12,-12.888
-6.44,5.44,-12.637
-6.44,5.76,-12.23
-6.44,6.08,-11.843
-6.44,6.4,-11.46
-6.44,6.72,-11.086
-6.44,7.04,-10.719
-6.44,7.36,-10.357
-6.44,7.68,-10
-6.44,8,-9.648
-6.44,8.32,-9.302
-6.44,8.64,-8.96
-6.44,8.96,-8.624
-6.44,9.28,-8.294
-6.44,9.6,-7.969
-6.44,9.92,-7.649
-6.44,10.24,-7.335
-6.44,10.56,-7.027
-6.44,10.88,-6.724
-6.44,11.2,-6.426
-6.44,11.52,-6.134
-6.44,11.84,-5.848
-6.44,12.16,-5.567
-6.44,12.48,-5.29
-6.44,12.8,-5.02
-6.44,13.12,-4.754
-6.44,13.44,-4.495
-6.44,13.76,-4.243
-6.44,14.08,-4.001
-6.44,14.4,-3.772
-6.44,14.72,-3.563
-6.44,15.04,-3.379
-6.44,15.36,-3.223
-6.44,15.68,-3.098
-6.44,16,-3.001
-6.12,-16,-2.822
-6.12,-15.68,-2.896
-6.12,-15.36,-3
-6.12,-15.04,-3.141
-6.12,-14.72,-3.323
-6.12,-14.4,-3.538
-6.12,-14.08,-3.775
-6.12,-13.76,-4.026
-6.12,-13.44,-4.285
-6.12,-13.12,-4.55
-6.12,-12.8,-4.821
-6.12,-12.48,-5.097
-6.12,-12.16,-5.378
-6.12,-11.84,-5.664
-6.12,-11.52,-5.956
-6.12,-11.2,-6.253
-6.12,-10.88,-6.556
-6.12,-10.56,-6.865
-6.12,-10.24,-7.18
-6.12,-9.92,-7.501
-6.12,-9.6,-7.828
-6.12,-9.28,-8.16
-6.12,-8.96,-8.499
-6.12,-8.64,-8.844
-6.12,-8.32,-9.195
-6.12,-8,-9.552
-6.12,-7.68,-9.914
-6.12,-7.36,-10.282
-6.12,-7.04,-10.655
-6.12,-6.72,-11.032
-6.12,-6.4,-11.411
-6.12,-6.08,-11.787
-6.12,-5.76,-12.142
-6.12,-5.44,-12.466
-6.12,-5.12,-12.684
-6.12,-4.8,-12.785
-6.12,-4.48,-12.809
-6.12,-4.16,-12.842
-6.12,-3.84,-12.835
-6.12,-3.52,-12.845
-6.12,-3.2,-12.859
-6.12,-2.88,-12.826
-6.12,-2.56,-12.804
-6.12,-2.24,-12.825
-6.12,-1.92,-12.814
-6.12,-1.6,-12.869
-6.12,-1.28,-12.845
-6.12,-0.96,-12.858
-6.12,-0.64,-12.839
-6.12,-0.32,-12.847
-6.12,0,-12.807
-6.12,0.32,-12.846
-6.12,0.64,-12.839
-6.12,0.96,-12.847
-6.12,1.28,-12.825
-6.12,1.6,-12.846
-6.12,1.92,-12.805
-6.12,2.24,-12.835
-6.12,2.56,-12.83
-6.12,2.88,-12.836
-6.12,3.2,-12.859
-6.12,3.52,-12.839
-6.12,3.84,-12.83
-6.12,4.16,-12.847
-6.12,4.48,-12.809
-6.12,4.8,-12.804
-6.12,5.12,-12.683
-6.12,5.44,-12.474
-6.12,5.76,-12.14
-6.12,6.08,-11.786
-6.12,6.4,-11.411
-6.12,6.72,-11.032
-6.12,7.04,-10.655
-6.12,7.36,-10.282
-6.12,7.68,-9.914
-6.12,8,-9.552
-6.12,8.32,-9.195
-6.12,8.64,-8.844
-6.12,8.96,-8.499
-6.12,9.28,-8.16
-6.12,9.6,-7.828
-6.12,9.92,-7.501
-6.12,10.24,-7.18
-6.12,10.56,-6.865
-6.12,10.88,-6.556
-6.12,11.2,-6.253
-6.12,11.52,-5.956
-6.12,11.84,-5.664
-6.12,12.16,-5.378
-6.12,12.48,-5.097
-6.12,12.8,-4.821
-6.12,13.12,-4.55
-6.12,13.44,-4.285
-6.12,13.76,-4.026
-6.12,14.08,-3.775
-6.12,14.4,-3.538
-6.12,14.72,-3.323
-6.12,15.04,-3.141
-6.12,15.36,-3
-6.12,15.68,-2.896
-6.12,16,-2.822
-5.8,-16,-2.622
-5.8,-15.68,-2.665
-5.8,-15.36,-2.737
-5.8,-15.04,-2.861
-5.8,-14.72,-3.049
-5.8,-14.4,-3.282
-5.8,-14.08,-3.537
-5.8,-13.76,-3.801
-5.8,-13.44,-4.069
-5.8,-13.12,-4.341
-5.8,-12.8,-4.617
-5.8,-12.48,-4.898
-5.8,-12.16,-5.183
-5.8,-11.84,-5.474
-5.8,-11.52,-5.771
-5.8,-11.2,-6.074
-5.8,-10.88,-6.382
-5.8,-10.56,-6.697
-5.8,-10.24,-7.019
-5.8,-9.92,-7.346
-5.8,-9.6,-7.68
-5.8,-9.28,-8.021
-5.8,-8.96,-8.368
-5.8,-8.64,-8.722
-5.8,-8.32,-9.083
-5.8,-8,-9.45
-5.8,-7.68,-9.823
-5.8,-7.36,-10.202
-5.8,-7.04,-10.587
-5.8,-6.72,-10.976
-5.8,-6.4,-11.364
-5.8,-6.08,-11.748
-5.8,-5.76,-12.1
-5.8,-5.44,-12.4
-5.8,-5.12,-12.637
-5.8,-4.8,-12.776
-5.8,-4.48,-12.818
-5.8,-4.16,-12.873
-5.8,-3.84,-12.848
-5.8,-3.52,-12.863
-5.8,-3.2,-12.843
-5.8,-2.88,-12.84
-5.8,-2.56,-12.849
-5.8,-2.24,-12.863
-5.8,-1.92,-12.876
-5.8,-1.6,-12.837
-5.8,-1.28,-12.894
-5.8,-0.96,-12.905
-5.8,-0.64,-12.827
-5.8,-0.32,-12.904
-5.8,0,-12.841
-5.8,0.32,-12.846
-5.8,0.64,-12.884
-5.8,0.96,-12.838
-5.8,1.28,-12.86
-5.8,1.6,-12.869
-5.8,1.92,-12.877
-5.8,2.24,-12.841
-5.8,2.56,-12.863
-5.8,2.88,-12.853
-5.8,3.2,-12.843
-5.8,3.52,-12.845
-5.8,3.84,-12.852
-5.8,4.16,-12.85
-5.8,4.48,-12.818
-5.8,4.8,-12.77
-5.8,5.12,-12.629
-5.8,5.44,-12.413
-5.8,5.76,-12.101
-5.8,6.08,-11.748
-5.8,6.4,-11.363
-5.8,6.72,-10.976
-5.8,7.04,-10.587
-5.8,7.36,-10.202
-5.8,7.68,-9.823
-5.8,8,-9.45
-5.8,8.32,-9.083
-5.8,8.64,-8.722
-5.8,8.96,-8.368
-5.8,9.28,-8.021
-5.8,9.6,-7.68
-5.8,9.92,-7.346
-5.8,10.24,-7.019
-5.8,10.56,-6.697
-5.8,10.88,-6.382
-5.8,11.2,-6.074
-5.8,11.52,-5.771
-5.8,11.84,-5.474
-5.8,12.16,-5.183
-5.8,12.48,-4.898
-5.8,12.8,-4.617
-5.8,13.12,-4.341
-5.8,13.44,-4.069
-5.8,13.76,-3.801
-5.8,14.08,-3.537
-5.8,14.4,-3.282
-5.8,14.72,-3.049
-5.8,15.04,-2.861
-5.8,15.36,-2.737
-5.8,15.68,-2.665
-5.8,16,-2.622
-5.48,-16,-2.411
-5.48,-15.68,-2.408
-5.48,-15.36,-2.42
-5.48,-15.04,-2.512
-5.48,-14.72,-2.729
-5.48,-14.4,-3.007
-5.48,-14.08,-3.291
-5.48,-13.76,-3.571
-5.48,-13.44,-3.849
-5.48,-13.12,-4.128
-5.48,-12.8,-4.409
-5.48,-12.48,-4.694
-5.48,-12.16,-4.984
-5.48,-11.84,-5.279
-5.48,-11.52,-5.581
-5.48,-11.2,-5.888
-5.48,-10.88,-6.203
-5.48,-10.56,-6.523
-5.48,-10.24,-6.851
-5.48,-9.92,-7.185
-5.48,-9.6,-7.527
-5.48,-9.28,-7.875
-5.48,-8.96,-8.231
-5.48,-8.64,-8.594
-5.48,-8.32,-8.964
-5.48,-8,-9.341
-5.48,-7.68,-9.726
-5.48,-7.36,-10.117
-5.48,-7.04,-10.514
-5.48,-6.72,-10.918
-5.48,-6.4,-11.323
-5.48,-6.08,-11.722
-5.48,-5.76,-12.106
-5.48,-5.44,-12.428
-5.48,-5.12,-12.652
-5.48,-4.8,-12.764
-5.48,-4.48,-12.829
-5.48,-4.16,-12.836
-5.48,-3.84,-12.831
-5.48,-3.52,-12.867
-5.48,-3.2,-12.805
-5.48,-2.88,-12.877
-5.48,-2.56,-12.897
-5.48,-2.24,-12.852
-5.48,-1.92,-12.897
-5.48,-1.6,-12.889
-5.48,-1.28,-12.855
-5.48,-0.96,-12.872
-5.48,-0.64,-12.894
-5.48,-0.32,-12.893
-5.48,0,-12.867
-5.48,0.32,-12.893
-5.48,0.64,-12.87
-5.48,0.96,-12.871
-5.48,1.28,-12.844
-5.48,1.6,-12.891
-5.48,1.92,-12.83
-5.48,2.24,-12.853
-5.48,2.56,-12.84
-5.48,2.88,-12.877
-5.48,3.2,-12.806
-5.48,3.52,-12.881
-5.48,3.84,-12.847
-5.48,4.16,-12.857
-5.48,4.48,-12.813
-5.48,4.8,-12.768
-5.48,5.12,-12.644
-5.48,5.44,-12.426
-5.48,5.76,-12.11
-5.48,6.08,-11.723
-5.48,6.4,-11.322
-5.48,6.72,-10.918
-5.48,7.04,-10.514
-5.48,7.36,-10.117
-5.48,7.68,-9.726
-5.48,8,-9.341
-5.48,8.32,-8.964
-5.48,8.64,-8.594
-5.48,8.96,-8.231
-5.48,9.28,-7.875
-5.48,9.6,-7.527
-5.48,9.92,-7.185
-5.48,10.24,-6.851
-5.48,10.56,-6.523
-5.48,10.88,-6.203
-5.48,11.2,-5.888
-5.48,11.52,-5.581
-5.48,11.84,-5.279
-5.48,12.16,-4.984
-5.48,12.48,-4.694
-5.48,12.8,-4.409
-5.48,13.12,-4.128
-5.48,13.44,-3.849
-5.48,13.76,-3.571
-5.48,14.08,-3.291
-5.48,14.4,-3.007
-5.48,14.72,-2.729
-5.48,15.04,-2.512
-5.48,15.36,-2.42
-5.48,15.68,-2.408
-5.48,16,-2.411
-5.16,-16,-2.205
-5.16,-15.68,-2.146
-5.16,-15.36,-2.029
-5.16,-15.04,-1.996
-5.16,-14.72,-2.363
-5.16,-14.4,-2.731
-5.16,-14.08,-3.05
-5.16,-13.76,-3.344
-5.16,-13.44,-3.629
-5.16,-13.12,-3.912
-5.16,-12.8,-4.196
-5.16,-12.48,-4.485
-5.16,-12.16,-4.778
-5.16,-11.84,-5.078
-5.16,-11.52,-5.384
-5.16,-11.2,-5.697
-5.16,-10.88,-6.016
-5.16,-10.56,-6.343
-5.16,-10.24,-6.676
-5.16,-9.92,-7.017
-5.16,-9.6,-7.366
-5.16,-9.28,-7.722
-5.16,-8.96,-8.086
-5.16,-8.64,-8.458
-5.16,-8.32,-8.838
-5.16,-8,-9.226
-5.16,-7.68,-9.621
-5.16,-7.36,-10.025
-5.16,-7.04,-10.437
-5.16,-6.72,-10.856
-5.16,-6.4,-11.283
-5.16,-6.08,-11.72
-5.16,-5.76,-12.163
-5.16,-5.44,-12.559
-5.16,-5.12,-12.809
-5.16,-4.8,-12.89
-5.16,-4.48,-12.821
-5.16,-4.16,-12.863
-5.16,-3.84,-12.878
-5.16,-3.52,-12.857
-5.16,-3.2,-12.874
-5.16,-2.88,-12.859
-5.16,-2.56,-12.803
-5.16,-2.24,-12.893
-5.16,-1.92,-12.838
-5.16,-1.6,-12.882
-5.16,-1.28,-12.875
-5.16,-0.96,-12.86
-5.16,-0.64,-12.874
-5.16,-0.32,-12.865
-5.16,0,-12.836
-5.16,0.32,-12.853
-5.16,0.64,-12.909
-5.16,0.96,-12.86
-5.16,1.28,-12.897
-5.16,1.6,-12.905
-5.16,1.92,-12.837
-5.16,2.24,-12.904
-5.16,2.56,-12.866
-5.16,2.88,-12.871
-5.16,3.2,-12.874
-5.16,3.52,-12.869
-5.16,3.84,-12.836
-5.16,4.16,-12.863
-5.16,4.48,-12.829
-5.16,4.8,-12.886
-5.16,5.12,-12.816
-5.16,5.44,-12.563
-5.16,5.76,-12.166
-5.16,6.08,-11.719
-5.16,6.4,-11.283
-5.16,6.72,-10.856
-5.16,7.04,-10.437
-5.16,7.36,-10.025
-5.16,7.68,-9.621
-5.16,8,-9.226
-5.16,8.32,-8.838
-5.16,8.64,-8.458
-5.16,8.96,-8.086
-5.16,9.28,-7.722
-5.16,9.6,-7.366
-5.16,9.92,-7.017
-5.16,10.24,-6.676
-5.16,10.56,-6.343
-5.16,10.88,-6.016
-5.16,11.2,-5.697
-5.16,11.52,-5.384
-5.16,11.84,-5.078
-5.16,12.16,-4.778
-5.16,12.48,-4.485
-5.16,12.8,-4.196
-5.16,13.12,-3.912
-5.16,13.44,-3.629
-5.16,13.76,-3.344
-5.16,14.08,-3.05
-5.16,14.4,-2.731
-5.16,14.72,-2.363
-5.16,15.04,-1.996
-5.16,15.36,-2.029
-5.16,15.68,-2.146
-5.16,16,-2.205
-4.84,-16,-2.029
-4.84,-15.68,-1.943
-4.84,-15.36,-1.728
-4.84,-15.04,-1.246
-4.84,-14.72,-2.085
-4.84,-14.4,-2.503
-4.84,-14.08,-2.83
-4.84,-13.76,-3.126
-4.84,-13.44,-3.411
-4.84,-13.12,-3.694
-4.84,-12.8,-3.98
-4.84,-12.48,-4.27
-4.84,-12.16,-4.567
-4.84,-11.84,-4.87
-4.84,-11.52,-5.181
-4.84,-11.2,-5.498
-4.84,-10.88,-5.823
-4.84,-10.56,-6.155
-4.84,-10.24,-6.494
-4.84,-9.92,-6.842
-4.84,-9.6,-7.198
-4.84,-9.28,-7.561
-4.84,-8.96,-7.934
-4.84,-8.64,-8.314
-4.84,-8.32,-8.704
-4.84,-8,-9.102
-4.84,-7.68,-9.509
-4.84,-7.36,-9.925
-4.84,-7.04,-10.351
-4.84,-6.72,-10.787
-4.84,-6.4,-11.235
-4.84,-6.08,-11.706
-4.84,-5.76,-12.221
-4.84,-5.44,-12.846
-4.84,-5.12,-13.216
-4.84,-4.8,-12.973
-4.84,-4.48,-12.885
-4.84,-4.16,-12.822
-4.84,-3.84,-12.842
-4.84,-3.52,-12.86
-4.84,-3.2,-12.857
-4.84,-2.88,-12.882
-4.84,-2.56,-12.86
-4.84,-2.24,-12.936
-4.84,-1.92,-12.883
-4.84,-1.6,-12.906
-4.84,-1.28,-12.858
-4.84,-0.96,-12.831
-4.84,-0.64,-12.862
-4.84,-0.32,-12.856
-4.84,0,-12.884
-4.84,0.32,-12.891
-4.84,0.64,-12.852
-4.84,0.96,-12.876
-4.84,1.28,-12.856
-4.84,1.6,-12.871
-4.84,1.92,-12.873
-4.84,2.24,-12.899
-4.84,2.56,-12.858
-4.84,2.88,-12.87
-4.84,3.2,-12.825
-4.84,3.52,-12.849
-4.84,3.84,-12.851
-4.84,4.16,-12.852
-4.84,4.48,-12.901
-4.84,4.8,-12.957
-4.84,5.12,-13.212
-4.84,5.44,-12.863
-4.84,5.76,-12.214
-4.84,6.08,-11.706
-4.84,6.4,-11.236
-4.84,6.72,-10.787
-4.84,7.04,-10.351
-4.84,7.36,-9.925
-4.84,7.68,-9.509
-4.84,8,-9.102
-4.84,8.32,-8.704
-4.84,8.64,-8.314
-4.84,8.96,-7.934
-4.84,9.28,-7.561
-4.84,9.6,-7.198
-4.84,9.92,-6.842
-4.84,10.24,-6.494
-4.84,10.56,-6.155
-4.84,10.88,-5.823
-4.84,11.2,-5.498
-4.84,11.52,-5.181
-4.84,11.84,-4.87
-4.84,12.16,-4.567
-4.84,12.48,-4.27
-4.84,12.8,-3.98
-4.84,13.12,-3.694
-4.84,13.44,-3.411
-4.84,13.76,-3.126
-4.84,14.08,-2.83
-4.84,14.4,-2.503
-4.84,14.72,-2.085
-4.84,15.04,-1.246
-4.84,15.36,-1.728
-4.84,15.68,-1.943
-4.84,16,-2.029
-4.52,-16,-1.892
-4.52,-15.68,-1.835
-4.52,-15.36,-1.758
-4.52,-15.04,-1.776
-4.52,-14.72,-2.036
-4.52,-14.4,-2.347
-4.52,-14.08,-2.638
-4.52,-13.76,-2.917
-4.52,-13.44,-3.193
-4.52,-13.12,-3.473
-4.52,-12.8,-3.758
-4.52,-12.48,-4.05
-4.52,-12.16,-4.349
-4.52,-11.84,-4.656
-4.52,-11.52,-4.97
-4.52,-11.2,-5.292
-4.52,-10.88,-5.622
-4.52,-10.56,-5.959
-4.52,-10.24,-6.305
-4.52,-9.92,-6.658
-4.52,-9.6,-7.021
-4.52,-9.28,-7.392
-4.52,-8.96,-7.772
-4.52,-8.64,-8.162
-4.52,-8.32,-8.561
-4.52,-8,-8.969
-4.52,-7.68,-9.388
-4.52,-7.36,-9.817
-4.52,-7.04,-10.256
-4.52,-6.72,-10.706
-4.52,-6.4,-11.17
-4.52,-6.08,-11.651
-4.52,-5.76,-12.175
-4.52,-5.44,-12.737
-4.52,-5.12,-13.014
-4.52,-4.8,-12.871
-4.52,-4.48,-12.92
-4.52,-4.16,-12.876
-4.52,-3.84,-12.909
-4.52,-3.52,-12.88
-4.52,-3.2,-12.849
-4.52,-2.88,-12.907
-4.52,-2.56,-12.814
-4.52,-2.24,-12.821
-4.52,-1.92,-12.873
-4.52,-1.6,-12.93
-4.52,-1.28,-12.884
-4.52,-0.96,-12.904
-4.52,-0.64,-12.884
-4.52,-0.32,-12.91
-4.52,0,-12.876
-4.52,0.32,-12.897
-4.52,0.64,-12.883
-4.52,0.96,-12.868
-4.52,1.28,-12.851
-4.52,1.6,-12.891
-4.52,1.92,-12.861
-4.52,2.24,-12.823
-4.52,2.56,-12.867
-4.52,2.88,-12.907
-4.52,3.2,-12.849
-4.52,3.52,-12.868
-4.52,3.84,-12.851
-4.52,4.16,-12.879
-4.52,4.48,-12.895
-4.52,4.8,-12.895
-4.52,5.12,-13.015
-4.52,5.44,-12.748
-4.52,5.76,-12.174
-4.52,6.08,-11.652
-4.52,6.4,-11.17
-4.52,6.72,-10.706
-4.52,7.04,-10.256
-4.52,7.36,-9.816
-4.52,7.68,-9.388
-4.52,8,-8.969
-4.52,8.32,-8.561
-4.52,8.64,-8.162
-4.52,8.96,-7.772
-4.52,9.28,-7.392
-4.52,9.6,-7.021
-4.52,9.92,-6.658
-4.52,10.24,-6.305
-4.52,10.56,-5.959
-4.52,10.88,-5.622
-4.52,11.2,-5.292
-4.52,11.52,-4.97
-4.52,11.84,-4.656
-4.52,12.16,-4.349
-4.52,12.48,-4.05
-4.52,12.8,-3.758
-4.52,13.12,-3.473
-4.52,13.44,-3.193
-4.52,13.76,-2.917
-4.52,14.08,-2.638
-4.52,14.4,-2.347
-4.52,14.72,-2.036
-4.52,15.04,-1.776
-4.52,15.36,-1.758
-4.52,15.68,-1.835
-4.52,16,-1.892
-4.2,-16,-1.777
-4.2,-15.68,-1.761
-4.2,-15.36,-1.763
-4.2,-15.04,-1.831
-4.2,-14.72,-1.994
-4.2,-14.4,-2.215
-4.2,-14.08,-2.457
-4.2,-13.76,-2.71
-4.2,-13.44,-2.973
-4.2,-13.12,-3.246
-4.2,-12.8,-3.529
-4.2,-12.48,-3.822
-4.2,-12.16,-4.124
-4.2,-11.84,-4.434
-4.2,-11.52,-4.752
-4.2,-11.2,-5.078
-4.2,-10.88,-5.413
-4.2,-10.56,-5.755
-4.2,-10.24,-6.107
-4.2,-9.92,-6.466
-4.2,-9.6,-6.835
-4.2,-9.28,-7.214
-4.2,-8.96,-7.602
-4.2,-8.64,-8
-4.2,-8.32,-8.408
-4.2,-8,-8.827
-4.2,-7.68,-9.256
-4.2,-7.36,-9.697
-4.2,-7.04,-10.149
-4.2,-6.72,-10.612
-4.2,-6.4,-11.087
-4.2,-6.08,-11.569
-4.2,-5.76,-12.043
-4.2,-5.44,-12.493
-4.2,-5.12,-12.724
-4.2,-4.8,-12.814
-4.2,-4.48,-12.916
-4.2,-4.16,-12.833
-4.2,-3.84,-12.853
-4.2,-3.52,-12.84
-4.2,-3.2,-12.928
-4.2,-2.88,-12.857
-4.2,-2.56,-12.861
-4.2,-2.24,-12.864
-4.2,-1.92,-12.87
-4.2,-1.6,-12.856
-4.2,-1.28,-12.847
-4.2,-0.96,-12.866
-4.2,-0.64,-12.888
-4.2,-0.32,-12.91
-4.2,0,-12.884
-4.2,0.32,-12.922
-4.2,0.64,-12.876
-4.2,0.96,-12.878
-4.2,1.28,-12.836
-4.2,1.6,-12.866
-4.2,1.92,-12.827
-4.2,2.24,-12.855
-4.2,2.56,-12.895
-4.2,2.88,-12.868
-4.2,3.2,-12.868
-4.2,3.52,-12.885
-4.2,3.84,-12.9
-4.2,4.16,-12.89
-4.2,4.48,-12.916
-4.2,4.8,-12.815
-4.2,5.12,-12.729
-4.2,5.44,-12.481
-4.2,5.76,-12.04
-4.2,6.08,-11.57
-4.2,6.4,-11.087
-4.2,6.72,-10.612
-4.2,7.04,-10.149
-4.2,7.36,-9.697
-4.2,7.68,-9.256
-4.2,8,-8.827
-4.2,8.32,-8.408
-4.2,8.64,-8
-4.2,8.96,-7.602
-4.2,9.28,-7.214
-4.2,9.6,-6.835
-4.2,9.92,-6.466
-4.2,10.24,-6.107
-4.2,10.56,-5.755
-4.2,10.88,-5.413
-4.2,11.2,-5.078
-4.2,11.52,-4.752
-4.2,11.84,-4.434
-4.2,12.16,-4.124
-4.2,12.48,-3.822
-4.2,12.8,-3.529
-4.2,13.12,-3.246
-4.2,13.44,-2.973
-4.2,13.76,-2.71
-4.2,14.08,-2.457
-4.2,14.4,-2.215
-4.2,14.72,-1.994
-4.2,15.04,-1.831
-4.2,15.36,-1.763
-4.2,15.68,-1.761
-4.2,16,-1.777
-3.88,-16,-1.666
-3.88,-15.68,-1.672
-3.88,-15.36,-1.702
-3.88,-15.04,-1.773
-3.88,-14.72,-1.897
-3.88,-14.4,-2.066
-3.88,-14.08,-2.267
-3.88,-13.76,-2.494
-3.88,-13.44,-2.741
-3.88,-13.12,-3.008
-3.88,-12.8,-3.291
-3.88,-12.48,-3.585
-3.88,-12.16,-3.89
-3.88,-11.84,-4.204
-3.88,-11.52,-4.526
-3.88,-11.2,-4.857
-3.88,-10.88,-5.196
-3.88,-10.56,-5.543
-3.88,-10.24,-5.9
-3.88,-9.92,-6.265
-3.88,-9.6,-6.641
-3.88,-9.28,-7.026
-3.88,-8.96,-7.422
-3.88,-8.64,-7.828
-3.88,-8.32,-8.245
-3.88,-8,-8.674
-3.88,-7.68,-9.114
-3.88,-7.36,-9.566
-3.88,-7.04,-10.031
-3.88,-6.72,-10.507
-3.88,-6.4,-10.993
-3.88,-6.08,-11.485
-3.88,-5.76,-11.961
-3.88,-5.44,-12.383
-3.88,-5.12,-12.642
-3.88,-4.8,-12.77
-3.88,-4.48,-12.831
-3.88,-4.16,-12.914
-3.88,-3.84,-12.81
-3.88,-3.52,-12.813
-3.88,-3.2,-12.849
-3.88,-2.88,-12.836
-3.88,-2.56,-12.785
-3.88,-2.24,-12.812
-3.88,-1.92,-12.869
-3.88,-1.6,-12.833
-3.88,-1.28,-12.839
-3.88,-0.96,-12.837
-3.88,-0.64,-12.835
-3.88,-0.32,-12.87
-3.88,0,-12.858
-3.88,0.32,-12.859
-3.88,0.64,-12.824
-3.88,0.96,-12.825
-3.88,1.28,-12.848
-3.88,1.6,-12.834
-3.88,1.92,-12.857
-3.88,2.24,-12.813
-3.88,2.56,-12.825
-3.88,2.88,-12.826
-3.88,3.2,-12.859
-3.88,3.52,-12.824
-3.88,3.84,-12.851
-3.88,4.16,-12.866
-3.88,4.48,-12.839
-3.88,4.8,-12.77
-3.88,5.12,-12.669
-3.88,5.44,-12.372
-3.88,5.76,-11.959
-3.88,6.08,-11.485
-3.88,6.4,-10.993
-3.88,6.72,-10.507
-3.88,7.04,-10.031
-3.88,7.36,-9.566
-3.88,7.68,-9.114
-3.88,8,-8.674
-3.88,8.32,-8.245
-3.88,8.64,-7.828
-3.88,8.96,-7.422
-3.88,9.28,-7.026
-3.88,9.6,-6.641
-3.88,9.92,-6.265
-3.88,10.24,-5.9
-3.88,10.56,-5.543
-3.88,10.88,-5.196
-3.88,11.2,-4.857
-3.88,11.52,-4.526
-3.88,11.84,-4.204
-3.88,12.16,-3.89
-3.88,12.48,-3.585
-3.88,12.8,-3.291
-3.88,13.12,-3.008
-3.88,13.44,-2.741
-3.88,13.76,-2.494
-3.88,14.08,-2.267
-3.88,14.4,-2.066
-3.88,14.72,-1.897
-3.88,15.04,-1.773
-3.88,15.36,-1.702
-3.88,15.68,-1.672
-3.88,16,-1.666
-3.56,-16,-1.547
-3.56,-15.68,-1.563
-3.56,-15.36,-1.597
-3.56,-15.04,-1.659
-3.56,-14.72,-1.755
-3.56,-14.4,-1.887
-3.56,-14.08,-2.053
-3.56,-13.76,-2.255
-3.56,-13.44,-2.491
-3.56,-13.12,-2.755
-3.56,-12.8,-3.04
-3.56,-12.48,-3.338
-3.56,-12.16,-3.648
-3.56,-11.84,-3.966
-3.56,-11.52,-4.292
-3.56,-11.2,-4.627
-3.56,-10.88,-4.97
-3.56,-10.56,-5.322
-3.56,-10.24,-5.684
-3.56,-9.92,-6.055
-3.56,-9.6,-6.436
-3.56,-9.28,-6.828
-3.56,-8.96,-7.23
-3.56,-8.64,-7.645
-3.56,-8.32,-8.07
-3.56,-8,-8.509
-3.56,-7.68,-8.959
-3.56,-7.36,-9.423
-3.56,-7.04,-9.901
-3.56,-6.72,-10.392
-3.56,-6.4,-10.896
-3.56,-6.08,-11.41
-3.56,-5.76,-11.934
-3.56,-5.44,-12.418
-3.56,-5.12,-12.707
-3.56,-4.8,-12.845
-3.56,-4.48,-12.864
-3.56,-4.16,-12.854
-3.56,-3.84,-12.826
-3.56,-3.52,-12.846
-3.56,-3.2,-12.864
-3.56,-2.88,-12.866
-3.56,-2.56,-12.823
-3.56,-2.24,-12.832
-3.56,-1.92,-12.8
-3.56,-1.6,-12.829
-3.56,-1.28,-12.846
-3.56,-0.96,-12.823
-3.56,-0.64,-12.822
-3.56,-0.32,-12.84
-3.56,0,-12.905
-3.56,0.32,-12.839
-3.56,0.64,-12.812
-3.56,0.96,-12.866
-3.56,1.28,-12.846
-3.56,1.6,-12.851
-3.56,1.92,-12.812
-3.56,2.24,-12.841
-3.56,2.56,-12.824
-3.56,2.88,-12.867
-3.56,3.2,-12.832
-3.56,3.52,-12.822
-3.56,3.84,-12.838
-3.56,4.16,-12.851
-3.56,4.48,-12.842
-3.56,4.8,-12.804
-3.56,5.12,-12.71
-3.56,5.44,-12.421
-3.56,5.76,-11.935
-3.56,6.08,-11.411
-3.56,6.4,-10.896
-3.56,6.72,-10.392
-3.56,7.04,-9.901
-3.56,7.36,-9.423
-3.56,7.68,-8.959
-3.56,8,-8.509
-3.56,8.32,-8.07
-3.56,8.64,-7.645
-3.56,8.96,-7.23
-3.56,9.28,-6.828
-3.56,9.6,-6.436
-3.56,9.92,-6.055
-3.56,10.24,-5.684
-3.56,10.56,-5.322
-3.56,10.88,-4.97
-3.56,11.2,-4.627
-3.56,11.52,-4.292
-3.56,11.84,-3.966
-3.56,12.16,-3.648
-3.56,12.48,-3.338
-3.56,12.8,-3.04
-3.56,13.12,-2.755
-3.56,13.44,-2.491
-3.56,13.76,-2.255
-3.56,14.08,-2.053
-3.56,14.4,-1.887
-3.56,14.72,-1.755
-3.56,15.04,-1.659
-3.56,15.36,-1.597
-3.56,15.68,-1.563
-3.56,16,-1.547
-3.24,-16,-1.418
-3.24,-15.68,-1.435
-3.24,-15.36,-1.464
-3.24,-15.04,-1.51
-3.24,-14.72,-1.578
-3.24,-14.4,-1.672
-3.24,-14.08,-1.803
-3.24,-13.76,-1.982
-3.24,-13.44,-2.213
-3.24,-13.12,-2.482
-3.24,-12.8,-2.775
-3.24,-12.48,-3.081
-3.24,-12.16,-3.396
-3.24,-11.84,-3.719
-3.24,-11.52,-4.049
-3.24,-11.2,-4.388
-3.24,-10.88,-4.735
-3.24,-10.56,-5.092
-3.24,-10.24,-5.458
-3.24,-9.92,-5.834
-3.24,-9.6,-6.221
-3.24,-9.28,-6.619
-3.24,-8.96,-7.028
-3.24,-8.64,-7.45
-3.24,-8.32,-7.884
-3.24,-8,-8.331
-3.24,-7.68,-8.792
-3.24,-7.36,-9.267
-3.24,-7.04,-9.757
-3.24,-6.72,-10.263
-3.24,-6.4,-10.786
-3.24,-6.08,-11.33
-3.24,-5.76,-11.914
-3.24,-5.44,-12.596
-3.24,-5.12,-13.093
-3.24,-4.8,-12.952
-3.24,-4.48,-12.845
-3.24,-4.16,-12.85
-3.24,-3.84,-12.828
-3.24,-3.52,-12.833
-3.24,-3.2,-12.842
-3.24,-2.88,-12.856
-3.24,-2.56,-12.85
-3.24,-2.24,-12.799
-3.24,-1.92,-12.868
-3.24,-1.6,-12.855
-3.24,-1.28,-12.853
-3.24,-0.96,-12.871
-3.24,-0.64,-12.808
-3.24,-0.32,-12.899
-3.24,0,-12.818
-3.24,0.32,-12.853
-3.24,0.64,-12.807
-3.24,0.96,-12.86
-3.24,1.28,-12.902
-3.24,1.6,-12.856
-3.24,1.92,-12.867
-3.24,2.24,-12.809
-3.24,2.56,-12.849
-3.24,2.88,-12.815
-3.24,3.2,-12.842
-3.24,3.52,-12.83
-3.24,3.84,-12.816
-3.24,4.16,-12.86
-3.24,4.48,-12.859
-3.24,4.8,-12.928
-3.24,5.12,-13.072
-3.24,5.44,-12.611
-3.24,5.76,-11.913
-3.24,6.08,-11.331
-3.24,6.4,-10.786
-3.24,6.72,-10.263
-3.24,7.04,-9.757
-3.24,7.36,-9.267
-3.24,7.68,-8.792
-3.24,8,-8.331
-3.24,8.32,-7.884
-3.24,8.64,-7.45
-3.24,8.96,-7.028
-3.24,9.28,-6.619
-3.24,9.6,-6.221
-3.24,9.92,-5.834
-3.24,10.24,-5.458
-3.24,10.56,-5.092
-3.24,10.88,-4.735
-3.24,11.2,-4.388
-3.24,11.52,-4.049
-3.24,11.84,-3.719
-3.24,12.16,-3.396
-3.24,12.48,-3.081
-3.24,12.8,-2.775
-3.24,13.12,-2.482
-3.24,13.44,-2.213
-3.24,13.76,-1.982
-3.24,14.08,-1.803
-3.24,14.4,-1.672
-3.24,14.72,-1.578
-3.24,15.04,-1.51
-3.24,15.36,-1.464
-3.24,15.68,-1.435
-3.24,16,-1.418
-2.92,-16,-1.282
-2.92,-15.68,-1.294
-2.92,-15.36,-1.313
-2.92,-15.04,-1.34
-2.92,-14.72,-1.375
-2.92,-14.4,-1.423
-2.92,-14.08,-1.502
-2.92,-13.76,-1.653
-2.92,-13.44,-1.894
-2.92,-13.12,-2.188
-2.92,-12.8,-2.499
-2.92,-12.48,-2.816
-2.92,-12.16,-3.138
-2.92,-11.84,-3.465
-2.92,-11.52,-3.799
-2.92,-11.2,-4.141
-2.92,-10.88,-4.491
-2.92,-10.56,-4.852
-2.92,-10.24,-5.222
-2.92,-9.92,-5.603
-2.92,-9.6,-5.995
-2.92,-9.28,-6.398
-2.92,-8.96,-6.814
-2.92,-8.64,-7.242
-2.92,-8.32,-7.684
-2.92,-8,-8.139
-2.92,-7.68,-8.61
-2.92,-7.36,-9.095
-2.92,-7.04,-9.597
-2.92,-6.72,-10.117
-2.92,-6.4,-10.656
-2.92,-6.08,-11.217
-2.92,-5.76,-11.813
-2.92,-5.44,-12.463
-2.92,-5.12,-12.902
-2.92,-4.8,-12.859
-2.92,-4.48,-12.862
-2.92,-4.16,-12.84
-2.92,-3.84,-12.832
-2.92,-3.52,-12.897
-2.92,-3.2,-12.816
-2.92,-2.88,-12.863
-2.92,-2.56,-12.86
-2.92,-2.24,-12.871
-2.92,-1.92,-12.857
-2.92,-1.6,-12.83
-2.92,-1.28,-12.86
-2.92,-0.96,-12.823
-2.92,-0.64,-12.833
-2.92,-0.32,-12.851
-2.92,0,-12.81
-2.92,0.32,-12.898
-2.92,0.64,-12.875
-2.92,0.96,-12.823
-2.92,1.28,-12.837
-2.92,1.6,-12.885
-2.92,1.92,-12.867
-2.92,2.24,-12.869
-2.92,2.56,-12.859
-2.92,2.88,-12.861
-2.92,3.2,-12.816
-2.92,3.52,-12.84
-2.92,3.84,-12.84
-2.92,4.16,-12.816
-2.92,4.48,-12.874
-2.92,4.8,-12.869
-2.92,5.12,-12.872
-2.92,5.44,-12.463
-2.92,5.76,-11.816
-2.92,6.08,-11.218
-2.92,6.4,-10.656
-2.92,6.72,-10.117
-2.92,7.04,-9.597
-2.92,7.36,-9.095
-2.92,7.68,-8.61
-2.92,8,-8.139
-2.92,8.32,-7.684
-2.92,8.64,-7.242
-2.92,8.96,-6.814
-2.92,9.28,-6.398
-2.92,9.6,-5.995
-2.92,9.92,-5.603
-2.92,10.24,-5.222
-2.92,10.56,-4.852
-2.92,10.88,-4.491
-2.92,11.2,-4.141
-2.92,11.52,-3.799
-2.92,11.84,-3.465
-2.92,12.16,-3.138
-2.92,12.48,-2.816
-2.92,12.8,-2.499
-2.92,13.12,-2.188
-2.92,13.44,-1.894
-2.92,13.76,-1.653
-2.92,14.08,-1.502
-2.92,14.4,-1.423
-2.92,14.72,-1.375
-2.92,15.04,-1.34
-2.92,15.36,-1.313
-2.92,15.68,-1.294
-2.92,16,-1.282
-2.6,-16,-1.14
-2.6,-15.68,-1.147
-2.6,-15.36,-1.154
-2.6,-15.04,-1.161
-2.6,-14.72,-1.161
-2.6,-14.4,-1.147
-2.6,-14.08,-1.127
-2.6,-13.76,-1.221
-2.6,-13.44,-1.527
-2.6,-13.12,-1.879
-2.6,-12.8,-2.218
-2.6,-12.48,-2.547
-2.6,-12.16,-2.874
-2.6,-11.84,-3.203
-2.6,-11.52,-3.54
-2.6,-11.2,-3.884
-2.6,-10.88,-4.238
-2.6,-10.56,-4.601
-2.6,-10.24,-4.975
-2.6,-9.92,-5.36
-2.6,-9.6,-5.757
-2.6,-9.28,-6.165
-2.6,-8.96,-6.587
-2.6,-8.64,-7.021
-2.6,-8.32,-7.47
-2.6,-8,-7.933
-2.6,-7.68,-8.412
-2.6,-7.36,-8.908
-2.6,-7.04,-9.421
-2.6,-6.72,-9.952
-2.6,-6.4,-10.503
-2.6,-6.08,-11.074
-2.6,-5.76,-11.655
-2.6,-5.44,-12.208
-2.6,-5.12,-12.589
-2.6,-4.8,-12.775
-2.6,-4.48,-12.823
-2.6,-4.16,-12.857
-2.6,-3.84,-12.804
-2.6,-3.52,-12.872
-2.6,-3.2,-12.861
-2.6,-2.88,-12.807
-2.6,-2.56,-12.843
-2.6,-2.24,-12.832
-2.6,-1.92,-12.837
-2.6,-1.6,-12.9
-2.6,-1.28,-12.776
-2.6,-0.96,-12.863
-2.6,-0.64,-12.825
-2.6,-0.32,-12.863
-2.6,0,-12.843
-2.6,0.32,-12.863
-2.6,0.64,-12.814
-2.6,0.96,-12.863
-2.6,1.28,-12.795
-2.6,1.6,-12.899
-2.6,1.92,-12.883
-2.6,2.24,-12.876
-2.6,2.56,-12.862
-2.6,2.88,-12.838
-2.6,3.2,-12.819
-2.6,3.52,-12.818
-2.6,3.84,-12.834
-2.6,4.16,-12.858
-2.6,4.48,-12.866
-2.6,4.8,-12.783
-2.6,5.12,-12.62
-2.6,5.44,-12.209
-2.6,5.76,-11.656
-2.6,6.08,-11.074
-2.6,6.4,-10.503
-2.6,6.72,-9.952
-2.6,7.04,-9.421
-2.6,7.36,-8.908
-2.6,7.68,-8.412
-2.6,8,-7.933
-2.6,8.32,-7.47
-2.6,8.64,-7.021
-2.6,8.96,-6.587
-2.6,9.28,-6.165
-2.6,9.6,-5.757
-2.6,9.92,-5.36
-2.6,10.24,-4.975
-2.6,10.56,-4.601
-2.6,10.88,-4.238
-2.6,11.2,-3.884
-2.6,11.52,-3.54
-2.6,11.84,-3.203
-2.6,12.16,-2.874
-2.6,12.48,-2.547
-2.6,12.8,-2.218
-2.6,13.12,-1.879
-2.6,13.44,-1.527
-2.6,13.76,-1.221
-2.6,14.08,-1.127
-2.6,14.4,-1.147
-2.6,14.72,-1.161
-2.6,15.04,-1.161
-2.6,15.36,-1.154
-2.6,15.68,-1.147
-2.6,16,-1.14
-2.28,-16,-0.997
-2.28,-15.68,-0.998
-2.28,-15.36,-0.997
-2.28,-15.04,-0.988
-2.28,-14.72,-0.961
-2.28,-14.4,-0.891
-2.28,-14.08,-0.691
-2.28,-13.76,-0.444
-2.28,-13.44,-1.157
-2.28,-13.12,-1.59
-2.28,-12.8,-1.947
-2.28,-12.48,-2.279
-2.28,-12.16,-2.606
-2.28,-11.84,-2.936
-2.28,-11.52,-3.273
-2.28,-11.2,-3.619
-2.28,-10.88,-3.975
-2.28,-10.56,-4.341
-2.28,-10.24,-4.718
-2.28,-9.92,-5.107
-2.28,-9.6,-5.507
-2.28,-9.28,-5.92
-2.28,-8.96,-6.346
-2.28,-8.64,-6.786
-2.28,-8.32,-7.241
-2.28,-8,-7.711
-2.28,-7.68,-8.198
-2.28,-7.36,-8.702
-2.28,-7.04,-9.225
-2.28,-6.72,-9.768
-2.28,-6.4,-10.331
-2.28,-6.08,-10.913
-2.28,-5.76,-11.508
-2.28,-5.44,-12.091
-2.28,-5.12,-12.578
-2.28,-4.8,-12.792
-2.28,-4.48,-12.84
-2.28,-4.16,-12.862
-2.28,-3.84,-12.821
-2.28,-3.52,-12.902
-2.28,-3.2,-12.816
-2.28,-2.88,-12.895
-2.28,-2.56,-12.901
-2.28,-2.24,-12.812
-2.28,-1.92,-12.82
-2.28,-1.6,-12.867
-2.28,-1.28,-12.812
-2.28,-0.96,-12.84
-2.28,-0.64,-12.836
-2.28,-0.32,-12.849
-2.28,0,-12.929
-2.28,0.32,-12.838
-2.28,0.64,-12.836
-2.28,0.96,-12.841
-2.28,1.28,-12.854
-2.28,1.6,-12.891
-2.28,1.92,-12.84
-2.28,2.24,-12.873
-2.28,2.56,-12.889
-2.28,2.88,-12.871
-2.28,3.2,-12.826
-2.28,3.52,-12.915
-2.28,3.84,-12.792
-2.28,4.16,-12.874
-2.28,4.48,-12.84
-2.28,4.8,-12.769
-2.28,5.12,-12.585
-2.28,5.44,-12.094
-2.28,5.76,-11.505
-2.28,6.08,-10.913
-2.28,6.4,-10.331
-2.28,6.72,-9.768
-2.28,7.04,-9.225
-2.28,7.36,-8.702
-2.28,7.68,-8.198
-2.28,8,-7.711
-2.28,8.32,-7.241
-2.28,8.64,-6.786
-2.28,8.96,-6.346
-2.28,9.28,-5.92
-2.28,9.6,-5.507
-2.28,9.92,-5.107
-2.28,10.24,-4.718
-2.28,10.56,-4.341
-2.28,10.88,-3.975
-2.28,11.2,-3.619
-2.28,11.52,-3.273
-2.28,11.84,-2.936
-2.28,12.16,-2.606
-2.28,12.48,-2.279
-2.28,12.8,-1.947
-2.28,13.12,-1.59
-2.28,13.44,-1.157
-2.28,13.76,-0.444
-2.28,14.08,-0.691
-2.28,14.4,-0.891
-2.28,14.72,-0.961
-2.28,15.04,-0.988
-2.28,15.36,-0.997
-2.28,15.68,-0.998
-2.28,16,-0.997
-1.96,-16,-0.853
-1.96,-15.68,-0.852
-1.96,-15.36,-0.846
-1.96,-15.04,-0.831
-1.96,-14.72,-0.799
-1.96,-14.4,-0.731
-1.96,-14.08,-0.592
-1.96,-13.76,-0.562
-1.96,-13.44,-0.98
-1.96,-13.12,-1.362
-1.96,-12.8,-1.696
-1.96,-12.48,-2.015
-1.96,-12.16,-2.334
-1.96,-11.84,-2.66
-1.96,-11.52,-2.996
-1.96,-11.2,-3.343
-1.96,-10.88,-3.701
-1.96,-10.56,-4.069
-1.96,-10.24,-4.449
-1.96,-9.92,-4.841
-1.96,-9.6,-5.245
-1.96,-9.28,-5.661
-1.96,-8.96,-6.092
-1.96,-8.64,-6.537
-1.96,-8.32,-6.997
-1.96,-8,-7.473
-1.96,-7.68,-7.967
-1.96,-7.36,-8.479
-1.96,-7.04,-9.01
-1.96,-6.72,-9.563
-1.96,-6.4,-10.138
-1.96,-6.08,-10.737
-1.96,-5.76,-11.363
-1.96,-5.44,-12.034
-1.96,-5.12,-12.839
-1.96,-4.8,-12.969
-1.96,-4.48,-12.857
-1.96,-4.16,-12.838
-1.96,-3.84,-12.879
-1.96,-3.52,-12.936
-1.96,-3.2,-12.879
-1.96,-2.88,-12.928
-1.96,-2.56,-12.865
-1.96,-2.24,-12.846
-1.96,-1.92,-12.884
-1.96,-1.6,-12.938
-1.96,-1.28,-12.916
-1.96,-0.96,-12.967
-1.96,-0.64,-12.884
-1.96,-0.32,-12.915
-1.96,0,-12.895
-1.96,0.32,-12.915
-1.96,0.64,-12.871
-1.96,0.96,-12.914
-1.96,1.28,-12.916
-1.96,1.6,-12.888
-1.96,1.92,-12.922
-1.96,2.24,-12.844
-1.96,2.56,-12.864
-1.96,2.88,-12.879
-1.96,3.2,-12.885
-1.96,3.52,-12.924
-1.96,3.84,-12.858
-1.96,4.16,-12.839
-1.96,4.48,-12.908
-1.96,4.8,-13.032
-1.96,5.12,-12.817
-1.96,5.44,-12.035
-1.96,5.76,-11.364
-1.96,6.08,-10.737
-1.96,6.4,-10.138
-1.96,6.72,-9.563
-1.96,7.04,-9.01
-1.96,7.36,-8.479
-1.96,7.68,-7.967
-1.96,8,-7.473
-1.96,8.32,-6.997
-1.96,8.64,-6.537
-1.96,8.96,-6.092
-1.96,9.28,-5.661
-1.96,9.6,-5.245
-1.96,9.92,-4.841
-1.96,10.24,-4.449
-1.96,10.56,-4.069
-1.96,10.88,-3.701
-1.96,11.2,-3.343
-1.96,11.52,-2.996
-1.96,11.84,-2.66
-1.96,12.16,-2.334
-1.96,12.48,-2.015
-1.96,12.8,-1.696
-1.96,13.12,-1.362
-1.96,13.44,-0.98
-1.96,13.76,-0.562
-1.96,14.08,-0.592
-1.96,14.4,-0.731
-1.96,14.72,-0.799
-1.96,15.04,-0.831
-1.96,15.36,-0.846
-1.96,15.68,-0.852
-1.96,16,-0.853
-1.64,-16,-0.712
-1.64,-15.68,-0.709
-1.64,-15.36,-0.703
-1.64,-15.04,-0.691
-1.64,-14.72,-0.67
-1.64,-14.4,-0.642
-1.64,-14.08,-0.625
-1.64,-13.76,-0.697
-1.64,-13.44,-0.907
-1.64,-13.12,-1.176
-1.64,-12.8,-1.458
-1.64,-12.48,-1.75
-1.64,-12.16,-2.055
-1.64,-11.84,-2.375
-1.64,-11.52,-2.709
-1.64,-11.2,-3.057
-1.64,-10.88,-3.416
-1.64,-10.56,-3.787
-1.64,-10.24,-4.169
-1.64,-9.92,-4.563
-1.64,-9.6,-4.969
-1.64,-9.28,-5.389
-1.64,-8.96,-5.823
-1.64,-8.64,-6.272
-1.64,-8.32,-6.736
-1.64,-8,-7.217
-1.64,-7.68,-7.717
-1.64,-7.36,-8.235
-1.64,-7.04,-8.775
-1.64,-6.72,-9.336
-1.64,-6.4,-9.921
-1.64,-6.08,-10.534
-1.64,-5.76,-11.18
-1.64,-5.44,-11.882
-1.64,-5.12,-12.649
-1.64,-4.8,-12.882
-1.64,-4.48,-12.895
-1.64,-4.16,-12.841
-1.64,-3.84,-12.821
-1.64,-3.52,-12.883
-1.64,-3.2,-12.875
-1.64,-2.88,-12.888
-1.64,-2.56,-12.872
-1.64,-2.24,-12.96
-1.64,-1.92,-12.853
-1.64,-1.6,-12.881
-1.64,-1.28,-12.868
-1.64,-0.96,-12.918
-1.64,-0.64,-12.847
-1.64,-0.32,-12.955
-1.64,0,-12.875
-1.64,0.32,-12.985
-1.64,0.64,-12.894
-1.64,0.96,-12.917
-1.64,1.28,-12.856
-1.64,1.6,-12.905
-1.64,1.92,-12.861
-1.64,2.24,-12.943
-1.64,2.56,-12.907
-1.64,2.88,-12.888
-1.64,3.2,-12.903
-1.64,3.52,-12.892
-1.64,3.84,-12.822
-1.64,4.16,-12.84
-1.64,4.48,-12.839
-1.64,4.8,-12.899
-1.64,5.12,-12.65
-1.64,5.44,-11.877
-1.64,5.76,-11.18
-1.64,6.08,-10.534
-1.64,6.4,-9.922
-1.64,6.72,-9.336
-1.64,7.04,-8.775
-1.64,7.36,-8.235
-1.64,7.68,-7.717
-1.64,8,-7.217
-1.64,8.32,-6.736
-1.64,8.64,-6.272
-1.64,8.96,-5.823
-1.64,9.28,-5.389
-1.64,9.6,-4.969
-1.64,9.92,-4.563
-1.64,10.24,-4.169
-1.64,10.56,-3.787
-1.64,10.88,-3.416
-1.64,11.2,-3.057
-1.64,11.52,-2.709
-1.64,11.84,-2.375
-1.64,12.16,-2.055
-1.64,12.48,-1.75
-1.64,12.8,-1.458
-1.64,13.12,-1.176
-1.64,13.44,-0.907
-1.64,13.76,-0.697
-1.64,14.08,-0.625
-1.64,14.4,-0.642
-1.64,14.72,-0.67
-1.64,15.04,-0.691
-1.64,15.36,-0.703
-1.64,15.68,-0.709
-1.64,16,-0.712
-1.32,-16,-0.571
-1.32,-15.68,-0.569
-1.32,-15.36,-0.565
-1.32,-15.04,-0.559
-1.32,-14.72,-0.552
-1.32,-14.4,-0.552
-1.32,-14.08,-0.575
-1.32,-13.76,-0.65
-1.32,-13.44,-0.791
-1.32,-13.12,-0.984
-1.32,-12.8,-1.211
-1.32,-12.48,-1.47
-1.32,-12.16,-1.76
-1.32,-11.84,-2.075
-1.32,-11.52,-2.41
-1.32,-11.2,-2.759
-1.32,-10.88,-3.12
-1.32,-10.56,-3.493
-1.32,-10.24,-3.876
-1.32,-9.92,-4.272
-1.32,-9.6,-4.681
-1.32,-9.28,-5.103
-1.32,-8.96,-5.539
-1.32,-8.64,-5.991
-1.32,-8.32,-6.459
-1.32,-8,-6.944
-1.32,-7.68,-7.448
-1.32,-7.36,-7.971
-1.32,-7.04,-8.516
-1.32,-6.72,-9.085
-1.32,-6.4,-9.678
-1.32,-6.08,-10.299
-1.32,-5.76,-10.95
-1.32,-5.44,-11.623
-1.32,-5.12,-12.257
-1.32,-4.8,-12.689
-1.32,-4.48,-12.862
-1.32,-4.16,-12.854
-1.32,-3.84,-12.926
-1.32,-3.52,-12.881
-1.32,-3.2,-12.958
-1.32,-2.88,-12.897
-1.32,-2.56,-12.879
-1.32,-2.24,-12.9
-1.32,-1.92,-12.938
-1.32,-1.6,-12.852
-1.32,-1.28,-12.995
-1.32,-0.96,-12.883
-1.32,-0.64,-12.869
-1.32,-0.32,-12.95
-1.32,0,-12.898
-1.32,0.32,-12.95
-1.32,0.64,-12.869
-1.32,0.96,-12.895
-1.32,1.28,-12.924
-1.32,1.6,-12.85
-1.32,1.92,-12.924
-1.32,2.24,-12.876
-1.32,2.56,-12.902
-1.32,2.88,-12.897
-1.32,3.2,-12.986
-1.32,3.52,-12.89
-1.32,3.84,-12.917
-1.32,4.16,-12.854
-1.32,4.48,-12.835
-1.32,4.8,-12.69
-1.32,5.12,-12.249
-1.32,5.44,-11.622
-1.32,5.76,-10.949
-1.32,6.08,-10.299
-1.32,6.4,-9.678
-1.32,6.72,-9.085
-1.32,7.04,-8.516
-1.32,7.36,-7.971
-1.32,7.68,-7.448
-1.32,8,-6.944
-1.32,8.32,-6.459
-1.32,8.64,-5.991
-1.32,8.96,-5.539
-1.32,9.28,-5.103
-1.32,9.6,-4.681
-1.32,9.92,-4.272
-1.32,10.24,-3.876
-1.32,10.56,-3.493
-1.32,10.88,-3.12
-1.32,11.2,-2.759
-1.32,11.52,-2.41
-1.32,11.84,-2.075
-1.32,12.16,-1.76
-1.32,12.48,-1.47
-1.32,12.8,-1.211
-1.32,13.12,-0.984
-1.32,13.44,-0.791
-1.32,13.76,-0.65
-1.32,14.08,-0.575
-1.32,14.4,-0.552
-1.32,14.72,-0.552
-1.32,15.04,-0.559
-1.32,15.36,-0.565
-1.32,15.68,-0.569
-1.32,16,-0.571
-1,-16,-0.433
-1,-15.68,-0.431
-1,-15.36,-0.429
-1,-15.04,-0.428
-1,-14.72,-0.43
-1,-14.4,-0.441
-1,-14.08,-0.47
-1,-13.76,-0.53
-1,-13.44,-0.626
-1,-13.12,-0.759
-1,-12.8,-0.933
-1,-12.48,-1.159
-1,-12.16,-1.438
-1,-11.84,-1.756
-1,-11.52,-2.096
-1,-11.2,-2.449
-1,-10.88,-2.813
-1,-10.56,-3.187
-1,-10.24,-3.572
-1,-9.92,-3.969
-1,-9.6,-4.379
-1,-9.28,-4.802
-1,-8.96,-5.24
-1,-8.64,-5.694
-1,-8.32,-6.164
-1,-8,-6.652
-1,-7.68,-7.159
-1,-7.36,-7.686
-1,-7.04,-8.235
-1,-6.72,-8.809
-1,-6.4,-9.408
-1,-6.08,-10.035
-1,-5.76,-10.691
-1,-5.44,-11.373
-1,-5.12,-12.076
-1,-4.8,-12.772
-1,-4.48,-12.909
-1,-4.16,-12.854
-1,-3.84,-12.969
-1,-3.52,-12.872
-1,-3.2,-12.969
-1,-2.88,-12.882
-1,-2.56,-12.89
-1,-2.24,-12.873
-1,-1.92,-12.906
-1,-1.6,-12.906
-1,-1.28,-12.867
-1,-0.96,-12.92
-1,-0.64,-12.995
-1,-0.32,-12.955
-1,0,-13.018
-1,0.32,-13.014
-1,0.64,-12.98
-1,0.96,-12.934
-1,1.28,-12.929
-1,1.6,-12.914
-1,1.92,-12.915
-1,2.24,-12.906
-1,2.56,-12.888
-1,2.88,-12.899
-1,3.2,-12.928
-1,3.52,-12.908
-1,3.84,-12.956
-1,4.16,-12.911
-1,4.48,-12.924
-1,4.8,-12.776
-1,5.12,-12.081
-1,5.44,-11.373
-1,5.76,-10.691
-1,6.08,-10.035
-1,6.4,-9.408
-1,6.72,-8.809
-1,7.04,-8.235
-1,7.36,-7.686
-1,7.68,-7.159
-1,8,-6.652
-1,8.32,-6.164
-1,8.64,-5.694
-1,8.96,-5.24
-1,9.28,-4.802
-1,9.6,-4.379
-1,9.92,-3.969
-1,10.24,-3.572
-1,10.56,-3.187
-1,10.88,-2.813
-1,11.2,-2.449
-1,11.52,-2.096
-1,11.84,-1.756
-1,12.16,-1.438
-1,12.48,-1.159
-1,12.8,-0.933
-1,13.12,-0.759
-1,13.44,-0.626
-1,13.76,-0.53
-1,14.08,-0.47
-1,14.4,-0.441
-1,14.72,-0.43
-1,15.04,-0.428
-1,15.36,-0.429
-1,15.68,-0.431
-1,16,-0.433
-0.68,-16,-0.294
-0.68,-15.68,-0.294
-0.68,-15.36,-0.294
-0.68,-15.04,-0.295
-0.68,-14.72,-0.3
-0.68,-14.4,-0.311
-0.68,-14.08,-0.334
-0.68,-13.76,-0.372
-0.68,-13.44,-0.425
-0.68,-13.12,-0.495
-0.68,-12.8,-0.602
-0.68,-12.48,-0.791
-0.68,-12.16,-1.078
-0.68,-11.84,-1.417
-0.68,-11.52,-1.77
-0.68,-11.2,-2.13
-0.68,-10.88,-2.496
-0.68,-10.56,-2.871
-0.68,-10.24,-3.256
-0.68,-9.92,-3.653
-0.68,-9.6,-4.063
-0.68,-9.28,-4.487
-0.68,-8.96,-4.926
-0.68,-8.64,-5.38
-0.68,-8.32,-5.852
-0.68,-8,-6.341
-0.68,-7.68,-6.849
-0.68,-7.36,-7.378
-0.68,-7.04,-7.93
-0.68,-6.72,-8.506
-0.68,-6.4,-9.109
-0.68,-6.08,-9.741
-0.68,-5.76,-10.404
-0.68,-5.44,-11.108
-0.68,-5.12,-11.881
-0.68,-4.8,-12.883
-0.68,-4.48,-12.906
-0.68,-4.16,-12.836
-0.68,-3.84,-12.821
-0.68,-3.52,-12.977
-0.68,-3.2,-12.92
-0.68,-2.88,-12.904
-0.68,-2.56,-12.953
-0.68,-2.24,-12.879
-0.68,-1.92,-12.888
-0.68,-1.6,-12.932
-0.68,-1.28,-12.892
-0.68,-0.96,-12.925
-0.68,-0.64,-12.987
-0.68,-0.32,-12.878
-0.68,0,-12.976
-0.68,0.32,-12.915
-0.68,0.64,-12.986
-0.68,0.96,-12.888
-0.68,1.28,-12.893
-0.68,1.6,-12.886
-0.68,1.92,-12.926
-0.68,2.24,-12.916
-0.68,2.56,-12.883
-0.68,2.88,-12.911
-0.68,3.2,-12.912
-0.68,3.52,-12.923
-0.68,3.84,-12.876
-0.68,4.16,-12.906
-0.68,4.48,-12.899
-0.68,4.8,-12.888
-0.68,5.12,-11.881
-0.68,5.44,-11.107
-0.68,5.76,-10.404
-0.68,6.08,-9.741
-0.68,6.4,-9.109
-0.68,6.72,-8.506
-0.68,7.04,-7.93
-0.68,7.36,-7.378
-0.68,7.68,-6.849
-0.68,8,-6.341
-0.68,8.32,-5.852
-0.68,8.64,-5.38
-0.68,8.96,-4.926
-0.68,9.28,-4.487
-0.68,9.6,-4.063
-0.68,9.92,-3.653
-0.68,10.24,-3.256
-0.68,10.56,-2.871
-0.68,10.88,-2.496
-0.68,11.2,-2.13
-0.68,11.52,-1.77
-0.68,11.84,-1.417
-0.68,12.16,-1.078
-0.68,12.48,-0.791
-0.68,12.8,-0.602
-0.68,13.12,-0.495
-0.68,13.44,-0.425
-0.68,13.76,-0.372
-0.68,14.08,-0.334
-0.68,14.4,-0.311
-0.68,14.72,-0.3
-0.68,15.04,-0.295
-0.68,15.36,-0.294
-0.68,15.68,-0.294
-0.68,16,-0.294
-0.359999999999999,-16,-0.156
-0.359999999999999,-15.68,-0.156
-0.359999999999999,-15.36,-0.157
-0.359999999999999,-15.04,-0.159
-0.359999999999999,-14.72,-0.163
-0.359999999999999,-14.4,-0.171
-0.359999999999999,-14.08,-0.183
-0.359999999999999,-13.76,-0.197
-0.359999999999999,-13.44,-0.208
-0.359999999999999,-13.12,-0.203
-0.359999999999999,-12.8,-0.184
-0.359999999999999,-12.48,-0.306
-0.359999999999999,-12.16,-0.674
-0.359999999999999,-11.84,-1.067
-0.359999999999999,-11.52,-1.439
-0.359999999999999,-11.2,-1.804
-0.359999999999999,-10.88,-2.17
-0.359999999999999,-10.56,-2.543
-0.359999999999999,-10.24,-2.928
-0.359999999999999,-9.92,-3.324
-0.359999999999999,-9.6,-3.734
-0.359999999999999,-9.28,-4.157
-0.359999999999999,-8.96,-4.596
-0.359999999999999,-8.64,-5.05
-0.359999999999999,-8.32,-5.521
-0.359999999999999,-8,-6.01
-0.359999999999999,-7.68,-6.519
-0.359999999999999,-7.36,-7.049
-0.359999999999999,-7.04,-7.601
-0.359999999999999,-6.72,-8.178
-0.359999999999999,-6.4,-8.782
-0.359999999999999,-6.08,-9.415
-0.359999999999999,-5.76,-10.081
-0.359999999999999,-5.44,-10.785
-0.359999999999999,-5.12,-11.526
-0.359999999999999,-4.8,-12.244
-0.359999999999999,-4.48,-12.723
-0.359999999999999,-4.16,-12.839
-0.359999999999999,-3.84,-12.93
-0.359999999999999,-3.52,-12.852
-0.359999999999999,-3.2,-12.877
-0.359999999999999,-2.88,-12.831
-0.359999999999999,-2.56,-12.949
-0.359999999999999,-2.24,-12.9
-0.359999999999999,-1.92,-12.939
-0.359999999999999,-1.6,-12.867
-0.359999999999999,-1.28,-12.84
-0.359999999999999,-0.96,-12.938
-0.359999999999999,-0.64,-12.924
-0.359999999999999,-0.32,-12.94
-0.359999999999999,0,-12.858
-0.359999999999999,0.32,-12.914
-0.359999999999999,0.64,-12.924
-0.359999999999999,0.96,-12.913
-0.359999999999999,1.28,-12.843
-0.359999999999999,1.6,-12.884
-0.359999999999999,1.92,-12.919
-0.359999999999999,2.24,-12.919
-0.359999999999999,2.56,-12.916
-0.359999999999999,2.88,-12.874
-0.359999999999999,3.2,-12.875
-0.359999999999999,3.52,-12.892
-0.359999999999999,3.84,-12.97
-0.359999999999999,4.16,-12.84
-0.359999999999999,4.48,-12.703
-0.359999999999999,4.8,-12.24
-0.359999999999999,5.12,-11.526
-0.359999999999999,5.44,-10.785
-0.359999999999999,5.76,-10.081
-0.359999999999999,6.08,-9.415
-0.359999999999999,6.4,-8.782
-0.359999999999999,6.72,-8.178
-0.359999999999999,7.04,-7.601
-0.359999999999999,7.36,-7.049
-0.359999999999999,7.68,-6.519
-0.359999999999999,8,-6.01
-0.359999999999999,8.32,-5.521
-0.359999999999999,8.64,-5.05
-0.359999999999999,8.96,-4.596
-0.359999999999999,9.28,-4.157
-0.359999999999999,9.6,-3.734
-0.359999999999999,9.92,-3.324
-0.359999999999999,10.24,-2.928
-0.359999999999999,10.56,-2.543
-0.359999999999999,10.88,-2.17
-0.359999999999999,11.2,-1.804
-0.359999999999999,11.52,-1.439
-0.359999999999999,11.84,-1.067
-0.359999999999999,12.16,-0.674
-0.359999999999999,12.48,-0.306
-0.359999999999999,12.8,-0.184
-0.359999999999999,13.12,-0.203
-0.359999999999999,13.44,-0.208
-0.359999999999999,13.76,-0.197
-0.359999999999999,14.08,-0.183
-0.359999999999999,14.4,-0.171
-0.359999999999999,14.72,-0.163
-0.359999999999999,15.04,-0.159
-0.359999999999999,15.36,-0.157
-0.359999999999999,15.68,-0.156
-0.359999999999999,16,-0.156
-0.0399999999999991,-16,-0.017
-0.0399999999999991,-15.68,-0.018
-0.0399999999999991,-15.36,-0.018
-0.0399999999999991,-15.04,-0.02
-0.0399999999999991,-14.72,-0.023
-0.0399999999999991,-14.4,-0.026
-0.0399999999999991,-14.08,-0.029
-0.0399999999999991,-13.76,-0.026
-0.0399999999999991,-13.44,-0.007
-0.0399999999999991,-13.12,0.06
-0.0399999999999991,-12.8,0.283
-0.0399999999999991,-12.48,0.518
-0.0399999999999991,-12.16,-0.292
-0.0399999999999991,-11.84,-0.74
-0.0399999999999991,-11.52,-1.116
-0.0399999999999991,-11.2,-1.475
-0.0399999999999991,-10.88,-1.836
-0.0399999999999991,-10.56,-2.205
-0.0399999999999991,-10.24,-2.587
-0.0399999999999991,-9.92,-2.982
-0.0399999999999991,-9.6,-3.39
-0.0399999999999991,-9.28,-3.813
-0.0399999999999991,-8.96,-4.25
-0.0399999999999991,-8.64,-4.703
-0.0399999999999991,-8.32,-5.173
-0.0399999999999991,-8,-5.661
-0.0399999999999991,-7.68,-6.168
-0.0399999999999991,-7.36,-6.696
-0.0399999999999991,-7.04,-7.247
-0.0399999999999991,-6.72,-7.822
-0.0399999999999991,-6.4,-8.425
-0.0399999999999991,-6.08,-9.056
-0.0399999999999991,-5.76,-9.721
-0.0399999999999991,-5.44,-10.42
-0.0399999999999991,-5.12,-11.152
-0.0399999999999991,-4.8,-11.918
-0.0399999999999991,-4.48,-12.752
-0.0399999999999991,-4.16,-12.977
-0.0399999999999991,-3.84,-12.859
-0.0399999999999991,-3.52,-12.849
-0.0399999999999991,-3.2,-12.829
-0.0399999999999991,-2.88,-12.892
-0.0399999999999991,-2.56,-12.861
-0.0399999999999991,-2.24,-12.889
-0.0399999999999991,-1.92,-12.885
-0.0399999999999991,-1.6,-12.889
-0.0399999999999991,-1.28,-12.794
-0.0399999999999991,-0.96,-12.889
-0.0399999999999991,-0.64,-12.878
-0.0399999999999991,-0.32,-12.936
-0.0399999999999991,0,-12.945
-0.0399999999999991,0.32,-12.916
-0.0399999999999991,0.64,-12.915
-0.0399999999999991,0.96,-12.918
-0.0399999999999991,1.28,-12.789
-0.0399999999999991,1.6,-12.878
-0.0399999999999991,1.92,-12.86
-0.0399999999999991,2.24,-12.869
-0.0399999999999991,2.56,-12.906
-0.0399999999999991,2.88,-12.892
-0.0399999999999991,3.2,-12.906
-0.0399999999999991,3.52,-12.896
-0.0399999999999991,3.84,-12.878
-0.0399999999999991,4.16,-13.021
-0.0399999999999991,4.48,-12.727
-0.0399999999999991,4.8,-11.921
-0.0399999999999991,5.12,-11.153
-0.0399999999999991,5.44,-10.42
-0.0399999999999991,5.76,-9.721
-0.0399999999999991,6.08,-9.056
-0.0399999999999991,6.4,-8.425
-0.0399999999999991,6.72,-7.822
-0.0399999999999991,7.04,-7.247
-0.0399999999999991,7.36,-6.696
-0.0399999999999991,7.68,-6.168
-0.0399999999999991,8,-5.661
-0.0399999999999991,8.32,-5.173
-0.0399999999999991,8.64,-4.703
-0.0399999999999991,8.96,-4.25
-0.0399999999999991,9.28,-3.813
-0.0399999999999991,9.6,-3.39
-0.0399999999999991,9.92,-2.982
-0.0399999999999991,10.24,-2.587
-0.0399999999999991,10.56,-2.205
-0.0399999999999991,10.88,-1.836
-0.0399999999999991,11.2,-1.475
-0.0399999999999991,11.52,-1.116
-0.0399999999999991,11.84,-0.74
-0.0399999999999991,12.16,-0.292
-0.0399999999999991,12.48,0.518
-0.0399999999999991,12.8,0.283
-0.0399999999999991,13.12,0.06
-0.0399999999999991,13.44,-0.007
-0.0399999999999991,13.76,-0.026
-0.0399999999999991,14.08,-0.029
-0.0399999999999991,14.4,-0.026
-0.0399999999999991,14.72,-0.023
-0.0399999999999991,15.04,-0.02
-0.0399999999999991,15.36,-0.018
-0.0399999999999991,15.68,-0.018
-0.0399999999999991,16,-0.017
0.280000000000001,-16,0.121
0.280000000000001,-15.68,0.121
0.280000000000001,-15.36,0.121
0.280000000000001,-15.04,0.12
0.280000000000001,-14.72,0.119
0.280000000000001,-14.4,0.119
0.280000000000001,-14.08,0.121
0.280000000000001,-13.76,0.131
0.280000000000001,-13.44,0.156
0.280000000000001,-13.12,0.214
0.280000000000001,-12.8,0.321
0.280000000000001,-12.48,0.279
0.280000000000001,-12.16,-0.099
0.280000000000001,-11.84,-0.467
0.280000000000001,-11.52,-0.807
0.280000000000001,-11.2,-1.144
0.280000000000001,-10.88,-1.492
0.280000000000001,-10.56,-1.855
0.280000000000001,-10.24,-2.233
0.280000000000001,-9.92,-2.626
0.280000000000001,-9.6,-3.033
0.280000000000001,-9.28,-3.453
0.280000000000001,-8.96,-3.888
0.280000000000001,-8.64,-4.339
0.280000000000001,-8.32,-4.806
0.280000000000001,-8,-5.292
0.280000000000001,-7.68,-5.796
0.280000000000001,-7.36,-6.321
0.280000000000001,-7.04,-6.868
0.280000000000001,-6.72,-7.44
0.280000000000001,-6.4,-8.038
0.280000000000001,-6.08,-8.665
0.280000000000001,-5.76,-9.325
0.280000000000001,-5.44,-10.019
0.280000000000001,-5.12,-10.754
0.280000000000001,-4.8,-11.555
0.280000000000001,-4.48,-12.449
0.280000000000001,-4.16,-12.78
0.280000000000001,-3.84,-12.869
0.280000000000001,-3.52,-12.91
0.280000000000001,-3.2,-12.894
0.280000000000001,-2.88,-12.803
0.280000000000001,-2.56,-12.846
0.280000000000001,-2.24,-12.914
0.280000000000001,-1.92,-12.862
0.280000000000001,-1.6,-12.834
0.280000000000001,-1.28,-12.801
0.280000000000001,-0.96,-12.869
0.280000000000001,-0.64,-12.889
0.280000000000001,-0.32,-12.91
0.280000000000001,0,-12.998
0.280000000000001,0.32,-12.889
0.280000000000001,0.64,-12.92
0.280000000000001,0.96,-12.924
0.280000000000001,1.28,-12.87
0.280000000000001,1.6,-12.915
0.280000000000001,1.92,-12.879
0.280000000000001,2.24,-12.914
0.280000000000001,2.56,-12.853
0.280000000000001,2.88,-12.849
0.280000000000001,3.2,-12.904
0.280000000000001,3.52,-12.897
0.280000000000001,3.84,-12.841
0.280000000000001,4.16,-12.798
0.280000000000001,4.48,-12.454
0.280000000000001,4.8,-11.555
0.280000000000001,5.12,-10.754
0.280000000000001,5.44,-10.019
0.280000000000001,5.76,-9.325
0.280000000000001,6.08,-8.665
0.280000000000001,6.4,-8.038
0.280000000000001,6.72,-7.44
0.280000000000001,7.04,-6.868
0.280000000000001,7.36,-6.321
0.280000000000001,7.68,-5.796
0.280000000000001,8,-5.292
0.280000000000001,8.32,-4.806
0.280000000000001,8.64,-4.339
0.280000000000001,8.96,-3.888
0.280000000000001,9.28,-3.453
0.280000000000001,9.6,-3.033
0.280000000000001,9.92,-2.626
0.280000000000001,10.24,-2.233
0.280000000000001,10.56,-1.855
0.280000000000001,10.88,-1.492
0.280000000000001,11.2,-1.144
0.280000000000001,11.52,-0.807
0.280000000000001,11.84,-0.467
0.280000000000001,12.16,-0.099
0.280000000000001,12.48,0.279
0.280000000000001,12.8,0.321
0.280000000000001,13.12,0.214
0.280000000000001,13.44,0.156
0.280000000000001,13.76,0.131
0.280000000000001,14.08,0.121
0.280000000000001,14.4,0.119
0.280000000000001,14.72,0.119
0.280000000000001,15.04,0.12
0.280000000000001,15.36,0.121
0.280000000000001,15.68,0.121
0.280000000000001,16,0.121
0.600000000000001,-16,0.26
0.600000000000001,-15.68,0.26
0.600000000000001,-15.36,0.26
0.600000000000001,-15.04,0.26
0.600000000000001,-14.72,0.26
0.600000000000001,-14.4,0.261
0.600000000000001,-14.08,0.265
0.600000000000001,-13.76,0.273
0.600000000000001,-13.44,0.288
0.600000000000001,-13.12,0.308
0.600000000000001,-12.8,0.311
0.600000000000001,-12.48,0.228
0.600000000000001,-12.16,0.03
0.600000000000001,-11.84,-0.223
0.600000000000001,-11.52,-0.499
0.600000000000001,-11.2,-0.8
0.600000000000001,-10.88,-1.131
0.600000000000001,-10.56,-1.489
0.600000000000001,-10.24,-1.866
0.600000000000001,-9.92,-2.257
0.600000000000001,-9.6,-2.662
0.600000000000001,-9.28,-3.079
0.600000000000001,-8.96,-3.511
0.600000000000001,-8.64,-3.959
0.600000000000001,-8.32,-4.422
0.600000000000001,-8,-4.903
0.600000000000001,-7.68,-5.403
0.600000000000001,-7.36,-5.923
0.600000000000001,-7.04,-6.465
0.600000000000001,-6.72,-7.031
0.600000000000001,-6.4,-7.623
0.600000000000001,-6.08,-8.243
0.600000000000001,-5.76,-8.893
0.600000000000001,-5.44,-9.579
0.600000000000001,-5.12,-10.303
0.600000000000001,-4.8,-11.067
0.600000000000001,-4.48,-11.839
0.600000000000001,-4.16,-12.545
0.600000000000001,-3.84,-12.915
0.600000000000001,-3.52,-12.921
0.600000000000001,-3.2,-12.95
0.600000000000001,-2.88,-12.88
0.600000000000001,-2.56,-12.894
0.600000000000001,-2.24,-12.985
0.600000000000001,-1.92,-12.912
0.600000000000001,-1.6,-12.929
0.600000000000001,-1.28,-12.981
0.600000000000001,-0.96,-12.908
0.600000000000001,-0.64,-12.939
0.600000000000001,-0.32,-12.85
0.600000000000001,0,-12.841
0.600000000000001,0.32,-12.868
0.600000000000001,0.64,-12.907
0.600000000000001,0.96,-12.893
0.600000000000001,1.28,-12.872
0.600000000000001,1.6,-12.931
0.600000000000001,1.92,-12.905
0.600000000000001,2.24,-12.949
0.600000000000001,2.56,-12.841
0.600000000000001,2.88,-12.905
0.600000000000001,3.2,-12.956
0.600000000000001,3.52,-12.946
0.600000000000001,3.84,-12.91
0.600000000000001,4.16,-12.517
0.600000000000001,4.48,-11.849
0.600000000000001,4.8,-11.067
0.600000000000001,5.12,-10.303
0.600000000000001,5.44,-9.579
0.600000000000001,5.76,-8.893
0.600000000000001,6.08,-8.243
0.600000000000001,6.4,-7.623
0.600000000000001,6.72,-7.031
0.600000000000001,7.04,-6.465
0.600000000000001,7.36,-5.923
0.600000000000001,7.68,-5.403
0.600000000000001,8,-4.903
0.600000000000001,8.32,-4.422
0.600000000000001,8.64,-3.959
0.600000000000001,8.96,-3.511
0.600000000000001,9.28,-3.079
0.600000000000001,9.6,-2.662
0.600000000000001,9.92,-2.257
0.600000000000001,10.24,-1.866
0.600000000000001,10.56,-1.489
0.600000000000001,10.88,-1.131
0.600000000000001,11.2,-0.8
0.600000000000001,11.52,-0.499
0.600000000000001,11.84,-0.223
0.600000000000001,12.16,0.03
0.600000000000001,12.48,0.228
0.600000000000001,12.8,0.311
0.600000000000001,13.12,0.308
0.600000000000001,13.44,0.288
0.600000000000001,13.76,0.273
0.600000000000001,14.08,0.265
0.600000000000001,14.4,0.261
0.600000000000001,14.72,0.26
0.600000000000001,15.04,0.26
0.600000000000001,15.36,0.26
0.600000000000001,15.68,0.26
0.600000000000001,16,0.26
0.920000000000002,-16,0.399
0.920000000000002,-15.68,0.399
0.920000000000002,-15.36,0.399
0.920000000000002,-15.04,0.399
0.920000000000002,-14.72,0.4
0.920000000000002,-14.4,0.401
0.920000000000002,-14.08,0.404
0.920000000000002,-13.76,0.408
0.920000000000002,-13.44,0.412
0.920000000000002,-13.12,0.411
0.920000000000002,-12.8,0.387
0.920000000000002,-12.48,0.32
0.920000000000002,-12.16,0.2
0.920000000000002,-11.84,0.038
0.920000000000002,-11.52,-0.164
0.920000000000002,-11.2,-0.423
0.920000000000002,-10.88,-0.744
0.920000000000002,-10.56,-1.104
0.920000000000002,-10.24,-1.484
0.920000000000002,-9.92,-1.875
0.920000000000002,-9.6,-2.277
0.920000000000002,-9.28,-2.691
0.920000000000002,-8.96,-3.119
0.920000000000002,-8.64,-3.562
0.920000000000002,-8.32,-4.021
0.920000000000002,-8,-4.496
0.920000000000002,-7.68,-4.99
0.920000000000002,-7.36,-5.504
0.920000000000002,-7.04,-6.039
0.920000000000002,-6.72,-6.597
0.920000000000002,-6.4,-7.179
0.920000000000002,-6.08,-7.789
0.920000000000002,-5.76,-8.428
0.920000000000002,-5.44,-9.1
0.920000000000002,-5.12,-9.807
0.920000000000002,-4.8,-10.553
0.920000000000002,-4.48,-11.345
0.920000000000002,-4.16,-12.276
0.920000000000002,-3.84,-13.012
0.920000000000002,-3.52,-12.868
0.920000000000002,-3.2,-12.912
0.920000000000002,-2.88,-12.848
0.920000000000002,-2.56,-12.936
0.920000000000002,-2.24,-12.96
0.920000000000002,-1.92,-12.87
0.920000000000002,-1.6,-12.86
0.920000000000002,-1.28,-12.83
0.920000000000002,-0.96,-12.894
0.920000000000002,-0.64,-12.905
0.920000000000002,-0.32,-12.925
0.920000000000002,0,-12.893
0.920000000000002,0.32,-12.928
0.920000000000002,0.64,-12.911
0.920000000000002,0.96,-12.863
0.920000000000002,1.28,-12.856
0.920000000000002,1.6,-12.955
0.920000000000002,1.92,-12.893
0.920000000000002,2.24,-12.93
0.920000000000002,2.56,-12.941
0.920000000000002,2.88,-12.855
0.920000000000002,3.2,-12.887
0.920000000000002,3.52,-12.819
0.920000000000002,3.84,-13.018
0.920000000000002,4.16,-12.278
0.920000000000002,4.48,-11.344
0.920000000000002,4.8,-10.553
0.920000000000002,5.12,-9.807
0.920000000000002,5.44,-9.1
0.920000000000002,5.76,-8.428
0.920000000000002,6.08,-7.789
0.920000000000002,6.4,-7.179
0.920000000000002,6.72,-6.597
0.920000000000002,7.04,-6.039
0.920000000000002,7.36,-5.504
0.920000000000002,7.68,-4.99
0.920000000000002,8,-4.496
0.920000000000002,8.32,-4.021
0.920000000000002,8.64,-3.562
0.920000000000002,8.96,-3.119
0.920000000000002,9.28,-2.691
0.920000000000002,9.6,-2.277
0.920000000000002,9.92,-1.875
0.920000000000002,10.24,-1.484
0.920000000000002,10.56,-1.104
0.920000000000002,10.88,-0.744
0.920000000000002,11.2,-0.423
0.920000000000002,11.52,-0.164
0.920000000000002,11.84,0.038
0.920000000000002,12.16,0.2
0.920000000000002,12.48,0.32
0.920000000000002,12.8,0.387
0.920000000000002,13.12,0.411
0.920000000000002,13.44,0.412
0.920000000000002,13.76,0.408
0.920000000000002,14.08,0.404
0.920000000000002,14.4,0.401
0.920000000000002,14.72,0.4
0.920000000000002,15.04,0.399
0.920000000000002,15.36,0.399
0.920000000000002,15.68,0.399
0.920000000000002,16,0.399
1.24,-16,0.538
1.24,-15.68,0.538
1.24,-15.36,0.538
1.24,-15.04,0.539
1.24,-14.72,0.539
1.24,-14.4,0.54
1.24,-14.08,0.541
1.24,-13.76,0.542
1.24,-13.44,0.541
1.24,-13.12,0.533
1.24,-12.8,0.511
1.24,-12.48,0.47
1.24,-12.16,0.409
1.24,-11.84,0.335
1.24,-11.52,0.231
1.24,-11.2,0.02
1.24,-10.88,-0.319
1.24,-10.56,-0.703
1.24,-10.24,-1.091
1.24,-9.92,-1.482
1.24,-9.6,-1.88
1.24,-9.28,-2.289
1.24,-8.96,-2.712
1.24,-8.64,-3.149
1.24,-8.32,-3.602
1.24,-8,-4.071
1.24,-7.68,-4.558
1.24,-7.36,-5.064
1.24,-7.04,-5.589
1.24,-6.72,-6.137
1.24,-6.4,-6.709
1.24,-6.08,-7.306
1.24,-5.76,-7.93
1.24,-5.44,-8.585
1.24,-5.12,-9.274
1.24,-4.8,-9.999
1.24,-4.48,-10.768
1.24,-4.16,-11.569
1.24,-3.84,-12.303
1.24,-3.52,-12.872
1.24,-3.2,-13.025
1.24,-2.88,-12.869
1.24,-2.56,-12.865
1.24,-2.24,-12.824
1.24,-1.92,-12.941
1.24,-1.6,-12.91
1.24,-1.28,-12.836
1.24,-0.96,-12.877
1.24,-0.64,-12.903
1.24,-0.32,-12.866
1.24,0,-12.896
1.24,0.32,-12.842
1.24,0.64,-12.904
1.24,0.96,-12.86
1.24,1.28,-12.848
1.24,1.6,-12.914
1.24,1.92,-12.83
1.24,2.24,-12.822
1.24,2.56,-12.866
1.24,2.88,-12.87
1.24,3.2,-12.942
1.24,3.52,-12.831
1.24,3.84,-12.309
1.24,4.16,-11.573
1.24,4.48,-10.768
1.24,4.8,-9.999
1.24,5.12,-9.274
1.24,5.44,-8.585
1.24,5.76,-7.93
1.24,6.08,-7.306
1.24,6.4,-6.709
1.24,6.72,-6.137
1.24,7.04,-5.589
1.24,7.36,-5.064
1.24,7.68,-4.558
1.24,8,-4.071
1.24,8.32,-3.602
1.24,8.64,-3.149
1.24,8.96,-2.712
1.24,9.28,-2.289
1.24,9.6,-1.88
1.24,9.92,-1.482
1.24,10.24,-1.091
1.24,10.56,-0.703
1.24,10.88,-0.319
1.24,11.2,0.02
1.24,11.52,0.231
1.24,11.84,0.335
1.24,12.16,0.409
1.24,12.48,0.47
1.24,12.8,0.511
1.24,13.12,0.533
1.24,13.44,0.541
1.24,13.76,0.542
1.24,14.08,0.541
1.24,14.4,0.54
1.24,14.72,0.539
1.24,15.04,0.539
1.24,15.36,0.538
1.24,15.68,0.538
1.24,16,0.538
1.56,-16,0.677
1.56,-15.68,0.677
1.56,-15.36,0.678
1.56,-15.04,0.678
1.56,-14.72,0.678
1.56,-14.4,0.678
1.56,-14.08,0.678
1.56,-13.76,0.678
1.56,-13.44,0.675
1.56,-13.12,0.668
1.56,-12.8,0.656
1.56,-12.48,0.64
1.56,-12.16,0.629
1.56,-11.84,0.648
1.56,-11.52,0.734
1.56,-11.2,0.625
1.56,-10.88,0.133
1.56,-10.56,-0.302
1.56,-10.24,-0.697
1.56,-9.92,-1.082
1.56,-9.6,-1.472
1.56,-9.28,-1.874
1.56,-8.96,-2.29
1.56,-8.64,-2.721
1.56,-8.32,-3.167
1.56,-8,-3.628
1.56,-7.68,-4.107
1.56,-7.36,-4.603
1.56,-7.04,-5.118
1.56,-6.72,-5.654
1.56,-6.4,-6.213
1.56,-6.08,-6.795
1.56,-5.76,-7.402
1.56,-5.44,-8.038
1.56,-5.12,-8.704
1.56,-4.8,-9.402
1.56,-4.48,-10.136
1.56,-4.16,-10.906
1.56,-3.84,-11.733
1.56,-3.52,-12.838
1.56,-3.2,-12.766
1.56,-2.88,-12.868
1.56,-2.56,-12.927
1.56,-2.24,-12.967
1.56,-1.92,-12.876
1.56,-1.6,-12.955
1.56,-1.28,-12.986
1.56,-0.96,-12.923
1.56,-0.64,-12.919
1.56,-0.32,-12.89
1.56,0,-12.85
1.56,0.32,-12.89
1.56,0.64,-12.924
1.56,0.96,-13.004
1.56,1.28,-12.879
1.56,1.6,-12.919
1.56,1.92,-12.888
1.56,2.24,-12.914
1.56,2.56,-12.881
1.56,2.88,-12.889
1.56,3.2,-12.802
1.56,3.52,-12.838
1.56,3.84,-11.733
1.56,4.16,-10.905
1.56,4.48,-10.136
1.56,4.8,-9.402
1.56,5.12,-8.704
1.56,5.44,-8.038
1.56,5.76,-7.402
1.56,6.08,-6.795
1.56,6.4,-6.213
1.56,6.72,-5.654
1.56,7.04,-5.118
1.56,7.36,-4.603
1.56,7.68,-4.107
1.56,8,-3.628
1.56,8.32,-3.167
1.56,8.64,-2.721
1.56,8.96,-2.29
1.56,9.28,-1.874
1.56,9.6,-1.472
1.56,9.92,-1.082
1.56,10.24,-0.697
1.56,10.56,-0.302
1.56,10.88,0.133
1.56,11.2,0.625
1.56,11.52,0.734
1.56,11.84,0.648
1.56,12.16,0.629
1.56,12.48,0.64
1.56,12.8,0.656
1.56,13.12,0.668
1.56,13.44,0.675
1.56,13.76,0.678
1.56,14.08,0.678
1.56,14.4,0.678
1.56,14.72,0.678
1.56,15.04,0.678
1.56,15.36,0.678
1.56,15.68,0.677
1.56,16,0.677
1.88,-16,0.816
1.88,-15.68,0.816
1.88,-15.36,0.817
1.88,-15.04,0.817
1.88,-14.72,0.817
1.88,-14.4,0.817
1.88,-14.08,0.816
1.88,-13.76,0.816
1.88,-13.44,0.814
1.88,-13.12,0.81
1.88,-12.8,0.806
1.88,-12.48,0.807
1.88,-12.16,0.824
1.88,-11.84,0.89
1.88,-11.52,1.113
1.88,-11.2,1.16
1.88,-10.88,0.493
1.88,-10.56,0.063
1.88,-10.24,-0.309
1.88,-9.92,-0.674
1.88,-9.6,-1.051
1.88,-9.28,-1.445
1.88,-8.96,-1.854
1.88,-8.64,-2.278
1.88,-8.32,-2.716
1.88,-8,-3.169
1.88,-7.68,-3.637
1.88,-7.36,-4.123
1.88,-7.04,-4.627
1.88,-6.72,-5.149
1.88,-6.4,-5.693
1.88,-6.08,-6.258
1.88,-5.76,-6.846
1.88,-5.44,-7.46
1.88,-5.12,-8.101
1.88,-4.8,-8.77
1.88,-4.48,-9.47
1.88,-4.16,-10.203
1.88,-3.84,-10.973
1.88,-3.52,-11.749
1.88,-3.2,-12.502
1.88,-2.88,-12.987
1.88,-2.56,-12.909
1.88,-2.24,-12.9
1.88,-1.92,-12.969
1.88,-1.6,-12.952
1.88,-1.28,-12.884
1.88,-0.96,-12.931
1.88,-0.64,-12.968
1.88,-0.32,-12.836
1.88,0,-12.821
1.88,0.32,-12.834
1.88,0.64,-12.96
1.88,0.96,-12.927
1.88,1.28,-12.884
1.88,1.6,-12.951
1.88,1.92,-12.975
1.88,2.24,-12.977
1.88,2.56,-12.913
1.88,2.88,-13
1.88,3.2,-12.52
1.88,3.52,-11.743
1.88,3.84,-10.973
1.88,4.16,-10.203
1.88,4.48,-9.47
1.88,4.8,-8.77
1.88,5.12,-8.101
1.88,5.44,-7.46
1.88,5.76,-6.846
1.88,6.08,-6.258
1.88,6.4,-5.693
1.88,6.72,-5.149
1.88,7.04,-4.627
1.88,7.36,-4.123
1.88,7.68,-3.637
1.88,8,-3.169
1.88,8.32,-2.716
1.88,8.64,-2.278
1.88,8.96,-1.854
1.88,9.28,-1.445
1.88,9.6,-1.051
1.88,9.92,-0.674
1.88,10.24,-0.309
1.88,10.56,0.063
1.88,10.88,0.493
1.88,11.2,1.16
1.88,11.52,1.113
1.88,11.84,0.89
1.88,12.16,0.824
1.88,12.48,0.807
1.88,12.8,0.806
1.88,13.12,0.81
1.88,13.44,0.814
1.88,13.76,0.816
1.88,14.08,0.816
1.88,14.4,0.817
1.88,14.72,0.817
1.88,15.04,0.817
1.88,15.36,0.817
1.88,15.68,0.816
1.88,16,0.816
2.2,-16,0.955
2.2,-15.68,0.955
2.2,-15.36,0.956
2.2,-15.04,0.956
2.2,-14.72,0.956
2.2,-14.4,0.955
2.2,-14.08,0.955
2.2,-13.76,0.955
2.2,-13.44,0.954
2.2,-13.12,0.953
2.2,-12.8,0.954
2.2,-12.48,0.96
2.2,-12.16,0.978
2.2,-11.84,1.017
2.2,-11.52,1.063
2.2,-11.2,0.974
2.2,-10.88,0.693
2.2,-10.56,0.384
2.2,-10.24,0.076
2.2,-9.92,-0.253
2.2,-9.6,-0.614
2.2,-9.28,-1
2.2,-8.96,-1.403
2.2,-8.64,-1.82
2.2,-8.32,-2.25
2.2,-8,-2.693
2.2,-7.68,-3.151
2.2,-7.36,-3.625
2.2,-7.04,-4.116
2.2,-6.72,-4.624
2.2,-6.4,-5.151
2.2,-6.08,-5.698
2.2,-5.76,-6.265
2.2,-5.44,-6.856
2.2,-5.12,-7.469
2.2,-4.8,-8.107
2.2,-4.48,-8.771
2.2,-4.16,-9.462
2.2,-3.84,-10.179
2.2,-3.52,-10.923
2.2,-3.2,-11.724
2.2,-2.88,-12.4
2.2,-2.56,-12.824
2.2,-2.24,-12.844
2.2,-1.92,-12.834
2.2,-1.6,-12.906
2.2,-1.28,-12.875
2.2,-0.96,-12.891
2.2,-0.64,-12.966
2.2,-0.32,-12.922
2.2,0,-12.98
2.2,0.32,-12.924
2.2,0.64,-12.911
2.2,0.96,-12.897
2.2,1.28,-12.884
2.2,1.6,-12.882
2.2,1.92,-12.926
2.2,2.24,-12.855
2.2,2.56,-12.73
2.2,2.88,-12.396
2.2,3.2,-11.723
2.2,3.52,-10.923
2.2,3.84,-10.179
2.2,4.16,-9.462
2.2,4.48,-8.771
2.2,4.8,-8.107
2.2,5.12,-7.469
2.2,5.44,-6.856
2.2,5.76,-6.265
2.2,6.08,-5.698
2.2,6.4,-5.151
2.2,6.72,-4.624
2.2,7.04,-4.116
2.2,7.36,-3.625
2.2,7.68,-3.151
2.2,8,-2.693
2.2,8.32,-2.25
2.2,8.64,-1.82
2.2,8.96,-1.403
2.2,9.28,-1
2.2,9.6,-0.614
2.2,9.92,-0.253
2.2,10.24,0.076
2.2,10.56,0.384
2.2,10.88,0.693
2.2,11.2,0.974
2.2,11.52,1.063
2.2,11.84,1.017
2.2,12.16,0.978
2.2,12.48,0.96
2.2,12.8,0.954
2.2,13.12,0.953
2.2,13.44,0.954
2.2,13.76,0.955
2.2,14.08,0.955
2.2,14.4,0.955
2.2,14.72,0.956
2.2,15.04,0.956
2.2,15.36,0.956
2.2,15.68,0.955
2.2,16,0.955
2.52,-16,1.094
2.52,-15.68,1.094
2.52,-15.36,1.094
2.52,-15.04,1.094
2.52,-14.72,1.094
2.52,-14.4,1.094
2.52,-14.08,1.094
2.52,-13.76,1.094
2.52,-13.44,1.094
2.52,-13.12,1.094
2.52,-12.8,1.096
2.52,-12.48,1.101
2.52,-12.16,1.11
2.52,-11.84,1.119
2.52,-11.52,1.106
2.52,-11.2,1.032
2.52,-10.88,0.885
2.52,-10.56,0.7
2.52,-10.24,0.483
2.52,-9.92,0.202
2.52,-9.6,-0.15
2.52,-9.28,-0.538
2.52,-8.96,-0.94
2.52,-8.64,-1.35
2.52,-8.32,-1.77
2.52,-8,-2.203
2.52,-7.68,-2.649
2.52,-7.36,-3.111
2.52,-7.04,-3.587
2.52,-6.72,-4.08
2.52,-6.4,-4.589
2.52,-6.08,-5.117
2.52,-5.76,-5.662
2.52,-5.44,-6.227
2.52,-5.12,-6.813
2.52,-4.8,-7.418
2.52,-4.48,-8.045
2.52,-4.16,-8.693
2.52,-3.84,-9.362
2.52,-3.52,-10.051
2.52,-3.2,-10.754
2.52,-2.88,-11.465
2.52,-2.56,-12.297
2.52,-2.24,-12.64
2.52,-1.92,-13.266
2.52,-1.6,-12.861
2.52,-1.28,-13.027
2.52,-0.96,-12.972
2.52,-0.64,-12.928
2.52,-0.32,-12.958
2.52,0,-12.912
2.52,0.32,-12.955
2.52,0.64,-12.878
2.52,0.96,-12.986
2.52,1.28,-12.909
2.52,1.6,-12.901
2.52,1.92,-13.073
2.52,2.24,-12.618
2.52,2.56,-12.297
2.52,2.88,-11.462
2.52,3.2,-10.754
2.52,3.52,-10.051
2.52,3.84,-9.362
2.52,4.16,-8.693
2.52,4.48,-8.045
2.52,4.8,-7.418
2.52,5.12,-6.813
2.52,5.44,-6.227
2.52,5.76,-5.662
2.52,6.08,-5.117
2.52,6.4,-4.589
2.52,6.72,-4.08
2.52,7.04,-3.587
2.52,7.36,-3.111
2.52,7.68,-2.649
2.52,8,-2.203
2.52,8.32,-1.77
2.52,8.64,-1.35
2.52,8.96,-0.94
2.52,9.28,-0.538
2.52,9.6,-0.15
2.52,9.92,0.202
2.52,10.24,0.483
2.52,10.56,0.7
2.52,10.88,0.885
2.52,11.2,1.032
2.52,11.52,1.106
2.52,11.84,1.119
2.52,12.16,1.11
2.52,12.48,1.101
2.52,12.8,1.096
2.52,13.12,1.094
2.52,13.44,1.094
2.52,13.76,1.094
2.52,14.08,1.094
2.52,14.4,1.094
2.52,14.72,1.094
2.52,15.04,1.094
2.52,15.36,1.094
2.52,15.68,1.094
2.52,16,1.094
2.84,-16,1.233
2.84,-15.68,1.233
2.84,-15.36,1.233
2.84,-15.04,1.233
2.84,-14.72,1.233
2.84,-14.4,1.233
2.84,-14.08,1.233
2.84,-13.76,1.233
2.84,-13.44,1.233
2.84,-13.12,1.234
2.84,-12.8,1.235
2.84,-12.48,1.237
2.84,-12.16,1.239
2.84,-11.84,1.236
2.84,-11.52,1.217
2.84,-11.2,1.173
2.84,-10.88,1.108
2.84,-10.56,1.04
2.84,-10.24,0.961
2.84,-9.92,0.738
2.84,-9.6,0.346
2.84,-9.28,-0.067
2.84,-8.96,-0.469
2.84,-8.64,-0.869
2.84,-8.32,-1.278
2.84,-8,-1.699
2.84,-7.68,-2.133
2.84,-7.36,-2.581
2.84,-7.04,-3.042
2.84,-6.72,-3.519
2.84,-6.4,-4.01
2.84,-6.08,-4.517
2.84,-5.76,-5.04
2.84,-5.44,-5.579
2.84,-5.12,-6.136
2.84,-4.8,-6.709
2.84,-4.48,-7.298
2.84,-4.16,-7.904
2.84,-3.84,-8.525
2.84,-3.52,-9.158
2.84,-3.2,-9.8
2.84,-2.88,-10.449
2.84,-2.56,-11.09
2.84,-2.24,-11.72
2.84,-1.92,-12.381
2.84,-1.6,-12.667
2.84,-1.28,-12.891
2.84,-0.96,-12.863
2.84,-0.64,-13.048
2.84,-0.32,-12.91
2.84,0,-12.987
2.84,0.32,-13.021
2.84,0.64,-12.95
2.84,0.96,-12.899
2.84,1.28,-12.887
2.84,1.6,-12.679
2.84,1.92,-12.367
2.84,2.24,-11.721
2.84,2.56,-11.089
2.84,2.88,-10.449
2.84,3.2,-9.8
2.84,3.52,-9.158
2.84,3.84,-8.525
2.84,4.16,-7.904
2.84,4.48,-7.298
2.84,4.8,-6.709
2.84,5.12,-6.136
2.84,5.44,-5.579
2.84,5.76,-5.04
2.84,6.08,-4.517
2.84,6.4,-4.01
2.84,6.72,-3.519
2.84,7.04,-3.042
2.84,7.36,-2.581
2.84,7.68,-2.133
2.84,8,-1.699
2.84,8.32,-1.278
2.84,8.64,-0.869
2.84,8.96,-0.469
2.84,9.28,-0.067
2.84,9.6,0.346
2.84,9.92,0.738
2.84,10.24,0.961
2.84,10.56,1.04
2.84,10.88,1.108
2.84,11.2,1.173
2.84,11.52,1.217
2.84,11.84,1.236
2.84,12.16,1.239
2.84,12.48,1.237
2.84,12.8,1.235
2.84,13.12,1.234
2.84,13.44,1.233
2.84,13.76,1.233
2.84,14.08,1.233
2.84,14.4,1.233
2.84,14.72,1.233
2.84,15.04,1.233
2.84,15.36,1.233
2.84,15.68,1.233
2.84,16,1.233
3.16,-16,1.372
3.16,-15.68,1.372
3.16,-15.36,1.372
3.16,-15.04,1.372
3.16,-14.72,1.372
3.16,-14.4,1.372
3.16,-14.08,1.372
3.16,-13.76,1.372
3.16,-13.44,1.373
3.16,-13.12,1.373
3.16,-12.8,1.373
3.16,-12.48,1.374
3.16,-12.16,1.373
3.16,-11.84,1.368
3.16,-11.52,1.357
3.16,-11.2,1.34
3.16,-10.88,1.33
3.16,-10.56,1.367
3.16,-10.24,1.564
3.16,-9.92,1.471
3.16,-9.6,0.832
3.16,-9.28,0.39
3.16,-8.96,0.002
3.16,-8.64,-0.38
3.16,-8.32,-0.773
3.16,-8,-1.181
3.16,-7.68,-1.603
3.16,-7.36,-2.037
3.16,-7.04,-2.483
3.16,-6.72,-2.943
3.16,-6.4,-3.415
3.16,-6.08,-3.901
3.16,-5.76,-4.401
3.16,-5.44,-4.914
3.16,-5.12,-5.442
3.16,-4.8,-5.982
3.16,-4.48,-6.536
3.16,-4.16,-7.1
3.16,-3.84,-7.675
3.16,-3.52,-8.256
3.16,-3.2,-8.841
3.16,-2.88,-9.424
3.16,-2.56,-9.998
3.16,-2.24,-10.557
3.16,-1.92,-11.081
3.16,-1.6,-11.584
3.16,-1.28,-11.978
3.16,-0.96,-12.443
3.16,-0.64,-12.46
3.16,-0.32,-13.28
3.16,0,-12.525
3.16,0.32,-13.293
3.16,0.64,-12.456
3.16,0.96,-12.433
3.16,1.28,-11.973
3.16,1.6,-11.583
3.16,1.92,-11.08
3.16,2.24,-10.557
3.16,2.56,-9.998
3.16,2.88,-9.424
3.16,3.2,-8.841
3.16,3.52,-8.256
3.16,3.84,-7.675
3.16,4.16,-7.1
3.16,4.48,-6.536
3.16,4.8,-5.982
3.16,5.12,-5.442
3.16,5.44,-4.914
3.16,5.76,-4.401
3.16,6.08,-3.901
3.16,6.4,-3.415
3.16,6.72,-2.943
3.16,7.04,-2.483
3.16,7.36,-2.037
3.16,7.68,-1.603
3.16,8,-1.181
3.16,8.32,-0.773
3.16,8.64,-0.38
3.16,8.96,0.002
3.16,9.28,0.39
3.16,9.6,0.832
3.16,9.92,1.471
3.16,10.24,1.564
3.16,10.56,1.367
3.16,10.88,1.33
3.16,11.2,1.34
3.16,11.52,1.357
3.16,11.84,1.368
3.16,12.16,1.373
3.16,12.48,1.374
3.16,12.8,1.373
3.16,13.12,1.373
3.16,13.44,1.373
3.16,13.76,1.372
3.16,14.08,1.372
3.16,14.4,1.372
3.16,14.72,1.372
3.16,15.04,1.372
3.16,15.36,1.372
3.16,15.68,1.372
3.16,16,1.372
3.48,-16,1.511
3.48,-15.68,1.511
3.48,-15.36,1.511
3.48,-15.04,1.511
3.48,-14.72,1.511
3.48,-14.4,1.511
3.48,-14.08,1.511
3.48,-13.76,1.511
3.48,-13.44,1.511
3.48,-13.12,1.512
3.48,-12.8,1.512
3.48,-12.48,1.511
3.48,-12.16,1.51
3.48,-11.84,1.507
3.48,-11.52,1.503
3.48,-11.2,1.502
3.48,-10.88,1.516
3.48,-10.56,1.574
3.48,-10.24,1.719
3.48,-9.92,1.624
3.48,-9.6,1.174
3.48,-9.28,0.805
3.48,-8.96,0.47
3.48,-8.64,0.123
3.48,-8.32,-0.253
3.48,-8,-0.65
3.48,-7.68,-1.06
3.48,-7.36,-1.481
3.48,-7.04,-1.911
3.48,-6.72,-2.353
3.48,-6.4,-2.807
3.48,-6.08,-3.272
3.48,-5.76,-3.748
3.48,-5.44,-4.236
3.48,-5.12,-4.734
3.48,-4.8,-5.243
3.48,-4.48,-5.761
3.48,-4.16,-6.286
3.48,-3.84,-6.817
3.48,-3.52,-7.35
3.48,-3.2,-7.882
3.48,-2.88,-8.408
3.48,-2.56,-8.921
3.48,-2.24,-9.413
3.48,-1.92,-9.875
3.48,-1.6,-10.297
3.48,-1.28,-10.663
3.48,-0.96,-10.972
3.48,-0.64,-11.187
3.48,-0.32,-11.35
3.48,0,-11.373
3.48,0.32,-11.351
3.48,0.64,-11.187
3.48,0.96,-10.972
3.48,1.28,-10.662
3.48,1.6,-10.297
3.48,1.92,-9.875
3.48,2.24,-9.413
3.48,2.56,-8.921
3.48,2.88,-8.408
3.48,3.2,-7.882
3.48,3.52,-7.35
3.48,3.84,-6.817
3.48,4.16,-6.286
3.48,4.48,-5.761
3.48,4.8,-5.243
3.48,5.12,-4.734
3.48,5.44,-4.236
3.48,5.76,-3.748
3.48,6.08,-3.272
3.48,6.4,-2.807
3.48,6.72,-2.353
3.48,7.04,-1.911
3.48,7.36,-1.481
3.48,7.68,-1.06
3.48,8,-0.65
3.48,8.32,-0.253
3.48,8.64,0.123
3.48,8.96,0.47
3.48,9.28,0.805
3.48,9.6,1.174
3.48,9.92,1.624
3.48,10.24,1.719
3.48,10.56,1.574
3.48,10.88,1.516
3.48,11.2,1.502
3.48,11.52,1.503
3.48,11.84,1.507
3.48,12.16,1.51
3.48,12.48,1.511
3.48,12.8,1.512
3.48,13.12,1.512
3.48,13.44,1.511
3.48,13.76,1.511
3.48,14.08,1.511
3.48,14.4,1.511
3.48,14.72,1.511
3.48,15.04,1.511
3.48,15.36,1.511
3.48,15.68,1.511
3.48,16,1.511
3.8,-16,1.65
3.8,-15.68,1.65
3.8,-15.36,1.65
3.8,-15.04,1.65
3.8,-14.72,1.65
3.8,-14.4,1.65
3.8,-14.08,1.65
3.8,-13.76,1.65
3.8,-13.44,1.65
3.8,-13.12,1.65
3.8,-12.8,1.65
3.8,-12.48,1.65
3.8,-12.16,1.649
3.8,-11.84,1.648
3.8,-11.52,1.648
3.8,-11.2,1.652
3.8,-10.88,1.664
3.8,-10.56,1.688
3.8,-10.24,1.7
3.8,-9.92,1.611
3.8,-9.6,1.412
3.8,-9.28,1.191
3.8,-8.96,0.956
3.8,-8.64,0.658
3.8,-8.32,0.289
3.8,-8,-0.106
3.8,-7.68,-0.508
3.8,-7.36,-0.914
3.8,-7.04,-1.328
3.8,-6.72,-1.752
3.8,-6.4,-2.187
3.8,-6.08,-2.631
3.8,-5.76,-3.084
3.8,-5.44,-3.546
3.8,-5.12,-4.017
3.8,-4.8,-4.495
3.8,-4.48,-4.979
3.8,-4.16,-5.467
3.8,-3.84,-5.957
3.8,-3.52,-6.446
3.8,-3.2,-6.93
3.8,-2.88,-7.404
3.8,-2.56,-7.863
3.8,-2.24,-8.299
3.8,-1.92,-8.705
3.8,-1.6,-9.071
3.8,-1.28,-9.389
3.8,-0.96,-9.648
3.8,-0.64,-9.84
3.8,-0.32,-9.959
3.8,0,-9.998
3.8,0.32,-9.959
3.8,0.64,-9.84
3.8,0.96,-9.648
3.8,1.28,-9.389
3.8,1.6,-9.071
3.8,1.92,-8.705
3.8,2.24,-8.299
3.8,2.56,-7.863
3.8,2.88,-7.404
3.8,3.2,-6.93
3.8,3.52,-6.446
3.8,3.84,-5.957
3.8,4.16,-5.467
3.8,4.48,-4.979
3.8,4.8,-4.495
3.8,5.12,-4.017
3.8,5.44,-3.546
3.8,5.76,-3.084
3.8,6.08,-2.631
3.8,6.4,-2.187
3.8,6.72,-1.752
3.8,7.04,-1.328
3.8,7.36,-0.914
3.8,7.68,-0.508
3.8,8,-0.106
3.8,8.32,0.289
3.8,8.64,0.658
3.8,8.96,0.956
3.8,9.28,1.191
3.8,9.6,1.412
3.8,9.92,1.611
3.8,10.24,1.7
3.8,10.56,1.688
3.8,10.88,1.664
3.8,11.2,1.652
3.8,11.52,1.648
3.8,11.84,1.648
3.8,12.16,1.649
3.8,12.48,1.65
3.8,12.8,1.65
3.8,13.12,1.65
3.8,13.44,1.65
3.8,13.76,1.65
3.8,14.08,1.65
3.8,14.4,1.65
3.8,14.72,1.65
3.8,15.04,1.65
3.8,15.36,1.65
3.8,15.68,1.65
3.8,16,1.65
4.12,-16,1.789
4.12,-15.68,1.789
4.12,-15.36,1.789
4.12,-15.04,1.789
4.12,-14.72,1.789
4.12,-14.4,1.789
4.12,-14.08,1.789
4.12,-13.76,1.789
4.12,-13.44,1.789
4.12,-13.12,1.789
4.12,-12.8,1.789
4.12,-12.48,1.789
4.12,-12.16,1.789
4.12,-11.84,1.789
4.12,-11.52,1.79
4.12,-11.2,1.792
4.12,-10.88,1.798
4.12,-10.56,1.801
4.12,-10.24,1.787
4.12,-9.92,1.735
4.12,-9.6,1.652
4.12,-9.28,1.578
4.12,-8.96,1.514
4.12,-8.64,1.275
4.12,-8.32,0.852
4.12,-8,0.439
4.12,-7.68,0.049
4.12,-7.36,-0.339
4.12,-7.04,-0.735
4.12,-6.72,-1.141
4.12,-6.4,-1.557
4.12,-6.08,-1.98
4.12,-5.76,-2.411
4.12,-5.44,-2.848
4.12,-5.12,-3.292
4.12,-4.8,-3.74
4.12,-4.48,-4.192
4.12,-4.16,-4.646
4.12,-3.84,-5.098
4.12,-3.52,-5.547
4.12,-3.2,-5.988
4.12,-2.88,-6.416
4.12,-2.56,-6.828
4.12,-2.24,-7.216
4.12,-1.92,-7.574
4.12,-1.6,-7.895
4.12,-1.28,-8.171
4.12,-0.96,-8.395
4.12,-0.64,-8.56
4.12,-0.32,-8.662
4.12,0,-8.696
4.12,0.32,-8.662
4.12,0.64,-8.56
4.12,0.96,-8.395
4.12,1.28,-8.171
4.12,1.6,-7.895
4.12,1.92,-7.574
4.12,2.24,-7.216
4.12,2.56,-6.828
4.12,2.88,-6.416
4.12,3.2,-5.988
4.12,3.52,-5.547
4.12,3.84,-5.098
4.12,4.16,-4.646
4.12,4.48,-4.192
4.12,4.8,-3.74
4.12,5.12,-3.292
4.12,5.44,-2.848
4.12,5.76,-2.411
4.12,6.08,-1.98
4.12,6.4,-1.557
4.12,6.72,-1.141
4.12,7.04,-0.735
4.12,7.36,-0.339
4.12,7.68,0.049
4.12,8,0.439
4.12,8.32,0.852
4.12,8.64,1.275
4.12,8.96,1.514
4.12,9.28,1.578
4.12,9.6,1.652
4.12,9.92,1.735
4.12,10.24,1.787
4.12,10.56,1.801
4.12,10.88,1.798
4.12,11.2,1.792
4.12,11.52,1.79
4.12,11.84,1.789
4.12,12.16,1.789
4.12,12.48,1.789
4.12,12.8,1.789
4.12,13.12,1.789
4.12,13.44,1.789
4.12,13.76,1.789
4.12,14.08,1.789
4.12,14.4,1.789
4.12,14.72,1.789
4.12,15.04,1.789
4.12,15.36,1.789
4.12,15.68,1.789
4.12,16,1.789
4.44,-16,1.928
4.44,-15.68,1.928
4.44,-15.36,1.928
4.44,-15.04,1.928
4.44,-14.72,1.928
4.44,-14.4,1.928
4.44,-14.08,1.928
4.44,-13.76,1.928
4.44,-13.44,1.928
4.44,-13.12,1.928
4.44,-12.8,1.928
4.44,-12.48,1.928
4.44,-12.16,1.928
4.44,-11.84,1.928
4.44,-11.52,1.929
4.44,-11.2,1.93
4.44,-10.88,1.931
4.44,-10.56,1.928
4.44,-10.24,1.917
4.44,-9.92,1.896
4.44,-9.6,1.882
4.44,-9.28,1.922
4.44,-8.96,2.194
4.44,-8.64,2.027
4.44,-8.32,1.373
4.44,-8,0.962
4.44,-7.68,0.604
4.44,-7.36,0.245
4.44,-7.04,-0.131
4.44,-6.72,-0.521
4.44,-6.4,-0.919
4.44,-6.08,-1.322
4.44,-5.76,-1.731
4.44,-5.44,-2.144
4.44,-5.12,-2.562
4.44,-4.8,-2.983
4.44,-4.48,-3.404
4.44,-4.16,-3.825
4.44,-3.84,-4.243
4.44,-3.52,-4.655
4.44,-3.2,-5.057
4.44,-2.88,-5.446
4.44,-2.56,-5.816
4.44,-2.24,-6.163
4.44,-1.92,-6.481
4.44,-1.6,-6.764
4.44,-1.28,-7.006
4.44,-0.96,-7.201
4.44,-0.64,-7.345
4.44,-0.32,-7.433
4.44,0,-7.462
4.44,0.32,-7.433
4.44,0.64,-7.345
4.44,0.96,-7.201
4.44,1.28,-7.006
4.44,1.6,-6.764
4.44,1.92,-6.481
4.44,2.24,-6.163
4.44,2.56,-5.816
4.44,2.88,-5.446
4.44,3.2,-5.057
4.44,3.52,-4.655
4.44,3.84,-4.243
4.44,4.16,-3.825
4.44,4.48,-3.404
4.44,4.8,-2.983
4.44,5.12,-2.562
4.44,5.44,-2.144
4.44,5.76,-1.731
4.44,6.08,-1.322
4.44,6.4,-0.919
4.44,6.72,-0.521
4.44,7.04,-0.131
4.44,7.36,0.245
4.44,7.68,0.604
4.44,8,0.962
4.44,8.32,1.373
4.44,8.64,2.027
4.44,8.96,2.194
4.44,9.28,1.922
4.44,9.6,1.882
4.44,9.92,1.896
4.44,10.24,1.917
4.44,10.56,1.928
4.44,10.88,1.931
4.44,11.2,1.93
4.44,11.52,1.929
4.44,11.84,1.928
4.44,12.16,1.928
4.44,12.48,1.928
4.44,12.8,1.928
4.44,13.12,1.928
4.44,13.44,1.928
4.44,13.76,1.928
4.44,14.08,1.928
4.44,14.4,1.928
4.44,14.72,1.928
4.44,15.04,1.928
4.44,15.36,1.928
4.44,15.68,1.928
4.44,16,1.928
4.76,-16,2.067
4.76,-15.68,2.067
4.76,-15.36,2.067
4.76,-15.04,2.067
4.76,-14.72,2.067
4.76,-14.4,2.067
4.76,-14.08,2.067
4.76,-13.76,2.067
4.76,-13.44,2.067
4.76,-13.12,2.067
4.76,-12.8,2.067
4.76,-12.48,2.067
4.76,-12.16,2.067
4.76,-11.84,2.067
4.76,-11.52,2.068
4.76,-11.2,2.068
4.76,-10.88,2.067
4.76,-10.56,2.065
4.76,-10.24,2.06
4.76,-9.92,2.057
4.76,-9.6,2.067
4.76,-9.28,2.116
4.76,-8.96,2.22
4.76,-8.64,2.096
4.76,-8.32,1.74
4.76,-8,1.441
4.76,-7.68,1.166
4.76,-7.36,0.852
4.76,-7.04,0.487
4.76,-6.72,0.106
4.76,-6.4,-0.276
4.76,-6.08,-0.659
4.76,-5.76,-1.046
4.76,-5.44,-1.436
4.76,-5.12,-1.829
4.76,-4.8,-2.223
4.76,-4.48,-2.617
4.76,-4.16,-3.008
4.76,-3.84,-3.394
4.76,-3.52,-3.772
4.76,-3.2,-4.14
4.76,-2.88,-4.493
4.76,-2.56,-4.827
4.76,-2.24,-5.139
4.76,-1.92,-5.423
4.76,-1.6,-5.674
4.76,-1.28,-5.888
4.76,-0.96,-6.059
4.76,-0.64,-6.185
4.76,-0.32,-6.262
4.76,0,-6.287
4.76,0.32,-6.262
4.76,0.64,-6.185
4.76,0.96,-6.059
4.76,1.28,-5.888
4.76,1.6,-5.674
4.76,1.92,-5.423
4.76,2.24,-5.139
4.76,2.56,-4.827
4.76,2.88,-4.493
4.76,3.2,-4.14
4.76,3.52,-3.772
4.76,3.84,-3.394
4.76,4.16,-3.008
4.76,4.48,-2.617
4.76,4.8,-2.223
4.76,5.12,-1.829
4.76,5.44,-1.436
4.76,5.76,-1.046
4.76,6.08,-0.659
4.76,6.4,-0.276
4.76,6.72,0.106
4.76,7.04,0.487
4.76,7.36,0.852
4.76,7.68,1.166
4.76,8,1.441
4.76,8.32,1.74
4.76,8.64,2.096
4.76,8.96,2.22
4.76,9.28,2.116
4.76,9.6,2.067
4.76,9.92,2.057
4.76,10.24,2.06
4.76,10.56,2.065
4.76,10.88,2.067
4.76,11.2,2.068
4.76,11.52,2.068
4.76,11.84,2.067
4.76,12.16,2.067
4.76,12.48,2.067
4.76,12.8,2.067
4.76,13.12,2.067
4.76,13.44,2.067
4.76,13.76,2.067
4.76,14.08,2.067
4.76,14.4,2.067
4.76,14.72,2.067
4.76,15.04,2.067
4.76,15.36,2.067
4.76,15.68,2.067
4.76,16,2.067
5.08,-16,2.206
5.08,-15.68,2.206
5.08,-15.36,2.206
5.08,-15.04,2.206
5.08,-14.72,2.206
5.08,-14.4,2.206
5.08,-14.08,2.206
5.08,-13.76,2.206
5.08,-13.44,2.206
5.08,-13.12,2.206
5.08,-12.8,2.206
5.08,-12.48,2.206
5.08,-12.16,2.206
5.08,-11.84,2.206
5.08,-11.52,2.206
5.08,-11.2,2.206
5.08,-10.88,2.206
5.08,-10.56,2.205
5.08,-10.24,2.204
5.08,-9.92,2.205
5.08,-9.6,2.215
5.08,-9.28,2.233
5.08,-8.96,2.235
5.08,-8.64,2.161
5.08,-8.32,2.019
5.08,-8,1.892
5.08,-7.68,1.781
5.08,-7.36,1.516
5.08,-7.04,1.116
5.08,-6.72,0.73
5.08,-6.4,0.368
5.08,-6.08,0.008
5.08,-5.76,-0.356
5.08,-5.44,-0.725
5.08,-5.12,-1.096
5.08,-4.8,-1.465
5.08,-4.48,-1.832
5.08,-4.16,-2.195
5.08,-3.84,-2.552
5.08,-3.52,-2.9
5.08,-3.2,-3.237
5.08,-2.88,-3.559
5.08,-2.56,-3.862
5.08,-2.24,-4.143
5.08,-1.92,-4.397
5.08,-1.6,-4.621
5.08,-1.28,-4.811
5.08,-0.96,-4.963
5.08,-0.64,-5.074
5.08,-0.32,-5.142
5.08,0,-5.165
5.08,0.32,-5.142
5.08,0.64,-5.074
5.08,0.96,-4.963
5.08,1.28,-4.811
5.08,1.6,-4.621
5.08,1.92,-4.397
5.08,2.24,-4.143
5.08,2.56,-3.862
5.08,2.88,-3.559
5.08,3.2,-3.237
5.08,3.52,-2.9
5.08,3.84,-2.552
5.08,4.16,-2.195
5.08,4.48,-1.832
5.08,4.8,-1.465
5.08,5.12,-1.096
5.08,5.44,-0.725
5.08,5.76,-0.356
5.08,6.08,0.008
5.08,6.4,0.368
5.08,6.72,0.73
5.08,7.04,1.116
5.08,7.36,1.516
5.08,7.68,1.781
5.08,8,1.892
5.08,8.32,2.019
5.08,8.64,2.161
5.08,8.96,2.235
5.08,9.28,2.233
5.08,9.6,2.215
5.08,9.92,2.205
5.08,10.24,2.204
5.08,10.56,2.205
5.08,10.88,2.206
5.08,11.2,2.206
5.08,11.52,2.206
5.08,11.84,2.206
5.08,12.16,2.206
5.08,12.48,2.206
5.08,12.8,2.206
5.08,13.12,2.206
5.08,13.44,2.206
5.08,13.76,2.206
5.08,14.08,2.206
5.08,14.4,2.206
5.08,14.72,2.206
5.08,15.04,2.206
5.08,15.36,2.206
5.08,15.68,2.206
5.08,16,2.206
5.4,-16,2.345
5.4,-15.68,2.345
5.4,-15.36,2.345
5.4,-15.04,2.345
5.4,-14.72,2.345
5.4,-14.4,2.345
5.4,-14.08,2.345
5.4,-13.76,2.345
5.4,-13.44,2.345
5.4,-13.12,2.345
5.4,-12.8,2.345
5.4,-12.48,2.345
5.4,-12.16,2.345
5.4,-11.84,2.345
5.4,-11.52,2.345
5.4,-11.2,2.345
5.4,-10.88,2.345
5.4,-10.56,2.345
5.4,-10.24,2.345
5.4,-9.92,2.347
5.4,-9.6,2.35
5.4,-9.28,2.353
5.4,-8.96,2.342
5.4,-8.64,2.308
5.4,-8.32,2.27
5.4,-8,2.292
5.4,-7.68,2.556
5.4,-7.36,2.285
5.4,-7.04,1.704
5.4,-6.72,1.331
5.4,-6.4,1.01
5.4,-6.08,0.684
5.4,-5.76,0.338
5.4,-5.44,-0.014
5.4,-5.12,-0.363
5.4,-4.8,-0.708
5.4,-4.48,-1.051
5.4,-4.16,-1.388
5.4,-3.84,-1.719
5.4,-3.52,-2.04
5.4,-3.2,-2.349
5.4,-2.88,-2.643
5.4,-2.56,-2.918
5.4,-2.24,-3.173
5.4,-1.92,-3.402
5.4,-1.6,-3.603
5.4,-1.28,-3.773
5.4,-0.96,-3.909
5.4,-0.64,-4.007
5.4,-0.32,-4.067
5.4,0,-4.087
5.4,0.32,-4.067
5.4,0.64,-4.007
5.4,0.96,-3.909
5.4,1.28,-3.773
5.4,1.6,-3.603
5.4,1.92,-3.402
5.4,2.24,-3.173
5.4,2.56,-2.918
5.4,2.88,-2.643
5.4,3.2,-2.349
5.4,3.52,-2.04
5.4,3.84,-1.719
5.4,4.16,-1.388
5.4,4.48,-1.051
5.4,4.8,-0.708
5.4,5.12,-0.363
5.4,5.44,-0.014
5.4,5.76,0.338
5.4,6.08,0.684
5.4,6.4,1.01
5.4,6.72,1.331
5.4,7.04,1.704
5.4,7.36,2.285
5.4,7.68,2.556
5.4,8,2.292
5.4,8.32,2.27
5.4,8.64,2.308
5.4,8.96,2.342
5.4,9.28,2.353
5.4,9.6,2.35
5.4,9.92,2.347
5.4,10.24,2.345
5.4,10.56,2.345
5.4,10.88,2.345
5.4,11.2,2.345
5.4,11.52,2.345
5.4,11.84,2.345
5.4,12.16,2.345
5.4,12.48,2.345
5.4,12.8,2.345
5.4,13.12,2.345
5.4,13.44,2.345
5.4,13.76,2.345
5.4,14.08,2.345
5.4,14.4,2.345
5.4,14.72,2.345
5.4,15.04,2.345
5.4,15.36,2.345
5.4,15.68,2.345
5.4,16,2.345
5.72,-16,2.484
5.72,-15.68,2.484
5.72,-15.36,2.484
5.72,-15.04,2.484
5.72,-14.72,2.484
5.72,-14.4,2.484
5.72,-14.08,2.484
5.72,-13.76,2.484
5.72,-13.44,2.484
5.72,-13.12,2.484
5.72,-12.8,2.484
5.72,-12.48,2.484
5.72,-12.16,2.484
5.72,-11.84,2.484
5.72,-11.52,2.484
5.72,-11.2,2.484
5.72,-10.88,2.484
5.72,-10.56,2.484
5.72,-10.24,2.484
5.72,-9.92,2.485
5.72,-9.6,2.486
5.72,-9.28,2.485
5.72,-8.96,2.478
5.72,-8.64,2.468
5.72,-8.32,2.471
5.72,-8,2.522
5.72,-7.68,2.653
5.72,-7.36,2.501
5.72,-7.04,2.142
5.72,-6.72,1.886
5.72,-6.4,1.668
5.72,-6.08,1.383
5.72,-5.76,1.036
5.72,-5.44,0.693
5.72,-5.12,0.366
5.72,-4.8,0.045
5.72,-4.48,-0.274
5.72,-4.16,-0.589
5.72,-3.84,-0.896
5.72,-3.52,-1.192
5.72,-3.2,-1.476
5.72,-2.88,-1.745
5.72,-2.56,-1.996
5.72,-2.24,-2.227
5.72,-1.92,-2.435
5.72,-1.6,-2.616
5.72,-1.28,-2.769
5.72,-0.96,-2.891
5.72,-0.64,-2.979
5.72,-0.32,-3.033
5.72,0,-3.051
5.72,0.32,-3.033
5.72,0.64,-2.979
5.72,0.96,-2.891
5.72,1.28,-2.769
5.72,1.6,-2.616
5.72,1.92,-2.435
5.72,2.24,-2.227
5.72,2.56,-1.996
5.72,2.88,-1.745
5.72,3.2,-1.476
5.72,3.52,-1.192
5.72,3.84,-0.896
5.72,4.16,-0.589
5.72,4.48,-0.274
5.72,4.8,0.045
5.72,5.12,0.366
5.72,5.44,0.693
5.72,5.76,1.036
5.72,6.08,1.383
5.72,6.4,1.668
5.72,6.72,1.886
5.72,7.04,2.142
5.72,7.36,2.501
5.72,7.68,2.653
5.72,8,2.522
5.72,8.32,2.471
5.72,8.64,2.468
5.72,8.96,2.478
5.72,9.28,2.485
5.72,9.6,2.486
5.72,9.92,2.485
5.72,10.24,2.484
5.72,10.56,2.484
5.72,10.88,2.484
5.72,11.2,2.484
5.72,11.52,2.484
5.72,11.84,2.484
5.72,12.16,2.484
5.72,12.48,2.484
5.72,12.8,2.484
5.72,13.12,2.484
5.72,13.44,2.484
5.72,13.76,2.484
5.72,14.08,2.484
5.72,14.4,2.484
5.72,14.72,2.484
5.72,15.04,2.484
5.72,15.36,2.484
5.72,15.68,2.484
5.72,16,2.484
6.04,-16,2.623
6.04,-15.68,2.623
6.04,-15.36,2.623
6.04,-15.04,2.623
6.04,-14.72,2.623
6.04,-14.4,2.623
6.04,-14.08,2.623
6.04,-13.76,2.623
6.04,-13.44,2.623
6.04,-13.12,2.623
6.04,-12.8,2.623
6.04,-12.48,2.623
6.04,-12.16,2.623
6.04,-11.84,2.623
6.04,-11.52,2.623
6.04,-11.2,2.623
6.04,-10.88,2.623
6.04,-10.56,2.623
6.04,-10.24,2.623
6.04,-9.92,2.624
6.04,-9.6,2.623
6.04,-9.28,2.622
6.04,-8.96,2.62
6.04,-8.64,2.619
6.04,-8.32,2.627
6.04,-8,2.648
6.04,-7.68,2.657
6.04,-7.36,2.585
6.04,-7.04,2.459
6.04,-6.72,2.391
6.04,-6.4,2.421
6.04,-6.08,2.149
6.04,-5.76,1.717
6.04,-5.44,1.382
6.04,-5.12,1.091
6.04,-4.8,0.799
6.04,-4.48,0.498
6.04,-4.16,0.202
6.04,-3.84,-0.083
6.04,-3.52,-0.356
6.04,-3.2,-0.617
6.04,-2.88,-0.865
6.04,-2.56,-1.095
6.04,-2.24,-1.305
6.04,-1.92,-1.494
6.04,-1.6,-1.659
6.04,-1.28,-1.796
6.04,-0.96,-1.906
6.04,-0.64,-1.986
6.04,-0.32,-2.034
6.04,0,-2.05
6.04,0.32,-2.034
6.04,0.64,-1.986
6.04,0.96,-1.906
6.04,1.28,-1.796
6.04,1.6,-1.659
6.04,1.92,-1.494
6.04,2.24,-1.305
6.04,2.56,-1.095
6.04,2.88,-0.865
6.04,3.2,-0.617
6.04,3.52,-0.356
6.04,3.84,-0.083
6.04,4.16,0.202
6.04,4.48,0.498
6.04,4.8,0.799
6.04,5.12,1.091
6.04,5.44,1.382
6.04,5.76,1.717
6.04,6.08,2.149
6.04,6.4,2.421
6.04,6.72,2.391
6.04,7.04,2.459
6.04,7.36,2.585
6.04,7.68,2.657
6.04,8,2.648
6.04,8.32,2.627
6.04,8.64,2.619
6.04,8.96,2.62
6.04,9.28,2.622
6.04,9.6,2.623
6.04,9.92,2.624
6.04,10.24,2.623
6.04,10.56,2.623
6.04,10.88,2.623
6.04,11.2,2.623
6.04,11.52,2.623
6.04,11.84,2.623
6.04,12.16,2.623
6.04,12.48,2.623
6.04,12.8,2.623
6.04,13.12,2.623
6.04,13.44,2.623
6.04,13.76,2.623
6.04,14.08,2.623
6.04,14.4,2.623
6.04,14.72,2.623
6.04,15.04,2.623
6.04,15.36,2.623
6.04,15.68,2.623
6.04,16,2.623
6.36,-16,2.762
6.36,-15.68,2.762
6.36,-15.36,2.762
6.36,-15.04,2.762
6.36,-14.72,2.762
6.36,-14.4,2.762
6.36,-14.08,2.762
6.36,-13.76,2.762
6.36,-13.44,2.762
6.36,-13.12,2.762
6.36,-12.8,2.762
6.36,-12.48,2.762
6.36,-12.16,2.762
6.36,-11.84,2.762
6.36,-11.52,2.762
6.36,-11.2,2.762
6.36,-10.88,2.762
6.36,-10.56,2.762
6.36,-10.24,2.762
6.36,-9.92,2.762
6.36,-9.6,2.762
6.36,-9.28,2.762
6.36,-8.96,2.761
6.36,-8.64,2.762
6.36,-8.32,2.766
6.36,-8,2.77
6.36,-7.68,2.763
6.36,-7.36,2.735
6.36,-7.04,2.709
6.36,-6.72,2.759
6.36,-6.4,3.094
6.36,-6.08,2.77
6.36,-5.76,2.291
6.36,-5.44,2.029
6.36,-5.12,1.825
6.36,-4.8,1.565
6.36,-4.48,1.262
6.36,-4.16,0.979
6.36,-3.84,0.72
6.36,-3.52,0.469
6.36,-3.2,0.226
6.36,-2.88,-0.002
6.36,-2.56,-0.213
6.36,-2.24,-0.405
6.36,-1.92,-0.577
6.36,-1.6,-0.727
6.36,-1.28,-0.852
6.36,-0.96,-0.952
6.36,-0.64,-1.024
6.36,-0.32,-1.067
6.36,0,-1.082
6.36,0.32,-1.067
6.36,0.64,-1.024
6.36,0.96,-0.952
6.36,1.28,-0.852
6.36,1.6,-0.727
6.36,1.92,-0.577
6.36,2.24,-0.405
6.36,2.56,-0.213
6.36,2.88,-0.002
6.36,3.2,0.226
6.36,3.52,0.469
6.36,3.84,0.72
6.36,4.16,0.979
6.36,4.48,1.262
6.36,4.8,1.565
6.36,5.12,1.825
6.36,5.44,2.029
6.36,5.76,2.291
6.36,6.08,2.77
6.36,6.4,3.094
6.36,6.72,2.759
6.36,7.04,2.709
6.36,7.36,2.735
6.36,7.68,2.763
6.36,8,2.77
6.36,8.32,2.766
6.36,8.64,2.762
6.36,8.96,2.761
6.36,9.28,2.762
6.36,9.6,2.762
6.36,9.92,2.762
6.36,10.24,2.762
6.36,10.56,2.762
6.36,10.88,2.762
6.36,11.2,2.762
6.36,11.52,2.762
6.36,11.84,2.762
6.36,12.16,2.762
6.36,12.48,2.762
6.36,12.8,2.762
6.36,13.12,2.762
6.36,13.44,2.762
6.36,13.76,2.762
6.36,14.08,2.762
6.36,14.4,2.762
6.36,14.72,2.762
6.36,15.04,2.762
6.36,15.36,2.762
6.36,15.68,2.762
6.36,16,2.762
6.68,-16,2.901
6.68,-15.68,2.901
6.68,-15.36,2.901
6.68,-15.04,2.901
6.68,-14.72,2.901
6.68,-14.4,2.901
6.68,-14.08,2.901
6.68,-13.76,2.901
6.68,-13.44,2.901
6.68,-13.12,2.901
6.68,-12.8,2.901
6.68,-12.48,2.901
6.68,-12.16,2.901
6.68,-11.84,2.901
6.68,-11.52,2.901
6.68,-11.2,2.901
6.68,-10.88,2.901
6.68,-10.56,2.901
6.68,-10.24,2.901
6.68,-9.92,2.901
6.68,-9.6,2.901
6.68,-9.28,2.901
6.68,-8.96,2.901
6.68,-8.64,2.902
6.68,-8.32,2.903
6.68,-8,2.902
6.68,-7.68,2.898
6.68,-7.36,2.89
6.68,-7.04,2.893
6.68,-6.72,2.929
6.68,-6.4,2.977
6.68,-6.08,2.874
6.68,-5.76,2.691
6.68,-5.44,2.611
6.68,-5.12,2.653
6.68,-4.8,2.374
6.68,-4.48,1.994
6.68,-4.16,1.731
6.68,-3.84,1.516
6.68,-3.52,1.289
6.68,-3.2,1.055
6.68,-2.88,0.841
6.68,-2.56,0.651
6.68,-2.24,0.476
6.68,-1.92,0.316
6.68,-1.6,0.179
6.68,-1.28,0.066
6.68,-0.96,-0.024
6.68,-0.64,-0.09
6.68,-0.32,-0.13
6.68,0,-0.142
6.68,0.32,-0.13
6.68,0.64,-0.09
6.68,0.96,-0.024
6.68,1.28,0.066
6.68,1.6,0.179
6.68,1.92,0.316
6.68,2.24,0.476
6.68,2.56,0.651
6.68,2.88,0.841
6.68,3.2,1.055
6.68,3.52,1.289
6.68,3.84,1.516
6.68,4.16,1.731
6.68,4.48,1.994
6.68,4.8,2.374
6.68,5.12,2.653
6.68,5.44,2.611
6.68,5.76,2.691
6.68,6.08,2.874
6.68,6.4,2.977
6.68,6.72,2.929
6.68,7.04,2.893
6.68,7.36,2.89
6.68,7.68,2.898
6.68,8,2.902
6.68,8.32,2.903
6.68,8.64,2.902
6.68,8.96,2.901
6.68,9.28,2.901
6.68,9.6,2.901
6.68,9.92,2.901
6.68,10.24,2.901
6.68,10.56,2.901
6.68,10.88,2.901
6.68,11.2,2.901
6.68,11.52,2.901
6.68,11.84,2.901
6.68,12.16,2.901
6.68,12.48,2.901
6.68,12.8,2.901
6.68,13.12,2.901
6.68,13.44,2.901
6.68,13.76,2.901
6.68,14.08,2.901
6.68,14.4,2.901
6.68,14.72,2.901
6.68,15.04,2.901
6.68,15.36,2.901
6.68,15.68,2.901
6.68,16,2.901
7,-16,3.04
7,-15.68,3.04
7,-15.36,3.04
7,-15.04,3.04
7,-14.72,3.04
7,-14.4,3.04
7,-14.08,3.04
7,-13.76,3.04
7,-13.44,3.04
7,-13.12,3.04
7,-12.8,3.04
7,-12.48,3.04
7,-12.16,3.04
7,-11.84,3.04
7,-11.52,3.04
7,-11.2,3.04
7,-10.88,3.04
7,-10.56,3.04
7,-10.24,3.04
7,-9.92,3.04
7,-9.6,3.04
7,-9.28,3.04
7,-8.96,3.04
7,-8.64,3.04
7,-8.32,3.041
7,-8,3.04
7,-7.68,3.038
7,-7.36,3.037
7,-7.04,3.042
7,-6.72,3.053
7,-6.4,3.052
7,-6.08,3.013
7,-5.76,2.97
7,-5.44,3.021
7,-5.12,3.396
7,-4.8,3.004
7,-4.48,2.601
7,-4.16,2.433
7,-3.84,2.341
7,-3.52,2.119
7,-3.2,1.856
7,-2.88,1.66
7,-2.56,1.503
7,-2.24,1.342
7,-1.92,1.186
7,-1.6,1.061
7,-1.28,0.963
7,-0.96,0.879
7,-0.64,0.816
7,-0.32,0.781
7,0,0.772
7,0.32,0.781
7,0.64,0.816
7,0.96,0.879
7,1.28,0.963
7,1.6,1.061
7,1.92,1.186
7,2.24,1.342
7,2.56,1.503
7,2.88,1.66
7,3.2,1.856
7,3.52,2.119
7,3.84,2.341
7,4.16,2.433
7,4.48,2.601
7,4.8,3.004
7,5.12,3.396
7,5.44,3.021
7,5.76,2.97
7,6.08,3.013
7,6.4,3.052
7,6.72,3.053
7,7.04,3.042
7,7.36,3.037
7,7.68,3.038
7,8,3.04
7,8.32,3.041
7,8.64,3.04
7,8.96,3.04
7,9.28,3.04
7,9.6,3.04
7,9.92,3.04
7,10.24,3.04
7,10.56,3.04
7,10.88,3.04
7,11.2,3.04
7,11.52,3.04
7,11.84,3.04
7,12.16,3.04
7,12.48,3.04
7,12.8,3.04
7,13.12,3.04
7,13.44,3.04
7,13.76,3.04
7,14.08,3.04
7,14.4,3.04
7,14.72,3.04
7,15.04,3.04
7,15.36,3.04
7,15.68,3.04
7,16,3.04
7.32,-16,3.179
7.32,-15.68,3.179
7.32,-15.36,3.179
7.32,-15.04,3.179
7.32,-14.72,3.179
7.32,-14.4,3.179
7.32,-14.08,3.179
7.32,-13.76,3.179
7.32,-13.44,3.179
7.32,-13.12,3.179
7.32,-12.8,3.179
7.32,-12.48,3.179
7.32,-12.16,3.179
7.32,-11.84,3.179
7.32,-11.52,3.179
7.32,-11.2,3.179
7.32,-10.88,3.179
7.32,-10.56,3.179
7.32,-10.24,3.179
7.32,-9.92,3.179
7.32,-9.6,3.179
7.32,-9.28,3.179
7.32,-8.96,3.179
7.32,-8.64,3.179
7.32,-8.32,3.179
7.32,-8,3.179
7.32,-7.68,3.178
7.32,-7.36,3.179
7.32,-7.04,3.181
7.32,-6.72,3.183
7.32,-6.4,3.179
7.32,-6.08,3.167
7.32,-5.76,3.165
7.32,-5.44,3.201
7.32,-5.12,3.25
7.32,-4.8,3.153
7.32,-4.48,3.012
7.32,-4.16,3.021
7.32,-3.84,3.425
7.32,-3.52,2.932
7.32,-3.2,2.57
7.32,-2.88,2.437
7.32,-2.56,2.375
7.32,-2.24,2.202
7.32,-1.92,2.018
7.32,-1.6,1.915
7.32,-1.28,1.85
7.32,-0.96,1.762
7.32,-0.64,1.688
7.32,-0.32,1.667
7.32,0,1.671
7.32,0.32,1.667
7.32,0.64,1.688
7.32,0.96,1.762
7.32,1.28,1.85
7.32,1.6,1.915
7.32,1.92,2.018
7.32,2.24,2.202
7.32,2.56,2.375
7.32,2.88,2.437
7.32,3.2,2.57
7.32,3.52,2.932
7.32,3.84,3.425
7.32,4.16,3.021
7.32,4.48,3.012
7.32,4.8,3.153
7.32,5.12,3.25
7.32,5.44,3.201
7.32,5.76,3.165
7.32,6.08,3.167
7.32,6.4,3.179
7.32,6.72,3.183
7.32,7.04,3.181
7.32,7.36,3.179
7.32,7.68,3.178
7.32,8,3.179
7.32,8.32,3.179
7.32,8.64,3.179
7.32,8.96,3.179
7.32,9.28,3.179
7.32,9.6,3.179
7.32,9.92,3.179
7.32,10.24,3.179
7.32,10.56,3.179
7.32,10.88,3.179
7.32,11.2,3.179
7.32,11.52,3.179
7.32,11.84,3.179
7.32,12.16,3.179
7.32,12.48,3.179
7.32,12.8,3.179
7.32,13.12,3.179
7.32,13.44,3.179
7.32,13.76,3.179
7.32,14.08,3.179
7.32,14.4,3.179
7.32,14.72,3.179
7.32,15.04,3.179
7.32,15.36,3.179
7.32,15.68,3.179
7.32,16,3.179
7.64,-16,3.318
7.64,-15.68,3.318
7.64,-15.36,3.318
7.64,-15.04,3.318
7.64,-14.72,3.318
7.64,-14.4,3.318
7.64,-14.08,3.318
7.64,-13.76,3.318
7.64,-13.44,3.318
7.64,-13.12,3.318
7.64,-12.8,3.318
7.64,-12.48,3.318
7.64,-12.16,3.318
7.64,-11.84,3.318
7.64,-11.52,3.318
7.64,-11.2,3.318
7.64,-10.88,3.318
7.64,-10.56,3.318
7.64,-10.24,3.318
7.64,-9.92,3.318
7.64,-9.6,3.318
7.64,-9.28,3.318
7.64,-8.96,3.318
7.64,-8.64,3.318
7.64,-8.32,3.318
7.64,-8,3.318
7.64,-7.68,3.318
7.64,-7.36,3.318
7.64,-7.04,3.319
7.64,-6.72,3.319
7.64,-6.4,3.317
7.64,-6.08,3.314
7.64,-5.76,3.317
7.64,-5.44,3.328
7.64,-5.12,3.33
7.64,-4.8,3.3
7.64,-4.48,3.272
7.64,-4.16,3.326
7.64,-3.84,3.477
7.64,-3.52,3.291
7.64,-3.2,3.085
7.64,-2.88,3.103
7.64,-2.56,3.513
7.64,-2.24,3.023
7.64,-1.92,2.749
7.64,-1.6,2.723
7.64,-1.28,2.793
7.64,-0.96,2.625
7.64,-0.64,2.495
7.64,-0.32,2.523
7.64,0,2.6
7.64,0.32,2.523
7.64,0.64,2.495
7.64,0.96,2.625
7.64,1.28,2.793
7.64,1.6,2.723
7.64,1.92,2.749
7.64,2.24,3.023
7.64,2.56,3.513
7.64,2.88,3.103
7.64,3.2,3.085
7.64,3.52,3.291
7.64,3.84,3.477
7.64,4.16,3.326
7.64,4.48,3.272
7.64,4.8,3.3
7.64,5.12,3.33
7.64,5.44,3.328
7.64,5.76,3.317
7.64,6.08,3.314
7.64,6.4,3.317
7.64,6.72,3.319
7.64,7.04,3.319
7.64,7.36,3.318
7.64,7.68,3.318
7.64,8,3.318
7.64,8.32,3.318
7.64,8.64,3.318
7.64,8.96,3.318
7.64,9.28,3.318
7.64,9.6,3.318
7.64,9.92,3.318
7.64,10.24,3.318
7.64,10.56,3.318
7.64,10.88,3.318
7.64,11.2,3.318
7.64,11.52,3.318
7.64,11.84,3.318
7.64,12.16,3.318
7.64,12.48,3.318
7.64,12.8,3.318
7.64,13.12,3.318
7.64,13.44,3.318
7.64,13.76,3.318
7.64,14.08,3.318
7.64,14.4,3.318
7.64,14.72,3.318
7.64,15.04,3.318
7.64,15.36,3.318
7.64,15.68,3.318
7.64,16,3.318
7.96,-16,3.457
7.96,-15.68,3.457
7.96,-15.36,3.457
7.96,-15.04,3.457
7.96,-14.72,3.457
7.96,-14.4,3.457
7.96,-14.08,3.457
7.96,-13.76,3.457
7.96,-13.44,3.457
7.96,-13.12,3.457
7.96,-12.8,3.457
7.96,-12.48,3.457
7.96,-12.16,3.457
7.96,-11.84,3.457
7.96,-11.52,3.457
7.96,-11.2,3.457
7.96,-10.88,3.457
7.96,-10.56,3.457
7.96,-10.24,3.457
7.96,-9.92,3.457
7.96,-9.6,3.457
7.96,-9.28,3.457
7.96,-8.96,3.457
7.96,-8.64,3.457
7.96,-8.32,3.457
7.96,-8,3.457
7.96,-7.68,3.457
7.96,-7.36,3.457
7.96,-7.04,3.457
7.96,-6.72,3.457
7.96,-6.4,3.456
7.96,-6.08,3.456
7.96,-5.76,3.458
7.96,-5.44,3.46
7.96,-5.12,3.458
7.96,-4.8,3.45
7.96,-4.48,3.448
7.96,-4.16,3.47
7.96,-3.84,3.487
7.96,-3.52,3.44
7.96,-3.2,3.391
7.96,-2.88,3.453
7.96,-2.56,3.63
7.96,-2.24,3.427
7.96,-1.92,3.26
7.96,-1.6,3.346
7.96,-1.28,4.249
7.96,-0.96,3.325
7.96,-0.64,3.131
7.96,-0.32,3.257
7.96,0,4.111
7.96,0.32,3.257
7.96,0.64,3.131
7.96,0.96,3.325
7.96,1.28,4.249
7.96,1.6,3.346
7.96,1.92,3.26
7.96,2.24,3.427
7.96,2.56,3.63
7.96,2.88,3.453
7.96,3.2,3.391
7.96,3.52,3.44
7.96,3.84,3.487
7.96,4.16,3.47
7.96,4.48,3.448
7.96,4.8,3.45
7.96,5.12,3.458
7.96,5.44,3.46
7.96,5.76,3.458
7.96,6.08,3.456
7.96,6.4,3.456
7.96,6.72,3.457
7.96,7.04,3.457
7.96,7.36,3.457
7.96,7.68,3.457
7.96,8,3.457
7.96,8.32,3.457
7.96,8.64,3.457
7.96,8.96,3.457
7.96,9.28,3.457
7.96,9.6,3.457
7.96,9.92,3.457
7.96,10.24,3.457
7.96,10.56,3.457
7.96,10.88,3.457
7.96,11.2,3.457
7.96,11.52,3.457
7.96,11.84,3.457
7.96,12.16,3.457
7.96,12.48,3.457
7.96,12.8,3.457
7.96,13.12,3.457
7.96,13.44,3.457
7.96,13.76,3.457
7.96,14.08,3.457
7.96,14.4,3.457
7.96,14.72,3.457
7.96,15.04,3.457
7.96,15.36,3.457
7.96,15.68,3.457
7.96,16,3.457
8.28,-16,3.596
8.28,-15.68,3.596
8.28,-15.36,3.596
8.28,-15.04,3.596
8.28,-14.72,3.596
8.28,-14.4,3.596
8.28,-14.08,3.596
8.28,-13.76,3.596
8.28,-13.44,3.596
8.28,-13.12,3.596
8.28,-12.8,3.596
8.28,-12.48,3.596
8.28,-12.16,3.596
8.28,-11.84,3.596
8.28,-11.52,3.596
8.28,-11.2,3.596
8.28,-10.88,3.596
8.28,-10.56,3.596
8.28,-10.24,3.596
8.28,-9.92,3.596
8.28,-9.6,3.596
8.28,-9.28,3.596
8.28,-8.96,3.596
8.28,-8.64,3.596
8.28,-8.32,3.596
8.28,-8,3.596
8.28,-7.68,3.596
8.28,-7.36,3.596
8.28,-7.04,3.596
8.28,-6.72,3.596
8.28,-6.4,3.596
8.28,-6.08,3.596
8.28,-5.76,3.596
8.28,-5.44,3.597
8.28,-5.12,3.596
8.28,-4.8,3.594
8.28,-4.48,3.595
8.28,-4.16,3.601
8.28,-3.84,3.601
8.28,-3.52,3.588
8.28,-3.2,3.582
8.28,-2.88,3.605
8.28,-2.56,3.628
8.28,-2.24,3.585
8.28,-1.92,3.545
8.28,-1.6,3.597
8.28,-1.28,3.683
8.28,-0.96,3.584
8.28,-0.64,3.506
8.28,-0.32,3.584
8.28,0,3.721
8.28,0.32,3.584
8.28,0.64,3.506
8.28,0.96,3.584
8.28,1.28,3.683
8.28,1.6,3.597
8.28,1.92,3.545
8.28,2.24,3.585
8.28,2.56,3.628
8.28,2.88,3.605
8.28,3.2,3.582
8.28,3.52,3.588
8.28,3.84,3.601
8.28,4.16,3.601
8.28,4.48,3.595
8.28,4.8,3.594
8.28,5.12,3.596
8.28,5.44,3.597
8.28,5.76,3.596
8.28,6.08,3.596
8.28,6.4,3.596
8.28,6.72,3.596
8.28,7.04,3.596
8.28,7.36,3.596
8.28,7.68,3.596
8.28,8,3.596
8.28,8.32,3.596
8.28,8.64,3.596
8.28,8.96,3.596
8.28,9.28,3.596
8.28,9.6,3.596
8.28,9.92,3.596
8.28,10.24,3.596
8.28,10.56,3.596
8.28,10.88,3.596
8.28,11.2,3.596
8.28,11.52,3.596
8.28,11.84,3.596
8.28,12.16,3.596
8.28,12.48,3.596
8.28,12.8,3.596
8.28,13.12,3.596
8.28,13.44,3.596
8.28,13.76,3.596
8.28,14.08,3.596
8.28,14.4,3.596
8.28,14.72,3.596
8.28,15.04,3.596
8.28,15.36,3.596
8.28,15.68,3.596
8.28,16,3.596
8.6,-16,3.735
8.6,-15.68,3.735
8.6,-15.36,3.735
8.6,-15.04,3.735
8.6,-14.72,3.735
8.6,-14.4,3.735
8.6,-14.08,3.735
8.6,-13.76,3.735
8.6,-13.44,3.735
8.6,-13.12,3.735
8.6,-12.8,3.735
8.6,-12.48,3.735
8.6,-12.16,3.735
8.6,-11.84,3.735
8.6,-11.52,3.735
8.6,-11.2,3.735
8.6,-10.88,3.735
8.6,-10.56,3.735
8.6,-10.24,3.735
8.6,-9.92,3.735
8.6,-9.6,3.735
8.6,-9.28,3.735
8.6,-8.96,3.735
8.6,-8.64,3.735
8.6,-8.32,3.735
8.6,-8,3.735
8.6,-7.68,3.735
8.6,-7.36,3.735
8.6,-7.04,3.735
8.6,-6.72,3.735
8.6,-6.4,3.735
8.6,-6.08,3.735
8.6,-5.76,3.735
8.6,-5.44,3.735
8.6,-5.12,3.735
8.6,-4.8,3.734
8.6,-4.48,3.735
8.6,-4.16,3.736
8.6,-3.84,3.736
8.6,-3.52,3.732
8.6,-3.2,3.732
8.6,-2.88,3.739
8.6,-2.56,3.741
8.6,-2.24,3.731
8.6,-1.92,3.724
8.6,-1.6,3.739
8.6,-1.28,3.752
8.6,-0.96,3.732
8.6,-0.64,3.714
8.6,-0.32,3.735
8.6,0,3.759
8.6,0.32,3.735
8.6,0.64,3.714
8.6,0.96,3.732
8.6,1.28,3.752
8.6,1.6,3.739
8.6,1.92,3.724
8.6,2.24,3.731
8.6,2.56,3.741
8.6,2.88,3.739
8.6,3.2,3.732
8.6,3.52,3.732
8.6,3.84,3.736
8.6,4.16,3.736
8.6,4.48,3.735
8.6,4.8,3.734
8.6,5.12,3.735
8.6,5.44,3.735
8.6,5.76,3.735
8.6,6.08,3.735
8.6,6.4,3.735
8.6,6.72,3.735
8.6,7.04,3.735
8.6,7.36,3.735
8.6,7.68,3.735
8.6,8,3.735
8.6,8.32,3.735
8.6,8.64,3.735
8.6,8.96,3.735
8.6,9.28,3.735
8.6,9.6,3.735
8.6,9.92,3.735
8.6,10.24,3.735
8.6,10.56,3.735
8.6,10.88,3.735
8.6,11.2,3.735
8.6,11.52,3.735
8.6,11.84,3.735
8.6,12.16,3.735
8.6,12.48,3.735
8.6,12.8,3.735
8.6,13.12,3.735
8.6,13.44,3.735
8.6,13.76,3.735
8.6,14.08,3.735
8.6,14.4,3.735
8.6,14.72,3.735
8.6,15.04,3.735
8.6,15.36,3.735
8.6,15.68,3.735
8.6,16,3.735
8.92,-16,3.874
8.92,-15.68,3.874
8.92,-15.36,3.874
8.92,-15.04,3.874
8.92,-14.72,3.874
8.92,-14.4,3.874
8.92,-14.08,3.874
8.92,-13.76,3.874
8.92,-13.44,3.874
8.92,-13.12,3.874
8.92,-12.8,3.874
8.92,-12.48,3.874
8.92,-12.16,3.874
8.92,-11.84,3.874
8.92,-11.52,3.874
8.92,-11.2,3.874
8.92,-10.88,3.874
8.92,-10.56,3.874
8.92,-10.24,3.874
8.92,-9.92,3.874
8.92,-9.6,3.874
8.92,-9.28,3.874
8.92,-8.96,3.874
8.92,-8.64,3.874
8.92,-8.32,3.874
8.92,-8,3.874
8.92,-7.68,3.874
8.92,-7.36,3.874
8.92,-7.04,3.874
8.92,-6.72,3.874
8.92,-6.4,3.874
8.92,-6.08,3.874
8.92,-5.76,3.874
8.92,-5.44,3.874
8.92,-5.12,3.874
8.92,-4.8,3.874
8.92,-4.48,3.874
8.92,-4.16,3.874
8.92,-3.84,3.874
8.92,-3.52,3.873
8.92,-3.2,3.874
8.92,-2.88,3.875
8.92,-2.56,3.875
8.92,-2.24,3.872
8.92,-1.92,3.872
8.92,-1.6,3.875
8.92,-1.28,3.878
8.92,-0.96,3.873
8.92,-0.64,3.869
8.92,-0.32,3.874
8.92,0,3.879
8.92,0.32,3.874
8.92,0.64,3.869
8.92,0.96,3.873
8.92,1.28,3.878
8.92,1.6,3.875
8.92,1.92,3.872
8.92,2.24,3.872
8.92,2.56,3.875
8.92,2.88,3.875
8.92,3.2,3.874
8.92,3.52,3.873
8.92,3.84,3.874
8.92,4.16,3.874
8.92,4.48,3.874
8.92,4.8,3.874
8.92,5.12,3.874
8.92,5.44,3.874
8.92,5.76,3.874
8.92,6.08,3.874
8.92,6.4,3.874
8.92,6.72,3.874
8.92,7.04,3.874
8.92,7.36,3.874
8.92,7.68,3.874
8.92,8,3.874
8.92,8.32,3.874
8.92,8.64,3.874
8.92,8.96,3.874
8.92,9.28,3.874
8.92,9.6,3.874
8.92,9.92,3.874
8.92,10.24,3.874
8.92,10.56,3.874
8.92,10.88,3.874
8.92,11.2,3.874
8.92,11.52,3.874
8.92,11.84,3.874
8.92,12.16,3.874
8.92,12.48,3.874
8.92,12.8,3.874
8.92,13.12,3.874
8.92,13.44,3.874
8.92,13.76,3.874
8.92,14.08,3.874
8.92,14.4,3.874
8.92,14.72,3.874
8.92,15.04,3.874
8.92,15.36,3.874
8.92,15.68,3.874
8.92,16,3.874
9.24,-16,4.013
9.24,-15.68,4.013
9.24,-15.36,4.013
9.24,-15.04,4.013
9.24,-14.72,4.013
9.24,-14.4,4.013
9.24,-14.08,4.013
9.24,-13.76,4.013
9.24,-13.44,4.013
9.24,-13.12,4.013
9.24,-12.8,4.013
9.24,-12.48,4.013
9.24,-12.16,4.013
9.24,-11.84,4.013
9.24,-11.52,4.013
9.24,-11.2,4.013
9.24,-10.88,4.013
9.24,-10.56,4.013
9.24,-10.24,4.013
9.24,-9.92,4.013
9.24,-9.6,4.013
9.24,-9.28,4.013
9.24,-8.96,4.013
9.24,-8.64,4.013
9.24,-8.32,4.013
9.24,-8,4.013
9.24,-7.68,4.013
9.24,-7.36,4.013
9.24,-7.04,4.013
9.24,-6.72,4.013
9.24,-6.4,4.013
9.24,-6.08,4.013
9.24,-5.76,4.013
9.24,-5.44,4.013
9.24,-5.12,4.013
9.24,-4.8,4.013
9.24,-4.48,4.013
9.24,-4.16,4.013
9.24,-3.84,4.013
9.24,-3.52,4.013
9.24,-3.2,4.013
9.24,-2.88,4.013
9.24,-2.56,4.013
9.24,-2.24,4.012
9.24,-1.92,4.012
9.24,-1.6,4.013
9.24,-1.28,4.014
9.24,-0.96,4.013
9.24,-0.64,4.012
9.24,-0.32,4.013
9.24,0,4.014
9.24,0.32,4.013
9.24,0.64,4.012
9.24,0.96,4.013
9.24,1.28,4.014
9.24,1.6,4.013
9.24,1.92,4.012
9.24,2.24,4.012
9.24,2.56,4.013
9.24,2.88,4.013
9.24,3.2,4.013
9.24,3.52,4.013
9.24,3.84,4.013
9.24,4.16,4.013
9.24,4.48,4.013
9.24,4.8,4.013
9.24,5.12,4.013
9.24,5.44,4.013
9.24,5.76,4.013
9.24,6.08,4.013
9.24,6.4,4.013
9.24,6.72,4.013
9.24,7.04,4.013
9.24,7.36,4.013
9.24,7.68,4.013
9.24,8,4.013
9.24,8.32,4.013
9.24,8.64,4.013
9.24,8.96,4.013
9.24,9.28,4.013
9.24,9.6,4.013
9.24,9.92,4.013
9.24,10.24,4.013
9.24,10.56,4.013
9.24,10.88,4.013
9.24,11.2,4.013
9.24,11.52,4.013
9.24,11.84,4.013
9.24,12.16,4.013
9.24,12.48,4.013
9.24,12.8,4.013
9.24,13.12,4.013
9.24,13.44,4.013
9.24,13.76,4.013
9.24,14.08,4.013
9.24,14.4,4.013
9.24,14.72,4.013
9.24,15.04,4.013
9.24,15.36,4.013
9.24,15.68,4.013
9.24,16,4.013
9.56,-16,4.152
9.56,-15.68,4.152
9.56,-15.36,4.152
9.56,-15.04,4.152
9.56,-14.72,4.152
9.56,-14.4,4.152
9.56,-14.08,4.152
9.56,-13.76,4.152
9.56,-13.44,4.152
9.56,-13.12,4.152
9.56,-12.8,4.152
9.56,-12.48,4.152
9.56,-12.16,4.152
9.56,-11.84,4.152
9.56,-11.52,4.152
9.56,-11.2,4.152
9.56,-10.88,4.152
9.56,-10.56,4.152
9.56,-10.24,4.152
9.56,-9.92,4.152
9.56,-9.6,4.152
9.56,-9.28,4.152
9.56,-8.96,4.152
9.56,-8.64,4.152
9.56,-8.32,4.152
9.56,-8,4.152
9.56,-7.68,4.152
9.56,-7.36,4.152
9.56,-7.04,4.152
9.56,-6.72,4.152
9.56,-6.4,4.152
9.56,-6.08,4.152
9.56,-5.76,4.152
9.56,-5.44,4.152
9.56,-5.12,4.152
9.56,-4.8,4.152
9.56,-4.48,4.152
9.56,-4.16,4.152
9.56,-3.84,4.152
9.56,-3.52,4.152
9.56,-3.2,4.152
9.56,-2.88,4.152
9.56,-2.56,4.152
9.56,-2.24,4.152
9.56,-1.92,4.152
9.56,-1.6,4.152
9.56,-1.28,4.152
9.56,-0.96,4.152
9.56,-0.64,4.152
9.56,-0.32,4.152
9.56,0,4.152
9.56,0.32,4.152
9.56,0.64,4.152
9.56,0.96,4.152
9.56,1.28,4.152
9.56,1.6,4.152
9.56,1.92,4.152
9.56,2.24,4.152
9.56,2.56,4.152
9.56,2.88,4.152
9.56,3.2,4.152
9.56,3.52,4.152
9.56,3.84,4.152
9.56,4.16,4.152
9.56,4.48,4.152
9.56,4.8,4.152
9.56,5.12,4.152
9.56,5.44,4.152
9.56,5.76,4.152
9.56,6.08,4.152
9.56,6.4,4.152
9.56,6.72,4.152
9.56,7.04,4.152
9.56,7.36,4.152
9.56,7.68,4.152
9.56,8,4.152
9.56,8.32,4.152
9.56,8.64,4.152
9.56,8.96,4.152
9.56,9.28,4.152
9.56,9.6,4.152
9.56,9.92,4.152
9.56,10.24,4.152
9.56,10.56,4.152
9.56,10.88,4.152
9.56,11.2,4.152
9.56,11.52,4.152
9.56,11.84,4.152
9.56,12.16,4.152
9.56,12.48,4.152
9.56,12.8,4.152
9.56,13.12,4.152
9.56,13.44,4.152
9.56,13.76,4.152
9.56,14.08,4.152
9.56,14.4,4.152
9.56,14.72,4.152
9.56,15.04,4.152
9.56,15.36,4.152
9.56,15.68,4.152
9.56,16,4.152
9.88,-16,4.291
9.88,-15.68,4.291
9.88,-15.36,4.291
9.88,-15.04,4.291
9.88,-14.72,4.291
9.88,-14.4,4.291
9.88,-14.08,4.291
9.88,-13.76,4.291
9.88,-13.44,4.291
9.88,-13.12,4.291
9.88,-12.8,4.291
9.88,-12.48,4.291
9.88,-12.16,4.291
9.88,-11.84,4.291
9.88,-11.52,4.291
9.88,-11.2,4.291
9.88,-10.88,4.291
9.88,-10.56,4.291
9.88,-10.24,4.291
9.88,-9.92,4.291
9.88,-9.6,4.291
9.88,-9.28,4.291
9.88,-8.96,4.291
9.88,-8.64,4.291
9.88,-8.32,4.291
9.88,-8,4.291
9.88,-7.68,4.291
9.88,-7.36,4.291
9.88,-7.04,4.291
9.88,-6.72,4.291
9.88,-6.4,4.291
9.88,-6.08,4.291
9.88,-5.76,4.291
9.88,-5.44,4.291
9.88,-5.12,4.291
9.88,-4.8,4.291
9.88,-4.48,4.291
9.88,-4.16,4.291
9.88,-3.84,4.291
9.88,-3.52,4.291
9.88,-3.2,4.291
9.88,-2.88,4.291
9.88,-2.56,4.291
9.88,-2.24,4.291
9.88,-1.92,4.291
9.88,-1.6,4.291
9.88,-1.28,4.291
9.88,-0.96,4.291
9.88,-0.64,4.291
9.88,-0.32,4.291
9.88,0,4.291
9.88,0.32,4.291
9.88,0.64,4.291
9.88,0.96,4.291
9.88,1.28,4.291
9.88,1.6,4.291
9.88,1.92,4.291
9.88,2.24,4.291
9.88,2.56,4.291
9.88,2.88,4.291
9.88,3.2,4.291
9.88,3.52,4.291
9.88,3.84,4.291
9.88,4.16,4.291
9.88,4.48,4.291
9.88,4.8,4.291
9.88,5.12,4.291
9.88,5.44,4.291
9.88,5.76,4.291
9.88,6.08,4.291
9.88,6.4,4.291
9.88,6.72,4.291
9.88,7.04,4.291
9.88,7.36,4.291
9.88,7.68,4.291
9.88,8,4.291
9.88,8.32,4.291
9.88,8.64,4.291
9.88,8.96,4.291
9.88,9.28,4.291
9.88,9.6,4.291
9.88,9.92,4.291
9.88,10.24,4.291
9.88,10.56,4.291
9.88,10.88,4.291
9.88,11.2,4.291
9.88,11.52,4.291
9.88,11.84,4.291
9.88,12.16,4.291
9.88,12.48,4.291
9.88,12.8,4.291
9.88,13.12,4.291
9.88,13.44,4.291
9.88,13.76,4.291
9.88,14.08,4.291
9.88,14.4,4.291
9.88,14.72,4.291
9.88,15.04,4.291
9.88,15.36,4.291
9.88,15.68,4.291
9.88,16,4.291
10.2,-16,4.43
10.2,-15.68,4.43
10.2,-15.36,4.43
10.2,-15.04,4.43
10.2,-14.72,4.43
10.2,-14.4,4.43
10.2,-14.08,4.43
10.2,-13.76,4.43
10.2,-13.44,4.43
10.2,-13.12,4.43
10.2,-12.8,4.43
10.2,-12.48,4.43
10.2,-12.16,4.43
10.2,-11.84,4.43
10.2,-11.52,4.43
10.2,-11.2,4.43
10.2,-10.88,4.43
10.2,-10.56,4.43
10.2,-10.24,4.43
10.2,-9.92,4.43
10.2,-9.6,4.43
10.2,-9.28,4.43
10.2,-8.96,4.43
10.2,-8.64,4.43
10.2,-8.32,4.43
10.2,-8,4.43
10.2,-7.68,4.43
10.2,-7.36,4.43
10.2,-7.04,4.43
10.2,-6.72,4.43
10.2,-6.4,4.43
10.2,-6.08,4.43
10.2,-5.76,4.43
10.2,-5.44,4.43
10.2,-5.12,4.43
10.2,-4.8,4.43
10.2,-4.48,4.43
10.2,-4.16,4.43
10.2,-3.84,4.43
10.2,-3.52,4.43
10.2,-3.2,4.43
10.2,-2.88,4.43
10.2,-2.56,4.43
10.2,-2.24,4.43
10.2,-1.92,4.43
10.2,-1.6,4.43
10.2,-1.28,4.43
10.2,-0.96,4.43
10.2,-0.64,4.43
10.2,-0.32,4.43
10.2,0,4.43
10.2,0.32,4.43
10.2,0.64,4.43
10.2,0.96,4.43
10.2,1.28,4.43
10.2,1.6,4.43
10.2,1.92,4.43
10.2,2.24,4.43
10.2,2.56,4.43
10.2,2.88,4.43
10.2,3.2,4.43
10.2,3.52,4.43
10.2,3.84,4.43
10.2,4.16,4.43
10.2,4.48,4.43
10.2,4.8,4.43
10.2,5.12,4.43
10.2,5.44,4.43
10.2,5.76,4.43
10.2,6.08,4.43
10.2,6.4,4.43
10.2,6.72,4.43
10.2,7.04,4.43
10.2,7.36,4.43
10.2,7.68,4.43
10.2,8,4.43
10.2,8.32,4.43
10.2,8.64,4.43
10.2,8.96,4.43
10.2,9.28,4.43
10.2,9.6,4.43
10.2,9.92,4.43
10.2,10.24,4.43
10.2,10.56,4.43
10.2,10.88,4.43
10.2,11.2,4.43
10.2,11.52,4.43
10.2,11.84,4.43
10.2,12.16,4.43
10.2,12.48,4.43
10.2,12.8,4.43
10.2,13.12,4.43
10.2,13.44,4.43
10.2,13.76,4.43
10.2,14.08,4.43
10.2,14.4,4.43
10.2,14.72,4.43
10.2,15.04,4.43
10.2,15.36,4.43
10.2,15.68,4.43
10.2,16,4.43
10.52,-16,4.569
10.52,-15.68,4.569
10.52,-15.36,4.569
10.52,-15.04,4.569
10.52,-14.72,4.569
10.52,-14.4,4.569
10.52,-14.08,4.569
10.52,-13.76,4.569
10.52,-13.44,4.569
10.52,-13.12,4.569
10.52,-12.8,4.569
10.52,-12.48,4.569
10.52,-12.16,4.569
10.52,-11.84,4.569
10.52,-11.52,4.569
10.52,-11.2,4.569
10.52,-10.88,4.569
10.52,-10.56,4.569
10.52,-10.24,4.569
10.52,-9.92,4.569
10.52,-9.6,4.569
10.52,-9.28,4.569
10.52,-8.96,4.569
10.52,-8.64,4.569
10.52,-8.32,4.569
10.52,-8,4.569
10.52,-7.68,4.569
10.52,-7.36,4.569
10.52,-7.04,4.569
10.52,-6.72,4.569
10.52,-6.4,4.569
10.52,-6.08,4.569
10.52,-5.76,4.569
10.52,-5.44,4.569
10.52,-5.12,4.569
10.52,-4.8,4.569
10.52,-4.48,4.569
10.52,-4.16,4.569
10.52,-3.84,4.569
10.52,-3.52,4.569
10.52,-3.2,4.569
10.52,-2.88,4.569
10.52,-2.56,4.569
10.52,-2.24,4.569
10.52,-1.92,4.569
10.52,-1.6,4.569
10.52,-1.28,4.569
10.52,-0.96,4.569
10.52,-0.64,4.569
10.52,-0.32,4.569
10.52,0,4.569
10.52,0.32,4.569
10.52,0.64,4.569
10.52,0.96,4.569
10.52,1.28,4.569
10.52,1.6,4.569
10.52,1.92,4.569
10.52,2.24,4.569
10.52,2.56,4.569
10.52,2.88,4.569
10.52,3.2,4.569
10.52,3.52,4.569
10.52,3.84,4.569
10.52,4.16,4.569
10.52,4.48,4.569
10.52,4.8,4.569
10.52,5.12,4.569
10.52,5.44,4.569
10.52,5.76,4.569
10.52,6.08,4.569
10.52,6.4,4.569
10.52,6.72,4.569
10.52,7.04,4.569
10.52,7.36,4.569
10.52,7.68,4.569
10.52,8,4.569
10.52,8.32,4.569
10.52,8.64,4.569
10.52,8.96,4.569
10.52,9.28,4.569
10.52,9.6,4.569
10.52,9.92,4.569
10.52,10.24,4.569
10.52,10.56,4.569
10.52,10.88,4.569
10.52,11.2,4.569
10.52,11.52,4.569
10.52,11.84,4.569
10.52,12.16,4.569
10.52,12.48,4.569
10.52,12.8,4.569
10.52,13.12,4.569
10.52,13.44,4.569
10.52,13.76,4.569
10.52,14.08,4.569
10.52,14.4,4.569
10.52,14.72,4.569
10.52,15.04,4.569
10.52,15.36,4.569
10.52,15.68,4.569
10.52,16,4.569
10.84,-16,4.708
10.84,-15.68,4.708
10.84,-15.36,4.708
10.84,-15.04,4.708
10.84,-14.72,4.708
10.84,-14.4,4.708
10.84,-14.08,4.708
10.84,-13.76,4.708
10.84,-13.44,4.708
10.84,-13.12,4.708
10.84,-12.8,4.708
10.84,-12.48,4.708
10.84,-12.16,4.708
10.84,-11.84,4.708
10.84,-11.52,4.708
10.84,-11.2,4.708
10.84,-10.88,4.708
10.84,-10.56,4.708
10.84,-10.24,4.708
10.84,-9.92,4.708
10.84,-9.6,4.708
10.84,-9.28,4.708
10.84,-8.96,4.708
10.84,-8.64,4.708
10.84,-8.32,4.708
10.84,-8,4.708
10.84,-7.68,4.708
10.84,-7.36,4.708
10.84,-7.04,4.708
10.84,-6.72,4.708
10.84,-6.4,4.708
10.84,-6.08,4.708
10.84,-5.76,4.708
10.84,-5.44,4.708
10.84,-5.12,4.708
10.84,-4.8,4.708
10.84,-4.48,4.708
10.84,-4.16,4.708
10.84,-3.84,4.708
10.84,-3.52,4.708
10.84,-3.2,4.708
10.84,-2.88,4.708
10.84,-2.56,4.708
10.84,-2.24,4.708
10.84,-1.92,4.708
10.84,-1.6,4.708
10.84,-1.28,4.708
10.84,-0.96,4.708
10.84,-0.64,4.708
10.84,-0.32,4.708
10.84,0,4.708
10.84,0.32,4.708
10.84,0.64,4.708
10.84,0.96,4.708
10.84,1.28,4.708
10.84,1.6,4.708
10.84,1.92,4.708
10.84,2.24,4.708
10.84,2.56,4.708
10.84,2.88,4.708
10.84,3.2,4.708
10.84,3.52,4.708
10.84,3.84,4.708
10.84,4.16,4.708
10.84,4.48,4.708
10.84,4.8,4.708
10.84,5.12,4.708
10.84,5.44,4.708
10.84,5.76,4.708
10.84,6.08,4.708
10.84,6.4,4.708
10.84,6.72,4.708
10.84,7.04,4.708
10.84,7.36,4.708
10.84,7.68,4.708
10.84,8,4.708
10.84,8.32,4.708
10.84,8.64,4.708
10.84,8.96,4.708
10.84,9.28,4.708
10.84,9.6,4.708
10.84,9.92,4.708
10.84,10.24,4.708
10.84,10.56,4.708
10.84,10.88,4.708
10.84,11.2,4.708
10.84,11.52,4.708
10.84,11.84,4.708
10.84,12.16,4.708
10.84,12.48,4.708
10.84,12.8,4.708
10.84,13.12,4.708
10.84,13.44,4.708
10.84,13.76,4.708
10.84,14.08,4.708
10.84,14.4,4.708
10.84,14.72,4.708
10.84,15.04,4.708
10.84,15.36,4.708
10.84,15.68,4.708
10.84,16,4.708
11.16,-16,4.847
11.16,-15.68,4.847
11.16,-15.36,4.847
11.16,-15.04,4.847
11.16,-14.72,4.847
11.16,-14.4,4.847
11.16,-14.08,4.847
11.16,-13.76,4.847
11.16,-13.44,4.847
11.16,-13.12,4.847
11.16,-12.8,4.847
11.16,-12.48,4.847
11.16,-12.16,4.847
11.16,-11.84,4.847
11.16,-11.52,4.847
11.16,-11.2,4.847
11.16,-10.88,4.847
11.16,-10.56,4.847
11.16,-10.24,4.847
11.16,-9.92,4.847
11.16,-9.6,4.847
11.16,-9.28,4.847
11.16,-8.96,4.847
11.16,-8.64,4.847
11.16,-8.32,4.847
11.16,-8,4.847
11.16,-7.68,4.847
11.16,-7.36,4.847
11.16,-7.04,4.847
11.16,-6.72,4.847
11.16,-6.4,4.847
11.16,-6.08,4.847
11.16,-5.76,4.847
11.16,-5.44,4.847
11.16,-5.12,4.847
11.16,-4.8,4.847
11.16,-4.48,4.847
11.16,-4.16,4.847
11.16,-3.84,4.847
11.16,-3.52,4.847
11.16,-3.2,4.847
11.16,-2.88,4.847
11.16,-2.56,4.847
11.16,-2.24,4.847
11.16,-1.92,4.847
11.16,-1.6,4.847
11.16,-1.28,4.847
11.16,-0.96,4.847
11.16,-0.64,4.847
11.16,-0.32,4.847
11.16,0,4.847
11.16,0.32,4.847
11.16,0.64,4.847
11.16,0.96,4.847
11.16,1.28,4.847
11.16,1.6,4.847
11.16,1.92,4.847
11.16,2.24,4.847
11.16,2.56,4.847
11.16,2.88,4.847
11.16,3.2,4.847
11.16,3.52,4.847
11.16,3.84,4.847
11.16,4.16,4.847
11.16,4.48,4.847
11.16,4.8,4.847
11.16,5.12,4.847
11.16,5.44,4.847
11.16,5.76,4.847
11.16,6.08,4.847
11.16,6.4,4.847
11.16,6.72,4.847
11.16,7.04,4.847
11.16,7.36,4.847
11.16,7.68,4.847
11.16,8,4.847
11.16,8.32,4.847
11.16,8.64,4.847
11.16,8.96,4.847
11.16,9.28,4.847
11.16,9.6,4.847
11.16,9.92,4.847
11.16,10.24,4.847
11.16,10.56,4.847
11.16,10.88,4.847
11.16,11.2,4.847
11.16,11.52,4.847
11.16,11.84,4.847
11.16,12.16,4.847
11.16,12.48,4.847
11.16,12.8,4.847
11.16,13.12,4.847
11.16,13.44,4.847
11.16,13.76,4.847
11.16,14.08,4.847
11.16,14.4,4.847
11.16,14.72,4.847
11.16,15.04,4.847
11.16,15.36,4.847
11.16,15.68,4.847
11.16,16,4.847
11.48,-16,4.986
11.48,-15.68,4.986
11.48,-15.36,4.986
11.48,-15.04,4.986
11.48,-14.72,4.986
11.48,-14.4,4.986
11.48,-14.08,4.986
11.48,-13.76,4.986
11.48,-13.44,4.986
11.48,-13.12,4.986
11.48,-12.8,4.986
11.48,-12.48,4.986
11.48,-12.16,4.986
11.48,-11.84,4.986
11.48,-11.52,4.986
11.48,-11.2,4.986
11.48,-10.88,4.986
11.48,-10.56,4.986
11.48,-10.24,4.986
11.48,-9.92,4.986
11.48,-9.6,4.986
11.48,-9.28,4.986
11.48,-8.96,4.986
11.48,-8.64,4.986
11.48,-8.32,4.986
11.48,-8,4.986
11.48,-7.68,4.986
11.48,-7.36,4.986
11.48,-7.04,4.986
11.48,-6.72,4.986
11.48,-6.4,4.986
11.48,-6.08,4.986
11.48,-5.76,4.986
11.48,-5.44,4.986
11.48,-5.12,4.986
11.48,-4.8,4.986
11.48,-4.48,4.986
11.48,-4.16,4.986
11.48,-3.84,4.986
11.48,-3.52,4.986
11.48,-3.2,4.986
11.48,-2.88,4.986
11.48,-2.56,4.986
11.48,-2.24,4.986
11.48,-1.92,4.986
11.48,-1.6,4.986
11.48,-1.28,4.986
11.48,-0.96,4.986
11.48,-0.64,4.986
11.48,-0.32,4.986
11.48,0,4.986
11.48,0.32,4.986
11.48,0.64,4.986
11.48,0.96,4.986
11.48,1.28,4.986
11.48,1.6,4.986
11.48,1.92,4.986
11.48,2.24,4.986
11.48,2.56,4.986
11.48,2.88,4.986
11.48,3.2,4.986
11.48,3.52,4.986
11.48,3.84,4.986
11.48,4.16,4.986
11.48,4.48,4.986
11.48,4.8,4.986
11.48,5.12,4.986
11.48,5.44,4.986
11.48,5.76,4.986
11.48,6.08,4.986
11.48,6.4,4.986
11.48,6.72,4.986
11.48,7.04,4.986
11.48,7.36,4.986
11.48,7.68,4.986
11.48,8,4.986
11.48,8.32,4.986
11.48,8.64,4.986
11.48,8.96,4.986
11.48,9.28,4.986
11.48,9.6,4.986
11.48,9.92,4.986
11.48,10.24,4.986
11.48,10.56,4.986
11.48,10.88,4.986
11.48,11.2,4.986
11.48,11.52,4.986
11.48,11.84,4.986
11.48,12.16,4.986
11.48,12.48,4.986
11.48,12.8,4.986
11.48,13.12,4.986
11.48,13.44,4.986
11.48,13.76,4.986
11.48,14.08,4.986
11.48,14.4,4.986
11.48,14.72,4.986
11.48,15.04,4.986
11.48,15.36,4.986
11.48,15.68,4.986
11.48,16,4.986
11.8,-16,5.125
11.8,-15.68,5.125
11.8,-15.36,5.125
11.8,-15.04,5.125
11.8,-14.72,5.125
11.8,-14.4,5.125
11.8,-14.08,5.125
11.8,-13.76,5.125
11.8,-13.44,5.125
11.8,-13.12,5.125
11.8,-12.8,5.125
11.8,-12.48,5.125
11.8,-12.16,5.125
11.8,-11.84,5.125
11.8,-11.52,5.125
11.8,-11.2,5.125
11.8,-10.88,5.125
11.8,-10.56,5.125
11.8,-10.24,5.125
11.8,-9.92,5.125
11.8,-9.6,5.125
11.8,-9.28,5.125
11.8,-8.96,5.125
11.8,-8.64,5.125
11.8,-8.32,5.125
11.8,-8,5.125
11.8,-7.68,5.125
11.8,-7.36,5.125
11.8,-7.04,5.125
11.8,-6.72,5.125
11.8,-6.4,5.125
11.8,-6.08,5.125
11.8,-5.76,5.125
11.8,-5.44,5.125
11.8,-5.12,5.125
11.8,-4.8,5.125
11.8,-4.48,5.125
11.8,-4.16,5.125
11.8,-3.84,5.125
11.8,-3.52,5.125
11.8,-3.2,5.125
11.8,-2.88,5.125
11.8,-2.56,5.125
11.8,-2.24,5.125
11.8,-1.92,5.125
11.8,-1.6,5.125
11.8,-1.28,5.125
11.8,-0.96,5.125
11.8,-0.64,5.125
11.8,-0.32,5.125
11.8,0,5.125
11.8,0.32,5.125
11.8,0.64,5.125
11.8,0.96,5.125
11.8,1.28,5.125
11.8,1.6,5.125
11.8,1.92,5.125
11.8,2.24,5.125
11.8,2.56,5.125
11.8,2.88,5.125
11.8,3.2,5.125
11.8,3.52,5.125
11.8,3.84,5.125
11.8,4.16,5.125
11.8,4.48,5.125
11.8,4.8,5.125
11.8,5.12,5.125
11.8,5.44,5.125
11.8,5.76,5.125
11.8,6.08,5.125
11.8,6.4,5.125
11.8,6.72,5.125
11.8,7.04,5.125
11.8,7.36,5.125
11.8,7.68,5.125
11.8,8,5.125
11.8,8.32,5.125
11.8,8.64,5.125
11.8,8.96,5.125
11.8,9.28,5.125
11.8,9.6,5.125
11.8,9.92,5.125
11.8,10.24,5.125
11.8,10.56,5.125
11.8,10.88,5.125
11.8,11.2,5.125
11.8,11.52,5.125
11.8,11.84,5.125
11.8,12.16,5.125
11.8,12.48,5.125
11.8,12.8,5.125
11.8,13.12,5.125
11.8,13.44,5.125
11.8,13.76,5.125
11.8,14.08,5.125
11.8,14.4,5.125
11.8,14.72,5.125
11.8,15.04,5.125
11.8,15.36,5.125
11.8,15.68,5.125
11.8,16,5.125
12.12,-16,5.264
12.12,-15.68,5.264
12.12,-15.36,5.264
12.12,-15.04,5.264
12.12,-14.72,5.264
12.12,-14.4,5.264
12.12,-14.08,5.264
12.12,-13.76,5.264
12.12,-13.44,5.264
12.12,-13.12,5.264
12.12,-12.8,5.264
12.12,-12.48,5.264
12.12,-12.16,5.264
12.12,-11.84,5.264
12.12,-11.52,5.264
12.12,-11.2,5.264
12.12,-10.88,5.264
12.12,-10.56,5.264
12.12,-10.24,5.264
12.12,-9.92,5.264
12.12,-9.6,5.264
12.12,-9.28,5.264
12.12,-8.96,5.264
12.12,-8.64,5.264
12.12,-8.32,5.264
12.12,-8,5.264
12.12,-7.68,5.264
12.12,-7.36,5.264
12.12,-7.04,5.264
12.12,-6.72,5.264
12.12,-6.4,5.264
12.12,-6.08,5.264
12.12,-5.76,5.264
12.12,-5.44,5.264
12.12,-5.12,5.264
12.12,-4.8,5.264
12.12,-4.48,5.264
12.12,-4.16,5.264
12.12,-3.84,5.264
12.12,-3.52,5.264
12.12,-3.2,5.264
12.12,-2.88,5.264
12.12,-2.56,5.264
12.12,-2.24,5.264
12.12,-1.92,5.264
12.12,-1.6,5.264
12.12,-1.28,5.264
12.12,-0.96,5.264
12.12,-0.64,5.264
12.12,-0.32,5.264
12.12,0,5.264
12.12,0.32,5.264
12.12,0.64,5.264
12.12,0.96,5.264
12.12,1.28,5.264
12.12,1.6,5.264
12.12,1.92,5.264
12.12,2.24,5.264
12.12,2.56,5.264
12.12,2.88,5.264
12.12,3.2,5.264
12.12,3.52,5.264
12.12,3.84,5.264
12.12,4.16,5.264
12.12,4.48,5.264
12.12,4.8,5.264
12.12,5.12,5.264
12.12,5.44,5.264
12.12,5.76,5.264
12.12,6.08,5.264
12.12,6.4,5.264
12.12,6.72,5.264
12.12,7.04,5.264
12.12,7.36,5.264
12.12,7.68,5.264
12.12,8,5.264
12.12,8.32,5.264
12.12,8.64,5.264
12.12,8.96,5.264
12.12,9.28,5.264
12.12,9.6,5.264
12.12,9.92,5.264
12.12,10.24,5.264
12.12,10.56,5.264
12.12,10.88,5.264
12.12,11.2,5.264
12.12,11.52,5.264
12.12,11.84,5.264
12.12,12.16,5.264
12.12,12.48,5.264
12.12,12.8,5.264
12.12,13.12,5.264
12.12,13.44,5.264
12.12,13.76,5.264
12.12,14.08,5.264
12.12,14.4,5.264
12.12,14.72,5.264
12.12,15.04,5.264
12.12,15.36,5.264
12.12,15.68,5.264
12.12,16,5.264
12.44,-16,5.403
12.44,-15.68,5.403
12.44,-15.36,5.403
12.44,-15.04,5.403
12.44,-14.72,5.403
12.44,-14.4,5.403
12.44,-14.08,5.403
12.44,-13.76,5.403
12.44,-13.44,5.403
12.44,-13.12,5.403
12.44,-12.8,5.403
12.44,-12.48,5.403
12.44,-12.16,5.403
12.44,-11.84,5.403
12.44,-11.52,5.403
12.44,-11.2,5.403
12.44,-10.88,5.403
12.44,-10.56,5.403
12.44,-10.24,5.403
12.44,-9.92,5.403
12.44,-9.6,5.403
12.44,-9.28,5.403
12.44,-8.96,5.403
12.44,-8.64,5.403
12.44,-8.32,5.403
12.44,-8,5.403
12.44,-7.68,5.403
12.44,-7.36,5.403
12.44,-7.04,5.403
12.44,-6.72,5.403
12.44,-6.4,5.403
12.44,-6.08,5.403
12.44,-5.76,5.403
12.44,-5.44,5.403
12.44,-5.12,5.403
12.44,-4.8,5.403
12.44,-4.48,5.403
12.44,-4.16,5.403
12.44,-3.84,5.403
12.44,-3.52,5.403
12.44,-3.2,5.403
12.44,-2.88,5.403
12.44,-2.56,5.403
12.44,-2.24,5.403
12.44,-1.92,5.403
12.44,-1.6,5.403
12.44,-1.28,5.403
12.44,-0.96,5.403
12.44,-0.64,5.403
12.44,-0.32,5.403
12.44,0,5.403
12.44,0.32,5.403
12.44,0.64,5.403
12.44,0.96,5.403
12.44,1.28,5.403
12.44,1.6,5.403
12.44,1.92,5.403
12.44,2.24,5.403
12.44,2.56,5.403
12.44,2.88,5.403
12.44,3.2,5.403
12.44,3.52,5.403
12.44,3.84,5.403
12.44,4.16,5.403
12.44,4.48,5.403
12.44,4.8,5.403
12.44,5.12,5.403
12.44,5.44,5.403
12.44,5.76,5.403
12.44,6.08,5.403
12.44,6.4,5.403
12.44,6.72,5.403
12.44,7.04,5.403
12.44,7.36,5.403
12.44,7.68,5.403
12.44,8,5.403
12.44,8.32,5.403
12.44,8.64,5.403
12.44,8.96,5.403
12.44,9.28,5.403
12.44,9.6,5.403
12.44,9.92,5.403
12.44,10.24,5.403
12.44,10.56,5.403
12.44,10.88,5.403
12.44,11.2,5.403
12.44,11.52,5.403
12.44,11.84,5.403
12.44,12.16,5.403
12.44,12.48,5.403
12.44,12.8,5.403
12.44,13.12,5.403
12.44,13.44,5.403
12.44,13.76,5.403
12.44,14.08,5.403
12.44,14.4,5.403
12.44,14.72,5.403
12.44,15.04,5.403
12.44,15.36,5.403
12.44,15.68,5.403
12.44,16,5.403
12.76,-16,5.542
12.76,-15.68,5.542
12.76,-15.36,5.542
12.76,-15.04,5.542
12.76,-14.72,5.542
12.76,-14.4,5.542
12.76,-14.08,5.542
12.76,-13.76,5.542
12.76,-13.44,5.542
12.76,-13.12,5.542
12.76,-12.8,5.542
12.76,-12.48,5.542
12.76,-12.16,5.542
12.76,-11.84,5.542
12.76,-11.52,5.542
12.76,-11.2,5.542
12.76,-10.88,5.542
12.76,-10.56,5.542
12.76,-10.24,5.542
12.76,-9.92,5.542
12.76,-9.6,5.542
12.76,-9.28,5.542
12.76,-8.96,5.542
12.76,-8.64,5.542
12.76,-8.32,5.542
12.76,-8,5.542
12.76,-7.68,5.542
12.76,-7.36,5.542
12.76,-7.04,5.542
12.76,-6.72,5.542
12.76,-6.4,5.542
12.76,-6.08,5.542
12.76,-5.76,5.542
12.76,-5.44,5.542
12.76,-5.12,5.542
12.76,-4.8,5.542
12.76,-4.48,5.542
12.76,-4.16,5.542
12.76,-3.84,5.542
12.76,-3.52,5.542
12.76,-3.2,5.542
12.76,-2.88,5.542
12.76,-2.56,5.542
12.76,-2.24,5.542
12.76,-1.92,5.542
12.76,-1.6,5.542
12.76,-1.28,5.542
12.76,-0.96,5.542
12.76,-0.64,5.542
12.76,-0.32,5.542
12.76,0,5.542
12.76,0.32,5.542
12.76,0.64,5.542
12.76,0.96,5.542
12.76,1.28,5.542
12.76,1.6,5.542
12.76,1.92,5.542
12.76,2.24,5.542
12.76,2.56,5.542
12.76,2.88,5.542
12.76,3.2,5.542
12.76,3.52,5.542
12.76,3.84,5.542
12.76,4.16,5.542
12.76,4.48,5.542
12.76,4.8,5.542
12.76,5.12,5.542
12.76,5.44,5.542
12.76,5.76,5.542
12.76,6.08,5.542
12.76,6.4,5.542
12.76,6.72,5.542
12.76,7.04,5.542
12.76,7.36,5.542
12.76,7.68,5.542
12.76,8,5.542
12.76,8.32,5.542
12.76,8.64,5.542
12.76,8.96,5.542
12.76,9.28,5.542
12.76,9.6,5.542
12.76,9.92,5.542
12.76,10.24,5.542
12.76,10.56,5.542
12.76,10.88,5.542
12.76,11.2,5.542
12.76,11.52,5.542
12.76,11.84,5.542
12.76,12.16,5.542
12.76,12.48,5.542
12.76,12.8,5.542
12.76,13.12,5.542
12.76,13.44,5.542
12.76,13.76,5.542
12.76,14.08,5.542
12.76,14.4,5.542
12.76,14.72,5.542
12.76,15.04,5.542
12.76,15.36,5.542
12.76,15.68,5.542
12.76,16,5.542
13.08,-16,5.681
13.08,-15.68,5.681
13.08,-15.36,5.681
13.08,-15.04,5.681
13.08,-14.72,5.681
13.08,-14.4,5.681
13.08,-14.08,5.681
13.08,-13.76,5.681
13.08,-13.44,5.681
13.08,-13.12,5.681
13.08,-12.8,5.681
13.08,-12.48,5.681
13.08,-12.16,5.681
13.08,-11.84,5.681
13.08,-11.52,5.681
13.08,-11.2,5.681
13.08,-10.88,5.681
13.08,-10.56,5.681
13.08,-10.24,5.681
13.08,-9.92,5.681
13.08,-9.6,5.681
13.08,-9.28,5.681
13.08,-8.96,5.681
13.08,-8.64,5.681
13.08,-8.32,5.681
13.08,-8,5.681
13.08,-7.68,5.681
13.08,-7.36,5.681
13.08,-7.04,5.681
13.08,-6.72,5.681
13.08,-6.4,5.681
13.08,-6.08,5.681
13.08,-5.76,5.681
13.08,-5.44,5.681
13.08,-5.12,5.681
13.08,-4.8,5.681
13.08,-4.48,5.681
13.08,-4.16,5.681
13.08,-3.84,5.681
13.08,-3.52,5.681
13.08,-3.2,5.681
13.08,-2.88,5.681
13.08,-2.56,5.681
13.08,-2.24,5.681
13.08,-1.92,5.681
13.08,-1.6,5.681
13.08,-1.28,5.681
13.08,-0.96,5.681
13.08,-0.64,5.681
13.08,-0.32,5.681
13.08,0,5.681
13.08,0.32,5.681
13.08,0.64,5.681
13.08,0.96,5.681
13.08,1.28,5.681
13.08,1.6,5.681
13.08,1.92,5.681
13.08,2.24,5.681
13.08,2.56,5.681
13.08,2.88,5.681
13.08,3.2,5.681
13.08,3.52,5.681
13.08,3.84,5.681
13.08,4.16,5.681
13.08,4.48,5.681
13.08,4.8,5.681
13.08,5.12,5.681
13.08,5.44,5.681
13.08,5.76,5.681
13.08,6.08,5.681
13.08,6.4,5.681
13.08,6.72,5.681
13.08,7.04,5.681
13.08,7.36,5.681
13.08,7.68,5.681
13.08,8,5.681
13.08,8.32,5.681
13.08,8.64,5.681
13.08,8.96,5.681
13.08,9.28,5.681
13.08,9.6,5.681
13.08,9.92,5.681
13.08,10.24,5.681
13.08,10.56,5.681
13.08,10.88,5.681
13.08,11.2,5.681
13.08,11.52,5.681
13.08,11.84,5.681
13.08,12.16,5.681
13.08,12.48,5.681
13.08,12.8,5.681
13.08,13.12,5.681
13.08,13.44,5.681
13.08,13.76,5.681
13.08,14.08,5.681
13.08,14.4,5.681
13.08,14.72,5.681
13.08,15.04,5.681
13.08,15.36,5.681
13.08,15.68,5.681
13.08,16,5.681
13.4,-16,5.82
13.4,-15.68,5.82
13.4,-15.36,5.82
13.4,-15.04,5.82
13.4,-14.72,5.82
13.4,-14.4,5.82
13.4,-14.08,5.82
13.4,-13.76,5.82
13.4,-13.44,5.82
13.4,-13.12,5.82
13.4,-12.8,5.82
13.4,-12.48,5.82
13.4,-12.16,5.82
13.4,-11.84,5.82
13.4,-11.52,5.82
13.4,-11.2,5.82
13.4,-10.88,5.82
13.4,-10.56,5.82
13.4,-10.24,5.82
13.4,-9.92,5.82
13.4,-9.6,5.82
13.4,-9.28,5.82
13.4,-8.96,5.82
13.4,-8.64,5.82
13.4,-8.32,5.82
13.4,-8,5.82
13.4,-7.68,5.82
13.4,-7.36,5.82
13.4,-7.04,5.82
13.4,-6.72,5.82
13.4,-6.4,5.82
13.4,-6.08,5.82
13.4,-5.76,5.82
13.4,-5.44,5.82
13.4,-5.12,5.82
13.4,-4.8,5.82
13.4,-4.48,5.82
13.4,-4.16,5.82
13.4,-3.84,5.82
13.4,-3.52,5.82
13.4,-3.2,5.82
13.4,-2.88,5.82
13.4,-2.56,5.82
13.4,-2.24,5.82
13.4,-1.92,5.82
13.4,-1.6,5.82
13.4,-1.28,5.82
13.4,-0.96,5.82
13.4,-0.64,5.82
13.4,-0.32,5.82
13.4,0,5.82
13.4,0.32,5.82
13.4,0.64,5.82
13.4,0.96,5.82
13.4,1.28,5.82
13.4,1.6,5.82
13.4,1.92,5.82
13.4,2.24,5.82
13.4,2.56,5.82
13.4,2.88,5.82
13.4,3.2,5.82
13.4,3.52,5.82
13.4,3.84,5.82
13.4,4.16,5.82
13.4,4.48,5.82
13.4,4.8,5.82
13.4,5.12,5.82
13.4,5.44,5.82
13.4,5.76,5.82
13.4,6.08,5.82
13.4,6.4,5.82
13.4,6.72,5.82
13.4,7.04,5.82
13.4,7.36,5.82
13.4,7.68,5.82
13.4,8,5.82
13.4,8.32,5.82
13.4,8.64,5.82
13.4,8.96,5.82
13.4,9.28,5.82
13.4,9.6,5.82
13.4,9.92,5.82
13.4,10.24,5.82
13.4,10.56,5.82
13.4,10.88,5.82
13.4,11.2,5.82
13.4,11.52,5.82
13.4,11.84,5.82
13.4,12.16,5.82
13.4,12.48,5.82
13.4,12.8,5.82
13.4,13.12,5.82
13.4,13.44,5.82
13.4,13.76,5.82
13.4,14.08,5.82
13.4,14.4,5.82
13.4,14.72,5.82
13.4,15.04,5.82
13.4,15.36,5.82
13.4,15.68,5.82
13.4,16,5.82
13.72,-16,5.959
13.72,-15.68,5.959
13.72,-15.36,5.959
13.72,-15.04,5.959
13.72,-14.72,5.959
13.72,-14.4,5.959
13.72,-14.08,5.959
13.72,-13.76,5.959
13.72,-13.44,5.959
13.72,-13.12,5.959
13.72,-12.8,5.959
13.72,-12.48,5.959
13.72,-12.16,5.959
13.72,-11.84,5.959
13.72,-11.52,5.959
13.72,-11.2,5.959
13.72,-10.88,5.959
13.72,-10.56,5.959
13.72,-10.24,5.959
13.72,-9.92,5.959
13.72,-9.6,5.959
13.72,-9.28,5.959
13.72,-8.96,5.959
13.72,-8.64,5.959
13.72,-8.32,5.959
13.72,-8,5.959
13.72,-7.68,5.959
13.72,-7.36,5.959
13.72,-7.04,5.959
13.72,-6.72,5.959
13.72,-6.4,5.959
13.72,-6.08,5.959
13.72,-5.76,5.959
13.72,-5.44,5.959
13.72,-5.12,5.959
13.72,-4.8,5.959
13.72,-4.48,5.959
13.72,-4.16,5.959
13.72,-3.84,5.959
13.72,-3.52,5.959
13.72,-3.2,5.959
13.72,-2.88,5.959
13.72,-2.56,5.959
13.72,-2.24,5.959
13.72,-1.92,5.959
13.72,-1.6,5.959
13.72,-1.28,5.959
13.72,-0.96,5.959
13.72,-0.64,5.959
13.72,-0.32,5.959
13.72,0,5.959
13.72,0.32,5.959
13.72,0.64,5.959
13.72,0.96,5.959
13.72,1.28,5.959
13.72,1.6,5.959
13.72,1.92,5.959
13.72,2.24,5.959
13.72,2.56,5.959
13.72,2.88,5.959
13.72,3.2,5.959
13.72,3.52,5.959
13.72,3.84,5.959
13.72,4.16,5.959
13.72,4.48,5.959
13.72,4.8,5.959
13.72,5.12,5.959
13.72,5.44,5.959
13.72,5.76,5.959
13.72,6.08,5.959
13.72,6.4,5.959
13.72,6.72,5.959
13.72,7.04,5.959
13.72,7.36,5.959
13.72,7.68,5.959
13.72,8,5.959
13.72,8.32,5.959
13.72,8.64,5.959
13.72,8.96,5.959
13.72,9.28,5.959
13.72,9.6,5.959
13.72,9.92,5.959
13.72,10.24,5.959
13.72,10.56,5.959
13.72,10.88,5.959
13.72,11.2,5.959
13.72,11.52,5.959
13.72,11.84,5.959
13.72,12.16,5.959
13.72,12.48,5.959
13.72,12.8,5.959
13.72,13.12,5.959
13.72,13.44,5.959
13.72,13.76,5.959
13.72,14.08,5.959
13.72,14.4,5.959
13.72,14.72,5.959
13.72,15.04,5.959
13.72,15.36,5.959
13.72,15.68,5.959
13.72,16,5.959
14.04,-16,6.097
14.04,-15.68,6.097
14.04,-15.36,6.097
14.04,-15.04,6.097
14.04,-14.72,6.097
14.04,-14.4,6.097
14.04,-14.08,6.097
14.04,-13.76,6.097
14.04,-13.44,6.097
14.04,-13.12,6.097
14.04,-12.8,6.097
14.04,-12.48,6.097
14.04,-12.16,6.097
14.04,-11.84,6.097
14.04,-11.52,6.097
14.04,-11.2,6.097
14.04,-10.88,6.097
14.04,-10.56,6.097
14.04,-10.24,6.097
14.04,-9.92,6.097
14.04,-9.6,6.097
14.04,-9.28,6.097
14.04,-8.96,6.097
14.04,-8.64,6.097
14.04,-8.32,6.097
14.04,-8,6.097
14.04,-7.68,6.097
14.04,-7.36,6.097
14.04,-7.04,6.097
14.04,-6.72,6.097
14.04,-6.4,6.097
14.04,-6.08,6.097
14.04,-5.76,6.097
14.04,-5.44,6.097
14.04,-5.12,6.097
14.04,-4.8,6.097
14.04,-4.48,6.097
14.04,-4.16,6.097
14.04,-3.84,6.097
14.04,-3.52,6.097
14.04,-3.2,6.097
14.04,-2.88,6.097
14.04,-2.56,6.097
14.04,-2.24,6.097
14.04,-1.92,6.097
14.04,-1.6,6.097
14.04,-1.28,6.097
14.04,-0.96,6.097
14.04,-0.64,6.097
14.04,-0.32,6.097
14.04,0,6.097
14.04,0.32,6.097
14.04,0.64,6.097
14.04,0.96,6.097
14.04,1.28,6.097
14.04,1.6,6.097
14.04,1.92,6.097
14.04,2.24,6.097
14.04,2.56,6.097
14.04,2.88,6.097
14.04,3.2,6.097
14.04,3.52,6.097
14.04,3.84,6.097
14.04,4.16,6.097
14.04,4.48,6.097
14.04,4.8,6.097
14.04,5.12,6.097
14.04,5.44,6.097
14.04,5.76,6.097
14.04,6.08,6.097
14.04,6.4,6.097
14.04,6.72,6.097
14.04,7.04,6.097
14.04,7.36,6.097
14.04,7.68,6.097
14.04,8,6.097
14.04,8.32,6.097
14.04,8.64,6.097
14.04,8.96,6.097
14.04,9.28,6.097
14.04,9.6,6.097
14.04,9.92,6.097
14.04,10.24,6.097
14.04,10.56,6.097
14.04,10.88,6.097
14.04,11.2,6.097
14.04,11.52,6.097
14.04,11.84,6.097
14.04,12.16,6.097
14.04,12.48,6.097
14.04,12.8,6.097
14.04,13.12,6.097
14.04,13.44,6.097
14.04,13.76,6.097
14.04,14.08,6.097
14.04,14.4,6.097
14.04,14.72,6.097
14.04,15.04,6.097
14.04,15.36,6.097
14.04,15.68,6.097
14.04,16,6.097
14.36,-16,6.236
14.36,-15.68,6.236
14.36,-15.36,6.236
14.36,-15.04,6.236
14.36,-14.72,6.236
14.36,-14.4,6.236
14.36,-14.08,6.236
14.36,-13.76,6.236
14.36,-13.44,6.236
14.36,-13.12,6.236
14.36,-12.8,6.236
14.36,-12.48,6.236
14.36,-12.16,6.236
14.36,-11.84,6.236
14.36,-11.52,6.236
14.36,-11.2,6.236
14.36,-10.88,6.236
14.36,-10.56,6.236
14.36,-10.24,6.236
14.36,-9.92,6.236
14.36,-9.6,6.236
14.36,-9.28,6.236
14.36,-8.96,6.236
14.36,-8.64,6.236
14.36,-8.32,6.236
14.36,-8,6.236
14.36,-7.68,6.236
14.36,-7.36,6.236
14.36,-7.04,6.236
14.36,-6.72,6.236
14.36,-6.4,6.236
14.36,-6.08,6.236
14.36,-5.76,6.236
14.36,-5.44,6.236
14.36,-5.12,6.236
14.36,-4.8,6.236
14.36,-4.48,6.236
14.36,-4.16,6.236
14.36,-3.84,6.236
14.36,-3.52,6.236
14.36,-3.2,6.236
14.36,-2.88,6.236
14.36,-2.56,6.236
14.36,-2.24,6.236
14.36,-1.92,6.236
14.36,-1.6,6.236
14.36,-1.28,6.236
14.36,-0.96,6.236
14.36,-0.64,6.236
14.36,-0.32,6.236
14.36,0,6.236
14.36,0.32,6.236
14.36,0.64,6.236
14.36,0.96,6.236
14.36,1.28,6.236
14.36,1.6,6.236
14.36,1.92,6.236
14.36,2.24,6.236
14.36,2.56,6.236
14.36,2.88,6.236
14.36,3.2,6.236
14.36,3.52,6.236
14.36,3.84,6.236
14.36,4.16,6.236
14.36,4.48,6.236
14.36,4.8,6.236
14.36,5.12,6.236
14.36,5.44,6.236
14.36,5.76,6.236
14.36,6.08,6.236
14.36,6.4,6.236
14.36,6.72,6.236
14.36,7.04,6.236
14.36,7.36,6.236
14.36,7.68,6.236
14.36,8,6.236
14.36,8.32,6.236
14.36,8.64,6.236
14.36,8.96,6.236
14.36,9.28,6.236
14.36,9.6,6.236
14.36,9.92,6.236
14.36,10.24,6.236
14.36,10.56,6.236
14.36,10.88,6.236
14.36,11.2,6.236
14.36,11.52,6.236
14.36,11.84,6.236
14.36,12.16,6.236
14.36,12.48,6.236
14.36,12.8,6.236
14.36,13.12,6.236
14.36,13.44,6.236
14.36,13.76,6.236
14.36,14.08,6.236
14.36,14.4,6.236
14.36,14.72,6.236
14.36,15.04,6.236
14.36,15.36,6.236
14.36,15.68,6.236
14.36,16,6.236
14.68,-16,6.375
14.68,-15.68,6.375
14.68,-15.36,6.375
14.68,-15.04,6.375
14.68,-14.72,6.375
14.68,-14.4,6.375
14.68,-14.08,6.375
14.68,-13.76,6.375
14.68,-13.44,6.375
14.68,-13.12,6.375
14.68,-12.8,6.375
14.68,-12.48,6.375
14.68,-12.16,6.375
14.68,-11.84,6.375
14.68,-11.52,6.375
14.68,-11.2,6.375
14.68,-10.88,6.375
14.68,-10.56,6.375
14.68,-10.24,6.375
14.68,-9.92,6.375
14.68,-9.6,6.375
14.68,-9.28,6.375
14.68,-8.96,6.375
14.68,-8.64,6.375
14.68,-8.32,6.375
14.68,-8,6.375
14.68,-7.68,6.375
14.68,-7.36,6.375
14.68,-7.04,6.375
14.68,-6.72,6.375
14.68,-6.4,6.375
14.68,-6.08,6.375
14.68,-5.76,6.375
14.68,-5.44,6.375
14.68,-5.12,6.375
14.68,-4.8,6.375
14.68,-4.48,6.375
14.68,-4.16,6.375
14.68,-3.84,6.375
14.68,-3.52,6.375
14.68,-3.2,6.375
14.68,-2.88,6.375
14.68,-2.56,6.375
14.68,-2.24,6.375
14.68,-1.92,6.375
14.68,-1.6,6.375
14.68,-1.28,6.375
14.68,-0.96,6.375
14.68,-0.64,6.375
14.68,-0.32,6.375
14.68,0,6.375
14.68,0.32,6.375
14.68,0.64,6.375
14.68,0.96,6.375
14.68,1.28,6.375
14.68,1.6,6.375
14.68,1.92,6.375
14.68,2.24,6.375
14.68,2.56,6.375
14.68,2.88,6.375
14.68,3.2,6.375
14.68,3.52,6.375
14.68,3.84,6.375
14.68,4.16,6.375
14.68,4.48,6.375
14.68,4.8,6.375
14.68,5.12,6.375
14.68,5.44,6.375
14.68,5.76,6.375
14.68,6.08,6.375
14.68,6.4,6.375
14.68,6.72,6.375
14.68,7.04,6.375
14.68,7.36,6.375
14.68,7.68,6.375
14.68,8,6.375
14.68,8.32,6.375
14.68,8.64,6.375
14.68,8.96,6.375
14.68,9.28,6.375
14.68,9.6,6.375
14.68,9.92,6.375
14.68,10.24,6.375
14.68,10.56,6.375
14.68,10.88,6.375
14.68,11.2,6.375
14.68,11.52,6.375
14.68,11.84,6.375
14.68,12.16,6.375
14.68,12.48,6.375
14.68,12.8,6.375
14.68,13.12,6.375
14.68,13.44,6.375
14.68,13.76,6.375
14.68,14.08,6.375
14.68,14.4,6.375
14.68,14.72,6.375
14.68,15.04,6.375
14.68,15.36,6.375
14.68,15.68,6.375
14.68,16,6.375
15,-16,6.514
15,-15.68,6.514
15,-15.36,6.514
15,-15.04,6.514
15,-14.72,6.514
15,-14.4,6.514
15,-14.08,6.514
15,-13.76,6.514
15,-13.44,6.514
15,-13.12,6.514
15,-12.8,6.514
15,-12.48,6.514
15,-12.16,6.514
15,-11.84,6.514
15,-11.52,6.514
15,-11.2,6.514
15,-10.88,6.514
15,-10.56,6.514
15,-10.24,6.514
15,-9.92,6.514
15,-9.6,6.514
15,-9.28,6.514
15,-8.96,6.514
15,-8.64,6.514
15,-8.32,6.514
15,-8,6.514
15,-7.68,6.514
15,-7.36,6.514
15,-7.04,6.514
15,-6.72,6.514
15,-6.4,6.514
15,-6.08,6.514
15,-5.76,6.514
15,-5.44,6.514
15,-5.12,6.514
15,-4.8,6.514
15,-4.48,6.514
15,-4.16,6.514
15,-3.84,6.514
15,-3.52,6.514
15,-3.2,6.514
15,-2.88,6.514
15,-2.56,6.514
15,-2.24,6.514
15,-1.92,6.514
15,-1.6,6.514
15,-1.28,6.514
15,-0.96,6.514
15,-0.64,6.514
15,-0.32,6.514
15,0,6.514
15,0.32,6.514
15,0.64,6.514
15,0.96,6.514
15,1.28,6.514
15,1.6,6.514
15,1.92,6.514
15,2.24,6.514
15,2.56,6.514
15,2.88,6.514
15,3.2,6.514
15,3.52,6.514
15,3.84,6.514
15,4.16,6.514
15,4.48,6.514
15,4.8,6.514
15,5.12,6.514
15,5.44,6.514
15,5.76,6.514
15,6.08,6.514
15,6.4,6.514
15,6.72,6.514
15,7.04,6.514
15,7.36,6.514
15,7.68,6.514
15,8,6.514
15,8.32,6.514
15,8.64,6.514
15,8.96,6.514
15,9.28,6.514
15,9.6,6.514
15,9.92,6.514
15,10.24,6.514
15,10.56,6.514
15,10.88,6.514
15,11.2,6.514
15,11.52,6.514
15,11.84,6.514
15,12.16,6.514
15,12.48,6.514
15,12.8,6.514
15,13.12,6.514
15,13.44,6.514
15,13.76,6.514
15,14.08,6.514
15,14.4,6.514
15,14.72,6.514
15,15.04,6.514
15,15.36,6.514
15,15.68,6.514
15,16,6.514


==> dataset/expapprox/img_tame_n4.txt <==
-17,-16,-2.848
-17,-15.68,-2.88
-17,-15.36,-2.913
-17,-15.04,-2.946
-17,-14.72,-2.98
-17,-14.4,-3.014
-17,-14.08,-3.049
-17,-13.76,-3.084
-17,-13.44,-3.12
-17,-13.12,-3.156
-17,-12.8,-3.192
-17,-12.48,-3.229
-17,-12.16,-3.266
-17,-11.84,-3.304
-17,-11.52,-3.342
-17,-11.2,-3.38
-17,-10.88,-3.418
-17,-10.56,-3.456
-17,-10.24,-3.494
-17,-9.92,-3.532
-17,-9.6,-3.57
-17,-9.28,-3.608
-17,-8.96,-3.645
-17,-8.64,-3.683
-17,-8.32,-3.72
-17,-8,-3.756
-17,-7.68,-3.792
-17,-7.36,-3.827
-17,-7.04,-3.862
-17,-6.72,-3.896
-17,-6.4,-3.929
-17,-6.08,-3.961
-17,-5.76,-3.992
-17,-5.44,-4.022
-17,-5.12,-4.051
-17,-4.8,-4.079
-17,-4.48,-4.105
-17,-4.16,-4.13
-17,-3.84,-4.153
-17,-3.52,-4.175
-17,-3.2,-4.195
-17,-2.88,-4.213
-17,-2.56,-4.23
-17,-2.24,-4.245
-17,-1.92,-4.258
-17,-1.6,-4.269
-17,-1.28,-4.278
-17,-0.96,-4.285
-17,-0.64,-4.29
-17,-0.32,-4.293
-17,0,-4.294
-17,0.32,-4.293
-17,0.64,-4.29
-17,0.96,-4.285
-17,1.28,-4.278
-17,1.6,-4.269
-17,1.92,-4.258
-17,2.24,-4.245
-17,2.56,-4.23
-17,2.88,-4.213
-17,3.2,-4.195
-17,3.52,-4.175
-17,3.84,-4.153
-17,4.16,-4.13
-17,4.48,-4.105
-17,4.8,-4.079
-17,5.12,-4.051
-17,5.44,-4.022
-17,5.76,-3.992
-17,6.08,-3.961
-17,6.4,-3.929
-17,6.72,-3.896
-17,7.04,-3.862
-17,7.36,-3.827
-17,7.68,-3.792
-17,8,-3.756
-17,8.32,-3.72
-17,8.64,-3.683
-17,8.96,-3.645
-17,9.28,-3.608
-17,9.6,-3.57
-17,9.92,-3.532
-17,10.24,-3.494
-17,10.56,-3.456
-17,10.88,-3.418
-17,11.2,-3.38
-17,11.52,-3.342
-17,11.84,-3.304
-17,12.16,-3.266
-17,12.48,-3.229
-17,12.8,-3.192
-17,13.12,-3.156
-17,13.44,-3.12
-17,13.76,-3.084
-17,14.08,-3.049
-17,14.4,-3.014
-17,14.72,-2.98
-17,15.04,-2.946
-17,15.36,-2.913
-17,15.68,-2.88
-17,16,-2.848
-16.68,-16,-2.846
-16.68,-15.68,-2.879
-16.68,-15.36,-2.912
-16.68,-15.04,-2.946
-16.68,-14.72,-2.981
-16.68,-14.4,-3.016
-16.68,-14.08,-3.052
-16.68,-13.76,-3.088
-16.68,-13.44,-3.125
-16.68,-13.12,-3.162
-16.68,-12.8,-3.2
-16.68,-12.48,-3.238
-16.68,-12.16,-3.276
-16.68,-11.84,-3.315
-16.68,-11.52,-3.354
-16.68,-11.2,-3.393
-16.68,-10.88,-3.433
-16.68,-10.56,-3.472
-16.68,-10.24,-3.512
-16.68,-9.92,-3.551
-16.68,-9.6,-3.591
-16.68,-9.28,-3.63
-16.68,-8.96,-3.67
-16.68,-8.64,-3.708
-16.68,-8.32,-3.747
-16.68,-8,-3.785
-16.68,-7.68,-3.822
-16.68,-7.36,-3.859
-16.68,-7.04,-3.896
-16.68,-6.72,-3.931
-16.68,-6.4,-3.966
-16.68,-6.08,-3.999
-16.68,-5.76,-4.032
-16.68,-5.44,-4.063
-16.68,-5.12,-4.094
-16.68,-4.8,-4.123
-16.68,-4.48,-4.15
-16.68,-4.16,-4.176
-16.68,-3.84,-4.201
-16.68,-3.52,-4.223
-16.68,-3.2,-4.245
-16.68,-2.88,-4.264
-16.68,-2.56,-4.281
-16.68,-2.24,-4.297
-16.68,-1.92,-4.311
-16.68,-1.6,-4.322
-16.68,-1.28,-4.332
-16.68,-0.96,-4.339
-16.68,-0.64,-4.345
-16.68,-0.32,-4.348
-16.68,0,-4.349
-16.68,0.32,-4.348
-16.68,0.64,-4.345
-16.68,0.96,-4.339
-16.68,1.28,-4.332
-16.68,1.6,-4.322
-16.68,1.92,-4.311
-16.68,2.24,-4.297
-16.68,2.56,-4.281
-16.68,2.88,-4.264
-16.68,3.2,-4.245
-16.68,3.52,-4.223
-16.68,3.84,-4.201
-16.68,4.16,-4.176
-16.68,4.48,-4.15
-16.68,4.8,-4.123
-16.68,5.12,-4.094
-16.68,5.44,-4.063
-16.68,5.76,-4.032
-16.68,6.08,-3.999
-16.68,6.4,-3.966
-16.68,6.72,-3.931
-16.68,7.04,-3.896
-16.68,7.36,-3.859
-16.68,7.68,-3.822
-16.68,8,-3.785
-16.68,8.32,-3.747
-16.68,8.64,-3.708
-16.68,8.96,-3.67
-16.68,9.28,-3.63
-16.68,9.6,-3.591
-16.68,9.92,-3.551
-16.68,10.24,-3.512
-16.68,10.56,-3.472
-16.68,10.88,-3.433
-16.68,11.2,-3.393
-16.68,11.52,-3.354
-16.68,11.84,-3.315
-16.68,12.16,-3.276
-16.68,12.48,-3.238
-16.68,12.8,-3.2
-16.68,13.12,-3.162
-16.68,13.44,-3.125
-16.68,13.76,-3.088
-16.68,14.08,-3.052
-16.68,14.4,-3.016
-16.68,14.72,-2.981
-16.68,15.04,-2.946
-16.68,15.36,-2.912
-16.68,15.68,-2.879
-16.68,16,-2.846
-16.36,-16,-2.843
-16.36,-15.68,-2.876
-16.36,-15.36,-2.911
-16.36,-15.04,-2.946
-16.36,-14.72,-2.981
-16.36,-14.4,-3.017
-16.36,-14.08,-3.054
-16.36,-13.76,-3.092
-16.36,-13.44,-3.13
-16.36,-13.12,-3.168
-16.36,-12.8,-3.207
-16.36,-12.48,-3.246
-16.36,-12.16,-3.286
-16.36,-11.84,-3.326
-16.36,-11.52,-3.366
-16.36,-11.2,-3.407
-16.36,-10.88,-3.448
-16.36,-10.56,-3.489
-16.36,-10.24,-3.53
-16.36,-9.92,-3.571
-16.36,-9.6,-3.612
-16.36,-9.28,-3.653
-16.36,-8.96,-3.694
-16.36,-8.64,-3.734
-16.36,-8.32,-3.775
-16.36,-8,-3.814
-16.36,-7.68,-3.853
-16.36,-7.36,-3.892
-16.36,-7.04,-3.93
-16.36,-6.72,-3.967
-16.36,-6.4,-4.003
-16.36,-6.08,-4.039
-16.36,-5.76,-4.073
-16.36,-5.44,-4.106
-16.36,-5.12,-4.137
-16.36,-4.8,-4.168
-16.36,-4.48,-4.197
-16.36,-4.16,-4.224
-16.36,-3.84,-4.25
-16.36,-3.52,-4.274
-16.36,-3.2,-4.296
-16.36,-2.88,-4.316
-16.36,-2.56,-4.335
-16.36,-2.24,-4.351
-16.36,-1.92,-4.366
-16.36,-1.6,-4.378
-16.36,-1.28,-4.388
-16.36,-0.96,-4.396
-16.36,-0.64,-4.402
-16.36,-0.32,-4.405
-16.36,0,-4.406
-16.36,0.32,-4.405
-16.36,0.64,-4.402
-16.36,0.96,-4.396
-16.36,1.28,-4.388
-16.36,1.6,-4.378
-16.36,1.92,-4.366
-16.36,2.24,-4.351
-16.36,2.56,-4.335
-16.36,2.88,-4.316
-16.36,3.2,-4.296
-16.36,3.52,-4.274
-16.36,3.84,-4.25
-16.36,4.16,-4.224
-16.36,4.48,-4.197
-16.36,4.8,-4.168
-16.36,5.12,-4.137
-16.36,5.44,-4.106
-16.36,5.76,-4.073
-16.36,6.08,-4.039
-16.36,6.4,-4.003
-16.36,6.72,-3.967
-16.36,7.04,-3.93
-16.36,7.36,-3.892
-16.36,7.68,-3.853
-16.36,8,-3.814
-16.36,8.32,-3.775
-16.36,8.64,-3.734
-16.36,8.96,-3.694
-16.36,9.28,-3.653
-16.36,9.6,-3.612
-16.36,9.92,-3.571
-16.36,10.24,-3.53
-16.36,10.56,-3.489
-16.36,10.88,-3.448
-16.36,11.2,-3.407
-16.36,11.52,-3.366
-16.36,11.84,-3.326
-16.36,12.16,-3.286
-16.36,12.48,-3.246
-16.36,12.8,-3.207
-16.36,13.12,-3.168
-16.36,13.44,-3.13
-16.36,13.76,-3.092
-16.36,14.08,-3.054
-16.36,14.4,-3.017
-16.36,14.72,-2.981
-16.36,15.04,-2.946
-16.36,15.36,-2.911
-16.36,15.68,-2.876
-16.36,16,-2.843
-16.04,-16,-2.839
-16.04,-15.68,-2.874
-16.04,-15.36,-2.909
-16.04,-15.04,-2.945
-16.04,-14.72,-2.981
-16.04,-14.4,-3.018
-16.04,-14.08,-3.056
-16.04,-13.76,-3.095
-16.04,-13.44,-3.134
-16.04,-13.12,-3.173
-16.04,-12.8,-3.214
-16.04,-12.48,-3.254
-16.04,-12.16,-3.295
-16.04,-11.84,-3.337
-16.04,-11.52,-3.378
-16.04,-11.2,-3.421
-16.04,-10.88,-3.463
-16.04,-10.56,-3.505
-16.04,-10.24,-3.548
-16.04,-9.92,-3.591
-16.04,-9.6,-3.634
-16.04,-9.28,-3.676
-16.04,-8.96,-3.719
-16.04,-8.64,-3.761
-16.04,-8.32,-3.803
-16.04,-8,-3.844
-16.04,-7.68,-3.885
-16.04,-7.36,-3.925
-16.04,-7.04,-3.965
-16.04,-6.72,-4.004
-16.04,-6.4,-4.042
-16.04,-6.08,-4.079
-16.04,-5.76,-4.115
-16.04,-5.44,-4.149
-16.04,-5.12,-4.183
-16.04,-4.8,-4.214
-16.04,-4.48,-4.245
-16.04,-4.16,-4.274
-16.04,-3.84,-4.301
-16.04,-3.52,-4.326
-16.04,-3.2,-4.35
-16.04,-2.88,-4.371
-16.04,-2.56,-4.39
-16.04,-2.24,-4.408
-16.04,-1.92,-4.423
-16.04,-1.6,-4.436
-16.04,-1.28,-4.446
-16.04,-0.96,-4.455
-16.04,-0.64,-4.461
-16.04,-0.32,-4.464
-16.04,0,-4.466
-16.04,0.32,-4.464
-16.04,0.64,-4.461
-16.04,0.96,-4.455
-16.04,1.28,-4.446
-16.04,1.6,-4.436
-16.04,1.92,-4.423
-16.04,2.24,-4.408
-16.04,2.56,-4.39
-16.04,2.88,-4.371
-16.04,3.2,-4.35
-16.04,3.52,-4.326
-16.04,3.84,-4.301
-16.04,4.16,-4.274
-16.04,4.48,-4.245
-16.04,4.8,-4.214
-16.04,5.12,-4.183
-16.04,5.44,-4.149
-16.04,5.76,-4.115
-16.04,6.08,-4.079
-16.04,6.4,-4.042
-16.04,6.72,-4.004
-16.04,7.04,-3.965
-16.04,7.36,-3.925
-16.04,7.68,-3.885
-16.04,8,-3.844
-16.04,8.32,-3.803
-16.04,8.64,-3.761
-16.04,8.96,-3.719
-16.04,9.28,-3.676
-16.04,9.6,-3.634
-16.04,9.92,-3.591
-16.04,10.24,-3.548
-16.04,10.56,-3.505
-16.04,10.88,-3.463
-16.04,11.2,-3.421
-16.04,11.52,-3.378
-16.04,11.84,-3.337
-16.04,12.16,-3.295
-16.04,12.48,-3.254
-16.04,12.8,-3.214
-16.04,13.12,-3.173
-16.04,13.44,-3.134
-16.04,13.76,-3.095
-16.04,14.08,-3.056
-16.04,14.4,-3.018
-16.04,14.72,-2.981
-16.04,15.04,-2.945
-16.04,15.36,-2.909
-16.04,15.68,-2.874
-16.04,16,-2.839
-15.72,-16,-2.835
-15.72,-15.68,-2.87
-15.72,-15.36,-2.906
-15.72,-15.04,-2.943
-15.72,-14.72,-2.981
-15.72,-14.4,-3.019
-15.72,-14.08,-3.058
-15.72,-13.76,-3.097
-15.72,-13.44,-3.137
-15.72,-13.12,-3.178
-15.72,-12.8,-3.22
-15.72,-12.48,-3.262
-15.72,-12.16,-3.304
-15.72,-11.84,-3.347
-15.72,-11.52,-3.39
-15.72,-11.2,-3.434
-15.72,-10.88,-3.478
-15.72,-10.56,-3.522
-15.72,-10.24,-3.566
-15.72,-9.92,-3.611
-15.72,-9.6,-3.655
-15.72,-9.28,-3.699
-15.72,-8.96,-3.744
-15.72,-8.64,-3.788
-15.72,-8.32,-3.831
-15.72,-8,-3.875
-15.72,-7.68,-3.917
-15.72,-7.36,-3.96
-15.72,-7.04,-4.001
-15.72,-6.72,-4.042
-15.72,-6.4,-4.081
-15.72,-6.08,-4.12
-15.72,-5.76,-4.158
-15.72,-5.44,-4.194
-15.72,-5.12,-4.229
-15.72,-4.8,-4.263
-15.72,-4.48,-4.295
-15.72,-4.16,-4.325
-15.72,-3.84,-4.354
-15.72,-3.52,-4.38
-15.72,-3.2,-4.405
-15.72,-2.88,-4.428
-15.72,-2.56,-4.448
-15.72,-2.24,-4.466
-15.72,-1.92,-4.482
-15.72,-1.6,-4.496
-15.72,-1.28,-4.507
-15.72,-0.96,-4.516
-15.72,-0.64,-4.522
-15.72,-0.32,-4.526
-15.72,0,-4.527
-15.72,0.32,-4.526
-15.72,0.64,-4.522
-15.72,0.96,-4.516
-15.72,1.28,-4.507
-15.72,1.6,-4.496
-15.72,1.92,-4.482
-15.72,2.24,-4.466
-15.72,2.56,-4.448
-15.72,2.88,-4.428
-15.72,3.2,-4.405
-15.72,3.52,-4.38
-15.72,3.84,-4.354
-15.72,4.16,-4.325
-15.72,4.48,-4.295
-15.72,4.8,-4.263
-15.72,5.12,-4.229
-15.72,5.44,-4.194
-15.72,5.76,-4.158
-15.72,6.08,-4.12
-15.72,6.4,-4.081
-15.72,6.72,-4.042
-15.72,7.04,-4.001
-15.72,7.36,-3.96
-15.72,7.68,-3.917
-15.72,8,-3.875
-15.72,8.32,-3.831
-15.72,8.64,-3.788
-15.72,8.96,-3.744
-15.72,9.28,-3.699
-15.72,9.6,-3.655
-15.72,9.92,-3.611
-15.72,10.24,-3.566
-15.72,10.56,-3.522
-15.72,10.88,-3.478
-15.72,11.2,-3.434
-15.72,11.52,-3.39
-15.72,11.84,-3.347
-15.72,12.16,-3.304
-15.72,12.48,-3.262
-15.72,12.8,-3.22
-15.72,13.12,-3.178
-15.72,13.44,-3.137
-15.72,13.76,-3.097
-15.72,14.08,-3.058
-15.72,14.4,-3.019
-15.72,14.72,-2.981
-15.72,15.04,-2.943
-15.72,15.36,-2.906
-15.72,15.68,-2.87
-15.72,16,-2.835
-15.4,-16,-2.83
-15.4,-15.68,-2.866
-15.4,-15.36,-2.903
-15.4,-15.04,-2.941
-15.4,-14.72,-2.979
-15.4,-14.4,-3.018
-15.4,-14.08,-3.058
-15.4,-13.76,-3.099
-15.4,-13.44,-3.141
-15.4,-13.12,-3.183
-15.4,-12.8,-3.225
-15.4,-12.48,-3.269
-15.4,-12.16,-3.312
-15.4,-11.84,-3.357
-15.4,-11.52,-3.402
-15.4,-11.2,-3.447
-15.4,-10.88,-3.492
-15.4,-10.56,-3.538
-15.4,-10.24,-3.584
-15.4,-9.92,-3.63
-15.4,-9.6,-3.676
-15.4,-9.28,-3.723
-15.4,-8.96,-3.769
-15.4,-8.64,-3.815
-15.4,-8.32,-3.86
-15.4,-8,-3.905
-15.4,-7.68,-3.95
-15.4,-7.36,-3.994
-15.4,-7.04,-4.038
-15.4,-6.72,-4.08
-15.4,-6.4,-4.122
-15.4,-6.08,-4.163
-15.4,-5.76,-4.202
-15.4,-5.44,-4.24
-15.4,-5.12,-4.277
-15.4,-4.8,-4.312
-15.4,-4.48,-4.346
-15.4,-4.16,-4.378
-15.4,-3.84,-4.408
-15.4,-3.52,-4.436
-15.4,-3.2,-4.462
-15.4,-2.88,-4.486
-15.4,-2.56,-4.508
-15.4,-2.24,-4.527
-15.4,-1.92,-4.544
-15.4,-1.6,-4.559
-15.4,-1.28,-4.57
-15.4,-0.96,-4.58
-15.4,-0.64,-4.586
-15.4,-0.32,-4.59
-15.4,0,-4.592
-15.4,0.32,-4.59
-15.4,0.64,-4.586
-15.4,0.96,-4.58
-15.4,1.28,-4.57
-15.4,1.6,-4.559
-15.4,1.92,-4.544
-15.4,2.24,-4.527
-15.4,2.56,-4.508
-15.4,2.88,-4.486
-15.4,3.2,-4.462
-15.4,3.52,-4.436
-15.4,3.84,-4.408
-15.4,4.16,-4.378
-15.4,4.48,-4.346
-15.4,4.8,-4.312
-15.4,5.12,-4.277
-15.4,5.44,-4.24
-15.4,5.76,-4.202
-15.4,6.08,-4.163
-15.4,6.4,-4.122
-15.4,6.72,-4.08
-15.4,7.04,-4.038
-15.4,7.36,-3.994
-15.4,7.68,-3.95
-15.4,8,-3.905
-15.4,8.32,-3.86
-15.4,8.64,-3.815
-15.4,8.96,-3.769
-15.4,9.28,-3.723
-15.4,9.6,-3.676
-15.4,9.92,-3.63
-15.4,10.24,-3.584
-15.4,10.56,-3.538
-15.4,10.88,-3.492
-15.4,11.2,-3.447
-15.4,11.52,-3.402
-15.4,11.84,-3.357
-15.4,12.16,-3.312
-15.4,12.48,-3.269
-15.4,12.8,-3.225
-15.4,13.12,-3.183
-15.4,13.44,-3.141
-15.4,13.76,-3.099
-15.4,14.08,-3.058
-15.4,14.4,-3.018
-15.4,14.72,-2.979
-15.4,15.04,-2.941
-15.4,15.36,-2.903
-15.4,15.68,-2.866
-15.4,16,-2.83
-15.08,-16,-2.824
-15.08,-15.68,-2.861
-15.08,-15.36,-2.899
-15.08,-15.04,-2.937
-15.08,-14.72,-2.977
-15.08,-14.4,-3.017
-15.08,-14.08,-3.058
-15.08,-13.76,-3.1
-15.08,-13.44,-3.143
-15.08,-13.12,-3.186
-15.08,-12.8,-3.23
-15.08,-12.48,-3.275
-15.08,-12.16,-3.32
-15.08,-11.84,-3.366
-15.08,-11.52,-3.413
-15.08,-11.2,-3.459
-15.08,-10.88,-3.507
-15.08,-10.56,-3.554
-15.08,-10.24,-3.602
-15.08,-9.92,-3.65
-15.08,-9.6,-3.698
-15.08,-9.28,-3.746
-15.08,-8.96,-3.794
-15.08,-8.64,-3.842
-15.08,-8.32,-3.89
-15.08,-8,-3.937
-15.08,-7.68,-3.984
-15.08,-7.36,-4.03
-15.08,-7.04,-4.075
-15.08,-6.72,-4.12
-15.08,-6.4,-4.164
-15.08,-6.08,-4.206
-15.08,-5.76,-4.248
-15.08,-5.44,-4.288
-15.08,-5.12,-4.327
-15.08,-4.8,-4.364
-15.08,-4.48,-4.399
-15.08,-4.16,-4.433
-15.08,-3.84,-4.465
-15.08,-3.52,-4.494
-15.08,-3.2,-4.522
-15.08,-2.88,-4.547
-15.08,-2.56,-4.57
-15.08,-2.24,-4.591
-15.08,-1.92,-4.608
-15.08,-1.6,-4.624
-15.08,-1.28,-4.636
-15.08,-0.96,-4.646
-15.08,-0.64,-4.653
-15.08,-0.32,-4.657
-15.08,0,-4.659
-15.08,0.32,-4.657
-15.08,0.64,-4.653
-15.08,0.96,-4.646
-15.08,1.28,-4.636
-15.08,1.6,-4.624
-15.08,1.92,-4.608
-15.08,2.24,-4.591
-15.08,2.56,-4.57
-15.08,2.88,-4.547
-15.08,3.2,-4.522
-15.08,3.52,-4.494
-15.08,3.84,-4.465
-15.08,4.16,-4.433
-15.08,4.48,-4.399
-15.08,4.8,-4.364
-15.08,5.12,-4.327
-15.08,5.44,-4.288
-15.08,5.76,-4.248
-15.08,6.08,-4.206
-15.08,6.4,-4.164
-15.08,6.72,-4.12
-15.08,7.04,-4.075
-15.08,7.36,-4.03
-15.08,7.68,-3.984
-15.08,8,-3.937
-15.08,8.32,-3.89
-15.08,8.64,-3.842
-15.08,8.96,-3.794
-15.08,9.28,-3.746
-15.08,9.6,-3.698
-15.08,9.92,-3.65
-15.08,10.24,-3.602
-15.08,10.56,-3.554
-15.08,10.88,-3.507
-15.08,11.2,-3.459
-15.08,11.52,-3.413
-15.08,11.84,-3.366
-15.08,12.16,-3.32
-15.08,12.48,-3.275
-15.08,12.8,-3.23
-15.08,13.12,-3.186
-15.08,13.44,-3.143
-15.08,13.76,-3.1
-15.08,14.08,-3.058
-15.08,14.4,-3.017
-15.08,14.72,-2.977
-15.08,15.04,-2.937
-15.08,15.36,-2.899
-15.08,15.68,-2.861
-15.08,16,-2.824
-14.76,-16,-2.817
-14.76,-15.68,-2.855
-14.76,-15.36,-2.894
-14.76,-15.04,-2.933
-14.76,-14.72,-2.974
-14.76,-14.4,-3.015
-14.76,-14.08,-3.058
-14.76,-13.76,-3.101
-14.76,-13.44,-3.145
-14.76,-13.12,-3.189
-14.76,-12.8,-3.235
-14.76,-12.48,-3.281
-14.76,-12.16,-3.328
-14.76,-11.84,-3.375
-14.76,-11.52,-3.423
-14.76,-11.2,-3.472
-14.76,-10.88,-3.521
-14.76,-10.56,-3.57
-14.76,-10.24,-3.62
-14.76,-9.92,-3.669
-14.76,-9.6,-3.719
-14.76,-9.28,-3.77
-14.76,-8.96,-3.82
-14.76,-8.64,-3.87
-14.76,-8.32,-3.919
-14.76,-8,-3.969
-14.76,-7.68,-4.018
-14.76,-7.36,-4.066
-14.76,-7.04,-4.114
-14.76,-6.72,-4.16
-14.76,-6.4,-4.206
-14.76,-6.08,-4.251
-14.76,-5.76,-4.295
-14.76,-5.44,-4.337
-14.76,-5.12,-4.378
-14.76,-4.8,-4.417
-14.76,-4.48,-4.454
-14.76,-4.16,-4.49
-14.76,-3.84,-4.523
-14.76,-3.52,-4.555
-14.76,-3.2,-4.584
-14.76,-2.88,-4.611
-14.76,-2.56,-4.635
-14.76,-2.24,-4.656
-14.76,-1.92,-4.675
-14.76,-1.6,-4.692
-14.76,-1.28,-4.705
-14.76,-0.96,-4.715
-14.76,-0.64,-4.723
-14.76,-0.32,-4.727
-14.76,0,-4.729
-14.76,0.32,-4.727
-14.76,0.64,-4.723
-14.76,0.96,-4.715
-14.76,1.28,-4.705
-14.76,1.6,-4.692
-14.76,1.92,-4.675
-14.76,2.24,-4.656
-14.76,2.56,-4.635
-14.76,2.88,-4.611
-14.76,3.2,-4.584
-14.76,3.52,-4.555
-14.76,3.84,-4.523
-14.76,4.16,-4.49
-14.76,4.48,-4.454
-14.76,4.8,-4.417
-14.76,5.12,-4.378
-14.76,5.44,-4.337
-14.76,5.76,-4.295
-14.76,6.08,-4.251
-14.76,6.4,-4.206
-14.76,6.72,-4.16
-14.76,7.04,-4.114
-14.76,7.36,-4.066
-14.76,7.68,-4.018
-14.76,8,-3.969
-14.76,8.32,-3.919
-14.76,8.64,-3.87
-14.76,8.96,-3.82
-14.76,9.28,-3.77
-14.76,9.6,-3.719
-14.76,9.92,-3.669
-14.76,10.24,-3.62
-14.76,10.56,-3.57
-14.76,10.88,-3.521
-14.76,11.2,-3.472
-14.76,11.52,-3.423
-14.76,11.84,-3.375
-14.76,12.16,-3.328
-14.76,12.48,-3.281
-14.76,12.8,-3.235
-14.76,13.12,-3.189
-14.76,13.44,-3.145
-14.76,13.76,-3.101
-14.76,14.08,-3.058
-14.76,14.4,-3.015
-14.76,14.72,-2.974
-14.76,15.04,-2.933
-14.76,15.36,-2.894
-14.76,15.68,-2.855
-14.76,16,-2.817
-14.44,-16,-2.81
-14.44,-15.68,-2.848
-14.44,-15.36,-2.888
-14.44,-15.04,-2.929
-14.44,-14.72,-2.97
-14.44,-14.4,-3.013
-14.44,-14.08,-3.056
-14.44,-13.76,-3.1
-14.44,-13.44,-3.145
-14.44,-13.12,-3.192
-14.44,-12.8,-3.238
-14.44,-12.48,-3.286
-14.44,-12.16,-3.334
-14.44,-11.84,-3.383
-14.44,-11.52,-3.433
-14.44,-11.2,-3.483
-14.44,-10.88,-3.534
-14.44,-10.56,-3.585
-14.44,-10.24,-3.637
-14.44,-9.92,-3.689
-14.44,-9.6,-3.741
-14.44,-9.28,-3.793
-14.44,-8.96,-3.845
-14.44,-8.64,-3.897
-14.44,-8.32,-3.949
-14.44,-8,-4.001
-14.44,-7.68,-4.052
-14.44,-7.36,-4.103
-14.44,-7.04,-4.153
-14.44,-6.72,-4.202
-14.44,-6.4,-4.25
-14.44,-6.08,-4.297
-14.44,-5.76,-4.343
-14.44,-5.44,-4.388
-14.44,-5.12,-4.431
-14.44,-4.8,-4.472
-14.44,-4.48,-4.511
-14.44,-4.16,-4.549
-14.44,-3.84,-4.584
-14.44,-3.52,-4.617
-14.44,-3.2,-4.648
-14.44,-2.88,-4.676
-14.44,-2.56,-4.702
-14.44,-2.24,-4.725
-14.44,-1.92,-4.745
-14.44,-1.6,-4.762
-14.44,-1.28,-4.776
-14.44,-0.96,-4.787
-14.44,-0.64,-4.795
-14.44,-0.32,-4.8
-14.44,0,-4.802
-14.44,0.32,-4.8
-14.44,0.64,-4.795
-14.44,0.96,-4.787
-14.44,1.28,-4.776
-14.44,1.6,-4.762
-14.44,1.92,-4.745
-14.44,2.24,-4.725
-14.44,2.56,-4.702
-14.44,2.88,-4.676
-14.44,3.2,-4.648
-14.44,3.52,-4.617
-14.44,3.84,-4.584
-14.44,4.16,-4.549
-14.44,4.48,-4.511
-14.44,4.8,-4.472
-14.44,5.12,-4.431
-14.44,5.44,-4.388
-14.44,5.76,-4.343
-14.44,6.08,-4.297
-14.44,6.4,-4.25
-14.44,6.72,-4.202
-14.44,7.04,-4.153
-14.44,7.36,-4.103
-14.44,7.68,-4.052
-14.44,8,-4.001
-14.44,8.32,-3.949
-14.44,8.64,-3.897
-14.44,8.96,-3.845
-14.44,9.28,-3.793
-14.44,9.6,-3.741
-14.44,9.92,-3.689
-14.44,10.24,-3.637
-14.44,10.56,-3.585
-14.44,10.88,-3.534
-14.44,11.2,-3.483
-14.44,11.52,-3.433
-14.44,11.84,-3.383
-14.44,12.16,-3.334
-14.44,12.48,-3.286
-14.44,12.8,-3.238
-14.44,13.12,-3.192
-14.44,13.44,-3.145
-14.44,13.76,-3.1
-14.44,14.08,-3.056
-14.44,14.4,-3.013
-14.44,14.72,-2.97
-14.44,15.04,-2.929
-14.44,15.36,-2.888
-14.44,15.68,-2.848
-14.44,16,-2.81
-14.12,-16,-2.801
-14.12,-15.68,-2.841
-14.12,-15.36,-2.881
-14.12,-15.04,-2.923
-14.12,-14.72,-2.965
-14.12,-14.4,-3.009
-14.12,-14.08,-3.053
-14.12,-13.76,-3.099
-14.12,-13.44,-3.146
-14.12,-13.12,-3.193
-14.12,-12.8,-3.241
-14.12,-12.48,-3.29
-14.12,-12.16,-3.34
-14.12,-11.84,-3.391
-14.12,-11.52,-3.443
-14.12,-11.2,-3.495
-14.12,-10.88,-3.547
-14.12,-10.56,-3.6
-14.12,-10.24,-3.654
-14.12,-9.92,-3.708
-14.12,-9.6,-3.762
-14.12,-9.28,-3.817
-14.12,-8.96,-3.871
-14.12,-8.64,-3.925
-14.12,-8.32,-3.98
-14.12,-8,-4.034
-14.12,-7.68,-4.087
-14.12,-7.36,-4.14
-14.12,-7.04,-4.193
-14.12,-6.72,-4.244
-14.12,-6.4,-4.295
-14.12,-6.08,-4.345
-14.12,-5.76,-4.393
-14.12,-5.44,-4.44
-14.12,-5.12,-4.485
-14.12,-4.8,-4.529
-14.12,-4.48,-4.57
-14.12,-4.16,-4.61
-14.12,-3.84,-4.647
-14.12,-3.52,-4.682
-14.12,-3.2,-4.715
-14.12,-2.88,-4.745
-14.12,-2.56,-4.772
-14.12,-2.24,-4.796
-14.12,-1.92,-4.818
-14.12,-1.6,-4.836
-14.12,-1.28,-4.851
-14.12,-0.96,-4.863
-14.12,-0.64,-4.871
-14.12,-0.32,-4.876
-14.12,0,-4.878
-14.12,0.32,-4.876
-14.12,0.64,-4.871
-14.12,0.96,-4.863
-14.12,1.28,-4.851
-14.12,1.6,-4.836
-14.12,1.92,-4.818
-14.12,2.24,-4.796
-14.12,2.56,-4.772
-14.12,2.88,-4.745
-14.12,3.2,-4.715
-14.12,3.52,-4.682
-14.12,3.84,-4.647
-14.12,4.16,-4.61
-14.12,4.48,-4.57
-14.12,4.8,-4.529
-14.12,5.12,-4.485
-14.12,5.44,-4.44
-14.12,5.76,-4.393
-14.12,6.08,-4.345
-14.12,6.4,-4.295
-14.12,6.72,-4.244
-14.12,7.04,-4.193
-14.12,7.36,-4.14
-14.12,7.68,-4.087
-14.12,8,-4.034
-14.12,8.32,-3.98
-14.12,8.64,-3.925
-14.12,8.96,-3.871
-14.12,9.28,-3.817
-14.12,9.6,-3.762
-14.12,9.92,-3.708
-14.12,10.24,-3.654
-14.12,10.56,-3.6
-14.12,10.88,-3.547
-14.12,11.2,-3.495
-14.12,11.52,-3.443
-14.12,11.84,-3.391
-14.12,12.16,-3.34
-14.12,12.48,-3.29
-14.12,12.8,-3.241
-14.12,13.12,-3.193
-14.12,13.44,-3.146
-14.12,13.76,-3.099
-14.12,14.08,-3.053
-14.12,14.4,-3.009
-14.12,14.72,-2.965
-14.12,15.04,-2.923
-14.12,15.36,-2.881
-14.12,15.68,-2.841
-14.12,16,-2.801
-13.8,-16,-2.791
-13.8,-15.68,-2.832
-13.8,-15.36,-2.873
-13.8,-15.04,-2.916
-13.8,-14.72,-2.959
-13.8,-14.4,-3.004
-13.8,-14.08,-3.05
-13.8,-13.76,-3.097
-13.8,-13.44,-3.145
-13.8,-13.12,-3.194
-13.8,-12.8,-3.243
-13.8,-12.48,-3.294
-13.8,-12.16,-3.346
-13.8,-11.84,-3.398
-13.8,-11.52,-3.451
-13.8,-11.2,-3.505
-13.8,-10.88,-3.56
-13.8,-10.56,-3.615
-13.8,-10.24,-3.671
-13.8,-9.92,-3.727
-13.8,-9.6,-3.783
-13.8,-9.28,-3.84
-13.8,-8.96,-3.897
-13.8,-8.64,-3.954
-13.8,-8.32,-4.01
-13.8,-8,-4.067
-13.8,-7.68,-4.123
-13.8,-7.36,-4.179
-13.8,-7.04,-4.234
-13.8,-6.72,-4.288
-13.8,-6.4,-4.341
-13.8,-6.08,-4.393
-13.8,-5.76,-4.444
-13.8,-5.44,-4.493
-13.8,-5.12,-4.541
-13.8,-4.8,-4.587
-13.8,-4.48,-4.631
-13.8,-4.16,-4.673
-13.8,-3.84,-4.713
-13.8,-3.52,-4.75
-13.8,-3.2,-4.784
-13.8,-2.88,-4.816
-13.8,-2.56,-4.845
-13.8,-2.24,-4.871
-13.8,-1.92,-4.893
-13.8,-1.6,-4.913
-13.8,-1.28,-4.929
-13.8,-0.96,-4.941
-13.8,-0.64,-4.95
-13.8,-0.32,-4.956
-13.8,0,-4.957
-13.8,0.32,-4.956
-13.8,0.64,-4.95
-13.8,0.96,-4.941
-13.8,1.28,-4.929
-13.8,1.6,-4.913
-13.8,1.92,-4.893
-13.8,2.24,-4.871
-13.8,2.56,-4.845
-13.8,2.88,-4.816
-13.8,3.2,-4.784
-13.8,3.52,-4.75
-13.8,3.84,-4.713
-13.8,4.16,-4.673
-13.8,4.48,-4.631
-13.8,4.8,-4.587
-13.8,5.12,-4.541
-13.8,5.44,-4.493
-13.8,5.76,-4.444
-13.8,6.08,-4.393
-13.8,6.4,-4.341
-13.8,6.72,-4.288
-13.8,7.04,-4.234
-13.8,7.36,-4.179
-13.8,7.68,-4.123
-13.8,8,-4.067
-13.8,8.32,-4.01
-13.8,8.64,-3.954
-13.8,8.96,-3.897
-13.8,9.28,-3.84
-13.8,9.6,-3.783
-13.8,9.92,-3.727
-13.8,10.24,-3.671
-13.8,10.56,-3.615
-13.8,10.88,-3.56
-13.8,11.2,-3.505
-13.8,11.52,-3.451
-13.8,11.84,-3.398
-13.8,12.16,-3.346
-13.8,12.48,-3.294
-13.8,12.8,-3.243
-13.8,13.12,-3.194
-13.8,13.44,-3.145
-13.8,13.76,-3.097
-13.8,14.08,-3.05
-13.8,14.4,-3.004
-13.8,14.72,-2.959
-13.8,15.04,-2.916
-13.8,15.36,-2.873
-13.8,15.68,-2.832
-13.8,16,-2.791
-13.48,-16,-2.781
-13.48,-15.68,-2.822
-13.48,-15.36,-2.864
-13.48,-15.04,-2.908
-13.48,-14.72,-2.952
-13.48,-14.4,-2.998
-13.48,-14.08,-3.045
-13.48,-13.76,-3.094
-13.48,-13.44,-3.143
-13.48,-13.12,-3.193
-13.48,-12.8,-3.244
-13.48,-12.48,-3.297
-13.48,-12.16,-3.35
-13.48,-11.84,-3.404
-13.48,-11.52,-3.459
-13.48,-11.2,-3.515
-13.48,-10.88,-3.572
-13.48,-10.56,-3.629
-13.48,-10.24,-3.687
-13.48,-9.92,-3.746
-13.48,-9.6,-3.804
-13.48,-9.28,-3.863
-13.48,-8.96,-3.923
-13.48,-8.64,-3.982
-13.48,-8.32,-4.041
-13.48,-8,-4.1
-13.48,-7.68,-4.159
-13.48,-7.36,-4.217
-13.48,-7.04,-4.275
-13.48,-6.72,-4.332
-13.48,-6.4,-4.388
-13.48,-6.08,-4.443
-13.48,-5.76,-4.496
-13.48,-5.44,-4.549
-13.48,-5.12,-4.599
-13.48,-4.8,-4.648
-13.48,-4.48,-4.694
-13.48,-4.16,-4.739
-13.48,-3.84,-4.781
-13.48,-3.52,-4.82
-13.48,-3.2,-4.857
-13.48,-2.88,-4.89
-13.48,-2.56,-4.921
-13.48,-2.24,-4.948
-13.48,-1.92,-4.972
-13.48,-1.6,-4.993
-13.48,-1.28,-5.01
-13.48,-0.96,-5.023
-13.48,-0.64,-5.033
-13.48,-0.32,-5.039
-13.48,0,-5.04
-13.48,0.32,-5.039
-13.48,0.64,-5.033
-13.48,0.96,-5.023
-13.48,1.28,-5.01
-13.48,1.6,-4.993
-13.48,1.92,-4.972
-13.48,2.24,-4.948
-13.48,2.56,-4.921
-13.48,2.88,-4.89
-13.48,3.2,-4.857
-13.48,3.52,-4.82
-13.48,3.84,-4.781
-13.48,4.16,-4.739
-13.48,4.48,-4.694
-13.48,4.8,-4.648
-13.48,5.12,-4.599
-13.48,5.44,-4.549
-13.48,5.76,-4.496
-13.48,6.08,-4.443
-13.48,6.4,-4.388
-13.48,6.72,-4.332
-13.48,7.04,-4.275
-13.48,7.36,-4.217
-13.48,7.68,-4.159
-13.48,8,-4.1
-13.48,8.32,-4.041
-13.48,8.64,-3.982
-13.48,8.96,-3.923
-13.48,9.28,-3.863
-13.48,9.6,-3.804
-13.48,9.92,-3.746
-13.48,10.24,-3.687
-13.48,10.56,-3.629
-13.48,10.88,-3.572
-13.48,11.2,-3.515
-13.48,11.52,-3.459
-13.48,11.84,-3.404
-13.48,12.16,-3.35
-13.48,12.48,-3.297
-13.48,12.8,-3.244
-13.48,13.12,-3.193
-13.48,13.44,-3.143
-13.48,13.76,-3.094
-13.48,14.08,-3.045
-13.48,14.4,-2.998
-13.48,14.72,-2.952
-13.48,15.04,-2.908
-13.48,15.36,-2.864
-13.48,15.68,-2.822
-13.48,16,-2.781
-13.16,-16,-2.769
-13.16,-15.68,-2.811
-13.16,-15.36,-2.854
-13.16,-15.04,-2.899
-13.16,-14.72,-2.944
-13.16,-14.4,-2.991
-13.16,-14.08,-3.04
-13.16,-13.76,-3.089
-13.16,-13.44,-3.14
-13.16,-13.12,-3.192
-13.16,-12.8,-3.245
-13.16,-12.48,-3.299
-13.16,-12.16,-3.354
-13.16,-11.84,-3.41
-13.16,-11.52,-3.467
-13.16,-11.2,-3.525
-13.16,-10.88,-3.583
-13.16,-10.56,-3.643
-13.16,-10.24,-3.703
-13.16,-9.92,-3.764
-13.16,-9.6,-3.825
-13.16,-9.28,-3.886
-13.16,-8.96,-3.948
-13.16,-8.64,-4.01
-13.16,-8.32,-4.072
-13.16,-8,-4.134
-13.16,-7.68,-4.196
-13.16,-7.36,-4.257
-13.16,-7.04,-4.317
-13.16,-6.72,-4.377
-13.16,-6.4,-4.436
-13.16,-6.08,-4.494
-13.16,-5.76,-4.55
-13.16,-5.44,-4.605
-13.16,-5.12,-4.659
-13.16,-4.8,-4.71
-13.16,-4.48,-4.759
-13.16,-4.16,-4.807
-13.16,-3.84,-4.851
-13.16,-3.52,-4.893
-13.16,-3.2,-4.932
-13.16,-2.88,-4.968
-13.16,-2.56,-5
-13.16,-2.24,-5.029
-13.16,-1.92,-5.055
-13.16,-1.6,-5.077
-13.16,-1.28,-5.095
-13.16,-0.96,-5.109
-13.16,-0.64,-5.119
-13.16,-0.32,-5.125
-13.16,0,-5.127
-13.16,0.32,-5.125
-13.16,0.64,-5.119
-13.16,0.96,-5.109
-13.16,1.28,-5.095
-13.16,1.6,-5.077
-13.16,1.92,-5.055
-13.16,2.24,-5.029
-13.16,2.56,-5
-13.16,2.88,-4.968
-13.16,3.2,-4.932
-13.16,3.52,-4.893
-13.16,3.84,-4.851
-13.16,4.16,-4.807
-13.16,4.48,-4.759
-13.16,4.8,-4.71
-13.16,5.12,-4.659
-13.16,5.44,-4.605
-13.16,5.76,-4.55
-13.16,6.08,-4.494
-13.16,6.4,-4.436
-13.16,6.72,-4.377
-13.16,7.04,-4.317
-13.16,7.36,-4.257
-13.16,7.68,-4.196
-13.16,8,-4.134
-13.16,8.32,-4.072
-13.16,8.64,-4.01
-13.16,8.96,-3.948
-13.16,9.28,-3.886
-13.16,9.6,-3.825
-13.16,9.92,-3.764
-13.16,10.24,-3.703
-13.16,10.56,-3.643
-13.16,10.88,-3.583
-13.16,11.2,-3.525
-13.16,11.52,-3.467
-13.16,11.84,-3.41
-13.16,12.16,-3.354
-13.16,12.48,-3.299
-13.16,12.8,-3.245
-13.16,13.12,-3.192
-13.16,13.44,-3.14
-13.16,13.76,-3.089
-13.16,14.08,-3.04
-13.16,14.4,-2.991
-13.16,14.72,-2.944
-13.16,15.04,-2.899
-13.16,15.36,-2.854
-13.16,15.68,-2.811
-13.16,16,-2.769
-12.84,-16,-2.755
-12.84,-15.68,-2.798
-12.84,-15.36,-2.843
-12.84,-15.04,-2.888
-12.84,-14.72,-2.935
-12.84,-14.4,-2.983
-12.84,-14.08,-3.033
-12.84,-13.76,-3.084
-12.84,-13.44,-3.136
-12.84,-13.12,-3.189
-12.84,-12.8,-3.244
-12.84,-12.48,-3.299
-12.84,-12.16,-3.356
-12.84,-11.84,-3.414
-12.84,-11.52,-3.473
-12.84,-11.2,-3.533
-12.84,-10.88,-3.594
-12.84,-10.56,-3.656
-12.84,-10.24,-3.718
-12.84,-9.92,-3.781
-12.84,-9.6,-3.845
-12.84,-9.28,-3.909
-12.84,-8.96,-3.974
-12.84,-8.64,-4.039
-12.84,-8.32,-4.103
-12.84,-8,-4.168
-12.84,-7.68,-4.233
-12.84,-7.36,-4.297
-12.84,-7.04,-4.361
-12.84,-6.72,-4.423
-12.84,-6.4,-4.486
-12.84,-6.08,-4.546
-12.84,-5.76,-4.606
-12.84,-5.44,-4.664
-12.84,-5.12,-4.72
-12.84,-4.8,-4.775
-12.84,-4.48,-4.827
-12.84,-4.16,-4.877
-12.84,-3.84,-4.924
-12.84,-3.52,-4.969
-12.84,-3.2,-5.01
-12.84,-2.88,-5.048
-12.84,-2.56,-5.083
-12.84,-2.24,-5.114
-12.84,-1.92,-5.141
-12.84,-1.6,-5.164
-12.84,-1.28,-5.184
-12.84,-0.96,-5.199
-12.84,-0.64,-5.21
-12.84,-0.32,-5.216
-12.84,0,-5.218
-12.84,0.32,-5.216
-12.84,0.64,-5.21
-12.84,0.96,-5.199
-12.84,1.28,-5.184
-12.84,1.6,-5.164
-12.84,1.92,-5.141
-12.84,2.24,-5.114
-12.84,2.56,-5.083
-12.84,2.88,-5.048
-12.84,3.2,-5.01
-12.84,3.52,-4.969
-12.84,3.84,-4.924
-12.84,4.16,-4.877
-12.84,4.48,-4.827
-12.84,4.8,-4.775
-12.84,5.12,-4.72
-12.84,5.44,-4.664
-12.84,5.76,-4.606
-12.84,6.08,-4.546
-12.84,6.4,-4.486
-12.84,6.72,-4.423
-12.84,7.04,-4.361
-12.84,7.36,-4.297
-12.84,7.68,-4.233
-12.84,8,-4.168
-12.84,8.32,-4.103
-12.84,8.64,-4.039
-12.84,8.96,-3.974
-12.84,9.28,-3.909
-12.84,9.6,-3.845
-12.84,9.92,-3.781
-12.84,10.24,-3.718
-12.84,10.56,-3.656
-12.84,10.88,-3.594
-12.84,11.2,-3.533
-12.84,11.52,-3.473
-12.84,11.84,-3.414
-12.84,12.16,-3.356
-12.84,12.48,-3.299
-12.84,12.8,-3.244
-12.84,13.12,-3.189
-12.84,13.44,-3.136
-12.84,13.76,-3.084
-12.84,14.08,-3.033
-12.84,14.4,-2.983
-12.84,14.72,-2.935
-12.84,15.04,-2.888
-12.84,15.36,-2.843
-12.84,15.68,-2.798
-12.84,16,-2.755
-12.52,-16,-2.741
-12.52,-15.68,-2.785
-12.52,-15.36,-2.83
-12.52,-15.04,-2.876
-12.52,-14.72,-2.924
-12.52,-14.4,-2.974
-12.52,-14.08,-3.025
-12.52,-13.76,-3.077
-12.52,-13.44,-3.13
-12.52,-13.12,-3.185
-12.52,-12.8,-3.241
-12.52,-12.48,-3.299
-12.52,-12.16,-3.358
-12.52,-11.84,-3.418
-12.52,-11.52,-3.479
-12.52,-11.2,-3.541
-12.52,-10.88,-3.604
-12.52,-10.56,-3.668
-12.52,-10.24,-3.733
-12.52,-9.92,-3.799
-12.52,-9.6,-3.865
-12.52,-9.28,-3.932
-12.52,-8.96,-3.999
-12.52,-8.64,-4.067
-12.52,-8.32,-4.135
-12.52,-8,-4.202
-12.52,-7.68,-4.27
-12.52,-7.36,-4.338
-12.52,-7.04,-4.404
-12.52,-6.72,-4.471
-12.52,-6.4,-4.536
-12.52,-6.08,-4.6
-12.52,-5.76,-4.663
-12.52,-5.44,-4.724
-12.52,-5.12,-4.784
-12.52,-4.8,-4.842
-12.52,-4.48,-4.897
-12.52,-4.16,-4.95
-12.52,-3.84,-5
-12.52,-3.52,-5.047
-12.52,-3.2,-5.091
-12.52,-2.88,-5.132
-12.52,-2.56,-5.169
-12.52,-2.24,-5.202
-12.52,-1.92,-5.231
-12.52,-1.6,-5.256
-12.52,-1.28,-5.277
-12.52,-0.96,-5.293
-12.52,-0.64,-5.305
-12.52,-0.32,-5.312
-12.52,0,-5.314
-12.52,0.32,-5.312
-12.52,0.64,-5.305
-12.52,0.96,-5.293
-12.52,1.28,-5.277
-12.52,1.6,-5.256
-12.52,1.92,-5.231
-12.52,2.24,-5.202
-12.52,2.56,-5.169
-12.52,2.88,-5.132
-12.52,3.2,-5.091
-12.52,3.52,-5.047
-12.52,3.84,-5
-12.52,4.16,-4.95
-12.52,4.48,-4.897
-12.52,4.8,-4.842
-12.52,5.12,-4.784
-12.52,5.44,-4.724
-12.52,5.76,-4.663
-12.52,6.08,-4.6
-12.52,6.4,-4.536
-12.52,6.72,-4.471
-12.52,7.04,-4.404
-12.52,7.36,-4.338
-12.52,7.68,-4.27
-12.52,8,-4.202
-12.52,8.32,-4.135
-12.52,8.64,-4.067
-12.52,8.96,-3.999
-12.52,9.28,-3.932
-12.52,9.6,-3.865
-12.52,9.92,-3.799
-12.52,10.24,-3.733
-12.52,10.56,-3.668
-12.52,10.88,-3.604
-12.52,11.2,-3.541
-12.52,11.52,-3.479
-12.52,11.84,-3.418
-12.52,12.16,-3.358
-12.52,12.48,-3.299
-12.52,12.8,-3.241
-12.52,13.12,-3.185
-12.52,13.44,-3.13
-12.52,13.76,-3.077
-12.52,14.08,-3.025
-12.52,14.4,-2.974
-12.52,14.72,-2.924
-12.52,15.04,-2.876
-12.52,15.36,-2.83
-12.52,15.68,-2.785
-12.52,16,-2.741
-12.2,-16,-2.725
-12.2,-15.68,-2.769
-12.2,-15.36,-2.816
-12.2,-15.04,-2.863
-12.2,-14.72,-2.912
-12.2,-14.4,-2.963
-12.2,-14.08,-3.015
-12.2,-13.76,-3.069
-12.2,-13.44,-3.124
-12.2,-13.12,-3.18
-12.2,-12.8,-3.238
-12.2,-12.48,-3.297
-12.2,-12.16,-3.358
-12.2,-11.84,-3.42
-12.2,-11.52,-3.483
-12.2,-11.2,-3.547
-12.2,-10.88,-3.613
-12.2,-10.56,-3.679
-12.2,-10.24,-3.747
-12.2,-9.92,-3.815
-12.2,-9.6,-3.884
-12.2,-9.28,-3.954
-12.2,-8.96,-4.024
-12.2,-8.64,-4.095
-12.2,-8.32,-4.166
-12.2,-8,-4.237
-12.2,-7.68,-4.308
-12.2,-7.36,-4.379
-12.2,-7.04,-4.449
-12.2,-6.72,-4.519
-12.2,-6.4,-4.587
-12.2,-6.08,-4.655
-12.2,-5.76,-4.722
-12.2,-5.44,-4.787
-12.2,-5.12,-4.85
-12.2,-4.8,-4.911
-12.2,-4.48,-4.969
-12.2,-4.16,-5.026
-12.2,-3.84,-5.079
-12.2,-3.52,-5.129
-12.2,-3.2,-5.176
-12.2,-2.88,-5.22
-12.2,-2.56,-5.259
-12.2,-2.24,-5.294
-12.2,-1.92,-5.326
-12.2,-1.6,-5.352
-12.2,-1.28,-5.374
-12.2,-0.96,-5.392
-12.2,-0.64,-5.404
-12.2,-0.32,-5.412
-12.2,0,-5.414
-12.2,0.32,-5.412
-12.2,0.64,-5.404
-12.2,0.96,-5.392
-12.2,1.28,-5.374
-12.2,1.6,-5.352
-12.2,1.92,-5.326
-12.2,2.24,-5.294
-12.2,2.56,-5.259
-12.2,2.88,-5.22
-12.2,3.2,-5.176
-12.2,3.52,-5.129
-12.2,3.84,-5.079
-12.2,4.16,-5.026
-12.2,4.48,-4.969
-12.2,4.8,-4.911
-12.2,5.12,-4.85
-12.2,5.44,-4.787
-12.2,5.76,-4.722
-12.2,6.08,-4.655
-12.2,6.4,-4.587
-12.2,6.72,-4.519
-12.2,7.04,-4.449
-12.2,7.36,-4.379
-12.2,7.68,-4.308
-12.2,8,-4.237
-12.2,8.32,-4.166
-12.2,8.64,-4.095
-12.2,8.96,-4.024
-12.2,9.28,-3.954
-12.2,9.6,-3.884
-12.2,9.92,-3.815
-12.2,10.24,-3.747
-12.2,10.56,-3.679
-12.2,10.88,-3.613
-12.2,11.2,-3.547
-12.2,11.52,-3.483
-12.2,11.84,-3.42
-12.2,12.16,-3.358
-12.2,12.48,-3.297
-12.2,12.8,-3.238
-12.2,13.12,-3.18
-12.2,13.44,-3.124
-12.2,13.76,-3.069
-12.2,14.08,-3.015
-12.2,14.4,-2.963
-12.2,14.72,-2.912
-12.2,15.04,-2.863
-12.2,15.36,-2.816
-12.2,15.68,-2.769
-12.2,16,-2.725
-11.88,-16,-2.707
-11.88,-15.68,-2.753
-11.88,-15.36,-2.8
-11.88,-15.04,-2.849
-11.88,-14.72,-2.899
-11.88,-14.4,-2.951
-11.88,-14.08,-3.004
-11.88,-13.76,-3.059
-11.88,-13.44,-3.116
-11.88,-13.12,-3.174
-11.88,-12.8,-3.233
-11.88,-12.48,-3.294
-11.88,-12.16,-3.357
-11.88,-11.84,-3.421
-11.88,-11.52,-3.486
-11.88,-11.2,-3.553
-11.88,-10.88,-3.621
-11.88,-10.56,-3.69
-11.88,-10.24,-3.76
-11.88,-9.92,-3.831
-11.88,-9.6,-3.903
-11.88,-9.28,-3.975
-11.88,-8.96,-4.049
-11.88,-8.64,-4.123
-11.88,-8.32,-4.197
-11.88,-8,-4.271
-11.88,-7.68,-4.346
-11.88,-7.36,-4.42
-11.88,-7.04,-4.494
-11.88,-6.72,-4.567
-11.88,-6.4,-4.64
-11.88,-6.08,-4.711
-11.88,-5.76,-4.782
-11.88,-5.44,-4.85
-11.88,-5.12,-4.917
-11.88,-4.8,-4.982
-11.88,-4.48,-5.045
-11.88,-4.16,-5.104
-11.88,-3.84,-5.161
-11.88,-3.52,-5.215
-11.88,-3.2,-5.265
-11.88,-2.88,-5.311
-11.88,-2.56,-5.353
-11.88,-2.24,-5.391
-11.88,-1.92,-5.424
-11.88,-1.6,-5.453
-11.88,-1.28,-5.477
-11.88,-0.96,-5.495
-11.88,-0.64,-5.508
-11.88,-0.32,-5.516
-11.88,0,-5.519
-11.88,0.32,-5.516
-11.88,0.64,-5.508
-11.88,0.96,-5.495
-11.88,1.28,-5.477
-11.88,1.6,-5.453
-11.88,1.92,-5.424
-11.88,2.24,-5.391
-11.88,2.56,-5.353
-11.88,2.88,-5.311
-11.88,3.2,-5.265
-11.88,3.52,-5.215
-11.88,3.84,-5.161
-11.88,4.16,-5.104
-11.88,4.48,-5.045
-11.88,4.8,-4.982
-11.88,5.12,-4.917
-11.88,5.44,-4.85
-11.88,5.76,-4.782
-11.88,6.08,-4.711
-11.88,6.4,-4.64
-11.88,6.72,-4.567
-11.88,7.04,-4.494
-11.88,7.36,-4.42
-11.88,7.68,-4.346
-11.88,8,-4.271
-11.88,8.32,-4.197
-11.88,8.64,-4.123
-11.88,8.96,-4.049
-11.88,9.28,-3.975
-11.88,9.6,-3.903
-11.88,9.92,-3.831
-11.88,10.24,-3.76
-11.88,10.56,-3.69
-11.88,10.88,-3.621
-11.88,11.2,-3.553
-11.88,11.52,-3.486
-11.88,11.84,-3.421
-11.88,12.16,-3.357
-11.88,12.48,-3.294
-11.88,12.8,-3.233
-11.88,13.12,-3.174
-11.88,13.44,-3.116
-11.88,13.76,-3.059
-11.88,14.08,-3.004
-11.88,14.4,-2.951
-11.88,14.72,-2.899
-11.88,15.04,-2.849
-11.88,15.36,-2.8
-11.88,15.68,-2.753
-11.88,16,-2.707
-11.56,-16,-2.688
-11.56,-15.68,-2.735
-11.56,-15.36,-2.783
-11.56,-15.04,-2.832
-11.56,-14.72,-2.884
-11.56,-14.4,-2.937
-11.56,-14.08,-2.991
-11.56,-13.76,-3.048
-11.56,-13.44,-3.106
-11.56,-13.12,-3.166
-11.56,-12.8,-3.227
-11.56,-12.48,-3.29
-11.56,-12.16,-3.354
-11.56,-11.84,-3.42
-11.56,-11.52,-3.488
-11.56,-11.2,-3.557
-11.56,-10.88,-3.627
-11.56,-10.56,-3.699
-11.56,-10.24,-3.772
-11.56,-9.92,-3.846
-11.56,-9.6,-3.92
-11.56,-9.28,-3.996
-11.56,-8.96,-4.073
-11.56,-8.64,-4.15
-11.56,-8.32,-4.228
-11.56,-8,-4.306
-11.56,-7.68,-4.384
-11.56,-7.36,-4.462
-11.56,-7.04,-4.54
-11.56,-6.72,-4.617
-11.56,-6.4,-4.694
-11.56,-6.08,-4.769
-11.56,-5.76,-4.843
-11.56,-5.44,-4.916
-11.56,-5.12,-4.987
-11.56,-4.8,-5.056
-11.56,-4.48,-5.122
-11.56,-4.16,-5.186
-11.56,-3.84,-5.246
-11.56,-3.52,-5.303
-11.56,-3.2,-5.357
-11.56,-2.88,-5.406
-11.56,-2.56,-5.452
-11.56,-2.24,-5.492
-11.56,-1.92,-5.528
-11.56,-1.6,-5.558
-11.56,-1.28,-5.584
-11.56,-0.96,-5.604
-11.56,-0.64,-5.618
-11.56,-0.32,-5.627
-11.56,0,-5.63
-11.56,0.32,-5.627
-11.56,0.64,-5.618
-11.56,0.96,-5.604
-11.56,1.28,-5.584
-11.56,1.6,-5.558
-11.56,1.92,-5.528
-11.56,2.24,-5.492
-11.56,2.56,-5.452
-11.56,2.88,-5.406
-11.56,3.2,-5.357
-11.56,3.52,-5.303
-11.56,3.84,-5.246
-11.56,4.16,-5.186
-11.56,4.48,-5.122
-11.56,4.8,-5.056
-11.56,5.12,-4.987
-11.56,5.44,-4.916
-11.56,5.76,-4.843
-11.56,6.08,-4.769
-11.56,6.4,-4.694
-11.56,6.72,-4.617
-11.56,7.04,-4.54
-11.56,7.36,-4.462
-11.56,7.68,-4.384
-11.56,8,-4.306
-11.56,8.32,-4.228
-11.56,8.64,-4.15
-11.56,8.96,-4.073
-11.56,9.28,-3.996
-11.56,9.6,-3.92
-11.56,9.92,-3.846
-11.56,10.24,-3.772
-11.56,10.56,-3.699
-11.56,10.88,-3.627
-11.56,11.2,-3.557
-11.56,11.52,-3.488
-11.56,11.84,-3.42
-11.56,12.16,-3.354
-11.56,12.48,-3.29
-11.56,12.8,-3.227
-11.56,13.12,-3.166
-11.56,13.44,-3.106
-11.56,13.76,-3.048
-11.56,14.08,-2.991
-11.56,14.4,-2.937
-11.56,14.72,-2.884
-11.56,15.04,-2.832
-11.56,15.36,-2.783
-11.56,15.68,-2.735
-11.56,16,-2.688
-11.24,-16,-2.668
-11.24,-15.68,-2.715
-11.24,-15.36,-2.764
-11.24,-15.04,-2.814
-11.24,-14.72,-2.867
-11.24,-14.4,-2.921
-11.24,-14.08,-2.977
-11.24,-13.76,-3.035
-11.24,-13.44,-3.095
-11.24,-13.12,-3.156
-11.24,-12.8,-3.219
-11.24,-12.48,-3.284
-11.24,-12.16,-3.35
-11.24,-11.84,-3.419
-11.24,-11.52,-3.488
-11.24,-11.2,-3.56
-11.24,-10.88,-3.633
-11.24,-10.56,-3.707
-11.24,-10.24,-3.782
-11.24,-9.92,-3.859
-11.24,-9.6,-3.937
-11.24,-9.28,-4.016
-11.24,-8.96,-4.096
-11.24,-8.64,-4.177
-11.24,-8.32,-4.258
-11.24,-8,-4.34
-11.24,-7.68,-4.422
-11.24,-7.36,-4.504
-11.24,-7.04,-4.586
-11.24,-6.72,-4.667
-11.24,-6.4,-4.748
-11.24,-6.08,-4.828
-11.24,-5.76,-4.907
-11.24,-5.44,-4.984
-11.24,-5.12,-5.059
-11.24,-4.8,-5.132
-11.24,-4.48,-5.203
-11.24,-4.16,-5.27
-11.24,-3.84,-5.335
-11.24,-3.52,-5.396
-11.24,-3.2,-5.453
-11.24,-2.88,-5.506
-11.24,-2.56,-5.555
-11.24,-2.24,-5.598
-11.24,-1.92,-5.636
-11.24,-1.6,-5.669
-11.24,-1.28,-5.697
-11.24,-0.96,-5.718
-11.24,-0.64,-5.734
-11.24,-0.32,-5.743
-11.24,0,-5.746
-11.24,0.32,-5.743
-11.24,0.64,-5.734
-11.24,0.96,-5.718
-11.24,1.28,-5.697
-11.24,1.6,-5.669
-11.24,1.92,-5.636
-11.24,2.24,-5.598
-11.24,2.56,-5.555
-11.24,2.88,-5.506
-11.24,3.2,-5.453
-11.24,3.52,-5.396
-11.24,3.84,-5.335
-11.24,4.16,-5.27
-11.24,4.48,-5.203
-11.24,4.8,-5.132
-11.24,5.12,-5.059
-11.24,5.44,-4.984
-11.24,5.76,-4.907
-11.24,6.08,-4.828
-11.24,6.4,-4.748
-11.24,6.72,-4.667
-11.24,7.04,-4.586
-11.24,7.36,-4.504
-11.24,7.68,-4.422
-11.24,8,-4.34
-11.24,8.32,-4.258
-11.24,8.64,-4.177
-11.24,8.96,-4.096
-11.24,9.28,-4.016
-11.24,9.6,-3.937
-11.24,9.92,-3.859
-11.24,10.24,-3.782
-11.24,10.56,-3.707
-11.24,10.88,-3.633
-11.24,11.2,-3.56
-11.24,11.52,-3.488
-11.24,11.84,-3.419
-11.24,12.16,-3.35
-11.24,12.48,-3.284
-11.24,12.8,-3.219
-11.24,13.12,-3.156
-11.24,13.44,-3.095
-11.24,13.76,-3.035
-11.24,14.08,-2.977
-11.24,14.4,-2.921
-11.24,14.72,-2.867
-11.24,15.04,-2.814
-11.24,15.36,-2.764
-11.24,15.68,-2.715
-11.24,16,-2.668
-10.92,-16,-2.645
-10.92,-15.68,-2.693
-10.92,-15.36,-2.743
-10.92,-15.04,-2.795
-10.92,-14.72,-2.848
-10.92,-14.4,-2.904
-10.92,-14.08,-2.961
-10.92,-13.76,-3.02
-10.92,-13.44,-3.082
-10.92,-13.12,-3.145
-10.92,-12.8,-3.209
-10.92,-12.48,-3.276
-10.92,-12.16,-3.345
-10.92,-11.84,-3.415
-10.92,-11.52,-3.487
-10.92,-11.2,-3.561
-10.92,-10.88,-3.637
-10.92,-10.56,-3.714
-10.92,-10.24,-3.792
-10.92,-9.92,-3.872
-10.92,-9.6,-3.953
-10.92,-9.28,-4.036
-10.92,-8.96,-4.119
-10.92,-8.64,-4.203
-10.92,-8.32,-4.288
-10.92,-8,-4.374
-10.92,-7.68,-4.46
-10.92,-7.36,-4.546
-10.92,-7.04,-4.633
-10.92,-6.72,-4.718
-10.92,-6.4,-4.804
-10.92,-6.08,-4.888
-10.92,-5.76,-4.971
-10.92,-5.44,-5.053
-10.92,-5.12,-5.133
-10.92,-4.8,-5.211
-10.92,-4.48,-5.286
-10.92,-4.16,-5.358
-10.92,-3.84,-5.427
-10.92,-3.52,-5.492
-10.92,-3.2,-5.554
-10.92,-2.88,-5.61
-10.92,-2.56,-5.662
-10.92,-2.24,-5.709
-10.92,-1.92,-5.75
-10.92,-1.6,-5.786
-10.92,-1.28,-5.815
-10.92,-0.96,-5.838
-10.92,-0.64,-5.855
-10.92,-0.32,-5.865
-10.92,0,-5.868
-10.92,0.32,-5.865
-10.92,0.64,-5.855
-10.92,0.96,-5.838
-10.92,1.28,-5.815
-10.92,1.6,-5.786
-10.92,1.92,-5.75
-10.92,2.24,-5.709
-10.92,2.56,-5.662
-10.92,2.88,-5.61
-10.92,3.2,-5.554
-10.92,3.52,-5.492
-10.92,3.84,-5.427
-10.92,4.16,-5.358
-10.92,4.48,-5.286
-10.92,4.8,-5.211
-10.92,5.12,-5.133
-10.92,5.44,-5.053
-10.92,5.76,-4.971
-10.92,6.08,-4.888
-10.92,6.4,-4.804
-10.92,6.72,-4.718
-10.92,7.04,-4.633
-10.92,7.36,-4.546
-10.92,7.68,-4.46
-10.92,8,-4.374
-10.92,8.32,-4.288
-10.92,8.64,-4.203
-10.92,8.96,-4.119
-10.92,9.28,-4.036
-10.92,9.6,-3.953
-10.92,9.92,-3.872
-10.92,10.24,-3.792
-10.92,10.56,-3.714
-10.92,10.88,-3.637
-10.92,11.2,-3.561
-10.92,11.52,-3.487
-10.92,11.84,-3.415
-10.92,12.16,-3.345
-10.92,12.48,-3.276
-10.92,12.8,-3.209
-10.92,13.12,-3.145
-10.92,13.44,-3.082
-10.92,13.76,-3.02
-10.92,14.08,-2.961
-10.92,14.4,-2.904
-10.92,14.72,-2.848
-10.92,15.04,-2.795
-10.92,15.36,-2.743
-10.92,15.68,-2.693
-10.92,16,-2.645
-10.6,-16,-2.621
-10.6,-15.68,-2.67
-10.6,-15.36,-2.721
-10.6,-15.04,-2.773
-10.6,-14.72,-2.828
-10.6,-14.4,-2.884
-10.6,-14.08,-2.943
-10.6,-13.76,-3.004
-10.6,-13.44,-3.067
-10.6,-13.12,-3.131
-10.6,-12.8,-3.198
-10.6,-12.48,-3.267
-10.6,-12.16,-3.337
-10.6,-11.84,-3.41
-10.6,-11.52,-3.484
-10.6,-11.2,-3.561
-10.6,-10.88,-3.639
-10.6,-10.56,-3.719
-10.6,-10.24,-3.8
-10.6,-9.92,-3.883
-10.6,-9.6,-3.968
-10.6,-9.28,-4.054
-10.6,-8.96,-4.141
-10.6,-8.64,-4.229
-10.6,-8.32,-4.318
-10.6,-8,-4.408
-10.6,-7.68,-4.498
-10.6,-7.36,-4.589
-10.6,-7.04,-4.679
-10.6,-6.72,-4.77
-10.6,-6.4,-4.86
-10.6,-6.08,-4.949
-10.6,-5.76,-5.038
-10.6,-5.44,-5.124
-10.6,-5.12,-5.209
-10.6,-4.8,-5.292
-10.6,-4.48,-5.372
-10.6,-4.16,-5.449
-10.6,-3.84,-5.523
-10.6,-3.52,-5.593
-10.6,-3.2,-5.659
-10.6,-2.88,-5.72
-10.6,-2.56,-5.775
-10.6,-2.24,-5.826
-10.6,-1.92,-5.87
-10.6,-1.6,-5.909
-10.6,-1.28,-5.94
-10.6,-0.96,-5.965
-10.6,-0.64,-5.983
-10.6,-0.32,-5.994
-10.6,0,-5.998
-10.6,0.32,-5.994
-10.6,0.64,-5.983
-10.6,0.96,-5.965
-10.6,1.28,-5.94
-10.6,1.6,-5.909
-10.6,1.92,-5.87
-10.6,2.24,-5.826
-10.6,2.56,-5.775
-10.6,2.88,-5.72
-10.6,3.2,-5.659
-10.6,3.52,-5.593
-10.6,3.84,-5.523
-10.6,4.16,-5.449
-10.6,4.48,-5.372
-10.6,4.8,-5.292
-10.6,5.12,-5.209
-10.6,5.44,-5.124
-10.6,5.76,-5.038
-10.6,6.08,-4.949
-10.6,6.4,-4.86
-10.6,6.72,-4.77
-10.6,7.04,-4.679
-10.6,7.36,-4.589
-10.6,7.68,-4.498
-10.6,8,-4.408
-10.6,8.32,-4.318
-10.6,8.64,-4.229
-10.6,8.96,-4.141
-10.6,9.28,-4.054
-10.6,9.6,-3.968
-10.6,9.92,-3.883
-10.6,10.24,-3.8
-10.6,10.56,-3.719
-10.6,10.88,-3.639
-10.6,11.2,-3.561
-10.6,11.52,-3.484
-10.6,11.84,-3.41
-10.6,12.16,-3.337
-10.6,12.48,-3.267
-10.6,12.8,-3.198
-10.6,13.12,-3.131
-10.6,13.44,-3.067
-10.6,13.76,-3.004
-10.6,14.08,-2.943
-10.6,14.4,-2.884
-10.6,14.72,-2.828
-10.6,15.04,-2.773
-10.6,15.36,-2.721
-10.6,15.68,-2.67
-10.6,16,-2.621
-10.28,-16,-2.595
-10.28,-15.68,-2.644
-10.28,-15.36,-2.696
-10.28,-15.04,-2.75
-10.28,-14.72,-2.805
-10.28,-14.4,-2.863
-10.28,-14.08,-2.923
-10.28,-13.76,-2.985
-10.28,-13.44,-3.05
-10.28,-13.12,-3.116
-10.28,-12.8,-3.185
-10.28,-12.48,-3.255
-10.28,-12.16,-3.328
-10.28,-11.84,-3.403
-10.28,-11.52,-3.48
-10.28,-11.2,-3.559
-10.28,-10.88,-3.64
-10.28,-10.56,-3.722
-10.28,-10.24,-3.807
-10.28,-9.92,-3.893
-10.28,-9.6,-3.981
-10.28,-9.28,-4.071
-10.28,-8.96,-4.162
-10.28,-8.64,-4.254
-10.28,-8.32,-4.347
-10.28,-8,-4.441
-10.28,-7.68,-4.536
-10.28,-7.36,-4.631
-10.28,-7.04,-4.727
-10.28,-6.72,-4.822
-10.28,-6.4,-4.917
-10.28,-6.08,-5.012
-10.28,-5.76,-5.105
-10.28,-5.44,-5.197
-10.28,-5.12,-5.288
-10.28,-4.8,-5.376
-10.28,-4.48,-5.461
-10.28,-4.16,-5.544
-10.28,-3.84,-5.623
-10.28,-3.52,-5.698
-10.28,-3.2,-5.768
-10.28,-2.88,-5.834
-10.28,-2.56,-5.894
-10.28,-2.24,-5.948
-10.28,-1.92,-5.996
-10.28,-1.6,-6.038
-10.28,-1.28,-6.072
-10.28,-0.96,-6.099
-10.28,-0.64,-6.119
-10.28,-0.32,-6.13
-10.28,0,-6.134
-10.28,0.32,-6.13
-10.28,0.64,-6.119
-10.28,0.96,-6.099
-10.28,1.28,-6.072
-10.28,1.6,-6.038
-10.28,1.92,-5.996
-10.28,2.24,-5.948
-10.28,2.56,-5.894
-10.28,2.88,-5.834
-10.28,3.2,-5.768
-10.28,3.52,-5.698
-10.28,3.84,-5.623
-10.28,4.16,-5.544
-10.28,4.48,-5.461
-10.28,4.8,-5.376
-10.28,5.12,-5.288
-10.28,5.44,-5.197
-10.28,5.76,-5.105
-10.28,6.08,-5.012
-10.28,6.4,-4.917
-10.28,6.72,-4.822
-10.28,7.04,-4.727
-10.28,7.36,-4.631
-10.28,7.68,-4.536
-10.28,8,-4.441
-10.28,8.32,-4.347
-10.28,8.64,-4.254
-10.28,8.96,-4.162
-10.28,9.28,-4.071
-10.28,9.6,-3.981
-10.28,9.92,-3.893
-10.28,10.24,-3.807
-10.28,10.56,-3.722
-10.28,10.88,-3.64
-10.28,11.2,-3.559
-10.28,11.52,-3.48
-10.28,11.84,-3.403
-10.28,12.16,-3.328
-10.28,12.48,-3.255
-10.28,12.8,-3.185
-10.28,13.12,-3.116
-10.28,13.44,-3.05
-10.28,13.76,-2.985
-10.28,14.08,-2.923
-10.28,14.4,-2.863
-10.28,14.72,-2.805
-10.28,15.04,-2.75
-10.28,15.36,-2.696
-10.28,15.68,-2.644
-10.28,16,-2.595
-9.96,-16,-2.567
-9.96,-15.68,-2.617
-9.96,-15.36,-2.669
-9.96,-15.04,-2.724
-9.96,-14.72,-2.781
-9.96,-14.4,-2.84
-9.96,-14.08,-2.901
-9.96,-13.76,-2.965
-9.96,-13.44,-3.03
-9.96,-13.12,-3.099
-9.96,-12.8,-3.169
-9.96,-12.48,-3.242
-9.96,-12.16,-3.317
-9.96,-11.84,-3.394
-9.96,-11.52,-3.473
-9.96,-11.2,-3.555
-9.96,-10.88,-3.638
-9.96,-10.56,-3.724
-9.96,-10.24,-3.812
-9.96,-9.92,-3.902
-9.96,-9.6,-3.993
-9.96,-9.28,-4.086
-9.96,-8.96,-4.181
-9.96,-8.64,-4.277
-9.96,-8.32,-4.375
-9.96,-8,-4.473
-9.96,-7.68,-4.573
-9.96,-7.36,-4.673
-9.96,-7.04,-4.774
-9.96,-6.72,-4.874
-9.96,-6.4,-4.975
-9.96,-6.08,-5.075
-9.96,-5.76,-5.174
-9.96,-5.44,-5.272
-9.96,-5.12,-5.368
-9.96,-4.8,-5.462
-9.96,-4.48,-5.554
-9.96,-4.16,-5.642
-9.96,-3.84,-5.726
-9.96,-3.52,-5.807
-9.96,-3.2,-5.883
-9.96,-2.88,-5.954
-9.96,-2.56,-6.018
-9.96,-2.24,-6.077
-9.96,-1.92,-6.129
-9.96,-1.6,-6.174
-9.96,-1.28,-6.211
-9.96,-0.96,-6.24
-9.96,-0.64,-6.262
-9.96,-0.32,-6.274
-9.96,0,-6.279
-9.96,0.32,-6.274
-9.96,0.64,-6.262
-9.96,0.96,-6.24
-9.96,1.28,-6.211
-9.96,1.6,-6.174
-9.96,1.92,-6.129
-9.96,2.24,-6.077
-9.96,2.56,-6.018
-9.96,2.88,-5.954
-9.96,3.2,-5.883
-9.96,3.52,-5.807
-9.96,3.84,-5.726
-9.96,4.16,-5.642
-9.96,4.48,-5.554
-9.96,4.8,-5.462
-9.96,5.12,-5.368
-9.96,5.44,-5.272
-9.96,5.76,-5.174
-9.96,6.08,-5.075
-9.96,6.4,-4.975
-9.96,6.72,-4.874
-9.96,7.04,-4.774
-9.96,7.36,-4.673
-9.96,7.68,-4.573
-9.96,8,-4.473
-9.96,8.32,-4.375
-9.96,8.64,-4.277
-9.96,8.96,-4.181
-9.96,9.28,-4.086
-9.96,9.6,-3.993
-9.96,9.92,-3.902
-9.96,10.24,-3.812
-9.96,10.56,-3.724
-9.96,10.88,-3.638
-9.96,11.2,-3.555
-9.96,11.52,-3.473
-9.96,11.84,-3.394
-9.96,12.16,-3.317
-9.96,12.48,-3.242
-9.96,12.8,-3.169
-9.96,13.12,-3.099
-9.96,13.44,-3.03
-9.96,13.76,-2.965
-9.96,14.08,-2.901
-9.96,14.4,-2.84
-9.96,14.72,-2.781
-9.96,15.04,-2.724
-9.96,15.36,-2.669
-9.96,15.68,-2.617
-9.96,16,-2.567
-9.64,-16,-2.537
-9.64,-15.68,-2.587
-9.64,-15.36,-2.641
-9.64,-15.04,-2.696
-9.64,-14.72,-2.754
-9.64,-14.4,-2.814
-9.64,-14.08,-2.877
-9.64,-13.76,-2.942
-9.64,-13.44,-3.009
-9.64,-13.12,-3.079
-9.64,-12.8,-3.151
-9.64,-12.48,-3.226
-9.64,-12.16,-3.303
-9.64,-11.84,-3.382
-9.64,-11.52,-3.464
-9.64,-11.2,-3.548
-9.64,-10.88,-3.635
-9.64,-10.56,-3.724
-9.64,-10.24,-3.815
-9.64,-9.92,-3.908
-9.64,-9.6,-4.003
-9.64,-9.28,-4.1
-9.64,-8.96,-4.199
-9.64,-8.64,-4.3
-9.64,-8.32,-4.402
-9.64,-8,-4.505
-9.64,-7.68,-4.61
-9.64,-7.36,-4.715
-9.64,-7.04,-4.821
-9.64,-6.72,-4.927
-9.64,-6.4,-5.033
-9.64,-6.08,-5.139
-9.64,-5.76,-5.244
-9.64,-5.44,-5.348
-9.64,-5.12,-5.451
-9.64,-4.8,-5.551
-9.64,-4.48,-5.649
-9.64,-4.16,-5.743
-9.64,-3.84,-5.834
-9.64,-3.52,-5.921
-9.64,-3.2,-6.003
-9.64,-2.88,-6.079
-9.64,-2.56,-6.149
-9.64,-2.24,-6.213
-9.64,-1.92,-6.269
-9.64,-1.6,-6.318
-9.64,-1.28,-6.358
-9.64,-0.96,-6.39
-9.64,-0.64,-6.413
-9.64,-0.32,-6.427
-9.64,0,-6.432
-9.64,0.32,-6.427
-9.64,0.64,-6.413
-9.64,0.96,-6.39
-9.64,1.28,-6.358
-9.64,1.6,-6.318
-9.64,1.92,-6.269
-9.64,2.24,-6.213
-9.64,2.56,-6.149
-9.64,2.88,-6.079
-9.64,3.2,-6.003
-9.64,3.52,-5.921
-9.64,3.84,-5.834
-9.64,4.16,-5.743
-9.64,4.48,-5.649
-9.64,4.8,-5.551
-9.64,5.12,-5.451
-9.64,5.44,-5.348
-9.64,5.76,-5.244
-9.64,6.08,-5.139
-9.64,6.4,-5.033
-9.64,6.72,-4.927
-9.64,7.04,-4.821
-9.64,7.36,-4.715
-9.64,7.68,-4.61
-9.64,8,-4.505
-9.64,8.32,-4.402
-9.64,8.64,-4.3
-9.64,8.96,-4.199
-9.64,9.28,-4.1
-9.64,9.6,-4.003
-9.64,9.92,-3.908
-9.64,10.24,-3.815
-9.64,10.56,-3.724
-9.64,10.88,-3.635
-9.64,11.2,-3.548
-9.64,11.52,-3.464
-9.64,11.84,-3.382
-9.64,12.16,-3.303
-9.64,12.48,-3.226
-9.64,12.8,-3.151
-9.64,13.12,-3.079
-9.64,13.44,-3.009
-9.64,13.76,-2.942
-9.64,14.08,-2.877
-9.64,14.4,-2.814
-9.64,14.72,-2.754
-9.64,15.04,-2.696
-9.64,15.36,-2.641
-9.64,15.68,-2.587
-9.64,16,-2.537
-9.32,-16,-2.504
-9.32,-15.68,-2.556
-9.32,-15.36,-2.61
-9.32,-15.04,-2.666
-9.32,-14.72,-2.725
-9.32,-14.4,-2.786
-9.32,-14.08,-2.85
-9.32,-13.76,-2.916
-9.32,-13.44,-2.985
-9.32,-13.12,-3.057
-9.32,-12.8,-3.131
-9.32,-12.48,-3.207
-9.32,-12.16,-3.287
-9.32,-11.84,-3.369
-9.32,-11.52,-3.453
-9.32,-11.2,-3.54
-9.32,-10.88,-3.629
-9.32,-10.56,-3.721
-9.32,-10.24,-3.816
-9.32,-9.92,-3.912
-9.32,-9.6,-4.011
-9.32,-9.28,-4.112
-9.32,-8.96,-4.215
-9.32,-8.64,-4.32
-9.32,-8.32,-4.427
-9.32,-8,-4.535
-9.32,-7.68,-4.645
-9.32,-7.36,-4.756
-9.32,-7.04,-4.867
-9.32,-6.72,-4.98
-9.32,-6.4,-5.092
-9.32,-6.08,-5.204
-9.32,-5.76,-5.316
-9.32,-5.44,-5.426
-9.32,-5.12,-5.536
-9.32,-4.8,-5.643
-9.32,-4.48,-5.747
-9.32,-4.16,-5.849
-9.32,-3.84,-5.946
-9.32,-3.52,-6.04
-9.32,-3.2,-6.128
-9.32,-2.88,-6.21
-9.32,-2.56,-6.286
-9.32,-2.24,-6.355
-9.32,-1.92,-6.417
-9.32,-1.6,-6.469
-9.32,-1.28,-6.514
-9.32,-0.96,-6.548
-9.32,-0.64,-6.574
-9.32,-0.32,-6.589
-9.32,0,-6.594
-9.32,0.32,-6.589
-9.32,0.64,-6.574
-9.32,0.96,-6.548
-9.32,1.28,-6.514
-9.32,1.6,-6.469
-9.32,1.92,-6.417
-9.32,2.24,-6.355
-9.32,2.56,-6.286
-9.32,2.88,-6.21
-9.32,3.2,-6.128
-9.32,3.52,-6.04
-9.32,3.84,-5.946
-9.32,4.16,-5.849
-9.32,4.48,-5.747
-9.32,4.8,-5.643
-9.32,5.12,-5.536
-9.32,5.44,-5.426
-9.32,5.76,-5.316
-9.32,6.08,-5.204
-9.32,6.4,-5.092
-9.32,6.72,-4.98
-9.32,7.04,-4.867
-9.32,7.36,-4.756
-9.32,7.68,-4.645
-9.32,8,-4.535
-9.32,8.32,-4.427
-9.32,8.64,-4.32
-9.32,8.96,-4.215
-9.32,9.28,-4.112
-9.32,9.6,-4.011
-9.32,9.92,-3.912
-9.32,10.24,-3.816
-9.32,10.56,-3.721
-9.32,10.88,-3.629
-9.32,11.2,-3.54
-9.32,11.52,-3.453
-9.32,11.84,-3.369
-9.32,12.16,-3.287
-9.32,12.48,-3.207
-9.32,12.8,-3.131
-9.32,13.12,-3.057
-9.32,13.44,-2.985
-9.32,13.76,-2.916
-9.32,14.08,-2.85
-9.32,14.4,-2.786
-9.32,14.72,-2.725
-9.32,15.04,-2.666
-9.32,15.36,-2.61
-9.32,15.68,-2.556
-9.32,16,-2.504
-9,-16,-2.469
-9,-15.68,-2.521
-9,-15.36,-2.576
-9,-15.04,-2.633
-9,-14.72,-2.693
-9,-14.4,-2.755
-9,-14.08,-2.821
-9,-13.76,-2.888
-9,-13.44,-2.959
-9,-13.12,-3.032
-9,-12.8,-3.108
-9,-12.48,-3.187
-9,-12.16,-3.268
-9,-11.84,-3.352
-9,-11.52,-3.439
-9,-11.2,-3.529
-9,-10.88,-3.621
-9,-10.56,-3.716
-9,-10.24,-3.814
-9,-9.92,-3.914
-9,-9.6,-4.017
-9,-9.28,-4.122
-9,-8.96,-4.23
-9,-8.64,-4.34
-9,-8.32,-4.451
-9,-8,-4.565
-9,-7.68,-4.68
-9,-7.36,-4.796
-9,-7.04,-4.914
-9,-6.72,-5.032
-9,-6.4,-5.151
-9,-6.08,-5.27
-9,-5.76,-5.388
-9,-5.44,-5.506
-9,-5.12,-5.622
-9,-4.8,-5.737
-9,-4.48,-5.849
-9,-4.16,-5.958
-9,-3.84,-6.063
-9,-3.52,-6.164
-9,-3.2,-6.259
-9,-2.88,-6.348
-9,-2.56,-6.431
-9,-2.24,-6.506
-9,-1.92,-6.572
-9,-1.6,-6.63
-9,-1.28,-6.678
-9,-0.96,-6.716
-9,-0.64,-6.744
-9,-0.32,-6.761
-9,0,-6.766
-9,0.32,-6.761
-9,0.64,-6.744
-9,0.96,-6.716
-9,1.28,-6.678
-9,1.6,-6.63
-9,1.92,-6.572
-9,2.24,-6.506
-9,2.56,-6.431
-9,2.88,-6.348
-9,3.2,-6.259
-9,3.52,-6.164
-9,3.84,-6.063
-9,4.16,-5.958
-9,4.48,-5.849
-9,4.8,-5.737
-9,5.12,-5.622
-9,5.44,-5.506
-9,5.76,-5.388
-9,6.08,-5.27
-9,6.4,-5.151
-9,6.72,-5.032
-9,7.04,-4.914
-9,7.36,-4.796
-9,7.68,-4.68
-9,8,-4.565
-9,8.32,-4.451
-9,8.64,-4.34
-9,8.96,-4.23
-9,9.28,-4.122
-9,9.6,-4.017
-9,9.92,-3.914
-9,10.24,-3.814
-9,10.56,-3.716
-9,10.88,-3.621
-9,11.2,-3.529
-9,11.52,-3.439
-9,11.84,-3.352
-9,12.16,-3.268
-9,12.48,-3.187
-9,12.8,-3.108
-9,13.12,-3.032
-9,13.44,-2.959
-9,13.76,-2.888
-9,14.08,-2.821
-9,14.4,-2.755
-9,14.72,-2.693
-9,15.04,-2.633
-9,15.36,-2.576
-9,15.68,-2.521
-9,16,-2.469
-8.68,-16,-2.432
-8.68,-15.68,-2.485
-8.68,-15.36,-2.54
-8.68,-15.04,-2.598
-8.68,-14.72,-2.659
-8.68,-14.4,-2.722
-8.68,-14.08,-2.789
-8.68,-13.76,-2.858
-8.68,-13.44,-2.93
-8.68,-13.12,-3.004
-8.68,-12.8,-3.082
-8.68,-12.48,-3.163
-8.68,-12.16,-3.247
-8.68,-11.84,-3.333
-8.68,-11.52,-3.423
-8.68,-11.2,-3.515
-8.68,-10.88,-3.611
-8.68,-10.56,-3.709
-8.68,-10.24,-3.81
-8.68,-9.92,-3.914
-8.68,-9.6,-4.021
-8.68,-9.28,-4.13
-8.68,-8.96,-4.242
-8.68,-8.64,-4.357
-8.68,-8.32,-4.473
-8.68,-8,-4.592
-8.68,-7.68,-4.713
-8.68,-7.36,-4.835
-8.68,-7.04,-4.959
-8.68,-6.72,-5.084
-8.68,-6.4,-5.209
-8.68,-6.08,-5.336
-8.68,-5.76,-5.461
-8.68,-5.44,-5.587
-8.68,-5.12,-5.711
-8.68,-4.8,-5.834
-8.68,-4.48,-5.954
-8.68,-4.16,-6.071
-8.68,-3.84,-6.184
-8.68,-3.52,-6.293
-8.68,-3.2,-6.396
-8.68,-2.88,-6.493
-8.68,-2.56,-6.583
-8.68,-2.24,-6.664
-8.68,-1.92,-6.737
-8.68,-1.6,-6.801
-8.68,-1.28,-6.853
-8.68,-0.96,-6.895
-8.68,-0.64,-6.925
-8.68,-0.32,-6.944
-8.68,0,-6.95
-8.68,0.32,-6.944
-8.68,0.64,-6.925
-8.68,0.96,-6.895
-8.68,1.28,-6.853
-8.68,1.6,-6.801
-8.68,1.92,-6.737
-8.68,2.24,-6.664
-8.68,2.56,-6.583
-8.68,2.88,-6.493
-8.68,3.2,-6.396
-8.68,3.52,-6.293
-8.68,3.84,-6.184
-8.68,4.16,-6.071
-8.68,4.48,-5.954
-8.68,4.8,-5.834
-8.68,5.12,-5.711
-8.68,5.44,-5.587
-8.68,5.76,-5.461
-8.68,6.08,-5.336
-8.68,6.4,-5.209
-8.68,6.72,-5.084
-8.68,7.04,-4.959
-8.68,7.36,-4.835
-8.68,7.68,-4.713
-8.68,8,-4.592
-8.68,8.32,-4.473
-8.68,8.64,-4.357
-8.68,8.96,-4.242
-8.68,9.28,-4.13
-8.68,9.6,-4.021
-8.68,9.92,-3.914
-8.68,10.24,-3.81
-8.68,10.56,-3.709
-8.68,10.88,-3.611
-8.68,11.2,-3.515
-8.68,11.52,-3.423
-8.68,11.84,-3.333
-8.68,12.16,-3.247
-8.68,12.48,-3.163
-8.68,12.8,-3.082
-8.68,13.12,-3.004
-8.68,13.44,-2.93
-8.68,13.76,-2.858
-8.68,14.08,-2.789
-8.68,14.4,-2.722
-8.68,14.72,-2.659
-8.68,15.04,-2.598
-8.68,15.36,-2.54
-8.68,15.68,-2.485
-8.68,16,-2.432
-8.36,-16,-2.392
-8.36,-15.68,-2.445
-8.36,-15.36,-2.501
-8.36,-15.04,-2.56
-8.36,-14.72,-2.622
-8.36,-14.4,-2.686
-8.36,-14.08,-2.754
-8.36,-13.76,-2.824
-8.36,-13.44,-2.898
-8.36,-13.12,-2.974
-8.36,-12.8,-3.054
-8.36,-12.48,-3.136
-8.36,-12.16,-3.222
-8.36,-11.84,-3.311
-8.36,-11.52,-3.403
-8.36,-11.2,-3.499
-8.36,-10.88,-3.597
-8.36,-10.56,-3.699
-8.36,-10.24,-3.803
-8.36,-9.92,-3.911
-8.36,-9.6,-4.022
-8.36,-9.28,-4.136
-8.36,-8.96,-4.252
-8.36,-8.64,-4.371
-8.36,-8.32,-4.493
-8.36,-8,-4.618
-8.36,-7.68,-4.744
-8.36,-7.36,-4.873
-8.36,-7.04,-5.003
-8.36,-6.72,-5.135
-8.36,-6.4,-5.268
-8.36,-6.08,-5.401
-8.36,-5.76,-5.535
-8.36,-5.44,-5.669
-8.36,-5.12,-5.801
-8.36,-4.8,-5.933
-8.36,-4.48,-6.062
-8.36,-4.16,-6.188
-8.36,-3.84,-6.31
-8.36,-3.52,-6.427
-8.36,-3.2,-6.539
-8.36,-2.88,-6.645
-8.36,-2.56,-6.743
-8.36,-2.24,-6.832
-8.36,-1.92,-6.912
-8.36,-1.6,-6.981
-8.36,-1.28,-7.039
-8.36,-0.96,-7.085
-8.36,-0.64,-7.119
-8.36,-0.32,-7.139
-8.36,0,-7.146
-8.36,0.32,-7.139
-8.36,0.64,-7.119
-8.36,0.96,-7.085
-8.36,1.28,-7.039
-8.36,1.6,-6.981
-8.36,1.92,-6.912
-8.36,2.24,-6.832
-8.36,2.56,-6.743
-8.36,2.88,-6.645
-8.36,3.2,-6.539
-8.36,3.52,-6.427
-8.36,3.84,-6.31
-8.36,4.16,-6.188
-8.36,4.48,-6.062
-8.36,4.8,-5.933
-8.36,5.12,-5.801
-8.36,5.44,-5.669
-8.36,5.76,-5.535
-8.36,6.08,-5.401
-8.36,6.4,-5.268
-8.36,6.72,-5.135
-8.36,7.04,-5.003
-8.36,7.36,-4.873
-8.36,7.68,-4.744
-8.36,8,-4.618
-8.36,8.32,-4.493
-8.36,8.64,-4.371
-8.36,8.96,-4.252
-8.36,9.28,-4.136
-8.36,9.6,-4.022
-8.36,9.92,-3.911
-8.36,10.24,-3.803
-8.36,10.56,-3.699
-8.36,10.88,-3.597
-8.36,11.2,-3.499
-8.36,11.52,-3.403
-8.36,11.84,-3.311
-8.36,12.16,-3.222
-8.36,12.48,-3.136
-8.36,12.8,-3.054
-8.36,13.12,-2.974
-8.36,13.44,-2.898
-8.36,13.76,-2.824
-8.36,14.08,-2.754
-8.36,14.4,-2.686
-8.36,14.72,-2.622
-8.36,15.04,-2.56
-8.36,15.36,-2.501
-8.36,15.68,-2.445
-8.36,16,-2.392
-8.04,-16,-2.349
-8.04,-15.68,-2.403
-8.04,-15.36,-2.46
-8.04,-15.04,-2.519
-8.04,-14.72,-2.582
-8.04,-14.4,-2.647
-8.04,-14.08,-2.716
-8.04,-13.76,-2.788
-8.04,-13.44,-2.862
-8.04,-13.12,-2.941
-8.04,-12.8,-3.022
-8.04,-12.48,-3.107
-8.04,-12.16,-3.195
-8.04,-11.84,-3.286
-8.04,-11.52,-3.381
-8.04,-11.2,-3.479
-8.04,-10.88,-3.58
-8.04,-10.56,-3.685
-8.04,-10.24,-3.793
-8.04,-9.92,-3.905
-8.04,-9.6,-4.02
-8.04,-9.28,-4.138
-8.04,-8.96,-4.259
-8.04,-8.64,-4.384
-8.04,-8.32,-4.511
-8.04,-8,-4.641
-8.04,-7.68,-4.774
-8.04,-7.36,-4.909
-8.04,-7.04,-5.046
-8.04,-6.72,-5.185
-8.04,-6.4,-5.326
-8.04,-6.08,-5.467
-8.04,-5.76,-5.609
-8.04,-5.44,-5.751
-8.04,-5.12,-5.893
-8.04,-4.8,-6.034
-8.04,-4.48,-6.172
-8.04,-4.16,-6.308
-8.04,-3.84,-6.44
-8.04,-3.52,-6.568
-8.04,-3.2,-6.689
-8.04,-2.88,-6.804
-8.04,-2.56,-6.911
-8.04,-2.24,-7.009
-8.04,-1.92,-7.097
-8.04,-1.6,-7.173
-8.04,-1.28,-7.237
-8.04,-0.96,-7.288
-8.04,-0.64,-7.325
-8.04,-0.32,-7.348
-8.04,0,-7.355
-8.04,0.32,-7.348
-8.04,0.64,-7.325
-8.04,0.96,-7.288
-8.04,1.28,-7.237
-8.04,1.6,-7.173
-8.04,1.92,-7.097
-8.04,2.24,-7.009
-8.04,2.56,-6.911
-8.04,2.88,-6.804
-8.04,3.2,-6.689
-8.04,3.52,-6.568
-8.04,3.84,-6.44
-8.04,4.16,-6.308
-8.04,4.48,-6.172
-8.04,4.8,-6.034
-8.04,5.12,-5.893
-8.04,5.44,-5.751
-8.04,5.76,-5.609
-8.04,6.08,-5.467
-8.04,6.4,-5.326
-8.04,6.72,-5.185
-8.04,7.04,-5.046
-8.04,7.36,-4.909
-8.04,7.68,-4.774
-8.04,8,-4.641
-8.04,8.32,-4.511
-8.04,8.64,-4.384
-8.04,8.96,-4.259
-8.04,9.28,-4.138
-8.04,9.6,-4.02
-8.04,9.92,-3.905
-8.04,10.24,-3.793
-8.04,10.56,-3.685
-8.04,10.88,-3.58
-8.04,11.2,-3.479
-8.04,11.52,-3.381
-8.04,11.84,-3.286
-8.04,12.16,-3.195
-8.04,12.48,-3.107
-8.04,12.8,-3.022
-8.04,13.12,-2.941
-8.04,13.44,-2.862
-8.04,13.76,-2.788
-8.04,14.08,-2.716
-8.04,14.4,-2.647
-8.04,14.72,-2.582
-8.04,15.04,-2.519
-8.04,15.36,-2.46
-8.04,15.68,-2.403
-8.04,16,-2.349
-7.72,-16,-2.304
-7.72,-15.68,-2.358
-7.72,-15.36,-2.415
-7.72,-15.04,-2.476
-7.72,-14.72,-2.539
-7.72,-14.4,-2.605
-7.72,-14.08,-2.675
-7.72,-13.76,-2.748
-7.72,-13.44,-2.824
-7.72,-13.12,-2.904
-7.72,-12.8,-2.987
-7.72,-12.48,-3.074
-7.72,-12.16,-3.164
-7.72,-11.84,-3.257
-7.72,-11.52,-3.355
-7.72,-11.2,-3.455
-7.72,-10.88,-3.56
-7.72,-10.56,-3.668
-7.72,-10.24,-3.78
-7.72,-9.92,-3.896
-7.72,-9.6,-4.015
-7.72,-9.28,-4.137
-7.72,-8.96,-4.263
-7.72,-8.64,-4.393
-7.72,-8.32,-4.526
-7.72,-8,-4.662
-7.72,-7.68,-4.801
-7.72,-7.36,-4.943
-7.72,-7.04,-5.087
-7.72,-6.72,-5.234
-7.72,-6.4,-5.382
-7.72,-6.08,-5.532
-7.72,-5.76,-5.683
-7.72,-5.44,-5.835
-7.72,-5.12,-5.986
-7.72,-4.8,-6.137
-7.72,-4.48,-6.286
-7.72,-4.16,-6.432
-7.72,-3.84,-6.575
-7.72,-3.52,-6.713
-7.72,-3.2,-6.846
-7.72,-2.88,-6.972
-7.72,-2.56,-7.089
-7.72,-2.24,-7.196
-7.72,-1.92,-7.293
-7.72,-1.6,-7.378
-7.72,-1.28,-7.449
-7.72,-0.96,-7.505
-7.72,-0.64,-7.546
-7.72,-0.32,-7.571
-7.72,0,-7.58
-7.72,0.32,-7.571
-7.72,0.64,-7.546
-7.72,0.96,-7.505
-7.72,1.28,-7.449
-7.72,1.6,-7.378
-7.72,1.92,-7.293
-7.72,2.24,-7.196
-7.72,2.56,-7.089
-7.72,2.88,-6.972
-7.72,3.2,-6.846
-7.72,3.52,-6.713
-7.72,3.84,-6.575
-7.72,4.16,-6.432
-7.72,4.48,-6.286
-7.72,4.8,-6.137
-7.72,5.12,-5.986
-7.72,5.44,-5.835
-7.72,5.76,-5.683
-7.72,6.08,-5.532
-7.72,6.4,-5.382
-7.72,6.72,-5.234
-7.72,7.04,-5.087
-7.72,7.36,-4.943
-7.72,7.68,-4.801
-7.72,8,-4.662
-7.72,8.32,-4.526
-7.72,8.64,-4.393
-7.72,8.96,-4.263
-7.72,9.28,-4.137
-7.72,9.6,-4.015
-7.72,9.92,-3.896
-7.72,10.24,-3.78
-7.72,10.56,-3.668
-7.72,10.88,-3.56
-7.72,11.2,-3.455
-7.72,11.52,-3.355
-7.72,11.84,-3.257
-7.72,12.16,-3.164
-7.72,12.48,-3.074
-7.72,12.8,-2.987
-7.72,13.12,-2.904
-7.72,13.44,-2.824
-7.72,13.76,-2.748
-7.72,14.08,-2.675
-7.72,14.4,-2.605
-7.72,14.72,-2.539
-7.72,15.04,-2.476
-7.72,15.36,-2.415
-7.72,15.68,-2.358
-7.72,16,-2.304
-7.4,-16,-2.256
-7.4,-15.68,-2.31
-7.4,-15.36,-2.368
-7.4,-15.04,-2.429
-7.4,-14.72,-2.493
-7.4,-14.4,-2.56
-7.4,-14.08,-2.631
-7.4,-13.76,-2.705
-7.4,-13.44,-2.782
-7.4,-13.12,-2.864
-7.4,-12.8,-2.948
-7.4,-12.48,-3.037
-7.4,-12.16,-3.129
-7.4,-11.84,-3.225
-7.4,-11.52,-3.325
-7.4,-11.2,-3.429
-7.4,-10.88,-3.536
-7.4,-10.56,-3.648
-7.4,-10.24,-3.763
-7.4,-9.92,-3.882
-7.4,-9.6,-4.006
-7.4,-9.28,-4.133
-7.4,-8.96,-4.264
-7.4,-8.64,-4.399
-7.4,-8.32,-4.537
-7.4,-8,-4.679
-7.4,-7.68,-4.825
-7.4,-7.36,-4.974
-7.4,-7.04,-5.126
-7.4,-6.72,-5.28
-7.4,-6.4,-5.437
-7.4,-6.08,-5.596
-7.4,-5.76,-5.757
-7.4,-5.44,-5.918
-7.4,-5.12,-6.08
-7.4,-4.8,-6.242
-7.4,-4.48,-6.402
-7.4,-4.16,-6.56
-7.4,-3.84,-6.715
-7.4,-3.52,-6.865
-7.4,-3.2,-7.01
-7.4,-2.88,-7.147
-7.4,-2.56,-7.276
-7.4,-2.24,-7.395
-7.4,-1.92,-7.502
-7.4,-1.6,-7.596
-7.4,-1.28,-7.675
-7.4,-0.96,-7.738
-7.4,-0.64,-7.784
-7.4,-0.32,-7.812
-7.4,0,-7.821
-7.4,0.32,-7.812
-7.4,0.64,-7.784
-7.4,0.96,-7.738
-7.4,1.28,-7.675
-7.4,1.6,-7.596
-7.4,1.92,-7.502
-7.4,2.24,-7.395
-7.4,2.56,-7.276
-7.4,2.88,-7.147
-7.4,3.2,-7.01
-7.4,3.52,-6.865
-7.4,3.84,-6.715
-7.4,4.16,-6.56
-7.4,4.48,-6.402
-7.4,4.8,-6.242
-7.4,5.12,-6.08
-7.4,5.44,-5.918
-7.4,5.76,-5.757
-7.4,6.08,-5.596
-7.4,6.4,-5.437
-7.4,6.72,-5.28
-7.4,7.04,-5.126
-7.4,7.36,-4.974
-7.4,7.68,-4.825
-7.4,8,-4.679
-7.4,8.32,-4.537
-7.4,8.64,-4.399
-7.4,8.96,-4.264
-7.4,9.28,-4.133
-7.4,9.6,-4.006
-7.4,9.92,-3.882
-7.4,10.24,-3.763
-7.4,10.56,-3.648
-7.4,10.88,-3.536
-7.4,11.2,-3.429
-7.4,11.52,-3.325
-7.4,11.84,-3.225
-7.4,12.16,-3.129
-7.4,12.48,-3.037
-7.4,12.8,-2.948
-7.4,13.12,-2.864
-7.4,13.44,-2.782
-7.4,13.76,-2.705
-7.4,14.08,-2.631
-7.4,14.4,-2.56
-7.4,14.72,-2.493
-7.4,15.04,-2.429
-7.4,15.36,-2.368
-7.4,15.68,-2.31
-7.4,16,-2.256
-7.08,-16,-2.204
-7.08,-15.68,-2.259
-7.08,-15.36,-2.317
-7.08,-15.04,-2.379
-7.08,-14.72,-2.443
-7.08,-14.4,-2.511
-7.08,-14.08,-2.583
-7.08,-13.76,-2.658
-7.08,-13.44,-2.737
-7.08,-13.12,-2.82
-7.08,-12.8,-2.906
-7.08,-12.48,-2.997
-7.08,-12.16,-3.091
-7.08,-11.84,-3.189
-7.08,-11.52,-3.291
-7.08,-11.2,-3.398
-7.08,-10.88,-3.508
-7.08,-10.56,-3.623
-7.08,-10.24,-3.742
-7.08,-9.92,-3.866
-7.08,-9.6,-3.993
-7.08,-9.28,-4.125
-7.08,-8.96,-4.261
-7.08,-8.64,-4.401
-7.08,-8.32,-4.545
-7.08,-8,-4.694
-7.08,-7.68,-4.846
-7.08,-7.36,-5.002
-7.08,-7.04,-5.162
-7.08,-6.72,-5.324
-7.08,-6.4,-5.49
-7.08,-6.08,-5.659
-7.08,-5.76,-5.829
-7.08,-5.44,-6.001
-7.08,-5.12,-6.174
-7.08,-4.8,-6.348
-7.08,-4.48,-6.52
-7.08,-4.16,-6.691
-7.08,-3.84,-6.859
-7.08,-3.52,-7.022
-7.08,-3.2,-7.18
-7.08,-2.88,-7.331
-7.08,-2.56,-7.473
-7.08,-2.24,-7.605
-7.08,-1.92,-7.724
-7.08,-1.6,-7.828
-7.08,-1.28,-7.917
-7.08,-0.96,-7.987
-7.08,-0.64,-8.039
-7.08,-0.32,-8.071
-7.08,0,-8.081
-7.08,0.32,-8.071
-7.08,0.64,-8.039
-7.08,0.96,-7.987
-7.08,1.28,-7.917
-7.08,1.6,-7.828
-7.08,1.92,-7.724
-7.08,2.24,-7.605
-7.08,2.56,-7.473
-7.08,2.88,-7.331
-7.08,3.2,-7.18
-7.08,3.52,-7.022
-7.08,3.84,-6.859
-7.08,4.16,-6.691
-7.08,4.48,-6.52
-7.08,4.8,-6.348
-7.08,5.12,-6.174
-7.08,5.44,-6.001
-7.08,5.76,-5.829
-7.08,6.08,-5.659
-7.08,6.4,-5.49
-7.08,6.72,-5.324
-7.08,7.04,-5.162
-7.08,7.36,-5.002
-7.08,7.68,-4.846
-7.08,8,-4.694
-7.08,8.32,-4.545
-7.08,8.64,-4.401
-7.08,8.96,-4.261
-7.08,9.28,-4.125
-7.08,9.6,-3.993
-7.08,9.92,-3.866
-7.08,10.24,-3.742
-7.08,10.56,-3.623
-7.08,10.88,-3.508
-7.08,11.2,-3.398
-7.08,11.52,-3.291
-7.08,11.84,-3.189
-7.08,12.16,-3.091
-7.08,12.48,-2.997
-7.08,12.8,-2.906
-7.08,13.12,-2.82
-7.08,13.44,-2.737
-7.08,13.76,-2.658
-7.08,14.08,-2.583
-7.08,14.4,-2.511
-7.08,14.72,-2.443
-7.08,15.04,-2.379
-7.08,15.36,-2.317
-7.08,15.68,-2.259
-7.08,16,-2.204
-6.76,-16,-2.15
-6.76,-15.68,-2.205
-6.76,-15.36,-2.263
-6.76,-15.04,-2.325
-6.76,-14.72,-2.39
-6.76,-14.4,-2.459
-6.76,-14.08,-2.532
-6.76,-13.76,-2.608
-6.76,-13.44,-2.688
-6.76,-13.12,-2.772
-6.76,-12.8,-2.86
-6.76,-12.48,-2.952
-6.76,-12.16,-3.049
-6.76,-11.84,-3.149
-6.76,-11.52,-3.254
-6.76,-11.2,-3.363
-6.76,-10.88,-3.477
-6.76,-10.56,-3.595
-6.76,-10.24,-3.717
-6.76,-9.92,-3.844
-6.76,-9.6,-3.976
-6.76,-9.28,-4.112
-6.76,-8.96,-4.253
-6.76,-8.64,-4.399
-6.76,-8.32,-4.549
-6.76,-8,-4.704
-6.76,-7.68,-4.863
-6.76,-7.36,-5.027
-6.76,-7.04,-5.194
-6.76,-6.72,-5.366
-6.76,-6.4,-5.541
-6.76,-6.08,-5.719
-6.76,-5.76,-5.9
-6.76,-5.44,-6.083
-6.76,-5.12,-6.268
-6.76,-4.8,-6.454
-6.76,-4.48,-6.64
-6.76,-4.16,-6.825
-6.76,-3.84,-7.007
-6.76,-3.52,-7.185
-6.76,-3.2,-7.358
-6.76,-2.88,-7.524
-6.76,-2.56,-7.681
-6.76,-2.24,-7.827
-6.76,-1.92,-7.96
-6.76,-1.6,-8.077
-6.76,-1.28,-8.176
-6.76,-0.96,-8.256
-6.76,-0.64,-8.315
-6.76,-0.32,-8.351
-6.76,0,-8.363
-6.76,0.32,-8.351
-6.76,0.64,-8.315
-6.76,0.96,-8.256
-6.76,1.28,-8.176
-6.76,1.6,-8.077
-6.76,1.92,-7.96
-6.76,2.24,-7.827
-6.76,2.56,-7.681
-6.76,2.88,-7.524
-6.76,3.2,-7.358
-6.76,3.52,-7.185
-6.76,3.84,-7.007
-6.76,4.16,-6.825
-6.76,4.48,-6.64
-6.76,4.8,-6.454
-6.76,5.12,-6.268
-6.76,5.44,-6.083
-6.76,5.76,-5.9
-6.76,6.08,-5.719
-6.76,6.4,-5.541
-6.76,6.72,-5.366
-6.76,7.04,-5.194
-6.76,7.36,-5.027
-6.76,7.68,-4.863
-6.76,8,-4.704
-6.76,8.32,-4.549
-6.76,8.64,-4.399
-6.76,8.96,-4.253
-6.76,9.28,-4.112
-6.76,9.6,-3.976
-6.76,9.92,-3.844
-6.76,10.24,-3.717
-6.76,10.56,-3.595
-6.76,10.88,-3.477
-6.76,11.2,-3.363
-6.76,11.52,-3.254
-6.76,11.84,-3.149
-6.76,12.16,-3.049
-6.76,12.48,-2.952
-6.76,12.8,-2.86
-6.76,13.12,-2.772
-6.76,13.44,-2.688
-6.76,13.76,-2.608
-6.76,14.08,-2.532
-6.76,14.4,-2.459
-6.76,14.72,-2.39
-6.76,15.04,-2.325
-6.76,15.36,-2.263
-6.76,15.68,-2.205
-6.76,16,-2.15
-6.44,-16,-2.092
-6.44,-15.68,-2.147
-6.44,-15.36,-2.206
-6.44,-15.04,-2.268
-6.44,-14.72,-2.334
-6.44,-14.4,-2.403
-6.44,-14.08,-2.477
-6.44,-13.76,-2.554
-6.44,-13.44,-2.635
-6.44,-13.12,-2.721
-6.44,-12.8,-2.81
-6.44,-12.48,-2.904
-6.44,-12.16,-3.002
-6.44,-11.84,-3.105
-6.44,-11.52,-3.212
-6.44,-11.2,-3.324
-6.44,-10.88,-3.44
-6.44,-10.56,-3.561
-6.44,-10.24,-3.687
-6.44,-9.92,-3.819
-6.44,-9.6,-3.955
-6.44,-9.28,-4.096
-6.44,-8.96,-4.242
-6.44,-8.64,-4.393
-6.44,-8.32,-4.549
-6.44,-8,-4.71
-6.44,-7.68,-4.876
-6.44,-7.36,-5.047
-6.44,-7.04,-5.223
-6.44,-6.72,-5.403
-6.44,-6.4,-5.588
-6.44,-6.08,-5.776
-6.44,-5.76,-5.969
-6.44,-5.44,-6.164
-6.44,-5.12,-6.362
-6.44,-4.8,-6.561
-6.44,-4.48,-6.761
-6.44,-4.16,-6.961
-6.44,-3.84,-7.159
-6.44,-3.52,-7.354
-6.44,-3.2,-7.543
-6.44,-2.88,-7.726
-6.44,-2.56,-7.9
-6.44,-2.24,-8.063
-6.44,-1.92,-8.211
-6.44,-1.6,-8.343
-6.44,-1.28,-8.456
-6.44,-0.96,-8.547
-6.44,-0.64,-8.613
-6.44,-0.32,-8.654
-6.44,0,-8.668
-6.44,0.32,-8.654
-6.44,0.64,-8.613
-6.44,0.96,-8.547
-6.44,1.28,-8.456
-6.44,1.6,-8.343
-6.44,1.92,-8.211
-6.44,2.24,-8.063
-6.44,2.56,-7.9
-6.44,2.88,-7.726
-6.44,3.2,-7.543
-6.44,3.52,-7.354
-6.44,3.84,-7.159
-6.44,4.16,-6.961
-6.44,4.48,-6.761
-6.44,4.8,-6.561
-6.44,5.12,-6.362
-6.44,5.44,-6.164
-6.44,5.76,-5.969
-6.44,6.08,-5.776
-6.44,6.4,-5.588
-6.44,6.72,-5.403
-6.44,7.04,-5.223
-6.44,7.36,-5.047
-6.44,7.68,-4.876
-6.44,8,-4.71
-6.44,8.32,-4.549
-6.44,8.64,-4.393
-6.44,8.96,-4.242
-6.44,9.28,-4.096
-6.44,9.6,-3.955
-6.44,9.92,-3.819
-6.44,10.24,-3.687
-6.44,10.56,-3.561
-6.44,10.88,-3.44
-6.44,11.2,-3.324
-6.44,11.52,-3.212
-6.44,11.84,-3.105
-6.44,12.16,-3.002
-6.44,12.48,-2.904
-6.44,12.8,-2.81
-6.44,13.12,-2.721
-6.44,13.44,-2.635
-6.44,13.76,-2.554
-6.44,14.08,-2.477
-6.44,14.4,-2.403
-6.44,14.72,-2.334
-6.44,15.04,-2.268
-6.44,15.36,-2.206
-6.44,15.68,-2.147
-6.44,16,-2.092
-6.12,-16,-2.031
-6.12,-15.68,-2.086
-6.12,-15.36,-2.145
-6.12,-15.04,-2.207
-6.12,-14.72,-2.274
-6.12,-14.4,-2.344
-6.12,-14.08,-2.418
-6.12,-13.76,-2.496
-6.12,-13.44,-2.578
-6.12,-13.12,-2.665
-6.12,-12.8,-2.756
-6.12,-12.48,-2.851
-6.12,-12.16,-2.951
-6.12,-11.84,-3.056
-6.12,-11.52,-3.165
-6.12,-11.2,-3.28
-6.12,-10.88,-3.399
-6.12,-10.56,-3.523
-6.12,-10.24,-3.653
-6.12,-9.92,-3.788
-6.12,-9.6,-3.928
-6.12,-9.28,-4.073
-6.12,-8.96,-4.225
-6.12,-8.64,-4.381
-6.12,-8.32,-4.543
-6.12,-8,-4.711
-6.12,-7.68,-4.884
-6.12,-7.36,-5.063
-6.12,-7.04,-5.247
-6.12,-6.72,-5.436
-6.12,-6.4,-5.631
-6.12,-6.08,-5.83
-6.12,-5.76,-6.034
-6.12,-5.44,-6.242
-6.12,-5.12,-6.453
-6.12,-4.8,-6.667
-6.12,-4.48,-6.882
-6.12,-4.16,-7.098
-6.12,-3.84,-7.314
-6.12,-3.52,-7.527
-6.12,-3.2,-7.735
-6.12,-2.88,-7.937
-6.12,-2.56,-8.131
-6.12,-2.24,-8.312
-6.12,-1.92,-8.479
-6.12,-1.6,-8.629
-6.12,-1.28,-8.757
-6.12,-0.96,-8.861
-6.12,-0.64,-8.938
-6.12,-0.32,-8.985
-6.12,0,-9.001
-6.12,0.32,-8.985
-6.12,0.64,-8.938
-6.12,0.96,-8.861
-6.12,1.28,-8.757
-6.12,1.6,-8.629
-6.12,1.92,-8.479
-6.12,2.24,-8.312
-6.12,2.56,-8.131
-6.12,2.88,-7.937
-6.12,3.2,-7.735
-6.12,3.52,-7.527
-6.12,3.84,-7.314
-6.12,4.16,-7.098
-6.12,4.48,-6.882
-6.12,4.8,-6.667
-6.12,5.12,-6.453
-6.12,5.44,-6.242
-6.12,5.76,-6.034
-6.12,6.08,-5.83
-6.12,6.4,-5.631
-6.12,6.72,-5.436
-6.12,7.04,-5.247
-6.12,7.36,-5.063
-6.12,7.68,-4.884
-6.12,8,-4.711
-6.12,8.32,-4.543
-6.12,8.64,-4.381
-6.12,8.96,-4.225
-6.12,9.28,-4.073
-6.12,9.6,-3.928
-6.12,9.92,-3.788
-6.12,10.24,-3.653
-6.12,10.56,-3.523
-6.12,10.88,-3.399
-6.12,11.2,-3.28
-6.12,11.52,-3.165
-6.12,11.84,-3.056
-6.12,12.16,-2.951
-6.12,12.48,-2.851
-6.12,12.8,-2.756
-6.12,13.12,-2.665
-6.12,13.44,-2.578
-6.12,13.76,-2.496
-6.12,14.08,-2.418
-6.12,14.4,-2.344
-6.12,14.72,-2.274
-6.12,15.04,-2.207
-6.12,15.36,-2.145
-6.12,15.68,-2.086
-6.12,16,-2.031
-5.8,-16,-1.966
-5.8,-15.68,-2.022
-5.8,-15.36,-2.08
-5.8,-15.04,-2.143
-5.8,-14.72,-2.21
-5.8,-14.4,-2.28
-5.8,-14.08,-2.355
-5.8,-13.76,-2.434
-5.8,-13.44,-2.517
-5.8,-13.12,-2.605
-5.8,-12.8,-2.697
-5.8,-12.48,-2.794
-5.8,-12.16,-2.896
-5.8,-11.84,-3.002
-5.8,-11.52,-3.114
-5.8,-11.2,-3.231
-5.8,-10.88,-3.353
-5.8,-10.56,-3.48
-5.8,-10.24,-3.613
-5.8,-9.92,-3.752
-5.8,-9.6,-3.896
-5.8,-9.28,-4.046
-5.8,-8.96,-4.202
-5.8,-8.64,-4.364
-5.8,-8.32,-4.532
-5.8,-8,-4.706
-5.8,-7.68,-4.887
-5.8,-7.36,-5.073
-5.8,-7.04,-5.266
-5.8,-6.72,-5.465
-5.8,-6.4,-5.669
-5.8,-6.08,-5.88
-5.8,-5.76,-6.096
-5.8,-5.44,-6.316
-5.8,-5.12,-6.542
-5.8,-4.8,-6.771
-5.8,-4.48,-7.003
-5.8,-4.16,-7.237
-5.8,-3.84,-7.471
-5.8,-3.52,-7.704
-5.8,-3.2,-7.934
-5.8,-2.88,-8.157
-5.8,-2.56,-8.373
-5.8,-2.24,-8.576
-5.8,-1.92,-8.765
-5.8,-1.6,-8.935
-5.8,-1.28,-9.082
-5.8,-0.96,-9.203
-5.8,-0.64,-9.292
-5.8,-0.32,-9.348
-5.8,0,-9.367
-5.8,0.32,-9.348
-5.8,0.64,-9.292
-5.8,0.96,-9.203
-5.8,1.28,-9.082
-5.8,1.6,-8.935
-5.8,1.92,-8.765
-5.8,2.24,-8.576
-5.8,2.56,-8.373
-5.8,2.88,-8.157
-5.8,3.2,-7.934
-5.8,3.52,-7.704
-5.8,3.84,-7.471
-5.8,4.16,-7.237
-5.8,4.48,-7.003
-5.8,4.8,-6.771
-5.8,5.12,-6.542
-5.8,5.44,-6.316
-5.8,5.76,-6.096
-5.8,6.08,-5.88
-5.8,6.4,-5.669
-5.8,6.72,-5.465
-5.8,7.04,-5.266
-5.8,7.36,-5.073
-5.8,7.68,-4.887
-5.8,8,-4.706
-5.8,8.32,-4.532
-5.8,8.64,-4.364
-5.8,8.96,-4.202
-5.8,9.28,-4.046
-5.8,9.6,-3.896
-5.8,9.92,-3.752
-5.8,10.24,-3.613
-5.8,10.56,-3.48
-5.8,10.88,-3.353
-5.8,11.2,-3.231
-5.8,11.52,-3.114
-5.8,11.84,-3.002
-5.8,12.16,-2.896
-5.8,12.48,-2.794
-5.8,12.8,-2.697
-5.8,13.12,-2.605
-5.8,13.44,-2.517
-5.8,13.76,-2.434
-5.8,14.08,-2.355
-5.8,14.4,-2.28
-5.8,14.72,-2.21
-5.8,15.04,-2.143
-5.8,15.36,-2.08
-5.8,15.68,-2.022
-5.8,16,-1.966
-5.48,-16,-1.898
-5.48,-15.68,-1.953
-5.48,-15.36,-2.012
-5.48,-15.04,-2.075
-5.48,-14.72,-2.142
-5.48,-14.4,-2.213
-5.48,-14.08,-2.288
-5.48,-13.76,-2.367
-5.48,-13.44,-2.451
-5.48,-13.12,-2.54
-5.48,-12.8,-2.633
-5.48,-12.48,-2.732
-5.48,-12.16,-2.835
-5.48,-11.84,-2.943
-5.48,-11.52,-3.057
-5.48,-11.2,-3.176
-5.48,-10.88,-3.301
-5.48,-10.56,-3.431
-5.48,-10.24,-3.568
-5.48,-9.92,-3.71
-5.48,-9.6,-3.858
-5.48,-9.28,-4.013
-5.48,-8.96,-4.173
-5.48,-8.64,-4.341
-5.48,-8.32,-4.515
-5.48,-8,-4.696
-5.48,-7.68,-4.883
-5.48,-7.36,-5.077
-5.48,-7.04,-5.279
-5.48,-6.72,-5.487
-5.48,-6.4,-5.702
-5.48,-6.08,-5.924
-5.48,-5.76,-6.152
-5.48,-5.44,-6.386
-5.48,-5.12,-6.627
-5.48,-4.8,-6.872
-5.48,-4.48,-7.122
-5.48,-4.16,-7.375
-5.48,-3.84,-7.63
-5.48,-3.52,-7.885
-5.48,-3.2,-8.138
-5.48,-2.88,-8.386
-5.48,-2.56,-8.626
-5.48,-2.24,-8.856
-5.48,-1.92,-9.07
-5.48,-1.6,-9.264
-5.48,-1.28,-9.434
-5.48,-0.96,-9.575
-5.48,-0.64,-9.681
-5.48,-0.32,-9.747
-5.48,0,-9.77
-5.48,0.32,-9.747
-5.48,0.64,-9.681
-5.48,0.96,-9.575
-5.48,1.28,-9.434
-5.48,1.6,-9.264
-5.48,1.92,-9.07
-5.48,2.24,-8.856
-5.48,2.56,-8.626
-5.48,2.88,-8.386
-5.48,3.2,-8.138
-5.48,3.52,-7.885
-5.48,3.84,-7.63
-5.48,4.16,-7.375
-5.48,4.48,-7.122
-5.48,4.8,-6.872
-5.48,5.12,-6.627
-5.48,5.44,-6.386
-5.48,5.76,-6.152
-5.48,6.08,-5.924
-5.48,6.4,-5.702
-5.48,6.72,-5.487
-5.48,7.04,-5.279
-5.48,7.36,-5.077
-5.48,7.68,-4.883
-5.48,8,-4.696
-5.48,8.32,-4.515
-5.48,8.64,-4.341
-5.48,8.96,-4.173
-5.48,9.28,-4.013
-5.48,9.6,-3.858
-5.48,9.92,-3.71
-5.48,10.24,-3.568
-5.48,10.56,-3.431
-5.48,10.88,-3.301
-5.48,11.2,-3.176
-5.48,11.52,-3.057
-5.48,11.84,-2.943
-5.48,12.16,-2.835
-5.48,12.48,-2.732
-5.48,12.8,-2.633
-5.48,13.12,-2.54
-5.48,13.44,-2.451
-5.48,13.76,-2.367
-5.48,14.08,-2.288
-5.48,14.4,-2.213
-5.48,14.72,-2.142
-5.48,15.04,-2.075
-5.48,15.36,-2.012
-5.48,15.68,-1.953
-5.48,16,-1.898
-5.16,-16,-1.826
-5.16,-15.68,-1.881
-5.16,-15.36,-1.94
-5.16,-15.04,-2.002
-5.16,-14.72,-2.069
-5.16,-14.4,-2.141
-5.16,-14.08,-2.216
-5.16,-13.76,-2.296
-5.16,-13.44,-2.381
-5.16,-13.12,-2.471
-5.16,-12.8,-2.565
-5.16,-12.48,-2.665
-5.16,-12.16,-2.769
-5.16,-11.84,-2.879
-5.16,-11.52,-2.995
-5.16,-11.2,-3.116
-5.16,-10.88,-3.244
-5.16,-10.56,-3.377
-5.16,-10.24,-3.516
-5.16,-9.92,-3.662
-5.16,-9.6,-3.814
-5.16,-9.28,-3.973
-5.16,-8.96,-4.138
-5.16,-8.64,-4.311
-5.16,-8.32,-4.491
-5.16,-8,-4.678
-5.16,-7.68,-4.872
-5.16,-7.36,-5.075
-5.16,-7.04,-5.284
-5.16,-6.72,-5.502
-5.16,-6.4,-5.728
-5.16,-6.08,-5.961
-5.16,-5.76,-6.202
-5.16,-5.44,-6.451
-5.16,-5.12,-6.707
-5.16,-4.8,-6.969
-5.16,-4.48,-7.238
-5.16,-4.16,-7.511
-5.16,-3.84,-7.789
-5.16,-3.52,-8.068
-5.16,-3.2,-8.346
-5.16,-2.88,-8.622
-5.16,-2.56,-8.891
-5.16,-2.24,-9.15
-5.16,-1.92,-9.393
-5.16,-1.6,-9.617
-5.16,-1.28,-9.816
-5.16,-0.96,-9.983
-5.16,-0.64,-10.11
-5.16,-0.32,-10.191
-5.16,0,-10.219
-5.16,0.32,-10.191
-5.16,0.64,-10.11
-5.16,0.96,-9.983
-5.16,1.28,-9.816
-5.16,1.6,-9.617
-5.16,1.92,-9.393
-5.16,2.24,-9.15
-5.16,2.56,-8.891
-5.16,2.88,-8.622
-5.16,3.2,-8.346
-5.16,3.52,-8.068
-5.16,3.84,-7.789
-5.16,4.16,-7.511
-5.16,4.48,-7.238
-5.16,4.8,-6.969
-5.16,5.12,-6.707
-5.16,5.44,-6.451
-5.16,5.76,-6.202
-5.16,6.08,-5.961
-5.16,6.4,-5.728
-5.16,6.72,-5.502
-5.16,7.04,-5.284
-5.16,7.36,-5.075
-5.16,7.68,-4.872
-5.16,8,-4.678
-5.16,8.32,-4.491
-5.16,8.64,-4.311
-5.16,8.96,-4.138
-5.16,9.28,-3.973
-5.16,9.6,-3.814
-5.16,9.92,-3.662
-5.16,10.24,-3.516
-5.16,10.56,-3.377
-5.16,10.88,-3.244
-5.16,11.2,-3.116
-5.16,11.52,-2.995
-5.16,11.84,-2.879
-5.16,12.16,-2.769
-5.16,12.48,-2.665
-5.16,12.8,-2.565
-5.16,13.12,-2.471
-5.16,13.44,-2.381
-5.16,13.76,-2.296
-5.16,14.08,-2.216
-5.16,14.4,-2.141
-5.16,14.72,-2.069
-5.16,15.04,-2.002
-5.16,15.36,-1.94
-5.16,15.68,-1.881
-5.16,16,-1.826
-4.84,-16,-1.75
-4.84,-15.68,-1.805
-4.84,-15.36,-1.863
-4.84,-15.04,-1.926
-4.84,-14.72,-1.993
-4.84,-14.4,-2.064
-4.84,-14.08,-2.14
-4.84,-13.76,-2.221
-4.84,-13.44,-2.306
-4.84,-13.12,-2.396
-4.84,-12.8,-2.491
-4.84,-12.48,-2.592
-4.84,-12.16,-2.698
-4.84,-11.84,-2.81
-4.84,-11.52,-2.927
-4.84,-11.2,-3.051
-4.84,-10.88,-3.18
-4.84,-10.56,-3.316
-4.84,-10.24,-3.458
-4.84,-9.92,-3.607
-4.84,-9.6,-3.763
-4.84,-9.28,-3.926
-4.84,-8.96,-4.096
-4.84,-8.64,-4.274
-4.84,-8.32,-4.46
-4.84,-8,-4.653
-4.84,-7.68,-4.854
-4.84,-7.36,-5.064
-4.84,-7.04,-5.283
-4.84,-6.72,-5.51
-4.84,-6.4,-5.746
-4.84,-6.08,-5.991
-4.84,-5.76,-6.245
-4.84,-5.44,-6.508
-4.84,-5.12,-6.78
-4.84,-4.8,-7.06
-4.84,-4.48,-7.348
-4.84,-4.16,-7.644
-4.84,-3.84,-7.945
-4.84,-3.52,-8.251
-4.84,-3.2,-8.558
-4.84,-2.88,-8.864
-4.84,-2.56,-9.166
-4.84,-2.24,-9.459
-4.84,-1.92,-9.737
-4.84,-1.6,-9.996
-4.84,-1.28,-10.229
-4.84,-0.96,-10.429
-4.84,-0.64,-10.586
-4.84,-0.32,-10.689
-4.84,0,-10.724
-4.84,0.32,-10.689
-4.84,0.64,-10.586
-4.84,0.96,-10.429
-4.84,1.28,-10.229
-4.84,1.6,-9.996
-4.84,1.92,-9.737
-4.84,2.24,-9.459
-4.84,2.56,-9.166
-4.84,2.88,-8.864
-4.84,3.2,-8.558
-4.84,3.52,-8.251
-4.84,3.84,-7.945
-4.84,4.16,-7.644
-4.84,4.48,-7.348
-4.84,4.8,-7.06
-4.84,5.12,-6.78
-4.84,5.44,-6.508
-4.84,5.76,-6.245
-4.84,6.08,-5.991
-4.84,6.4,-5.746
-4.84,6.72,-5.51
-4.84,7.04,-5.283
-4.84,7.36,-5.064
-4.84,7.68,-4.854
-4.84,8,-4.653
-4.84,8.32,-4.46
-4.84,8.64,-4.274
-4.84,8.96,-4.096
-4.84,9.28,-3.926
-4.84,9.6,-3.763
-4.84,9.92,-3.607
-4.84,10.24,-3.458
-4.84,10.56,-3.316
-4.84,10.88,-3.18
-4.84,11.2,-3.051
-4.84,11.52,-2.927
-4.84,11.84,-2.81
-4.84,12.16,-2.698
-4.84,12.48,-2.592
-4.84,12.8,-2.491
-4.84,13.12,-2.396
-4.84,13.44,-2.306
-4.84,13.76,-2.221
-4.84,14.08,-2.14
-4.84,14.4,-2.064
-4.84,14.72,-1.993
-4.84,15.04,-1.926
-4.84,15.36,-1.863
-4.84,15.68,-1.805
-4.84,16,-1.75
-4.52,-16,-1.67
-4.52,-15.68,-1.725
-4.52,-15.36,-1.783
-4.52,-15.04,-1.845
-4.52,-14.72,-1.912
-4.52,-14.4,-1.983
-4.52,-14.08,-2.059
-4.52,-13.76,-2.14
-4.52,-13.44,-2.226
-4.52,-13.12,-2.317
-4.52,-12.8,-2.413
-4.52,-12.48,-2.514
-4.52,-12.16,-2.622
-4.52,-11.84,-2.735
-4.52,-11.52,-2.854
-4.52,-11.2,-2.979
-4.52,-10.88,-3.111
-4.52,-10.56,-3.249
-4.52,-10.24,-3.394
-4.52,-9.92,-3.546
-4.52,-9.6,-3.705
-4.52,-9.28,-3.872
-4.52,-8.96,-4.047
-4.52,-8.64,-4.23
-4.52,-8.32,-4.42
-4.52,-8,-4.62
-4.52,-7.68,-4.828
-4.52,-7.36,-5.045
-4.52,-7.04,-5.272
-4.52,-6.72,-5.508
-4.52,-6.4,-5.755
-4.52,-6.08,-6.011
-4.52,-5.76,-6.278
-4.52,-5.44,-6.556
-4.52,-5.12,-6.844
-4.52,-4.8,-7.143
-4.52,-4.48,-7.452
-4.52,-4.16,-7.77
-4.52,-3.84,-8.098
-4.52,-3.52,-8.432
-4.52,-3.2,-8.771
-4.52,-2.88,-9.112
-4.52,-2.56,-9.45
-4.52,-2.24,-9.782
-4.52,-1.92,-10.1
-4.52,-1.6,-10.401
-4.52,-1.28,-10.674
-4.52,-0.96,-10.918
-4.52,-0.64,-11.117
-4.52,-0.32,-11.251
-4.52,0,-11.305
-4.52,0.32,-11.251
-4.52,0.64,-11.117
-4.52,0.96,-10.918
-4.52,1.28,-10.674
-4.52,1.6,-10.401
-4.52,1.92,-10.101
-4.52,2.24,-9.782
-4.52,2.56,-9.45
-4.52,2.88,-9.112
-4.52,3.2,-8.771
-4.52,3.52,-8.432
-4.52,3.84,-8.098
-4.52,4.16,-7.77
-4.52,4.48,-7.452
-4.52,4.8,-7.143
-4.52,5.12,-6.844
-4.52,5.44,-6.556
-4.52,5.76,-6.278
-4.52,6.08,-6.011
-4.52,6.4,-5.755
-4.52,6.72,-5.508
-4.52,7.04,-5.272
-4.52,7.36,-5.045
-4.52,7.68,-4.828
-4.52,8,-4.62
-4.52,8.32,-4.42
-4.52,8.64,-4.23
-4.52,8.96,-4.047
-4.52,9.28,-3.872
-4.52,9.6,-3.705
-4.52,9.92,-3.546
-4.52,10.24,-3.394
-4.52,10.56,-3.249
-4.52,10.88,-3.111
-4.52,11.2,-2.979
-4.52,11.52,-2.854
-4.52,11.84,-2.735
-4.52,12.16,-2.622
-4.52,12.48,-2.514
-4.52,12.8,-2.413
-4.52,13.12,-2.317
-4.52,13.44,-2.226
-4.52,13.76,-2.14
-4.52,14.08,-2.059
-4.52,14.4,-1.983
-4.52,14.72,-1.912
-4.52,15.04,-1.845
-4.52,15.36,-1.783
-4.52,15.68,-1.725
-4.52,16,-1.67
-4.2,-16,-1.587
-4.2,-15.68,-1.64
-4.2,-15.36,-1.698
-4.2,-15.04,-1.76
-4.2,-14.72,-1.827
-4.2,-14.4,-1.898
-4.2,-14.08,-1.974
-4.2,-13.76,-2.055
-4.2,-13.44,-2.141
-4.2,-13.12,-2.232
-4.2,-12.8,-2.329
-4.2,-12.48,-2.431
-4.2,-12.16,-2.539
-4.2,-11.84,-2.653
-4.2,-11.52,-2.774
-4.2,-11.2,-2.901
-4.2,-10.88,-3.034
-4.2,-10.56,-3.175
-4.2,-10.24,-3.323
-4.2,-9.92,-3.478
-4.2,-9.6,-3.64
-4.2,-9.28,-3.811
-4.2,-8.96,-3.989
-4.2,-8.64,-4.177
-4.2,-8.32,-4.373
-4.2,-8,-4.578
-4.2,-7.68,-4.792
-4.2,-7.36,-5.017
-4.2,-7.04,-5.251
-4.2,-6.72,-5.497
-4.2,-6.4,-5.753
-4.2,-6.08,-6.021
-4.2,-5.76,-6.301
-4.2,-5.44,-6.593
-4.2,-5.12,-6.898
-4.2,-4.8,-7.215
-4.2,-4.48,-7.546
-4.2,-4.16,-7.888
-4.2,-3.84,-8.243
-4.2,-3.52,-8.608
-4.2,-3.2,-8.982
-4.2,-2.88,-9.361
-4.2,-2.56,-9.741
-4.2,-2.24,-10.117
-4.2,-1.92,-10.481
-4.2,-1.6,-10.83
-4.2,-1.28,-11.154
-4.2,-0.96,-11.447
-4.2,-0.64,-11.701
-4.2,-0.32,-11.913
-4.2,0,-11.994
-4.2,0.32,-11.913
-4.2,0.64,-11.701
-4.2,0.96,-11.447
-4.2,1.28,-11.154
-4.2,1.6,-10.83
-4.2,1.92,-10.481
-4.2,2.24,-10.117
-4.2,2.56,-9.741
-4.2,2.88,-9.361
-4.2,3.2,-8.982
-4.2,3.52,-8.608
-4.2,3.84,-8.243
-4.2,4.16,-7.888
-4.2,4.48,-7.546
-4.2,4.8,-7.215
-4.2,5.12,-6.898
-4.2,5.44,-6.593
-4.2,5.76,-6.301
-4.2,6.08,-6.021
-4.2,6.4,-5.753
-4.2,6.72,-5.497
-4.2,7.04,-5.251
-4.2,7.36,-5.017
-4.2,7.68,-4.792
-4.2,8,-4.578
-4.2,8.32,-4.373
-4.2,8.64,-4.177
-4.2,8.96,-3.989
-4.2,9.28,-3.811
-4.2,9.6,-3.64
-4.2,9.92,-3.478
-4.2,10.24,-3.323
-4.2,10.56,-3.175
-4.2,10.88,-3.034
-4.2,11.2,-2.901
-4.2,11.52,-2.774
-4.2,11.84,-2.653
-4.2,12.16,-2.539
-4.2,12.48,-2.431
-4.2,12.8,-2.329
-4.2,13.12,-2.232
-4.2,13.44,-2.141
-4.2,13.76,-2.055
-4.2,14.08,-1.974
-4.2,14.4,-1.898
-4.2,14.72,-1.827
-4.2,15.04,-1.76
-4.2,15.36,-1.698
-4.2,15.68,-1.64
-4.2,16,-1.587
-3.88,-16,-1.499
-3.88,-15.68,-1.552
-3.88,-15.36,-1.609
-3.88,-15.04,-1.671
-3.88,-14.72,-1.737
-3.88,-14.4,-1.808
-3.88,-14.08,-1.883
-3.88,-13.76,-1.964
-3.88,-13.44,-2.05
-3.88,-13.12,-2.142
-3.88,-12.8,-2.239
-3.88,-12.48,-2.342
-3.88,-12.16,-2.451
-3.88,-11.84,-2.566
-3.88,-11.52,-2.687
-3.88,-11.2,-2.816
-3.88,-10.88,-2.951
-3.88,-10.56,-3.094
-3.88,-10.24,-3.244
-3.88,-9.92,-3.401
-3.88,-9.6,-3.567
-3.88,-9.28,-3.741
-3.88,-8.96,-3.924
-3.88,-8.64,-4.115
-3.88,-8.32,-4.316
-3.88,-8,-4.526
-3.88,-7.68,-4.747
-3.88,-7.36,-4.978
-3.88,-7.04,-5.22
-3.88,-6.72,-5.474
-3.88,-6.4,-5.741
-3.88,-6.08,-6.019
-3.88,-5.76,-6.312
-3.88,-5.44,-6.618
-3.88,-5.12,-6.939
-3.88,-4.8,-7.275
-3.88,-4.48,-7.627
-3.88,-4.16,-7.994
-3.88,-3.84,-8.377
-3.88,-3.52,-8.775
-3.88,-3.2,-9.187
-3.88,-2.88,-9.608
-3.88,-2.56,-10.036
-3.88,-2.24,-10.463
-3.88,-1.92,-10.882
-3.88,-1.6,-11.28
-3.88,-1.28,-11.662
-3.88,-0.96,-12.012
-3.88,-0.64,-12.313
-3.88,-0.32,-12.615
-3.88,0,-12.929
-3.88,0.32,-12.615
-3.88,0.64,-12.313
-3.88,0.96,-12.012
-3.88,1.28,-11.662
-3.88,1.6,-11.28
-3.88,1.92,-10.882
-3.88,2.24,-10.463
-3.88,2.56,-10.036
-3.88,2.88,-9.608
-3.88,3.2,-9.187
-3.88,3.52,-8.775
-3.88,3.84,-8.377
-3.88,4.16,-7.994
-3.88,4.48,-7.627
-3.88,4.8,-7.275
-3.88,5.12,-6.939
-3.88,5.44,-6.618
-3.88,5.76,-6.312
-3.88,6.08,-6.019
-3.88,6.4,-5.741
-3.88,6.72,-5.474
-3.88,7.04,-5.22
-3.88,7.36,-4.978
-3.88,7.68,-4.747
-3.88,8,-4.526
-3.88,8.32,-4.316
-3.88,8.64,-4.115
-3.88,8.96,-3.924
-3.88,9.28,-3.741
-3.88,9.6,-3.567
-3.88,9.92,-3.401
-3.88,10.24,-3.244
-3.88,10.56,-3.094
-3.88,10.88,-2.951
-3.88,11.2,-2.816
-3.88,11.52,-2.687
-3.88,11.84,-2.566
-3.88,12.16,-2.451
-3.88,12.48,-2.342
-3.88,12.8,-2.239
-3.88,13.12,-2.142
-3.88,13.44,-2.05
-3.88,13.76,-1.964
-3.88,14.08,-1.883
-3.88,14.4,-1.808
-3.88,14.72,-1.737
-3.88,15.04,-1.671
-3.88,15.36,-1.609
-3.88,15.68,-1.552
-3.88,16,-1.499
-3.56,-16,-1.407
-3.56,-15.68,-1.459
-3.56,-15.36,-1.516
-3.56,-15.04,-1.577
-3.56,-14.72,-1.642
-3.56,-14.4,-1.713
-3.56,-14.08,-1.788
-3.56,-13.76,-1.868
-3.56,-13.44,-1.954
-3.56,-13.12,-2.046
-3.56,-12.8,-2.143
-3.56,-12.48,-2.246
-3.56,-12.16,-2.356
-3.56,-11.84,-2.472
-3.56,-11.52,-2.594
-3.56,-11.2,-2.724
-3.56,-10.88,-2.861
-3.56,-10.56,-3.005
-3.56,-10.24,-3.157
-3.56,-9.92,-3.317
-3.56,-9.6,-3.486
-3.56,-9.28,-3.663
-3.56,-8.96,-3.849
-3.56,-8.64,-4.044
-3.56,-8.32,-4.249
-3.56,-8,-4.465
-3.56,-7.68,-4.691
-3.56,-7.36,-4.928
-3.56,-7.04,-5.178
-3.56,-6.72,-5.44
-3.56,-6.4,-5.715
-3.56,-6.08,-6.004
-3.56,-5.76,-6.308
-3.56,-5.44,-6.628
-3.56,-5.12,-6.965
-3.56,-4.8,-7.319
-3.56,-4.48,-7.692
-3.56,-4.16,-8.084
-3.56,-3.84,-8.497
-3.56,-3.52,-8.929
-3.56,-3.2,-9.381
-3.56,-2.88,-9.85
-3.56,-2.56,-10.332
-3.56,-2.24,-10.818
-3.56,-1.92,-11.298
-3.56,-1.6,-11.744
-3.56,-1.28,-12.178
-3.56,-0.96,-12.631
-3.56,-0.64,-12.969
-3.56,-0.32,-13.368
-3.56,0,-13.663
-3.56,0.32,-13.368
-3.56,0.64,-12.969
-3.56,0.96,-12.631
-3.56,1.28,-12.178
-3.56,1.6,-11.742
-3.56,1.92,-11.298
-3.56,2.24,-10.819
-3.56,2.56,-10.332
-3.56,2.88,-9.85
-3.56,3.2,-9.381
-3.56,3.52,-8.929
-3.56,3.84,-8.497
-3.56,4.16,-8.084
-3.56,4.48,-7.692
-3.56,4.8,-7.319
-3.56,5.12,-6.965
-3.56,5.44,-6.628
-3.56,5.76,-6.308
-3.56,6.08,-6.004
-3.56,6.4,-5.715
-3.56,6.72,-5.44
-3.56,7.04,-5.178
-3.56,7.36,-4.928
-3.56,7.68,-4.691
-3.56,8,-4.465
-3.56,8.32,-4.249
-3.56,8.64,-4.044
-3.56,8.96,-3.849
-3.56,9.28,-3.663
-3.56,9.6,-3.486
-3.56,9.92,-3.317
-3.56,10.24,-3.157
-3.56,10.56,-3.005
-3.56,10.88,-2.861
-3.56,11.2,-2.724
-3.56,11.52,-2.594
-3.56,11.84,-2.472
-3.56,12.16,-2.356
-3.56,12.48,-2.246
-3.56,12.8,-2.143
-3.56,13.12,-2.046
-3.56,13.44,-1.954
-3.56,13.76,-1.868
-3.56,14.08,-1.788
-3.56,14.4,-1.713
-3.56,14.72,-1.642
-3.56,15.04,-1.577
-3.56,15.36,-1.516
-3.56,15.68,-1.459
-3.56,16,-1.407
-3.24,-16,-1.311
-3.24,-15.68,-1.362
-3.24,-15.36,-1.418
-3.24,-15.04,-1.478
-3.24,-14.72,-1.543
-3.24,-14.4,-1.612
-3.24,-14.08,-1.687
-3.24,-13.76,-1.767
-3.24,-13.44,-1.853
-3.24,-13.12,-1.944
-3.24,-12.8,-2.041
-3.24,-12.48,-2.145
-3.24,-12.16,-2.254
-3.24,-11.84,-2.371
-3.24,-11.52,-2.494
-3.24,-11.2,-2.625
-3.24,-10.88,-2.763
-3.24,-10.56,-2.909
-3.24,-10.24,-3.063
-3.24,-9.92,-3.225
-3.24,-9.6,-3.396
-3.24,-9.28,-3.575
-3.24,-8.96,-3.764
-3.24,-8.64,-3.963
-3.24,-8.32,-4.172
-3.24,-8,-4.392
-3.24,-7.68,-4.624
-3.24,-7.36,-4.867
-3.24,-7.04,-5.123
-3.24,-6.72,-5.392
-3.24,-6.4,-5.675
-3.24,-6.08,-5.974
-3.24,-5.76,-6.289
-3.24,-5.44,-6.622
-3.24,-5.12,-6.973
-3.24,-4.8,-7.345
-3.24,-4.48,-7.738
-3.24,-4.16,-8.154
-3.24,-3.84,-8.596
-3.24,-3.52,-9.063
-3.24,-3.2,-9.557
-3.24,-2.88,-10.078
-3.24,-2.56,-10.623
-3.24,-2.24,-11.18
-3.24,-1.92,-11.742
-3.24,-1.6,-12.261
-3.24,-1.28,-12.741
-3.24,-0.96,-13.383
-3.24,-0.64,-13.486
-3.24,-0.32,-13.058
-3.24,0,-13.579
-3.24,0.32,-13.058
-3.24,0.64,-13.486
-3.24,0.96,-13.383
-3.24,1.28,-12.743
-3.24,1.6,-12.261
-3.24,1.92,-11.742
-3.24,2.24,-11.18
-3.24,2.56,-10.623
-3.24,2.88,-10.078
-3.24,3.2,-9.557
-3.24,3.52,-9.063
-3.24,3.84,-8.596
-3.24,4.16,-8.154
-3.24,4.48,-7.738
-3.24,4.8,-7.345
-3.24,5.12,-6.973
-3.24,5.44,-6.622
-3.24,5.76,-6.289
-3.24,6.08,-5.974
-3.24,6.4,-5.675
-3.24,6.72,-5.392
-3.24,7.04,-5.123
-3.24,7.36,-4.867
-3.24,7.68,-4.624
-3.24,8,-4.392
-3.24,8.32,-4.172
-3.24,8.64,-3.963
-3.24,8.96,-3.764
-3.24,9.28,-3.575
-3.24,9.6,-3.396
-3.24,9.92,-3.225
-3.24,10.24,-3.063
-3.24,10.56,-2.909
-3.24,10.88,-2.763
-3.24,11.2,-2.625
-3.24,11.52,-2.494
-3.24,11.84,-2.371
-3.24,12.16,-2.254
-3.24,12.48,-2.145
-3.24,12.8,-2.041
-3.24,13.12,-1.944
-3.24,13.44,-1.853
-3.24,13.76,-1.767
-3.24,14.08,-1.687
-3.24,14.4,-1.612
-3.24,14.72,-1.543
-3.24,15.04,-1.478
-3.24,15.36,-1.418
-3.24,15.68,-1.362
-3.24,16,-1.311
-2.92,-16,-1.21
-2.92,-15.68,-1.261
-2.92,-15.36,-1.315
-2.92,-15.04,-1.375
-2.92,-14.72,-1.438
-2.92,-14.4,-1.507
-2.92,-14.08,-1.581
-2.92,-13.76,-1.661
-2.92,-13.44,-1.746
-2.92,-13.12,-1.836
-2.92,-12.8,-1.933
-2.92,-12.48,-2.037
-2.92,-12.16,-2.146
-2.92,-11.84,-2.263
-2.92,-11.52,-2.387
-2.92,-11.2,-2.519
-2.92,-10.88,-2.658
-2.92,-10.56,-2.805
-2.92,-10.24,-2.96
-2.92,-9.92,-3.124
-2.92,-9.6,-3.296
-2.92,-9.28,-3.479
-2.92,-8.96,-3.67
-2.92,-8.64,-3.872
-2.92,-8.32,-4.085
-2.92,-8,-4.309
-2.92,-7.68,-4.544
-2.92,-7.36,-4.792
-2.92,-7.04,-5.054
-2.92,-6.72,-5.33
-2.92,-6.4,-5.621
-2.92,-6.08,-5.928
-2.92,-5.76,-6.253
-2.92,-5.44,-6.597
-2.92,-5.12,-6.962
-2.92,-4.8,-7.349
-2.92,-4.48,-7.761
-2.92,-4.16,-8.2
-2.92,-3.84,-8.668
-2.92,-3.52,-9.17
-2.92,-3.2,-9.707
-2.92,-2.88,-10.283
-2.92,-2.56,-10.897
-2.92,-2.24,-11.544
-2.92,-1.92,-12.206
-2.92,-1.6,-12.782
-2.92,-1.28,-13.321
-2.92,-0.96,-13.252
-2.92,-0.64,-13.476
-2.92,-0.32,-13.666
-2.92,0,-13.691
-2.92,0.32,-13.666
-2.92,0.64,-13.476
-2.92,0.96,-13.252
-2.92,1.28,-13.313
-2.92,1.6,-12.782
-2.92,1.92,-12.207
-2.92,2.24,-11.544
-2.92,2.56,-10.897
-2.92,2.88,-10.283
-2.92,3.2,-9.706
-2.92,3.52,-9.17
-2.92,3.84,-8.668
-2.92,4.16,-8.2
-2.92,4.48,-7.761
-2.92,4.8,-7.349
-2.92,5.12,-6.962
-2.92,5.44,-6.597
-2.92,5.76,-6.253
-2.92,6.08,-5.928
-2.92,6.4,-5.621
-2.92,6.72,-5.33
-2.92,7.04,-5.054
-2.92,7.36,-4.792
-2.92,7.68,-4.544
-2.92,8,-4.309
-2.92,8.32,-4.085
-2.92,8.64,-3.872
-2.92,8.96,-3.67
-2.92,9.28,-3.479
-2.92,9.6,-3.296
-2.92,9.92,-3.124
-2.92,10.24,-2.96
-2.92,10.56,-2.805
-2.92,10.88,-2.658
-2.92,11.2,-2.519
-2.92,11.52,-2.387
-2.92,11.84,-2.263
-2.92,12.16,-2.146
-2.92,12.48,-2.037
-2.92,12.8,-1.933
-2.92,13.12,-1.836
-2.92,13.44,-1.746
-2.92,13.76,-1.661
-2.92,14.08,-1.581
-2.92,14.4,-1.507
-2.92,14.72,-1.438
-2.92,15.04,-1.375
-2.92,15.36,-1.315
-2.92,15.68,-1.261
-2.92,16,-1.21
-2.6,-16,-1.106
-2.6,-15.68,-1.155
-2.6,-15.36,-1.208
-2.6,-15.04,-1.266
-2.6,-14.72,-1.329
-2.6,-14.4,-1.397
-2.6,-14.08,-1.47
-2.6,-13.76,-1.548
-2.6,-13.44,-1.633
-2.6,-13.12,-1.723
-2.6,-12.8,-1.819
-2.6,-12.48,-1.922
-2.6,-12.16,-2.032
-2.6,-11.84,-2.148
-2.6,-11.52,-2.273
-2.6,-11.2,-2.404
-2.6,-10.88,-2.544
-2.6,-10.56,-2.692
-2.6,-10.24,-2.848
-2.6,-9.92,-3.014
-2.6,-9.6,-3.188
-2.6,-9.28,-3.372
-2.6,-8.96,-3.566
-2.6,-8.64,-3.771
-2.6,-8.32,-3.986
-2.6,-8,-4.213
-2.6,-7.68,-4.452
-2.6,-7.36,-4.705
-2.6,-7.04,-4.971
-2.6,-6.72,-5.252
-2.6,-6.4,-5.549
-2.6,-6.08,-5.864
-2.6,-5.76,-6.197
-2.6,-5.44,-6.551
-2.6,-5.12,-6.927
-2.6,-4.8,-7.328
-2.6,-4.48,-7.757
-2.6,-4.16,-8.215
-2.6,-3.84,-8.709
-2.6,-3.52,-9.241
-2.6,-3.2,-9.817
-2.6,-2.88,-10.445
-2.6,-2.56,-11.136
-2.6,-2.24,-11.888
-2.6,-1.92,-12.758
-2.6,-1.6,-13.115
-2.6,-1.28,-13.269
-2.6,-0.96,-13.873
-2.6,-0.64,-13.545
-2.6,-0.32,-13.822
-2.6,0,-13.512
-2.6,0.32,-13.822
-2.6,0.64,-13.545
-2.6,0.96,-13.884
-2.6,1.28,-13.269
-2.6,1.6,-13.115
-2.6,1.92,-12.758
-2.6,2.24,-11.887
-2.6,2.56,-11.136
-2.6,2.88,-10.445
-2.6,3.2,-9.817
-2.6,3.52,-9.241
-2.6,3.84,-8.709
-2.6,4.16,-8.215
-2.6,4.48,-7.757
-2.6,4.8,-7.328
-2.6,5.12,-6.927
-2.6,5.44,-6.551
-2.6,5.76,-6.197
-2.6,6.08,-5.864
-2.6,6.4,-5.549
-2.6,6.72,-5.252
-2.6,7.04,-4.971
-2.6,7.36,-4.705
-2.6,7.68,-4.452
-2.6,8,-4.213
-2.6,8.32,-3.986
-2.6,8.64,-3.771
-2.6,8.96,-3.566
-2.6,9.28,-3.372
-2.6,9.6,-3.188
-2.6,9.92,-3.014
-2.6,10.24,-2.848
-2.6,10.56,-2.692
-2.6,10.88,-2.544
-2.6,11.2,-2.404
-2.6,11.52,-2.273
-2.6,11.84,-2.148
-2.6,12.16,-2.032
-2.6,12.48,-1.922
-2.6,12.8,-1.819
-2.6,13.12,-1.723
-2.6,13.44,-1.633
-2.6,13.76,-1.548
-2.6,14.08,-1.47
-2.6,14.4,-1.397
-2.6,14.72,-1.329
-2.6,15.04,-1.266
-2.6,15.36,-1.208
-2.6,15.68,-1.155
-2.6,16,-1.106
-2.28,-16,-0.997
-2.28,-15.68,-1.045
-2.28,-15.36,-1.097
-2.28,-15.04,-1.154
-2.28,-14.72,-1.215
-2.28,-14.4,-1.282
-2.28,-14.08,-1.353
-2.28,-13.76,-1.431
-2.28,-13.44,-1.514
-2.28,-13.12,-1.603
-2.28,-12.8,-1.698
-2.28,-12.48,-1.8
-2.28,-12.16,-1.91
-2.28,-11.84,-2.026
-2.28,-11.52,-2.15
-2.28,-11.2,-2.282
-2.28,-10.88,-2.422
-2.28,-10.56,-2.571
-2.28,-10.24,-2.728
-2.28,-9.92,-2.895
-2.28,-9.6,-3.07
-2.28,-9.28,-3.256
-2.28,-8.96,-3.452
-2.28,-8.64,-3.658
-2.28,-8.32,-3.876
-2.28,-8,-4.105
-2.28,-7.68,-4.348
-2.28,-7.36,-4.603
-2.28,-7.04,-4.873
-2.28,-6.72,-5.159
-2.28,-6.4,-5.461
-2.28,-6.08,-5.781
-2.28,-5.76,-6.121
-2.28,-5.44,-6.483
-2.28,-5.12,-6.868
-2.28,-4.8,-7.28
-2.28,-4.48,-7.722
-2.28,-4.16,-8.197
-2.28,-3.84,-8.71
-2.28,-3.52,-9.267
-2.28,-3.2,-9.876
-2.28,-2.88,-10.547
-2.28,-2.56,-11.298
-2.28,-2.24,-12.171
-2.28,-1.92,-12.951
-2.28,-1.6,-13.504
-2.28,-1.28,-13.386
-2.28,-0.96,-13.291
-2.28,-0.64,-13.349
-2.28,-0.32,-13.673
-2.28,0,-14.026
-2.28,0.32,-13.673
-2.28,0.64,-13.349
-2.28,0.96,-13.293
-2.28,1.28,-13.39
-2.28,1.6,-13.498
-2.28,1.92,-12.952
-2.28,2.24,-12.171
-2.28,2.56,-11.298
-2.28,2.88,-10.547
-2.28,3.2,-9.876
-2.28,3.52,-9.267
-2.28,3.84,-8.71
-2.28,4.16,-8.197
-2.28,4.48,-7.722
-2.28,4.8,-7.28
-2.28,5.12,-6.868
-2.28,5.44,-6.483
-2.28,5.76,-6.121
-2.28,6.08,-5.781
-2.28,6.4,-5.461
-2.28,6.72,-5.159
-2.28,7.04,-4.873
-2.28,7.36,-4.603
-2.28,7.68,-4.348
-2.28,8,-4.105
-2.28,8.32,-3.876
-2.28,8.64,-3.658
-2.28,8.96,-3.452
-2.28,9.28,-3.256
-2.28,9.6,-3.07
-2.28,9.92,-2.895
-2.28,10.24,-2.728
-2.28,10.56,-2.571
-2.28,10.88,-2.422
-2.28,11.2,-2.282
-2.28,11.52,-2.15
-2.28,11.84,-2.026
-2.28,12.16,-1.91
-2.28,12.48,-1.8
-2.28,12.8,-1.698
-2.28,13.12,-1.603
-2.28,13.44,-1.514
-2.28,13.76,-1.431
-2.28,14.08,-1.353
-2.28,14.4,-1.282
-2.28,14.72,-1.215
-2.28,15.04,-1.154
-2.28,15.36,-1.097
-2.28,15.68,-1.045
-2.28,16,-0.997
-1.96,-16,-0.884
-1.96,-15.68,-0.93
-1.96,-15.36,-0.981
-1.96,-15.04,-1.036
-1.96,-14.72,-1.096
-1.96,-14.4,-1.161
-1.96,-14.08,-1.231
-1.96,-13.76,-1.307
-1.96,-13.44,-1.388
-1.96,-13.12,-1.476
-1.96,-12.8,-1.571
-1.96,-12.48,-1.672
-1.96,-12.16,-1.78
-1.96,-11.84,-1.896
-1.96,-11.52,-2.02
-1.96,-11.2,-2.152
-1.96,-10.88,-2.292
-1.96,-10.56,-2.441
-1.96,-10.24,-2.599
-1.96,-9.92,-2.766
-1.96,-9.6,-2.943
-1.96,-9.28,-3.129
-1.96,-8.96,-3.326
-1.96,-8.64,-3.534
-1.96,-8.32,-3.754
-1.96,-8,-3.985
-1.96,-7.68,-4.229
-1.96,-7.36,-4.487
-1.96,-7.04,-4.76
-1.96,-6.72,-5.049
-1.96,-6.4,-5.355
-1.96,-6.08,-5.679
-1.96,-5.76,-6.024
-1.96,-5.44,-6.391
-1.96,-5.12,-6.783
-1.96,-4.8,-7.203
-1.96,-4.48,-7.654
-1.96,-4.16,-8.141
-1.96,-3.84,-8.668
-1.96,-3.52,-9.243
-1.96,-3.2,-9.874
-1.96,-2.88,-10.572
-1.96,-2.56,-11.353
-1.96,-2.24,-12.256
-1.96,-1.92,-13.427
-1.96,-1.6,-13.332
-1.96,-1.28,-13.582
-1.96,-0.96,-13.111
-1.96,-0.64,-13.739
-1.96,-0.32,-13.468
-1.96,0,-14.443
-1.96,0.32,-13.468
-1.96,0.64,-13.739
-1.96,0.96,-13.11
-1.96,1.28,-13.582
-1.96,1.6,-13.332
-1.96,1.92,-13.427
-1.96,2.24,-12.255
-1.96,2.56,-11.352
-1.96,2.88,-10.572
-1.96,3.2,-9.874
-1.96,3.52,-9.243
-1.96,3.84,-8.668
-1.96,4.16,-8.141
-1.96,4.48,-7.654
-1.96,4.8,-7.203
-1.96,5.12,-6.783
-1.96,5.44,-6.391
-1.96,5.76,-6.024
-1.96,6.08,-5.679
-1.96,6.4,-5.355
-1.96,6.72,-5.049
-1.96,7.04,-4.76
-1.96,7.36,-4.487
-1.96,7.68,-4.229
-1.96,8,-3.985
-1.96,8.32,-3.754
-1.96,8.64,-3.534
-1.96,8.96,-3.326
-1.96,9.28,-3.129
-1.96,9.6,-2.943
-1.96,9.92,-2.766
-1.96,10.24,-2.599
-1.96,10.56,-2.441
-1.96,10.88,-2.292
-1.96,11.2,-2.152
-1.96,11.52,-2.02
-1.96,11.84,-1.896
-1.96,12.16,-1.78
-1.96,12.48,-1.672
-1.96,12.8,-1.571
-1.96,13.12,-1.476
-1.96,13.44,-1.388
-1.96,13.76,-1.307
-1.96,14.08,-1.231
-1.96,14.4,-1.161
-1.96,14.72,-1.096
-1.96,15.04,-1.036
-1.96,15.36,-0.981
-1.96,15.68,-0.93
-1.96,16,-0.884
-1.64,-16,-0.767
-1.64,-15.68,-0.812
-1.64,-15.36,-0.861
-1.64,-15.04,-0.914
-1.64,-14.72,-0.972
-1.64,-14.4,-1.035
-1.64,-14.08,-1.103
-1.64,-13.76,-1.177
-1.64,-13.44,-1.257
-1.64,-13.12,-1.343
-1.64,-12.8,-1.436
-1.64,-12.48,-1.536
-1.64,-12.16,-1.644
-1.64,-11.84,-1.759
-1.64,-11.52,-1.882
-1.64,-11.2,-2.013
-1.64,-10.88,-2.153
-1.64,-10.56,-2.302
-1.64,-10.24,-2.46
-1.64,-9.92,-2.628
-1.64,-9.6,-2.805
-1.64,-9.28,-2.992
-1.64,-8.96,-3.19
-1.64,-8.64,-3.399
-1.64,-8.32,-3.619
-1.64,-8,-3.852
-1.64,-7.68,-4.097
-1.64,-7.36,-4.357
-1.64,-7.04,-4.631
-1.64,-6.72,-4.922
-1.64,-6.4,-5.229
-1.64,-6.08,-5.556
-1.64,-5.76,-5.904
-1.64,-5.44,-6.274
-1.64,-5.12,-6.67
-1.64,-4.8,-7.094
-1.64,-4.48,-7.551
-1.64,-4.16,-8.044
-1.64,-3.84,-8.579
-1.64,-3.52,-9.163
-1.64,-3.2,-9.804
-1.64,-2.88,-10.513
-1.64,-2.56,-11.3
-1.64,-2.24,-12.159
-1.64,-1.92,-12.94
-1.64,-1.6,-13.419
-1.64,-1.28,-13.061
-1.64,-0.96,-14.092
-1.64,-0.64,-13.143
-1.64,-0.32,-13.775
-1.64,0,-13.579
-1.64,0.32,-13.775
-1.64,0.64,-13.143
-1.64,0.96,-14.106
-1.64,1.28,-13.079
-1.64,1.6,-13.451
-1.64,1.92,-12.94
-1.64,2.24,-12.159
-1.64,2.56,-11.3
-1.64,2.88,-10.513
-1.64,3.2,-9.804
-1.64,3.52,-9.163
-1.64,3.84,-8.579
-1.64,4.16,-8.044
-1.64,4.48,-7.551
-1.64,4.8,-7.094
-1.64,5.12,-6.67
-1.64,5.44,-6.274
-1.64,5.76,-5.904
-1.64,6.08,-5.556
-1.64,6.4,-5.229
-1.64,6.72,-4.922
-1.64,7.04,-4.631
-1.64,7.36,-4.357
-1.64,7.68,-4.097
-1.64,8,-3.852
-1.64,8.32,-3.619
-1.64,8.64,-3.399
-1.64,8.96,-3.19
-1.64,9.28,-2.992
-1.64,9.6,-2.805
-1.64,9.92,-2.628
-1.64,10.24,-2.46
-1.64,10.56,-2.302
-1.64,10.88,-2.153
-1.64,11.2,-2.013
-1.64,11.52,-1.882
-1.64,11.84,-1.759
-1.64,12.16,-1.644
-1.64,12.48,-1.536
-1.64,12.8,-1.436
-1.64,13.12,-1.343
-1.64,13.44,-1.257
-1.64,13.76,-1.177
-1.64,14.08,-1.103
-1.64,14.4,-1.035
-1.64,14.72,-0.972
-1.64,15.04,-0.914
-1.64,15.36,-0.861
-1.64,15.68,-0.812
-1.64,16,-0.767
-1.32,-16,-0.646
-1.32,-15.68,-0.689
-1.32,-15.36,-0.736
-1.32,-15.04,-0.787
-1.32,-14.72,-0.843
-1.32,-14.4,-0.904
-1.32,-14.08,-0.97
-1.32,-13.76,-1.042
-1.32,-13.44,-1.119
-1.32,-13.12,-1.204
-1.32,-12.8,-1.295
-1.32,-12.48,-1.393
-1.32,-12.16,-1.499
-1.32,-11.84,-1.613
-1.32,-11.52,-1.735
-1.32,-11.2,-1.866
-1.32,-10.88,-2.006
-1.32,-10.56,-2.154
-1.32,-10.24,-2.312
-1.32,-9.92,-2.48
-1.32,-9.6,-2.657
-1.32,-9.28,-2.845
-1.32,-8.96,-3.043
-1.32,-8.64,-3.252
-1.32,-8.32,-3.473
-1.32,-8,-3.706
-1.32,-7.68,-3.952
-1.32,-7.36,-4.212
-1.32,-7.04,-4.486
-1.32,-6.72,-4.777
-1.32,-6.4,-5.085
-1.32,-6.08,-5.413
-1.32,-5.76,-5.761
-1.32,-5.44,-6.132
-1.32,-5.12,-6.528
-1.32,-4.8,-6.954
-1.32,-4.48,-7.411
-1.32,-4.16,-7.905
-1.32,-3.84,-8.441
-1.32,-3.52,-9.026
-1.32,-3.2,-9.667
-1.32,-2.88,-10.375
-1.32,-2.56,-11.156
-1.32,-2.24,-12.015
-1.32,-1.92,-12.809
-1.32,-1.6,-13.572
-1.32,-1.28,-13.751
-1.32,-0.96,-13.084
-1.32,-0.64,-13.588
-1.32,-0.32,-13.529
-1.32,0,-14.894
-1.32,0.32,-13.529
-1.32,0.64,-13.588
-1.32,0.96,-13.07
-1.32,1.28,-13.85
-1.32,1.6,-13.564
-1.32,1.92,-12.819
-1.32,2.24,-12.015
-1.32,2.56,-11.156
-1.32,2.88,-10.375
-1.32,3.2,-9.667
-1.32,3.52,-9.026
-1.32,3.84,-8.441
-1.32,4.16,-7.905
-1.32,4.48,-7.411
-1.32,4.8,-6.954
-1.32,5.12,-6.528
-1.32,5.44,-6.132
-1.32,5.76,-5.761
-1.32,6.08,-5.413
-1.32,6.4,-5.085
-1.32,6.72,-4.777
-1.32,7.04,-4.486
-1.32,7.36,-4.212
-1.32,7.68,-3.952
-1.32,8,-3.706
-1.32,8.32,-3.473
-1.32,8.64,-3.252
-1.32,8.96,-3.043
-1.32,9.28,-2.845
-1.32,9.6,-2.657
-1.32,9.92,-2.48
-1.32,10.24,-2.312
-1.32,10.56,-2.154
-1.32,10.88,-2.006
-1.32,11.2,-1.866
-1.32,11.52,-1.735
-1.32,11.84,-1.613
-1.32,12.16,-1.499
-1.32,12.48,-1.393
-1.32,12.8,-1.295
-1.32,13.12,-1.204
-1.32,13.44,-1.119
-1.32,13.76,-1.042
-1.32,14.08,-0.97
-1.32,14.4,-0.904
-1.32,14.72,-0.843
-1.32,15.04,-0.787
-1.32,15.36,-0.736
-1.32,15.68,-0.689
-1.32,16,-0.646
-1,-16,-0.521
-1,-15.68,-0.562
-1,-15.36,-0.606
-1,-15.04,-0.655
-1,-14.72,-0.709
-1,-14.4,-0.767
-1,-14.08,-0.831
-1,-13.76,-0.9
-1,-13.44,-0.975
-1,-13.12,-1.057
-1,-12.8,-1.146
-1,-12.48,-1.243
-1,-12.16,-1.347
-1,-11.84,-1.459
-1,-11.52,-1.58
-1,-11.2,-1.71
-1,-10.88,-1.849
-1,-10.56,-1.997
-1,-10.24,-2.155
-1,-9.92,-2.322
-1,-9.6,-2.499
-1,-9.28,-2.687
-1,-8.96,-2.885
-1,-8.64,-3.093
-1,-8.32,-3.314
-1,-8,-3.546
-1,-7.68,-3.792
-1,-7.36,-4.051
-1,-7.04,-4.325
-1,-6.72,-4.615
-1,-6.4,-4.922
-1,-6.08,-5.248
-1,-5.76,-5.595
-1,-5.44,-5.964
-1,-5.12,-6.359
-1,-4.8,-6.781
-1,-4.48,-7.235
-1,-4.16,-7.725
-1,-3.84,-8.255
-1,-3.52,-8.833
-1,-3.2,-9.465
-1,-2.88,-10.161
-1,-2.56,-10.934
-1,-2.24,-11.801
-1,-1.92,-12.717
-1,-1.6,-13.455
-1,-1.28,-13.791
-1,-0.96,-13.2
-1,-0.64,-13.347
-1,-0.32,-13.308
-1,0,-16
-1,0.32,-13.308
-1,0.64,-13.379
-1,0.96,-13.2
-1,1.28,-13.768
-1,1.6,-13.455
-1,1.92,-12.709
-1,2.24,-11.8
-1,2.56,-10.934
-1,2.88,-10.161
-1,3.2,-9.465
-1,3.52,-8.833
-1,3.84,-8.255
-1,4.16,-7.725
-1,4.48,-7.235
-1,4.8,-6.781
-1,5.12,-6.359
-1,5.44,-5.964
-1,5.76,-5.595
-1,6.08,-5.248
-1,6.4,-4.922
-1,6.72,-4.615
-1,7.04,-4.325
-1,7.36,-4.051
-1,7.68,-3.792
-1,8,-3.546
-1,8.32,-3.314
-1,8.64,-3.093
-1,8.96,-2.885
-1,9.28,-2.687
-1,9.6,-2.499
-1,9.92,-2.322
-1,10.24,-2.155
-1,10.56,-1.997
-1,10.88,-1.849
-1,11.2,-1.71
-1,11.52,-1.58
-1,11.84,-1.459
-1,12.16,-1.347
-1,12.48,-1.243
-1,12.8,-1.146
-1,13.12,-1.057
-1,13.44,-0.975
-1,13.76,-0.9
-1,14.08,-0.831
-1,14.4,-0.767
-1,14.72,-0.709
-1,15.04,-0.655
-1,15.36,-0.606
-1,15.68,-0.562
-1,16,-0.521
-0.68,-16,-0.392
-0.68,-15.68,-0.431
-0.68,-15.36,-0.473
-0.68,-15.04,-0.519
-0.68,-14.72,-0.57
-0.68,-14.4,-0.626
-0.68,-14.08,-0.686
-0.68,-13.76,-0.752
-0.68,-13.44,-0.825
-0.68,-13.12,-0.904
-0.68,-12.8,-0.99
-0.68,-12.48,-1.084
-0.68,-12.16,-1.186
-0.68,-11.84,-1.297
-0.68,-11.52,-1.416
-0.68,-11.2,-1.545
-0.68,-10.88,-1.683
-0.68,-10.56,-1.831
-0.68,-10.24,-1.988
-0.68,-9.92,-2.155
-0.68,-9.6,-2.331
-0.68,-9.28,-2.518
-0.68,-8.96,-2.715
-0.68,-8.64,-2.923
-0.68,-8.32,-3.143
-0.68,-8,-3.374
-0.68,-7.68,-3.619
-0.68,-7.36,-3.876
-0.68,-7.04,-4.148
-0.68,-6.72,-4.436
-0.68,-6.4,-4.741
-0.68,-6.08,-5.064
-0.68,-5.76,-5.407
-0.68,-5.44,-5.771
-0.68,-5.12,-6.161
-0.68,-4.8,-6.577
-0.68,-4.48,-7.023
-0.68,-4.16,-7.503
-0.68,-3.84,-8.022
-0.68,-3.52,-8.585
-0.68,-3.2,-9.199
-0.68,-2.88,-9.873
-0.68,-2.56,-10.618
-0.68,-2.24,-11.448
-0.68,-1.92,-12.426
-0.68,-1.6,-13.239
-0.68,-1.28,-13.332
-0.68,-0.96,-13.378
-0.68,-0.64,-13.261
-0.68,-0.32,-13.783
-0.68,0,-14.116
-0.68,0.32,-13.783
-0.68,0.64,-13.261
-0.68,0.96,-13.417
-0.68,1.28,-13.311
-0.68,1.6,-13.24
-0.68,1.92,-12.427
-0.68,2.24,-11.448
-0.68,2.56,-10.618
-0.68,2.88,-9.873
-0.68,3.2,-9.199
-0.68,3.52,-8.585
-0.68,3.84,-8.022
-0.68,4.16,-7.503
-0.68,4.48,-7.023
-0.68,4.8,-6.577
-0.68,5.12,-6.161
-0.68,5.44,-5.771
-0.68,5.76,-5.407
-0.68,6.08,-5.064
-0.68,6.4,-4.741
-0.68,6.72,-4.436
-0.68,7.04,-4.148
-0.68,7.36,-3.876
-0.68,7.68,-3.619
-0.68,8,-3.374
-0.68,8.32,-3.143
-0.68,8.64,-2.923
-0.68,8.96,-2.715
-0.68,9.28,-2.518
-0.68,9.6,-2.331
-0.68,9.92,-2.155
-0.68,10.24,-1.988
-0.68,10.56,-1.831
-0.68,10.88,-1.683
-0.68,11.2,-1.545
-0.68,11.52,-1.416
-0.68,11.84,-1.297
-0.68,12.16,-1.186
-0.68,12.48,-1.084
-0.68,12.8,-0.99
-0.68,13.12,-0.904
-0.68,13.44,-0.825
-0.68,13.76,-0.752
-0.68,14.08,-0.686
-0.68,14.4,-0.626
-0.68,14.72,-0.57
-0.68,15.04,-0.519
-0.68,15.36,-0.473
-0.68,15.68,-0.431
-0.68,16,-0.392
-0.36,-16,-0.26
-0.36,-15.68,-0.296
-0.36,-15.36,-0.335
-0.36,-15.04,-0.379
-0.36,-14.72,-0.426
-0.36,-14.4,-0.479
-0.36,-14.08,-0.536
-0.36,-13.76,-0.599
-0.36,-13.44,-0.667
-0.36,-13.12,-0.743
-0.36,-12.8,-0.826
-0.36,-12.48,-0.917
-0.36,-12.16,-1.017
-0.36,-11.84,-1.125
-0.36,-11.52,-1.243
-0.36,-11.2,-1.371
-0.36,-10.88,-1.508
-0.36,-10.56,-1.655
-0.36,-10.24,-1.811
-0.36,-9.92,-1.977
-0.36,-9.6,-2.153
-0.36,-9.28,-2.339
-0.36,-8.96,-2.535
-0.36,-8.64,-2.742
-0.36,-8.32,-2.96
-0.36,-8,-3.19
-0.36,-7.68,-3.432
-0.36,-7.36,-3.687
-0.36,-7.04,-3.956
-0.36,-6.72,-4.24
-0.36,-6.4,-4.541
-0.36,-6.08,-4.859
-0.36,-5.76,-5.196
-0.36,-5.44,-5.555
-0.36,-5.12,-5.936
-0.36,-4.8,-6.342
-0.36,-4.48,-6.777
-0.36,-4.16,-7.244
-0.36,-3.84,-7.745
-0.36,-3.52,-8.287
-0.36,-3.2,-8.874
-0.36,-2.88,-9.513
-0.36,-2.56,-10.214
-0.36,-2.24,-10.991
-0.36,-1.92,-11.858
-0.36,-1.6,-12.9
-0.36,-1.28,-13.238
-0.36,-0.96,-13.54
-0.36,-0.64,-13.401
-0.36,-0.32,-13.841
-0.36,0,-13.645
-0.36,0.32,-13.841
-0.36,0.64,-13.401
-0.36,0.96,-13.54
-0.36,1.28,-13.219
-0.36,1.6,-12.913
-0.36,1.92,-11.858
-0.36,2.24,-10.992
-0.36,2.56,-10.214
-0.36,2.88,-9.513
-0.36,3.2,-8.874
-0.36,3.52,-8.287
-0.36,3.84,-7.745
-0.36,4.16,-7.244
-0.36,4.48,-6.777
-0.36,4.8,-6.342
-0.36,5.12,-5.936
-0.36,5.44,-5.555
-0.36,5.76,-5.196
-0.36,6.08,-4.859
-0.36,6.4,-4.541
-0.36,6.72,-4.24
-0.36,7.04,-3.956
-0.36,7.36,-3.687
-0.36,7.68,-3.432
-0.36,8,-3.19
-0.36,8.32,-2.96
-0.36,8.64,-2.742
-0.36,8.96,-2.535
-0.36,9.28,-2.339
-0.36,9.6,-2.153
-0.36,9.92,-1.977
-0.36,10.24,-1.811
-0.36,10.56,-1.655
-0.36,10.88,-1.508
-0.36,11.2,-1.371
-0.36,11.52,-1.243
-0.36,11.84,-1.125
-0.36,12.16,-1.017
-0.36,12.48,-0.917
-0.36,12.8,-0.826
-0.36,13.12,-0.743
-0.36,13.44,-0.667
-0.36,13.76,-0.599
-0.36,14.08,-0.536
-0.36,14.4,-0.479
-0.36,14.72,-0.426
-0.36,15.04,-0.379
-0.36,15.36,-0.335
-0.36,15.68,-0.296
-0.36,16,-0.26
-0.04,-16,-0.124
-0.04,-15.68,-0.158
-0.04,-15.36,-0.194
-0.04,-15.04,-0.234
-0.04,-14.72,-0.278
-0.04,-14.4,-0.327
-0.04,-14.08,-0.38
-0.04,-13.76,-0.439
-0.04,-13.44,-0.503
-0.04,-13.12,-0.575
-0.04,-12.8,-0.654
-0.04,-12.48,-0.742
-0.04,-12.16,-0.838
-0.04,-11.84,-0.945
-0.04,-11.52,-1.061
-0.04,-11.2,-1.187
-0.04,-10.88,-1.323
-0.04,-10.56,-1.469
-0.04,-10.24,-1.624
-0.04,-9.92,-1.79
-0.04,-9.6,-1.965
-0.04,-9.28,-2.15
-0.04,-8.96,-2.344
-0.04,-8.64,-2.55
-0.04,-8.32,-2.765
-0.04,-8,-2.993
-0.04,-7.68,-3.232
-0.04,-7.36,-3.483
-0.04,-7.04,-3.749
-0.04,-6.72,-4.028
-0.04,-6.4,-4.323
-0.04,-6.08,-4.635
-0.04,-5.76,-4.965
-0.04,-5.44,-5.315
-0.04,-5.12,-5.686
-0.04,-4.8,-6.08
-0.04,-4.48,-6.5
-0.04,-4.16,-6.949
-0.04,-3.84,-7.429
-0.04,-3.52,-7.943
-0.04,-3.2,-8.496
-0.04,-2.88,-9.093
-0.04,-2.56,-9.737
-0.04,-2.24,-10.434
-0.04,-1.92,-11.181
-0.04,-1.6,-11.96
-0.04,-1.28,-12.742
-0.04,-0.96,-14.068
-0.04,-0.64,-13.451
-0.04,-0.32,-13.593
-0.04,0,-13.933
-0.04,0.32,-13.597
-0.04,0.64,-13.449
-0.04,0.96,-14.056
-0.04,1.28,-12.74
-0.04,1.6,-11.961
-0.04,1.92,-11.181
-0.04,2.24,-10.434
-0.04,2.56,-9.737
-0.04,2.88,-9.093
-0.04,3.2,-8.496
-0.04,3.52,-7.943
-0.04,3.84,-7.429
-0.04,4.16,-6.949
-0.04,4.48,-6.5
-0.04,4.8,-6.08
-0.04,5.12,-5.686
-0.04,5.44,-5.315
-0.04,5.76,-4.965
-0.04,6.08,-4.635
-0.04,6.4,-4.323
-0.04,6.72,-4.028
-0.04,7.04,-3.749
-0.04,7.36,-3.483
-0.04,7.68,-3.232
-0.04,8,-2.993
-0.04,8.32,-2.765
-0.04,8.64,-2.55
-0.04,8.96,-2.344
-0.04,9.28,-2.15
-0.04,9.6,-1.965
-0.04,9.92,-1.79
-0.04,10.24,-1.624
-0.04,10.56,-1.469
-0.04,10.88,-1.323
-0.04,11.2,-1.187
-0.04,11.52,-1.061
-0.04,11.84,-0.945
-0.04,12.16,-0.838
-0.04,12.48,-0.742
-0.04,12.8,-0.654
-0.04,13.12,-0.575
-0.04,13.44,-0.503
-0.04,13.76,-0.439
-0.04,14.08,-0.38
-0.04,14.4,-0.327
-0.04,14.72,-0.278
-0.04,15.04,-0.234
-0.04,15.36,-0.194
-0.04,15.68,-0.158
-0.04,16,-0.124
0.28,-16,0.014
0.28,-15.68,-0.016
0.28,-15.36,-0.049
0.28,-15.04,-0.086
0.28,-14.72,-0.126
0.28,-14.4,-0.17
0.28,-14.08,-0.219
0.28,-13.76,-0.272
0.28,-13.44,-0.332
0.28,-13.12,-0.399
0.28,-12.8,-0.474
0.28,-12.48,-0.557
0.28,-12.16,-0.651
0.28,-11.84,-0.754
0.28,-11.52,-0.868
0.28,-11.2,-0.993
0.28,-10.88,-1.128
0.28,-10.56,-1.273
0.28,-10.24,-1.428
0.28,-9.92,-1.593
0.28,-9.6,-1.767
0.28,-9.28,-1.95
0.28,-8.96,-2.143
0.28,-8.64,-2.346
0.28,-8.32,-2.56
0.28,-8,-2.784
0.28,-7.68,-3.019
0.28,-7.36,-3.266
0.28,-7.04,-3.527
0.28,-6.72,-3.801
0.28,-6.4,-4.089
0.28,-6.08,-4.393
0.28,-5.76,-4.714
0.28,-5.44,-5.054
0.28,-5.12,-5.412
0.28,-4.8,-5.792
0.28,-4.48,-6.195
0.28,-4.16,-6.623
0.28,-3.84,-7.077
0.28,-3.52,-7.561
0.28,-3.2,-8.076
0.28,-2.88,-8.624
0.28,-2.56,-9.206
0.28,-2.24,-9.821
0.28,-1.92,-10.463
0.28,-1.6,-11.119
0.28,-1.28,-11.78
0.28,-0.96,-12.354
0.28,-0.64,-12.93
0.28,-0.32,-13.205
0.28,0,-13.46
0.28,0.32,-13.205
0.28,0.64,-12.93
0.28,0.96,-12.354
0.28,1.28,-11.78
0.28,1.6,-11.119
0.28,1.92,-10.463
0.28,2.24,-9.821
0.28,2.56,-9.206
0.28,2.88,-8.624
0.28,3.2,-8.076
0.28,3.52,-7.561
0.28,3.84,-7.077
0.28,4.16,-6.623
0.28,4.48,-6.195
0.28,4.8,-5.792
0.28,5.12,-5.412
0.28,5.44,-5.054
0.28,5.76,-4.714
0.28,6.08,-4.393
0.28,6.4,-4.089
0.28,6.72,-3.801
0.28,7.04,-3.527
0.28,7.36,-3.266
0.28,7.68,-3.019
0.28,8,-2.784
0.28,8.32,-2.56
0.28,8.64,-2.346
0.28,8.96,-2.143
0.28,9.28,-1.95
0.28,9.6,-1.767
0.28,9.92,-1.593
0.28,10.24,-1.428
0.28,10.56,-1.273
0.28,10.88,-1.128
0.28,11.2,-0.993
0.28,11.52,-0.868
0.28,11.84,-0.754
0.28,12.16,-0.651
0.28,12.48,-0.557
0.28,12.8,-0.474
0.28,13.12,-0.399
0.28,13.44,-0.332
0.28,13.76,-0.272
0.28,14.08,-0.219
0.28,14.4,-0.17
0.28,14.72,-0.126
0.28,15.04,-0.086
0.28,15.36,-0.049
0.28,15.68,-0.016
0.28,16,0.014
0.6,-16,0.156
0.6,-15.68,0.129
0.6,-15.36,0.099
0.6,-15.04,0.066
0.6,-14.72,0.03
0.6,-14.4,-0.009
0.6,-14.08,-0.052
0.6,-13.76,-0.1
0.6,-13.44,-0.154
0.6,-13.12,-0.215
0.6,-12.8,-0.285
0.6,-12.48,-0.363
0.6,-12.16,-0.452
0.6,-11.84,-0.553
0.6,-11.52,-0.665
0.6,-11.2,-0.788
0.6,-10.88,-0.923
0.6,-10.56,-1.068
0.6,-10.24,-1.223
0.6,-9.92,-1.387
0.6,-9.6,-1.56
0.6,-9.28,-1.742
0.6,-8.96,-1.933
0.6,-8.64,-2.133
0.6,-8.32,-2.343
0.6,-8,-2.563
0.6,-7.68,-2.794
0.6,-7.36,-3.037
0.6,-7.04,-3.291
0.6,-6.72,-3.558
0.6,-6.4,-3.839
0.6,-6.08,-4.135
0.6,-5.76,-4.445
0.6,-5.44,-4.773
0.6,-5.12,-5.118
0.6,-4.8,-5.481
0.6,-4.48,-5.865
0.6,-4.16,-6.27
0.6,-3.84,-6.697
0.6,-3.52,-7.148
0.6,-3.2,-7.622
0.6,-2.88,-8.121
0.6,-2.56,-8.641
0.6,-2.24,-9.18
0.6,-1.92,-9.729
0.6,-1.6,-10.276
0.6,-1.28,-10.802
0.6,-0.96,-11.272
0.6,-0.64,-11.645
0.6,-0.32,-11.895
0.6,0,-11.998
0.6,0.32,-11.895
0.6,0.64,-11.645
0.6,0.96,-11.272
0.6,1.28,-10.802
0.6,1.6,-10.276
0.6,1.92,-9.729
0.6,2.24,-9.18
0.6,2.56,-8.641
0.6,2.88,-8.121
0.6,3.2,-7.622
0.6,3.52,-7.148
0.6,3.84,-6.697
0.6,4.16,-6.27
0.6,4.48,-5.865
0.6,4.8,-5.481
0.6,5.12,-5.118
0.6,5.44,-4.773
0.6,5.76,-4.445
0.6,6.08,-4.135
0.6,6.4,-3.839
0.6,6.72,-3.558
0.6,7.04,-3.291
0.6,7.36,-3.037
0.6,7.68,-2.794
0.6,8,-2.563
0.6,8.32,-2.343
0.6,8.64,-2.133
0.6,8.96,-1.933
0.6,9.28,-1.742
0.6,9.6,-1.56
0.6,9.92,-1.387
0.6,10.24,-1.223
0.6,10.56,-1.068
0.6,10.88,-0.923
0.6,11.2,-0.788
0.6,11.52,-0.665
0.6,11.84,-0.553
0.6,12.16,-0.452
0.6,12.48,-0.363
0.6,12.8,-0.285
0.6,13.12,-0.215
0.6,13.44,-0.154
0.6,13.76,-0.1
0.6,14.08,-0.052
0.6,14.4,-0.009
0.6,14.72,0.03
0.6,15.04,0.066
0.6,15.36,0.099
0.6,15.68,0.129
0.6,16,0.156
0.92,-16,0.3
0.92,-15.68,0.276
0.92,-15.36,0.25
0.92,-15.04,0.221
0.92,-14.72,0.19
0.92,-14.4,0.157
0.92,-14.08,0.119
0.92,-13.76,0.077
0.92,-13.44,0.03
0.92,-13.12,-0.024
0.92,-12.8,-0.086
0.92,-12.48,-0.158
0.92,-12.16,-0.243
0.92,-11.84,-0.34
0.92,-11.52,-0.45
0.92,-11.2,-0.573
0.92,-10.88,-0.708
0.92,-10.56,-0.853
0.92,-10.24,-1.008
0.92,-9.92,-1.171
0.92,-9.6,-1.343
0.92,-9.28,-1.524
0.92,-8.96,-1.712
0.92,-8.64,-1.91
0.92,-8.32,-2.116
0.92,-8,-2.332
0.92,-7.68,-2.558
0.92,-7.36,-2.795
0.92,-7.04,-3.043
0.92,-6.72,-3.303
0.92,-6.4,-3.575
0.92,-6.08,-3.86
0.92,-5.76,-4.16
0.92,-5.44,-4.474
0.92,-5.12,-4.804
0.92,-4.8,-5.15
0.92,-4.48,-5.514
0.92,-4.16,-5.894
0.92,-3.84,-6.293
0.92,-3.52,-6.71
0.92,-3.2,-7.144
0.92,-2.88,-7.595
0.92,-2.56,-8.058
0.92,-2.24,-8.528
0.92,-1.92,-8.998
0.92,-1.6,-9.454
0.92,-1.28,-9.879
0.92,-0.96,-10.25
0.92,-0.64,-10.542
0.92,-0.32,-10.728
0.92,0,-10.796
0.92,0.32,-10.728
0.92,0.64,-10.542
0.92,0.96,-10.25
0.92,1.28,-9.879
0.92,1.6,-9.454
0.92,1.92,-8.998
0.92,2.24,-8.528
0.92,2.56,-8.058
0.92,2.88,-7.595
0.92,3.2,-7.144
0.92,3.52,-6.71
0.92,3.84,-6.293
0.92,4.16,-5.894
0.92,4.48,-5.514
0.92,4.8,-5.15
0.92,5.12,-4.804
0.92,5.44,-4.474
0.92,5.76,-4.16
0.92,6.08,-3.86
0.92,6.4,-3.575
0.92,6.72,-3.303
0.92,7.04,-3.043
0.92,7.36,-2.795
0.92,7.68,-2.558
0.92,8,-2.332
0.92,8.32,-2.116
0.92,8.64,-1.91
0.92,8.96,-1.712
0.92,9.28,-1.524
0.92,9.6,-1.343
0.92,9.92,-1.171
0.92,10.24,-1.008
0.92,10.56,-0.853
0.92,10.88,-0.708
0.92,11.2,-0.573
0.92,11.52,-0.45
0.92,11.84,-0.34
0.92,12.16,-0.243
0.92,12.48,-0.158
0.92,12.8,-0.086
0.92,13.12,-0.024
0.92,13.44,0.03
0.92,13.76,0.077
0.92,14.08,0.119
0.92,14.4,0.157
0.92,14.72,0.19
0.92,15.04,0.221
0.92,15.36,0.25
0.92,15.68,0.276
0.92,16,0.3
1.24,-16,0.446
1.24,-15.68,0.425
1.24,-15.36,0.403
1.24,-15.04,0.379
1.24,-14.72,0.353
1.24,-14.4,0.325
1.24,-14.08,0.295
1.24,-13.76,0.261
1.24,-13.44,0.222
1.24,-13.12,0.177
1.24,-12.8,0.123
1.24,-12.48,0.058
1.24,-12.16,-0.02
1.24,-11.84,-0.114
1.24,-11.52,-0.223
1.24,-11.2,-0.346
1.24,-10.88,-0.482
1.24,-10.56,-0.628
1.24,-10.24,-0.784
1.24,-9.92,-0.947
1.24,-9.6,-1.119
1.24,-9.28,-1.297
1.24,-8.96,-1.483
1.24,-8.64,-1.678
1.24,-8.32,-1.88
1.24,-8,-2.091
1.24,-7.68,-2.312
1.24,-7.36,-2.542
1.24,-7.04,-2.783
1.24,-6.72,-3.034
1.24,-6.4,-3.297
1.24,-6.08,-3.572
1.24,-5.76,-3.86
1.24,-5.44,-4.16
1.24,-5.12,-4.475
1.24,-4.8,-4.803
1.24,-4.48,-5.145
1.24,-4.16,-5.501
1.24,-3.84,-5.871
1.24,-3.52,-6.255
1.24,-3.2,-6.65
1.24,-2.88,-7.055
1.24,-2.56,-7.466
1.24,-2.24,-7.876
1.24,-1.92,-8.279
1.24,-1.6,-8.661
1.24,-1.28,-9.01
1.24,-0.96,-9.309
1.24,-0.64,-9.54
1.24,-0.32,-9.687
1.24,0,-9.737
1.24,0.32,-9.687
1.24,0.64,-9.54
1.24,0.96,-9.309
1.24,1.28,-9.01
1.24,1.6,-8.661
1.24,1.92,-8.279
1.24,2.24,-7.876
1.24,2.56,-7.466
1.24,2.88,-7.055
1.24,3.2,-6.65
1.24,3.52,-6.255
1.24,3.84,-5.871
1.24,4.16,-5.501
1.24,4.48,-5.145
1.24,4.8,-4.803
1.24,5.12,-4.475
1.24,5.44,-4.16
1.24,5.76,-3.86
1.24,6.08,-3.572
1.24,6.4,-3.297
1.24,6.72,-3.034
1.24,7.04,-2.783
1.24,7.36,-2.542
1.24,7.68,-2.312
1.24,8,-2.091
1.24,8.32,-1.88
1.24,8.64,-1.678
1.24,8.96,-1.483
1.24,9.28,-1.297
1.24,9.6,-1.119
1.24,9.92,-0.947
1.24,10.24,-0.784
1.24,10.56,-0.628
1.24,10.88,-0.482
1.24,11.2,-0.346
1.24,11.52,-0.223
1.24,11.84,-0.114
1.24,12.16,-0.02
1.24,12.48,0.058
1.24,12.8,0.123
1.24,13.12,0.177
1.24,13.44,0.222
1.24,13.76,0.261
1.24,14.08,0.295
1.24,14.4,0.325
1.24,14.72,0.353
1.24,15.04,0.379
1.24,15.36,0.403
1.24,15.68,0.425
1.24,16,0.446
1.56,-16,0.593
1.56,-15.68,0.576
1.56,-15.36,0.558
1.56,-15.04,0.539
1.56,-14.72,0.518
1.56,-14.4,0.497
1.56,-14.08,0.474
1.56,-13.76,0.448
1.56,-13.44,0.42
1.56,-13.12,0.385
1.56,-12.8,0.343
1.56,-12.48,0.289
1.56,-12.16,0.218
1.56,-11.84,0.128
1.56,-11.52,0.02
1.56,-11.2,-0.106
1.56,-10.88,-0.245
1.56,-10.56,-0.395
1.56,-10.24,-0.552
1.56,-9.92,-0.716
1.56,-9.6,-0.887
1.56,-9.28,-1.063
1.56,-8.96,-1.247
1.56,-8.64,-1.437
1.56,-8.32,-1.635
1.56,-8,-1.841
1.56,-7.68,-2.055
1.56,-7.36,-2.279
1.56,-7.04,-2.512
1.56,-6.72,-2.754
1.56,-6.4,-3.008
1.56,-6.08,-3.272
1.56,-5.76,-3.547
1.56,-5.44,-3.833
1.56,-5.12,-4.131
1.56,-4.8,-4.44
1.56,-4.48,-4.761
1.56,-4.16,-5.094
1.56,-3.84,-5.436
1.56,-3.52,-5.788
1.56,-3.2,-6.147
1.56,-2.88,-6.51
1.56,-2.56,-6.874
1.56,-2.24,-7.232
1.56,-1.92,-7.578
1.56,-1.6,-7.902
1.56,-1.28,-8.192
1.56,-0.96,-8.437
1.56,-0.64,-8.623
1.56,-0.32,-8.74
1.56,0,-8.78
1.56,0.32,-8.74
1.56,0.64,-8.623
1.56,0.96,-8.437
1.56,1.28,-8.192
1.56,1.6,-7.902
1.56,1.92,-7.578
1.56,2.24,-7.232
1.56,2.56,-6.874
1.56,2.88,-6.51
1.56,3.2,-6.147
1.56,3.52,-5.788
1.56,3.84,-5.436
1.56,4.16,-5.094
1.56,4.48,-4.761
1.56,4.8,-4.44
1.56,5.12,-4.131
1.56,5.44,-3.833
1.56,5.76,-3.547
1.56,6.08,-3.272
1.56,6.4,-3.008
1.56,6.72,-2.754
1.56,7.04,-2.512
1.56,7.36,-2.279
1.56,7.68,-2.055
1.56,8,-1.841
1.56,8.32,-1.635
1.56,8.64,-1.437
1.56,8.96,-1.247
1.56,9.28,-1.063
1.56,9.6,-0.887
1.56,9.92,-0.716
1.56,10.24,-0.552
1.56,10.56,-0.395
1.56,10.88,-0.245
1.56,11.2,-0.106
1.56,11.52,0.02
1.56,11.84,0.128
1.56,12.16,0.218
1.56,12.48,0.289
1.56,12.8,0.343
1.56,13.12,0.385
1.56,13.44,0.42
1.56,13.76,0.448
1.56,14.08,0.474
1.56,14.4,0.497
1.56,14.72,0.518
1.56,15.04,0.539
1.56,15.36,0.558
1.56,15.68,0.576
1.56,16,0.593
1.88,-16,0.742
1.88,-15.68,0.728
1.88,-15.36,0.714
1.88,-15.04,0.699
1.88,-14.72,0.684
1.88,-14.4,0.67
1.88,-14.08,0.655
1.88,-13.76,0.639
1.88,-13.44,0.622
1.88,-13.12,0.602
1.88,-12.8,0.575
1.88,-12.48,0.535
1.88,-12.16,0.475
1.88,-11.84,0.39
1.88,-11.52,0.279
1.88,-11.2,0.147
1.88,-10.88,0.001
1.88,-10.56,-0.153
1.88,-10.24,-0.314
1.88,-9.92,-0.479
1.88,-9.6,-0.649
1.88,-9.28,-0.823
1.88,-8.96,-1.003
1.88,-8.64,-1.189
1.88,-8.32,-1.382
1.88,-8,-1.582
1.88,-7.68,-1.79
1.88,-7.36,-2.006
1.88,-7.04,-2.23
1.88,-6.72,-2.464
1.88,-6.4,-2.707
1.88,-6.08,-2.96
1.88,-5.76,-3.222
1.88,-5.44,-3.494
1.88,-5.12,-3.776
1.88,-4.8,-4.067
1.88,-4.48,-4.367
1.88,-4.16,-4.676
1.88,-3.84,-4.991
1.88,-3.52,-5.313
1.88,-3.2,-5.639
1.88,-2.88,-5.964
1.88,-2.56,-6.287
1.88,-2.24,-6.601
1.88,-1.92,-6.9
1.88,-1.6,-7.176
1.88,-1.28,-7.42
1.88,-0.96,-7.623
1.88,-0.64,-7.776
1.88,-0.32,-7.872
1.88,0,-7.904
1.88,0.32,-7.872
1.88,0.64,-7.776
1.88,0.96,-7.623
1.88,1.28,-7.42
1.88,1.6,-7.176
1.88,1.92,-6.9
1.88,2.24,-6.601
1.88,2.56,-6.287
1.88,2.88,-5.964
1.88,3.2,-5.639
1.88,3.52,-5.313
1.88,3.84,-4.991
1.88,4.16,-4.676
1.88,4.48,-4.367
1.88,4.8,-4.067
1.88,5.12,-3.776
1.88,5.44,-3.494
1.88,5.76,-3.222
1.88,6.08,-2.96
1.88,6.4,-2.707
1.88,6.72,-2.464
1.88,7.04,-2.23
1.88,7.36,-2.006
1.88,7.68,-1.79
1.88,8,-1.582
1.88,8.32,-1.382
1.88,8.64,-1.189
1.88,8.96,-1.003
1.88,9.28,-0.823
1.88,9.6,-0.649
1.88,9.92,-0.479
1.88,10.24,-0.314
1.88,10.56,-0.153
1.88,10.88,0.001
1.88,11.2,0.147
1.88,11.52,0.279
1.88,11.84,0.39
1.88,12.16,0.475
1.88,12.48,0.535
1.88,12.8,0.575
1.88,13.12,0.602
1.88,13.44,0.622
1.88,13.76,0.639
1.88,14.08,0.655
1.88,14.4,0.67
1.88,14.72,0.684
1.88,15.04,0.699
1.88,15.36,0.714
1.88,15.68,0.728
1.88,16,0.742
2.2,-16,0.891
2.2,-15.68,0.88
2.2,-15.36,0.87
2.2,-15.04,0.86
2.2,-14.72,0.851
2.2,-14.4,0.843
2.2,-14.08,0.836
2.2,-13.76,0.831
2.2,-13.44,0.828
2.2,-13.12,0.826
2.2,-12.8,0.82
2.2,-12.48,0.802
2.2,-12.16,0.759
2.2,-11.84,0.678
2.2,-11.52,0.559
2.2,-11.2,0.414
2.2,-10.88,0.256
2.2,-10.56,0.094
2.2,-10.24,-0.071
2.2,-9.92,-0.237
2.2,-9.6,-0.406
2.2,-9.28,-0.577
2.2,-8.96,-0.753
2.2,-8.64,-0.934
2.2,-8.32,-1.121
2.2,-8,-1.315
2.2,-7.68,-1.516
2.2,-7.36,-1.724
2.2,-7.04,-1.94
2.2,-6.72,-2.165
2.2,-6.4,-2.398
2.2,-6.08,-2.639
2.2,-5.76,-2.888
2.2,-5.44,-3.146
2.2,-5.12,-3.411
2.2,-4.8,-3.684
2.2,-4.48,-3.964
2.2,-4.16,-4.25
2.2,-3.84,-4.541
2.2,-3.52,-4.835
2.2,-3.2,-5.129
2.2,-2.88,-5.422
2.2,-2.56,-5.708
2.2,-2.24,-5.984
2.2,-1.92,-6.244
2.2,-1.6,-6.481
2.2,-1.28,-6.689
2.2,-0.96,-6.86
2.2,-0.64,-6.988
2.2,-0.32,-7.067
2.2,0,-7.094
2.2,0.32,-7.067
2.2,0.64,-6.988
2.2,0.96,-6.86
2.2,1.28,-6.689
2.2,1.6,-6.481
2.2,1.92,-6.244
2.2,2.24,-5.984
2.2,2.56,-5.708
2.2,2.88,-5.422
2.2,3.2,-5.129
2.2,3.52,-4.835
2.2,3.84,-4.541
2.2,4.16,-4.25
2.2,4.48,-3.964
2.2,4.8,-3.684
2.2,5.12,-3.411
2.2,5.44,-3.146
2.2,5.76,-2.888
2.2,6.08,-2.639
2.2,6.4,-2.398
2.2,6.72,-2.165
2.2,7.04,-1.94
2.2,7.36,-1.724
2.2,7.68,-1.516
2.2,8,-1.315
2.2,8.32,-1.121
2.2,8.64,-0.934
2.2,8.96,-0.753
2.2,9.28,-0.577
2.2,9.6,-0.406
2.2,9.92,-0.237
2.2,10.24,-0.071
2.2,10.56,0.094
2.2,10.88,0.256
2.2,11.2,0.414
2.2,11.52,0.559
2.2,11.84,0.678
2.2,12.16,0.759
2.2,12.48,0.802
2.2,12.8,0.82
2.2,13.12,0.826
2.2,13.44,0.828
2.2,13.76,0.831
2.2,14.08,0.836
2.2,14.4,0.843
2.2,14.72,0.851
2.2,15.04,0.86
2.2,15.36,0.87
2.2,15.68,0.88
2.2,16,0.891
2.52,-16,1.04
2.52,-15.68,1.032
2.52,-15.36,1.026
2.52,-15.04,1.02
2.52,-14.72,1.016
2.52,-14.4,1.014
2.52,-14.08,1.016
2.52,-13.76,1.022
2.52,-13.44,1.033
2.52,-13.12,1.052
2.52,-12.8,1.075
2.52,-12.48,1.095
2.52,-12.16,1.084
2.52,-11.84,1.007
2.52,-11.52,0.864
2.52,-11.2,0.692
2.52,-10.88,0.516
2.52,-10.56,0.343
2.52,-10.24,0.174
2.52,-9.92,0.007
2.52,-9.6,-0.159
2.52,-9.28,-0.327
2.52,-8.96,-0.498
2.52,-8.64,-0.674
2.52,-8.32,-0.854
2.52,-8,-1.041
2.52,-7.68,-1.234
2.52,-7.36,-1.435
2.52,-7.04,-1.642
2.52,-6.72,-1.857
2.52,-6.4,-2.079
2.52,-6.08,-2.309
2.52,-5.76,-2.546
2.52,-5.44,-2.789
2.52,-5.12,-3.039
2.52,-4.8,-3.294
2.52,-4.48,-3.555
2.52,-4.16,-3.82
2.52,-3.84,-4.087
2.52,-3.52,-4.356
2.52,-3.2,-4.623
2.52,-2.88,-4.885
2.52,-2.56,-5.14
2.52,-2.24,-5.384
2.52,-1.92,-5.611
2.52,-1.6,-5.816
2.52,-1.28,-5.994
2.52,-0.96,-6.14
2.52,-0.64,-6.248
2.52,-0.32,-6.315
2.52,0,-6.337
2.52,0.32,-6.315
2.52,0.64,-6.248
2.52,0.96,-6.14
2.52,1.28,-5.994
2.52,1.6,-5.816
2.52,1.92,-5.611
2.52,2.24,-5.384
2.52,2.56,-5.14
2.52,2.88,-4.885
2.52,3.2,-4.623
2.52,3.52,-4.356
2.52,3.84,-4.087
2.52,4.16,-3.82
2.52,4.48,-3.555
2.52,4.8,-3.294
2.52,5.12,-3.039
2.52,5.44,-2.789
2.52,5.76,-2.546
2.52,6.08,-2.309
2.52,6.4,-2.079
2.52,6.72,-1.857
2.52,7.04,-1.642
2.52,7.36,-1.435
2.52,7.68,-1.234
2.52,8,-1.041
2.52,8.32,-0.854
2.52,8.64,-0.674
2.52,8.96,-0.498
2.52,9.28,-0.327
2.52,9.6,-0.159
2.52,9.92,0.007
2.52,10.24,0.174
2.52,10.56,0.343
2.52,10.88,0.516
2.52,11.2,0.692
2.52,11.52,0.864
2.52,11.84,1.007
2.52,12.16,1.084
2.52,12.48,1.095
2.52,12.8,1.075
2.52,13.12,1.052
2.52,13.44,1.033
2.52,13.76,1.022
2.52,14.08,1.016
2.52,14.4,1.014
2.52,14.72,1.016
2.52,15.04,1.02
2.52,15.36,1.026
2.52,15.68,1.032
2.52,16,1.04
2.84,-16,1.189
2.84,-15.68,1.184
2.84,-15.36,1.18
2.84,-15.04,1.178
2.84,-14.72,1.179
2.84,-14.4,1.183
2.84,-14.08,1.191
2.84,-13.76,1.207
2.84,-13.44,1.232
2.84,-13.12,1.271
2.84,-12.8,1.33
2.84,-12.48,1.413
2.84,-12.16,1.486
2.84,-11.84,1.41
2.84,-11.52,1.193
2.84,-11.2,0.971
2.84,-10.88,0.771
2.84,-10.56,0.588
2.84,-10.24,0.416
2.84,-9.92,0.251
2.84,-9.6,0.088
2.84,-9.28,-0.075
2.84,-8.96,-0.239
2.84,-8.64,-0.408
2.84,-8.32,-0.581
2.84,-8,-0.76
2.84,-7.68,-0.946
2.84,-7.36,-1.138
2.84,-7.04,-1.337
2.84,-6.72,-1.542
2.84,-6.4,-1.754
2.84,-6.08,-1.972
2.84,-5.76,-2.196
2.84,-5.44,-2.426
2.84,-5.12,-2.661
2.84,-4.8,-2.9
2.84,-4.48,-3.142
2.84,-4.16,-3.387
2.84,-3.84,-3.633
2.84,-3.52,-3.878
2.84,-3.2,-4.12
2.84,-2.88,-4.356
2.84,-2.56,-4.584
2.84,-2.24,-4.799
2.84,-1.92,-4.999
2.84,-1.6,-5.178
2.84,-1.28,-5.332
2.84,-0.96,-5.457
2.84,-0.64,-5.55
2.84,-0.32,-5.607
2.84,0,-5.626
2.84,0.32,-5.607
2.84,0.64,-5.55
2.84,0.96,-5.457
2.84,1.28,-5.332
2.84,1.6,-5.178
2.84,1.92,-4.999
2.84,2.24,-4.799
2.84,2.56,-4.584
2.84,2.88,-4.356
2.84,3.2,-4.12
2.84,3.52,-3.878
2.84,3.84,-3.633
2.84,4.16,-3.387
2.84,4.48,-3.142
2.84,4.8,-2.9
2.84,5.12,-2.661
2.84,5.44,-2.426
2.84,5.76,-2.196
2.84,6.08,-1.972
2.84,6.4,-1.754
2.84,6.72,-1.542
2.84,7.04,-1.337
2.84,7.36,-1.138
2.84,7.68,-0.946
2.84,8,-0.76
2.84,8.32,-0.581
2.84,8.64,-0.408
2.84,8.96,-0.239
2.84,9.28,-0.075
2.84,9.6,0.088
2.84,9.92,0.251
2.84,10.24,0.416
2.84,10.56,0.588
2.84,10.88,0.771
2.84,11.2,0.971
2.84,11.52,1.193
2.84,11.84,1.41
2.84,12.16,1.486
2.84,12.48,1.413
2.84,12.8,1.33
2.84,13.12,1.271
2.84,13.44,1.232
2.84,13.76,1.207
2.84,14.08,1.191
2.84,14.4,1.183
2.84,14.72,1.179
2.84,15.04,1.178
2.84,15.36,1.18
2.84,15.68,1.184
2.84,16,1.189
3.16,-16,1.337
3.16,-15.68,1.334
3.16,-15.36,1.333
3.16,-15.04,1.334
3.16,-14.72,1.338
3.16,-14.4,1.346
3.16,-14.08,1.36
3.16,-13.76,1.382
3.16,-13.44,1.417
3.16,-13.12,1.471
3.16,-12.8,1.559
3.16,-12.48,1.715
3.16,-12.16,2.05
3.16,-11.84,1.955
3.16,-11.52,1.506
3.16,-11.2,1.225
3.16,-10.88,1.008
3.16,-10.56,0.822
3.16,-10.24,0.653
3.16,-9.92,0.492
3.16,-9.6,0.336
3.16,-9.28,0.181
3.16,-8.96,0.024
3.16,-8.64,-0.137
3.16,-8.32,-0.302
3.16,-8,-0.473
3.16,-7.68,-0.651
3.16,-7.36,-0.834
3.16,-7.04,-1.024
3.16,-6.72,-1.22
3.16,-6.4,-1.422
3.16,-6.08,-1.629
3.16,-5.76,-1.841
3.16,-5.44,-2.058
3.16,-5.12,-2.278
3.16,-4.8,-2.501
3.16,-4.48,-2.726
3.16,-4.16,-2.953
3.16,-3.84,-3.179
3.16,-3.52,-3.403
3.16,-3.2,-3.622
3.16,-2.88,-3.836
3.16,-2.56,-4.04
3.16,-2.24,-4.231
3.16,-1.92,-4.408
3.16,-1.6,-4.565
3.16,-1.28,-4.699
3.16,-0.96,-4.808
3.16,-0.64,-4.888
3.16,-0.32,-4.937
3.16,0,-4.953
3.16,0.32,-4.937
3.16,0.64,-4.888
3.16,0.96,-4.808
3.16,1.28,-4.699
3.16,1.6,-4.565
3.16,1.92,-4.408
3.16,2.24,-4.231
3.16,2.56,-4.04
3.16,2.88,-3.836
3.16,3.2,-3.622
3.16,3.52,-3.403
3.16,3.84,-3.179
3.16,4.16,-2.953
3.16,4.48,-2.726
3.16,4.8,-2.501
3.16,5.12,-2.278
3.16,5.44,-2.058
3.16,5.76,-1.841
3.16,6.08,-1.629
3.16,6.4,-1.422
3.16,6.72,-1.22
3.16,7.04,-1.024
3.16,7.36,-0.834
3.16,7.68,-0.651
3.16,8,-0.473
3.16,8.32,-0.302
3.16,8.64,-0.137
3.16,8.96,0.024
3.16,9.28,0.181
3.16,9.6,0.336
3.16,9.92,0.492
3.16,10.24,0.653
3.16,10.56,0.822
3.16,10.88,1.008
3.16,11.2,1.225
3.16,11.52,1.506
3.16,11.84,1.955
3.16,12.16,2.05
3.16,12.48,1.715
3.16,12.8,1.559
3.16,13.12,1.471
3.16,13.44,1.417
3.16,13.76,1.382
3.16,14.08,1.36
3.16,14.4,1.346
3.16,14.72,1.338
3.16,15.04,1.334
3.16,15.36,1.333
3.16,15.68,1.334
3.16,16,1.337
3.48,-16,1.484
3.48,-15.68,1.483
3.48,-15.36,1.484
3.48,-15.04,1.487
3.48,-14.72,1.494
3.48,-14.4,1.504
3.48,-14.08,1.521
3.48,-13.76,1.546
3.48,-13.44,1.583
3.48,-13.12,1.639
3.48,-12.8,1.728
3.48,-12.48,1.877
3.48,-12.16,2.135
3.48,-11.84,2.056
3.48,-11.52,1.686
3.48,-11.2,1.423
3.48,-10.88,1.217
3.48,-10.56,1.041
3.48,-10.24,0.881
3.48,-9.92,0.73
3.48,-9.6,0.583
3.48,-9.28,0.437
3.48,-8.96,0.29
3.48,-8.64,0.139
3.48,-8.32,-0.017
3.48,-8,-0.18
3.48,-7.68,-0.349
3.48,-7.36,-0.524
3.48,-7.04,-0.706
3.48,-6.72,-0.893
3.48,-6.4,-1.085
3.48,-6.08,-1.282
3.48,-5.76,-1.482
3.48,-5.44,-1.686
3.48,-5.12,-1.892
3.48,-4.8,-2.101
3.48,-4.48,-2.31
3.48,-4.16,-2.519
3.48,-3.84,-2.727
3.48,-3.52,-2.932
3.48,-3.2,-3.131
3.48,-2.88,-3.324
3.48,-2.56,-3.507
3.48,-2.24,-3.679
3.48,-1.92,-3.835
3.48,-1.6,-3.974
3.48,-1.28,-4.092
3.48,-0.96,-4.187
3.48,-0.64,-4.257
3.48,-0.32,-4.3
3.48,0,-4.314
3.48,0.32,-4.3
3.48,0.64,-4.257
3.48,0.96,-4.187
3.48,1.28,-4.092
3.48,1.6,-3.974
3.48,1.92,-3.835
3.48,2.24,-3.679
3.48,2.56,-3.507
3.48,2.88,-3.324
3.48,3.2,-3.131
3.48,3.52,-2.932
3.48,3.84,-2.727
3.48,4.16,-2.519
3.48,4.48,-2.31
3.48,4.8,-2.101
3.48,5.12,-1.892
3.48,5.44,-1.686
3.48,5.76,-1.482
3.48,6.08,-1.282
3.48,6.4,-1.085
3.48,6.72,-0.893
3.48,7.04,-0.706
3.48,7.36,-0.524
3.48,7.68,-0.349
3.48,8,-0.18
3.48,8.32,-0.017
3.48,8.64,0.139
3.48,8.96,0.29
3.48,9.28,0.437
3.48,9.6,0.583
3.48,9.92,0.73
3.48,10.24,0.881
3.48,10.56,1.041
3.48,10.88,1.217
3.48,11.2,1.423
3.48,11.52,1.686
3.48,11.84,2.056
3.48,12.16,2.135
3.48,12.48,1.877
3.48,12.8,1.728
3.48,13.12,1.639
3.48,13.44,1.583
3.48,13.76,1.546
3.48,14.08,1.521
3.48,14.4,1.504
3.48,14.72,1.494
3.48,15.04,1.487
3.48,15.36,1.484
3.48,15.68,1.483
3.48,16,1.484
3.8,-16,1.63
3.8,-15.68,1.631
3.8,-15.36,1.633
3.8,-15.04,1.637
3.8,-14.72,1.645
3.8,-14.4,1.656
3.8,-14.08,1.673
3.8,-13.76,1.697
3.8,-13.44,1.731
3.8,-13.12,1.778
3.8,-12.8,1.843
3.8,-12.48,1.924
3.8,-12.16,1.986
3.8,-11.84,1.929
3.8,-11.52,1.757
3.8,-11.2,1.57
3.8,-10.88,1.399
3.8,-10.56,1.244
3.8,-10.24,1.1
3.8,-9.92,0.963
3.8,-9.6,0.829
3.8,-9.28,0.696
3.8,-8.96,0.56
3.8,-8.64,0.42
3.8,-8.32,0.274
3.8,-8,0.12
3.8,-7.68,-0.041
3.8,-7.36,-0.208
3.8,-7.04,-0.382
3.8,-6.72,-0.561
3.8,-6.4,-0.744
3.8,-6.08,-0.93
3.8,-5.76,-1.12
3.8,-5.44,-1.311
3.8,-5.12,-1.505
3.8,-4.8,-1.699
3.8,-4.48,-1.893
3.8,-4.16,-2.087
3.8,-3.84,-2.278
3.8,-3.52,-2.465
3.8,-3.2,-2.647
3.8,-2.88,-2.822
3.8,-2.56,-2.987
3.8,-2.24,-3.141
3.8,-1.92,-3.281
3.8,-1.6,-3.404
3.8,-1.28,-3.508
3.8,-0.96,-3.592
3.8,-0.64,-3.654
3.8,-0.32,-3.691
3.8,0,-3.703
3.8,0.32,-3.691
3.8,0.64,-3.654
3.8,0.96,-3.592
3.8,1.28,-3.508
3.8,1.6,-3.404
3.8,1.92,-3.281
3.8,2.24,-3.141
3.8,2.56,-2.987
3.8,2.88,-2.822
3.8,3.2,-2.647
3.8,3.52,-2.465
3.8,3.84,-2.278
3.8,4.16,-2.087
3.8,4.48,-1.893
3.8,4.8,-1.699
3.8,5.12,-1.505
3.8,5.44,-1.311
3.8,5.76,-1.12
3.8,6.08,-0.93
3.8,6.4,-0.744
3.8,6.72,-0.561
3.8,7.04,-0.382
3.8,7.36,-0.208
3.8,7.68,-0.041
3.8,8,0.12
3.8,8.32,0.274
3.8,8.64,0.42
3.8,8.96,0.56
3.8,9.28,0.696
3.8,9.6,0.829
3.8,9.92,0.963
3.8,10.24,1.1
3.8,10.56,1.244
3.8,10.88,1.399
3.8,11.2,1.57
3.8,11.52,1.757
3.8,11.84,1.929
3.8,12.16,1.986
3.8,12.48,1.924
3.8,12.8,1.843
3.8,13.12,1.778
3.8,13.44,1.731
3.8,13.76,1.697
3.8,14.08,1.673
3.8,14.4,1.656
3.8,14.72,1.645
3.8,15.04,1.637
3.8,15.36,1.633
3.8,15.68,1.631
3.8,16,1.63
4.12,-16,1.775
4.12,-15.68,1.776
4.12,-15.36,1.779
4.12,-15.04,1.784
4.12,-14.72,1.792
4.12,-14.4,1.803
4.12,-14.08,1.818
4.12,-13.76,1.839
4.12,-13.44,1.866
4.12,-13.12,1.899
4.12,-12.8,1.937
4.12,-12.48,1.971
4.12,-12.16,1.978
4.12,-11.84,1.93
4.12,-11.52,1.826
4.12,-11.2,1.697
4.12,-10.88,1.564
4.12,-10.56,1.435
4.12,-10.24,1.312
4.12,-9.92,1.193
4.12,-9.6,1.075
4.12,-9.28,0.957
4.12,-8.96,0.835
4.12,-8.64,0.708
4.12,-8.32,0.572
4.12,-8,0.427
4.12,-7.68,0.274
4.12,-7.36,0.114
4.12,-7.04,-0.053
4.12,-6.72,-0.224
4.12,-6.4,-0.399
4.12,-6.08,-0.576
4.12,-5.76,-0.755
4.12,-5.44,-0.935
4.12,-5.12,-1.116
4.12,-4.8,-1.297
4.12,-4.48,-1.478
4.12,-4.16,-1.657
4.12,-3.84,-1.833
4.12,-3.52,-2.005
4.12,-3.2,-2.171
4.12,-2.88,-2.329
4.12,-2.56,-2.479
4.12,-2.24,-2.617
4.12,-1.92,-2.742
4.12,-1.6,-2.852
4.12,-1.28,-2.945
4.12,-0.96,-3.02
4.12,-0.64,-3.074
4.12,-0.32,-3.107
4.12,0,-3.118
4.12,0.32,-3.107
4.12,0.64,-3.074
4.12,0.96,-3.02
4.12,1.28,-2.945
4.12,1.6,-2.852
4.12,1.92,-2.742
4.12,2.24,-2.617
4.12,2.56,-2.479
4.12,2.88,-2.329
4.12,3.2,-2.171
4.12,3.52,-2.005
4.12,3.84,-1.833
4.12,4.16,-1.657
4.12,4.48,-1.478
4.12,4.8,-1.297
4.12,5.12,-1.116
4.12,5.44,-0.935
4.12,5.76,-0.755
4.12,6.08,-0.576
4.12,6.4,-0.399
4.12,6.72,-0.224
4.12,7.04,-0.053
4.12,7.36,0.114
4.12,7.68,0.274
4.12,8,0.427
4.12,8.32,0.572
4.12,8.64,0.708
4.12,8.96,0.835
4.12,9.28,0.957
4.12,9.6,1.075
4.12,9.92,1.193
4.12,10.24,1.312
4.12,10.56,1.435
4.12,10.88,1.564
4.12,11.2,1.697
4.12,11.52,1.826
4.12,11.84,1.93
4.12,12.16,1.978
4.12,12.48,1.971
4.12,12.8,1.937
4.12,13.12,1.899
4.12,13.44,1.866
4.12,13.76,1.839
4.12,14.08,1.818
4.12,14.4,1.803
4.12,14.72,1.792
4.12,15.04,1.784
4.12,15.36,1.779
4.12,15.68,1.776
4.12,16,1.775
4.44,-16,1.918
4.44,-15.68,1.92
4.44,-15.36,1.924
4.44,-15.04,1.929
4.44,-14.72,1.936
4.44,-14.4,1.946
4.44,-14.08,1.958
4.44,-13.76,1.974
4.44,-13.44,1.993
4.44,-13.12,2.014
4.44,-12.8,2.034
4.44,-12.48,2.044
4.44,-12.16,2.033
4.44,-11.84,1.991
4.44,-11.52,1.918
4.44,-11.2,1.825
4.44,-10.88,1.724
4.44,-10.56,1.621
4.44,-10.24,1.52
4.44,-9.92,1.421
4.44,-9.6,1.322
4.44,-9.28,1.222
4.44,-8.96,1.116
4.44,-8.64,1.003
4.44,-8.32,0.879
4.44,-8,0.744
4.44,-7.68,0.597
4.44,-7.36,0.442
4.44,-7.04,0.281
4.44,-6.72,0.116
4.44,-6.4,-0.051
4.44,-6.08,-0.22
4.44,-5.76,-0.389
4.44,-5.44,-0.558
4.44,-5.12,-0.728
4.44,-4.8,-0.896
4.44,-4.48,-1.064
4.44,-4.16,-1.229
4.44,-3.84,-1.392
4.44,-3.52,-1.549
4.44,-3.2,-1.701
4.44,-2.88,-1.846
4.44,-2.56,-1.982
4.44,-2.24,-2.107
4.44,-1.92,-2.219
4.44,-1.6,-2.318
4.44,-1.28,-2.401
4.44,-0.96,-2.467
4.44,-0.64,-2.516
4.44,-0.32,-2.545
4.44,0,-2.555
4.44,0.32,-2.545
4.44,0.64,-2.516
4.44,0.96,-2.467
4.44,1.28,-2.401
4.44,1.6,-2.318
4.44,1.92,-2.219
4.44,2.24,-2.107
4.44,2.56,-1.982
4.44,2.88,-1.846
4.44,3.2,-1.701
4.44,3.52,-1.549
4.44,3.84,-1.392
4.44,4.16,-1.229
4.44,4.48,-1.064
4.44,4.8,-0.896
4.44,5.12,-0.728
4.44,5.44,-0.558
4.44,5.76,-0.389
4.44,6.08,-0.22
4.44,6.4,-0.051
4.44,6.72,0.116
4.44,7.04,0.281
4.44,7.36,0.442
4.44,7.68,0.597
4.44,8,0.744
4.44,8.32,0.879
4.44,8.64,1.003
4.44,8.96,1.116
4.44,9.28,1.222
4.44,9.6,1.322
4.44,9.92,1.421
4.44,10.24,1.52
4.44,10.56,1.621
4.44,10.88,1.724
4.44,11.2,1.825
4.44,11.52,1.918
4.44,11.84,1.991
4.44,12.16,2.033
4.44,12.48,2.044
4.44,12.8,2.034
4.44,13.12,2.014
4.44,13.44,1.993
4.44,13.76,1.974
4.44,14.08,1.958
4.44,14.4,1.946
4.44,14.72,1.936
4.44,15.04,1.929
4.44,15.36,1.924
4.44,15.68,1.92
4.44,16,1.918
4.76,-16,2.061
4.76,-15.68,2.063
4.76,-15.36,2.066
4.76,-15.04,2.071
4.76,-14.72,2.077
4.76,-14.4,2.085
4.76,-14.08,2.095
4.76,-13.76,2.107
4.76,-13.44,2.119
4.76,-13.12,2.131
4.76,-12.8,2.138
4.76,-12.48,2.137
4.76,-12.16,2.12
4.76,-11.84,2.085
4.76,-11.52,2.03
4.76,-11.2,1.962
4.76,-10.88,1.885
4.76,-10.56,1.806
4.76,-10.24,1.726
4.76,-9.92,1.648
4.76,-9.6,1.57
4.76,-9.28,1.491
4.76,-8.96,1.406
4.76,-8.64,1.31
4.76,-8.32,1.199
4.76,-8,1.071
4.76,-7.68,0.928
4.76,-7.36,0.776
4.76,-7.04,0.618
4.76,-6.72,0.458
4.76,-6.4,0.297
4.76,-6.08,0.137
4.76,-5.76,-0.023
4.76,-5.44,-0.181
4.76,-5.12,-0.339
4.76,-4.8,-0.496
4.76,-4.48,-0.652
4.76,-4.16,-0.805
4.76,-3.84,-0.955
4.76,-3.52,-1.1
4.76,-3.2,-1.24
4.76,-2.88,-1.372
4.76,-2.56,-1.495
4.76,-2.24,-1.608
4.76,-1.92,-1.71
4.76,-1.6,-1.799
4.76,-1.28,-1.874
4.76,-0.96,-1.933
4.76,-0.64,-1.976
4.76,-0.32,-2.003
4.76,0,-2.011
4.76,0.32,-2.003
4.76,0.64,-1.976
4.76,0.96,-1.933
4.76,1.28,-1.874
4.76,1.6,-1.799
4.76,1.92,-1.71
4.76,2.24,-1.608
4.76,2.56,-1.495
4.76,2.88,-1.372
4.76,3.2,-1.24
4.76,3.52,-1.1
4.76,3.84,-0.955
4.76,4.16,-0.805
4.76,4.48,-0.652
4.76,4.8,-0.496
4.76,5.12,-0.339
4.76,5.44,-0.181
4.76,5.76,-0.023
4.76,6.08,0.137
4.76,6.4,0.297
4.76,6.72,0.458
4.76,7.04,0.618
4.76,7.36,0.776
4.76,7.68,0.928
4.76,8,1.071
4.76,8.32,1.199
4.76,8.64,1.31
4.76,8.96,1.406
4.76,9.28,1.491
4.76,9.6,1.57
4.76,9.92,1.648
4.76,10.24,1.726
4.76,10.56,1.806
4.76,10.88,1.885
4.76,11.2,1.962
4.76,11.52,2.03
4.76,11.84,2.085
4.76,12.16,2.12
4.76,12.48,2.137
4.76,12.8,2.138
4.76,13.12,2.131
4.76,13.44,2.119
4.76,13.76,2.107
4.76,14.08,2.095
4.76,14.4,2.085
4.76,14.72,2.077
4.76,15.04,2.071
4.76,15.36,2.066
4.76,15.68,2.063
4.76,16,2.061
5.08,-16,2.203
5.08,-15.68,2.205
5.08,-15.36,2.208
5.08,-15.04,2.212
5.08,-14.72,2.217
5.08,-14.4,2.223
5.08,-14.08,2.23
5.08,-13.76,2.238
5.08,-13.44,2.245
5.08,-13.12,2.25
5.08,-12.8,2.251
5.08,-12.48,2.245
5.08,-12.16,2.228
5.08,-11.84,2.198
5.08,-11.52,2.156
5.08,-11.2,2.105
5.08,-10.88,2.049
5.08,-10.56,1.989
5.08,-10.24,1.931
5.08,-9.92,1.875
5.08,-9.6,1.82
5.08,-9.28,1.766
5.08,-8.96,1.706
5.08,-8.64,1.632
5.08,-8.32,1.536
5.08,-8,1.413
5.08,-7.68,1.27
5.08,-7.36,1.115
5.08,-7.04,0.957
5.08,-6.72,0.8
5.08,-6.4,0.645
5.08,-6.08,0.493
5.08,-5.76,0.343
5.08,-5.44,0.195
5.08,-5.12,0.048
5.08,-4.8,-0.098
5.08,-4.48,-0.242
5.08,-4.16,-0.384
5.08,-3.84,-0.523
5.08,-3.52,-0.657
5.08,-3.2,-0.785
5.08,-2.88,-0.906
5.08,-2.56,-1.019
5.08,-2.24,-1.122
5.08,-1.92,-1.214
5.08,-1.6,-1.294
5.08,-1.28,-1.362
5.08,-0.96,-1.415
5.08,-0.64,-1.454
5.08,-0.32,-1.478
5.08,0,-1.486
5.08,0.32,-1.478
5.08,0.64,-1.454
5.08,0.96,-1.415
5.08,1.28,-1.362
5.08,1.6,-1.294
5.08,1.92,-1.214
5.08,2.24,-1.122
5.08,2.56,-1.019
5.08,2.88,-0.906
5.08,3.2,-0.785
5.08,3.52,-0.657
5.08,3.84,-0.523
5.08,4.16,-0.384
5.08,4.48,-0.242
5.08,4.8,-0.098
5.08,5.12,0.048
5.08,5.44,0.195
5.08,5.76,0.343
5.08,6.08,0.493
5.08,6.4,0.645
5.08,6.72,0.8
5.08,7.04,0.957
5.08,7.36,1.115
5.08,7.68,1.27
5.08,8,1.413
5.08,8.32,1.536
5.08,8.64,1.632
5.08,8.96,1.706
5.08,9.28,1.766
5.08,9.6,1.82
5.08,9.92,1.875
5.08,10.24,1.931
5.08,10.56,1.989
5.08,10.88,2.049
5.08,11.2,2.105
5.08,11.52,2.156
5.08,11.84,2.198
5.08,12.16,2.228
5.08,12.48,2.245
5.08,12.8,2.251
5.08,13.12,2.25
5.08,13.44,2.245
5.08,13.76,2.238
5.08,14.08,2.23
5.08,14.4,2.223
5.08,14.72,2.217
5.08,15.04,2.212
5.08,15.36,2.208
5.08,15.68,2.205
5.08,16,2.203
5.4,-16,2.343
5.4,-15.68,2.345
5.4,-15.36,2.348
5.4,-15.04,2.351
5.4,-14.72,2.355
5.4,-14.4,2.36
5.4,-14.08,2.365
5.4,-13.76,2.369
5.4,-13.44,2.373
5.4,-13.12,2.375
5.4,-12.8,2.372
5.4,-12.48,2.364
5.4,-12.16,2.348
5.4,-11.84,2.324
5.4,-11.52,2.292
5.4,-11.2,2.255
5.4,-10.88,2.214
5.4,-10.56,2.173
5.4,-10.24,2.133
5.4,-9.92,2.099
5.4,-9.6,2.069
5.4,-9.28,2.045
5.4,-8.96,2.019
5.4,-8.64,1.979
5.4,-8.32,1.901
5.4,-8,1.776
5.4,-7.68,1.622
5.4,-7.36,1.458
5.4,-7.04,1.296
5.4,-6.72,1.14
5.4,-6.4,0.99
5.4,-6.08,0.846
5.4,-5.76,0.707
5.4,-5.44,0.569
5.4,-5.12,0.434
5.4,-4.8,0.299
5.4,-4.48,0.166
5.4,-4.16,0.034
5.4,-3.84,-0.095
5.4,-3.52,-0.219
5.4,-3.2,-0.338
5.4,-2.88,-0.449
5.4,-2.56,-0.552
5.4,-2.24,-0.646
5.4,-1.92,-0.73
5.4,-1.6,-0.802
5.4,-1.28,-0.863
5.4,-0.96,-0.912
5.4,-0.64,-0.947
5.4,-0.32,-0.968
5.4,0,-0.976
5.4,0.32,-0.968
5.4,0.64,-0.947
5.4,0.96,-0.912
5.4,1.28,-0.863
5.4,1.6,-0.802
5.4,1.92,-0.73
5.4,2.24,-0.646
5.4,2.56,-0.552
5.4,2.88,-0.449
5.4,3.2,-0.338
5.4,3.52,-0.219
5.4,3.84,-0.095
5.4,4.16,0.034
5.4,4.48,0.166
5.4,4.8,0.299
5.4,5.12,0.434
5.4,5.44,0.569
5.4,5.76,0.707
5.4,6.08,0.846
5.4,6.4,0.99
5.4,6.72,1.14
5.4,7.04,1.296
5.4,7.36,1.458
5.4,7.68,1.622
5.4,8,1.776
5.4,8.32,1.901
5.4,8.64,1.979
5.4,8.96,2.019
5.4,9.28,2.045
5.4,9.6,2.069
5.4,9.92,2.099
5.4,10.24,2.133
5.4,10.56,2.173
5.4,10.88,2.214
5.4,11.2,2.255
5.4,11.52,2.292
5.4,11.84,2.324
5.4,12.16,2.348
5.4,12.48,2.364
5.4,12.8,2.372
5.4,13.12,2.375
5.4,13.44,2.373
5.4,13.76,2.369
5.4,14.08,2.365
5.4,14.4,2.36
5.4,14.72,2.355
5.4,15.04,2.351
5.4,15.36,2.348
5.4,15.68,2.345
5.4,16,2.343
5.72,-16,2.484
5.72,-15.68,2.485
5.72,-15.36,2.487
5.72,-15.04,2.49
5.72,-14.72,2.493
5.72,-14.4,2.496
5.72,-14.08,2.499
5.72,-13.76,2.502
5.72,-13.44,2.503
5.72,-13.12,2.503
5.72,-12.8,2.499
5.72,-12.48,2.49
5.72,-12.16,2.477
5.72,-11.84,2.458
5.72,-11.52,2.435
5.72,-11.2,2.408
5.72,-10.88,2.38
5.72,-10.56,2.353
5.72,-10.24,2.331
5.72,-9.92,2.317
5.72,-9.6,2.313
5.72,-9.28,2.323
5.72,-8.96,2.347
5.72,-8.64,2.364
5.72,-8.32,2.317
5.72,-8,2.17
5.72,-7.68,1.981
5.72,-7.36,1.796
5.72,-7.04,1.627
5.72,-6.72,1.473
5.72,-6.4,1.33
5.72,-6.08,1.196
5.72,-5.76,1.068
5.72,-5.44,0.943
5.72,-5.12,0.819
5.72,-4.8,0.695
5.72,-4.48,0.571
5.72,-4.16,0.449
5.72,-3.84,0.328
5.72,-3.52,0.212
5.72,-3.2,0.102
5.72,-2.88,-0
5.72,-2.56,-0.095
5.72,-2.24,-0.18
5.72,-1.92,-0.256
5.72,-1.6,-0.322
5.72,-1.28,-0.378
5.72,-0.96,-0.422
5.72,-0.64,-0.454
5.72,-0.32,-0.474
5.72,0,-0.48
5.72,0.32,-0.474
5.72,0.64,-0.454
5.72,0.96,-0.422
5.72,1.28,-0.378
5.72,1.6,-0.322
5.72,1.92,-0.256
5.72,2.24,-0.18
5.72,2.56,-0.095
5.72,2.88,-0
5.72,3.2,0.102
5.72,3.52,0.212
5.72,3.84,0.328
5.72,4.16,0.449
5.72,4.48,0.571
5.72,4.8,0.695
5.72,5.12,0.819
5.72,5.44,0.943
5.72,5.76,1.068
5.72,6.08,1.196
5.72,6.4,1.33
5.72,6.72,1.473
5.72,7.04,1.627
5.72,7.36,1.796
5.72,7.68,1.981
5.72,8,2.17
5.72,8.32,2.317
5.72,8.64,2.364
5.72,8.96,2.347
5.72,9.28,2.323
5.72,9.6,2.313
5.72,9.92,2.317
5.72,10.24,2.331
5.72,10.56,2.353
5.72,10.88,2.38
5.72,11.2,2.408
5.72,11.52,2.435
5.72,11.84,2.458
5.72,12.16,2.477
5.72,12.48,2.49
5.72,12.8,2.499
5.72,13.12,2.503
5.72,13.44,2.503
5.72,13.76,2.502
5.72,14.08,2.499
5.72,14.4,2.496
5.72,14.72,2.493
5.72,15.04,2.49
5.72,15.36,2.487
5.72,15.68,2.485
5.72,16,2.484
6.04,-16,2.623
6.04,-15.68,2.625
6.04,-15.36,2.626
6.04,-15.04,2.628
6.04,-14.72,2.631
6.04,-14.4,2.633
6.04,-14.08,2.635
6.04,-13.76,2.636
6.04,-13.44,2.636
6.04,-13.12,2.634
6.04,-12.8,2.629
6.04,-12.48,2.622
6.04,-12.16,2.611
6.04,-11.84,2.597
6.04,-11.52,2.58
6.04,-11.2,2.562
6.04,-10.88,2.544
6.04,-10.56,2.53
6.04,-10.24,2.522
6.04,-9.92,2.524
6.04,-9.6,2.543
6.04,-9.28,2.587
6.04,-8.96,2.671
6.04,-8.64,2.812
6.04,-8.32,2.864
6.04,-8,2.597
6.04,-7.68,2.33
6.04,-7.36,2.118
6.04,-7.04,1.944
6.04,-6.72,1.794
6.04,-6.4,1.661
6.04,-6.08,1.54
6.04,-5.76,1.426
6.04,-5.44,1.315
6.04,-5.12,1.204
6.04,-4.8,1.091
6.04,-4.48,0.976
6.04,-4.16,0.861
6.04,-3.84,0.747
6.04,-3.52,0.638
6.04,-3.2,0.535
6.04,-2.88,0.44
6.04,-2.56,0.354
6.04,-2.24,0.276
6.04,-1.92,0.207
6.04,-1.6,0.147
6.04,-1.28,0.097
6.04,-0.96,0.056
6.04,-0.64,0.027
6.04,-0.32,0.008
6.04,0,0.002
6.04,0.32,0.008
6.04,0.64,0.027
6.04,0.96,0.056
6.04,1.28,0.097
6.04,1.6,0.147
6.04,1.92,0.207
6.04,2.24,0.276
6.04,2.56,0.354
6.04,2.88,0.44
6.04,3.2,0.535
6.04,3.52,0.638
6.04,3.84,0.747
6.04,4.16,0.861
6.04,4.48,0.976
6.04,4.8,1.091
6.04,5.12,1.204
6.04,5.44,1.315
6.04,5.76,1.426
6.04,6.08,1.54
6.04,6.4,1.661
6.04,6.72,1.794
6.04,7.04,1.944
6.04,7.36,2.118
6.04,7.68,2.33
6.04,8,2.597
6.04,8.32,2.864
6.04,8.64,2.812
6.04,8.96,2.671
6.04,9.28,2.587
6.04,9.6,2.543
6.04,9.92,2.524
6.04,10.24,2.522
6.04,10.56,2.53
6.04,10.88,2.544
6.04,11.2,2.562
6.04,11.52,2.58
6.04,11.84,2.597
6.04,12.16,2.611
6.04,12.48,2.622
6.04,12.8,2.629
6.04,13.12,2.634
6.04,13.44,2.636
6.04,13.76,2.636
6.04,14.08,2.635
6.04,14.4,2.633
6.04,14.72,2.631
6.04,15.04,2.628
6.04,15.36,2.626
6.04,15.68,2.625
6.04,16,2.623
6.36,-16,2.763
6.36,-15.68,2.764
6.36,-15.36,2.765
6.36,-15.04,2.767
6.36,-14.72,2.768
6.36,-14.4,2.769
6.36,-14.08,2.77
6.36,-13.76,2.771
6.36,-13.44,2.77
6.36,-13.12,2.768
6.36,-12.8,2.764
6.36,-12.48,2.757
6.36,-12.16,2.749
6.36,-11.84,2.738
6.36,-11.52,2.727
6.36,-11.2,2.715
6.36,-10.88,2.706
6.36,-10.56,2.7
6.36,-10.24,2.702
6.36,-9.92,2.716
6.36,-9.6,2.748
6.36,-9.28,2.811
6.36,-8.96,2.932
6.36,-8.64,3.205
6.36,-8.32,3.843
6.36,-8,2.949
6.36,-7.68,2.622
6.36,-7.36,2.404
6.36,-7.04,2.237
6.36,-6.72,2.099
6.36,-6.4,1.981
6.36,-6.08,1.877
6.36,-5.76,1.781
6.36,-5.44,1.687
6.36,-5.12,1.592
6.36,-4.8,1.49
6.36,-4.48,1.382
6.36,-4.16,1.271
6.36,-3.84,1.162
6.36,-3.52,1.057
6.36,-3.2,0.96
6.36,-2.88,0.872
6.36,-2.56,0.794
6.36,-2.24,0.724
6.36,-1.92,0.662
6.36,-1.6,0.608
6.36,-1.28,0.561
6.36,-0.96,0.524
6.36,-0.64,0.495
6.36,-0.32,0.478
6.36,0,0.472
6.36,0.32,0.478
6.36,0.64,0.495
6.36,0.96,0.524
6.36,1.28,0.561
6.36,1.6,0.608
6.36,1.92,0.662
6.36,2.24,0.724
6.36,2.56,0.794
6.36,2.88,0.872
6.36,3.2,0.96
6.36,3.52,1.057
6.36,3.84,1.162
6.36,4.16,1.271
6.36,4.48,1.382
6.36,4.8,1.49
6.36,5.12,1.592
6.36,5.44,1.687
6.36,5.76,1.781
6.36,6.08,1.877
6.36,6.4,1.981
6.36,6.72,2.099
6.36,7.04,2.237
6.36,7.36,2.404
6.36,7.68,2.622
6.36,8,2.949
6.36,8.32,3.843
6.36,8.64,3.205
6.36,8.96,2.932
6.36,9.28,2.811
6.36,9.6,2.748
6.36,9.92,2.716
6.36,10.24,2.702
6.36,10.56,2.7
6.36,10.88,2.706
6.36,11.2,2.715
6.36,11.52,2.727
6.36,11.84,2.738
6.36,12.16,2.749
6.36,12.48,2.757
6.36,12.8,2.764
6.36,13.12,2.768
6.36,13.44,2.77
6.36,13.76,2.771
6.36,14.08,2.77
6.36,14.4,2.769
6.36,14.72,2.768
6.36,15.04,2.767
6.36,15.36,2.765
6.36,15.68,2.764
6.36,16,2.763
6.68,-16,2.902
6.68,-15.68,2.903
6.68,-15.36,2.904
6.68,-15.04,2.905
6.68,-14.72,2.906
6.68,-14.4,2.906
6.68,-14.08,2.907
6.68,-13.76,2.907
6.68,-13.44,2.905
6.68,-13.12,2.903
6.68,-12.8,2.9
6.68,-12.48,2.895
6.68,-12.16,2.888
6.68,-11.84,2.881
6.68,-11.52,2.874
6.68,-11.2,2.867
6.68,-10.88,2.863
6.68,-10.56,2.863
6.68,-10.24,2.871
6.68,-9.92,2.889
6.68,-9.6,2.924
6.68,-9.28,2.983
6.68,-8.96,3.08
6.68,-8.64,3.219
6.68,-8.32,3.267
6.68,-8,3.055
6.68,-7.68,2.826
6.68,-7.36,2.645
6.68,-7.04,2.501
6.68,-6.72,2.384
6.68,-6.4,2.287
6.68,-6.08,2.205
6.68,-5.76,2.133
6.68,-5.44,2.063
6.68,-5.12,1.986
6.68,-4.8,1.895
6.68,-4.48,1.791
6.68,-4.16,1.68
6.68,-3.84,1.571
6.68,-3.52,1.468
6.68,-3.2,1.376
6.68,-2.88,1.295
6.68,-2.56,1.225
6.68,-2.24,1.163
6.68,-1.92,1.109
6.68,-1.6,1.06
6.68,-1.28,1.018
6.68,-0.96,0.981
6.68,-0.64,0.954
6.68,-0.32,0.936
6.68,0,0.93
6.68,0.32,0.936
6.68,0.64,0.954
6.68,0.96,0.981
6.68,1.28,1.018
6.68,1.6,1.06
6.68,1.92,1.109
6.68,2.24,1.163
6.68,2.56,1.225
6.68,2.88,1.295
6.68,3.2,1.376
6.68,3.52,1.468
6.68,3.84,1.571
6.68,4.16,1.68
6.68,4.48,1.791
6.68,4.8,1.895
6.68,5.12,1.986
6.68,5.44,2.063
6.68,5.76,2.133
6.68,6.08,2.205
6.68,6.4,2.287
6.68,6.72,2.384
6.68,7.04,2.501
6.68,7.36,2.645
6.68,7.68,2.826
6.68,8,3.055
6.68,8.32,3.267
6.68,8.64,3.219
6.68,8.96,3.08
6.68,9.28,2.983
6.68,9.6,2.924
6.68,9.92,2.889
6.68,10.24,2.871
6.68,10.56,2.863
6.68,10.88,2.863
6.68,11.2,2.867
6.68,11.52,2.874
6.68,11.84,2.881
6.68,12.16,2.888
6.68,12.48,2.895
6.68,12.8,2.9
6.68,13.12,2.903
6.68,13.44,2.905
6.68,13.76,2.907
6.68,14.08,2.907
6.68,14.4,2.906
6.68,14.72,2.906
6.68,15.04,2.905
6.68,15.36,2.904
6.68,15.68,2.903
6.68,16,2.902
7,-16,3.041
7,-15.68,3.042
7,-15.36,3.042
7,-15.04,3.043
7,-14.72,3.044
7,-14.4,3.044
7,-14.08,3.044
7,-13.76,3.043
7,-13.44,3.042
7,-13.12,3.04
7,-12.8,3.037
7,-12.48,3.034
7,-12.16,3.029
7,-11.84,3.024
7,-11.52,3.02
7,-11.2,3.017
7,-10.88,3.016
7,-10.56,3.02
7,-10.24,3.029
7,-9.92,3.047
7,-9.6,3.077
7,-9.28,3.119
7,-8.96,3.173
7,-8.64,3.22
7,-8.32,3.21
7,-8,3.113
7,-7.68,2.978
7,-7.36,2.849
7,-7.04,2.739
7,-6.72,2.649
7,-6.4,2.578
7,-6.08,2.524
7,-5.76,2.483
7,-5.44,2.445
7,-5.12,2.395
7,-4.8,2.315
7,-4.48,2.207
7,-4.16,2.088
7,-3.84,1.972
7,-3.52,1.869
7,-3.2,1.781
7,-2.88,1.707
7,-2.56,1.646
7,-2.24,1.595
7,-1.92,1.55
7,-1.6,1.507
7,-1.28,1.467
7,-0.96,1.431
7,-0.64,1.401
7,-0.32,1.382
7,0,1.376
7,0.32,1.382
7,0.64,1.401
7,0.96,1.431
7,1.28,1.467
7,1.6,1.507
7,1.92,1.55
7,2.24,1.595
7,2.56,1.646
7,2.88,1.707
7,3.2,1.781
7,3.52,1.869
7,3.84,1.972
7,4.16,2.088
7,4.48,2.207
7,4.8,2.315
7,5.12,2.395
7,5.44,2.445
7,5.76,2.483
7,6.08,2.524
7,6.4,2.578
7,6.72,2.649
7,7.04,2.739
7,7.36,2.849
7,7.68,2.978
7,8,3.113
7,8.32,3.21
7,8.64,3.22
7,8.96,3.173
7,9.28,3.119
7,9.6,3.077
7,9.92,3.047
7,10.24,3.029
7,10.56,3.02
7,10.88,3.016
7,11.2,3.017
7,11.52,3.02
7,11.84,3.024
7,12.16,3.029
7,12.48,3.034
7,12.8,3.037
7,13.12,3.04
7,13.44,3.042
7,13.76,3.043
7,14.08,3.044
7,14.4,3.044
7,14.72,3.044
7,15.04,3.043
7,15.36,3.042
7,15.68,3.042
7,16,3.041
7.32,-16,3.18
7.32,-15.68,3.18
7.32,-15.36,3.181
7.32,-15.04,3.181
7.32,-14.72,3.182
7.32,-14.4,3.182
7.32,-14.08,3.182
7.32,-13.76,3.181
7.32,-13.44,3.18
7.32,-13.12,3.178
7.32,-12.8,3.176
7.32,-12.48,3.173
7.32,-12.16,3.17
7.32,-11.84,3.167
7.32,-11.52,3.165
7.32,-11.2,3.164
7.32,-10.88,3.165
7.32,-10.56,3.17
7.32,-10.24,3.179
7.32,-9.92,3.194
7.32,-9.6,3.215
7.32,-9.28,3.241
7.32,-8.96,3.267
7.32,-8.64,3.28
7.32,-8.32,3.26
7.32,-8,3.202
7.32,-7.68,3.12
7.32,-7.36,3.034
7.32,-7.04,2.956
7.32,-6.72,2.894
7.32,-6.4,2.851
7.32,-6.08,2.829
7.32,-5.76,2.827
7.32,-5.44,2.84
7.32,-5.12,2.836
7.32,-4.8,2.767
7.32,-4.48,2.635
7.32,-4.16,2.489
7.32,-3.84,2.36
7.32,-3.52,2.254
7.32,-3.2,2.17
7.32,-2.88,2.106
7.32,-2.56,2.059
7.32,-2.24,2.021
7.32,-1.92,1.988
7.32,-1.6,1.953
7.32,-1.28,1.913
7.32,-0.96,1.873
7.32,-0.64,1.839
7.32,-0.32,1.816
7.32,0,1.808
7.32,0.32,1.816
7.32,0.64,1.839
7.32,0.96,1.873
7.32,1.28,1.913
7.32,1.6,1.953
7.32,1.92,1.988
7.32,2.24,2.021
7.32,2.56,2.059
7.32,2.88,2.106
7.32,3.2,2.17
7.32,3.52,2.254
7.32,3.84,2.36
7.32,4.16,2.489
7.32,4.48,2.635
7.32,4.8,2.767
7.32,5.12,2.836
7.32,5.44,2.84
7.32,5.76,2.827
7.32,6.08,2.829
7.32,6.4,2.851
7.32,6.72,2.894
7.32,7.04,2.956
7.32,7.36,3.034
7.32,7.68,3.12
7.32,8,3.202
7.32,8.32,3.26
7.32,8.64,3.28
7.32,8.96,3.267
7.32,9.28,3.241
7.32,9.6,3.215
7.32,9.92,3.194
7.32,10.24,3.179
7.32,10.56,3.17
7.32,10.88,3.165
7.32,11.2,3.164
7.32,11.52,3.165
7.32,11.84,3.167
7.32,12.16,3.17
7.32,12.48,3.173
7.32,12.8,3.176
7.32,13.12,3.178
7.32,13.44,3.18
7.32,13.76,3.181
7.32,14.08,3.182
7.32,14.4,3.182
7.32,14.72,3.182
7.32,15.04,3.181
7.32,15.36,3.181
7.32,15.68,3.18
7.32,16,3.18
7.64,-16,3.319
7.64,-15.68,3.319
7.64,-15.36,3.319
7.64,-15.04,3.32
7.64,-14.72,3.32
7.64,-14.4,3.32
7.64,-14.08,3.32
7.64,-13.76,3.319
7.64,-13.44,3.318
7.64,-13.12,3.317
7.64,-12.8,3.315
7.64,-12.48,3.313
7.64,-12.16,3.311
7.64,-11.84,3.309
7.64,-11.52,3.308
7.64,-11.2,3.309
7.64,-10.88,3.311
7.64,-10.56,3.315
7.64,-10.24,3.323
7.64,-9.92,3.334
7.64,-9.6,3.348
7.64,-9.28,3.363
7.64,-8.96,3.373
7.64,-8.64,3.373
7.64,-8.32,3.355
7.64,-8,3.316
7.64,-7.68,3.264
7.64,-7.36,3.208
7.64,-7.04,3.158
7.64,-6.72,3.121
7.64,-6.4,3.104
7.64,-6.08,3.112
7.64,-5.76,3.155
7.64,-5.44,3.244
7.64,-5.12,3.356
7.64,-4.8,3.293
7.64,-4.48,3.067
7.64,-4.16,2.871
7.64,-3.84,2.724
7.64,-3.52,2.616
7.64,-3.2,2.54
7.64,-2.88,2.489
7.64,-2.56,2.46
7.64,-2.24,2.444
7.64,-1.92,2.429
7.64,-1.6,2.403
7.64,-1.28,2.361
7.64,-0.96,2.31
7.64,-0.64,2.265
7.64,-0.32,2.234
7.64,0,2.224
7.64,0.32,2.234
7.64,0.64,2.265
7.64,0.96,2.31
7.64,1.28,2.361
7.64,1.6,2.403
7.64,1.92,2.429
7.64,2.24,2.444
7.64,2.56,2.46
7.64,2.88,2.489
7.64,3.2,2.54
7.64,3.52,2.616
7.64,3.84,2.724
7.64,4.16,2.871
7.64,4.48,3.067
7.64,4.8,3.293
7.64,5.12,3.356
7.64,5.44,3.244
7.64,5.76,3.155
7.64,6.08,3.112
7.64,6.4,3.104
7.64,6.72,3.121
7.64,7.04,3.158
7.64,7.36,3.208
7.64,7.68,3.264
7.64,8,3.316
7.64,8.32,3.355
7.64,8.64,3.373
7.64,8.96,3.373
7.64,9.28,3.363
7.64,9.6,3.348
7.64,9.92,3.334
7.64,10.24,3.323
7.64,10.56,3.315
7.64,10.88,3.311
7.64,11.2,3.309
7.64,11.52,3.308
7.64,11.84,3.309
7.64,12.16,3.311
7.64,12.48,3.313
7.64,12.8,3.315
7.64,13.12,3.317
7.64,13.44,3.318
7.64,13.76,3.319
7.64,14.08,3.32
7.64,14.4,3.32
7.64,14.72,3.32
7.64,15.04,3.32
7.64,15.36,3.319
7.64,15.68,3.319
7.64,16,3.319
7.96,-16,3.458
7.96,-15.68,3.458
7.96,-15.36,3.458
7.96,-15.04,3.458
7.96,-14.72,3.458
7.96,-14.4,3.458
7.96,-14.08,3.458
7.96,-13.76,3.457
7.96,-13.44,3.457
7.96,-13.12,3.456
7.96,-12.8,3.454
7.96,-12.48,3.453
7.96,-12.16,3.452
7.96,-11.84,3.451
7.96,-11.52,3.451
7.96,-11.2,3.452
7.96,-10.88,3.454
7.96,-10.56,3.458
7.96,-10.24,3.464
7.96,-9.92,3.471
7.96,-9.6,3.48
7.96,-9.28,3.487
7.96,-8.96,3.49
7.96,-8.64,3.486
7.96,-8.32,3.471
7.96,-8,3.444
7.96,-7.68,3.411
7.96,-7.36,3.376
7.96,-7.04,3.347
7.96,-6.72,3.329
7.96,-6.4,3.331
7.96,-6.08,3.36
7.96,-5.76,3.435
7.96,-5.44,3.594
7.96,-5.12,4.014
7.96,-4.8,3.927
7.96,-4.48,3.444
7.96,-4.16,3.204
7.96,-3.84,3.05
7.96,-3.52,2.948
7.96,-3.2,2.883
7.96,-2.88,2.851
7.96,-2.56,2.847
7.96,-2.24,2.864
7.96,-1.92,2.884
7.96,-1.6,2.873
7.96,-1.28,2.816
7.96,-0.96,2.74
7.96,-0.64,2.674
7.96,-0.32,2.632
7.96,0,2.618
7.96,0.32,2.632
7.96,0.64,2.674
7.96,0.96,2.74
7.96,1.28,2.816
7.96,1.6,2.873
7.96,1.92,2.884
7.96,2.24,2.864
7.96,2.56,2.847
7.96,2.88,2.851
7.96,3.2,2.883
7.96,3.52,2.948
7.96,3.84,3.05
7.96,4.16,3.204
7.96,4.48,3.444
7.96,4.8,3.927
7.96,5.12,4.014
7.96,5.44,3.594
7.96,5.76,3.435
7.96,6.08,3.36
7.96,6.4,3.331
7.96,6.72,3.329
7.96,7.04,3.347
7.96,7.36,3.376
7.96,7.68,3.411
7.96,8,3.444
7.96,8.32,3.471
7.96,8.64,3.486
7.96,8.96,3.49
7.96,9.28,3.487
7.96,9.6,3.48
7.96,9.92,3.471
7.96,10.24,3.464
7.96,10.56,3.458
7.96,10.88,3.454
7.96,11.2,3.452
7.96,11.52,3.451
7.96,11.84,3.451
7.96,12.16,3.452
7.96,12.48,3.453
7.96,12.8,3.454
7.96,13.12,3.456
7.96,13.44,3.457
7.96,13.76,3.457
7.96,14.08,3.458
7.96,14.4,3.458
7.96,14.72,3.458
7.96,15.04,3.458
7.96,15.36,3.458
7.96,15.68,3.458
7.96,16,3.458
8.28,-16,3.596
8.28,-15.68,3.597
8.28,-15.36,3.597
8.28,-15.04,3.597
8.28,-14.72,3.597
8.28,-14.4,3.597
8.28,-14.08,3.596
8.28,-13.76,3.596
8.28,-13.44,3.595
8.28,-13.12,3.595
8.28,-12.8,3.594
8.28,-12.48,3.593
8.28,-12.16,3.592
8.28,-11.84,3.592
8.28,-11.52,3.592
8.28,-11.2,3.593
8.28,-10.88,3.595
8.28,-10.56,3.598
8.28,-10.24,3.602
8.28,-9.92,3.607
8.28,-9.6,3.612
8.28,-9.28,3.615
8.28,-8.96,3.615
8.28,-8.64,3.61
8.28,-8.32,3.598
8.28,-8,3.581
8.28,-7.68,3.559
8.28,-7.36,3.539
8.28,-7.04,3.523
8.28,-6.72,3.518
8.28,-6.4,3.53
8.28,-6.08,3.567
8.28,-5.76,3.641
8.28,-5.44,3.773
8.28,-5.12,3.969
8.28,-4.8,3.922
8.28,-4.48,3.656
8.28,-4.16,3.46
8.28,-3.84,3.328
8.28,-3.52,3.242
8.28,-3.2,3.195
8.28,-2.88,3.184
8.28,-2.56,3.211
8.28,-2.24,3.279
8.28,-1.92,3.371
8.28,-1.6,3.398
8.28,-1.28,3.291
8.28,-0.96,3.158
8.28,-0.64,3.059
8.28,-0.32,3.001
8.28,0,2.983
8.28,0.32,3.001
8.28,0.64,3.059
8.28,0.96,3.158
8.28,1.28,3.291
8.28,1.6,3.398
8.28,1.92,3.371
8.28,2.24,3.279
8.28,2.56,3.211
8.28,2.88,3.184
8.28,3.2,3.195
8.28,3.52,3.242
8.28,3.84,3.328
8.28,4.16,3.46
8.28,4.48,3.656
8.28,4.8,3.922
8.28,5.12,3.969
8.28,5.44,3.773
8.28,5.76,3.641
8.28,6.08,3.567
8.28,6.4,3.53
8.28,6.72,3.518
8.28,7.04,3.523
8.28,7.36,3.539
8.28,7.68,3.559
8.28,8,3.581
8.28,8.32,3.598
8.28,8.64,3.61
8.28,8.96,3.615
8.28,9.28,3.615
8.28,9.6,3.612
8.28,9.92,3.607
8.28,10.24,3.602
8.28,10.56,3.598
8.28,10.88,3.595
8.28,11.2,3.593
8.28,11.52,3.592
8.28,11.84,3.592
8.28,12.16,3.592
8.28,12.48,3.593
8.28,12.8,3.594
8.28,13.12,3.595
8.28,13.44,3.595
8.28,13.76,3.596
8.28,14.08,3.596
8.28,14.4,3.597
8.28,14.72,3.597
8.28,15.04,3.597
8.28,15.36,3.597
8.28,15.68,3.597
8.28,16,3.596
8.6,-16,3.735
8.6,-15.68,3.735
8.6,-15.36,3.736
8.6,-15.04,3.736
8.6,-14.72,3.735
8.6,-14.4,3.735
8.6,-14.08,3.735
8.6,-13.76,3.735
8.6,-13.44,3.734
8.6,-13.12,3.734
8.6,-12.8,3.733
8.6,-12.48,3.733
8.6,-12.16,3.732
8.6,-11.84,3.732
8.6,-11.52,3.733
8.6,-11.2,3.734
8.6,-10.88,3.735
8.6,-10.56,3.738
8.6,-10.24,3.74
8.6,-9.92,3.743
8.6,-9.6,3.746
8.6,-9.28,3.747
8.6,-8.96,3.746
8.6,-8.64,3.741
8.6,-8.32,3.732
8.6,-8,3.721
8.6,-7.68,3.707
8.6,-7.36,3.696
8.6,-7.04,3.689
8.6,-6.72,3.691
8.6,-6.4,3.706
8.6,-6.08,3.738
8.6,-5.76,3.791
8.6,-5.44,3.862
8.6,-5.12,3.918
8.6,-4.8,3.887
8.6,-4.48,3.775
8.6,-4.16,3.655
8.6,-3.84,3.561
8.6,-3.52,3.499
8.6,-3.2,3.47
8.6,-2.88,3.479
8.6,-2.56,3.534
8.6,-2.24,3.656
8.6,-1.92,3.901
8.6,-1.6,4.135
8.6,-1.28,3.766
8.6,-0.96,3.533
8.6,-0.64,3.402
8.6,-0.32,3.333
8.6,0,3.311
8.6,0.32,3.333
8.6,0.64,3.402
8.6,0.96,3.533
8.6,1.28,3.766
8.6,1.6,4.135
8.6,1.92,3.901
8.6,2.24,3.656
8.6,2.56,3.534
8.6,2.88,3.479
8.6,3.2,3.47
8.6,3.52,3.499
8.6,3.84,3.561
8.6,4.16,3.655
8.6,4.48,3.775
8.6,4.8,3.887
8.6,5.12,3.918
8.6,5.44,3.862
8.6,5.76,3.791
8.6,6.08,3.738
8.6,6.4,3.706
8.6,6.72,3.691
8.6,7.04,3.689
8.6,7.36,3.696
8.6,7.68,3.707
8.6,8,3.721
8.6,8.32,3.732
8.6,8.64,3.741
8.6,8.96,3.746
8.6,9.28,3.747
8.6,9.6,3.746
8.6,9.92,3.743
8.6,10.24,3.74
8.6,10.56,3.738
8.6,10.88,3.735
8.6,11.2,3.734
8.6,11.52,3.733
8.6,11.84,3.732
8.6,12.16,3.732
8.6,12.48,3.733
8.6,12.8,3.733
8.6,13.12,3.734
8.6,13.44,3.734
8.6,13.76,3.735
8.6,14.08,3.735
8.6,14.4,3.735
8.6,14.72,3.735
8.6,15.04,3.736
8.6,15.36,3.736
8.6,15.68,3.735
8.6,16,3.735
8.92,-16,3.874
8.92,-15.68,3.874
8.92,-15.36,3.874
8.92,-15.04,3.874
8.92,-14.72,3.874
8.92,-14.4,3.874
8.92,-14.08,3.874
8.92,-13.76,3.874
8.92,-13.44,3.873
8.92,-13.12,3.873
8.92,-12.8,3.873
8.92,-12.48,3.872
8.92,-12.16,3.872
8.92,-11.84,3.872
8.92,-11.52,3.873
8.92,-11.2,3.874
8.92,-10.88,3.875
8.92,-10.56,3.876
8.92,-10.24,3.878
8.92,-9.92,3.88
8.92,-9.6,3.881
8.92,-9.28,3.881
8.92,-8.96,3.879
8.92,-8.64,3.876
8.92,-8.32,3.87
8.92,-8,3.862
8.92,-7.68,3.854
8.92,-7.36,3.848
8.92,-7.04,3.846
8.92,-6.72,3.851
8.92,-6.4,3.864
8.92,-6.08,3.888
8.92,-5.76,3.92
8.92,-5.44,3.954
8.92,-5.12,3.97
8.92,-4.8,3.948
8.92,-4.48,3.891
8.92,-4.16,3.821
8.92,-3.84,3.761
8.92,-3.52,3.722
8.92,-3.2,3.709
8.92,-2.88,3.73
8.92,-2.56,3.794
8.92,-2.24,3.925
8.92,-1.92,4.185
8.92,-1.6,4.458
8.92,-1.28,4.053
8.92,-0.96,3.817
8.92,-0.64,3.686
8.92,-0.32,3.618
8.92,0,3.596
8.92,0.32,3.618
8.92,0.64,3.686
8.92,0.96,3.817
8.92,1.28,4.053
8.92,1.6,4.458
8.92,1.92,4.185
8.92,2.24,3.925
8.92,2.56,3.794
8.92,2.88,3.73
8.92,3.2,3.709
8.92,3.52,3.722
8.92,3.84,3.761
8.92,4.16,3.821
8.92,4.48,3.891
8.92,4.8,3.948
8.92,5.12,3.97
8.92,5.44,3.954
8.92,5.76,3.92
8.92,6.08,3.888
8.92,6.4,3.864
8.92,6.72,3.851
8.92,7.04,3.846
8.92,7.36,3.848
8.92,7.68,3.854
8.92,8,3.862
8.92,8.32,3.87
8.92,8.64,3.876
8.92,8.96,3.879
8.92,9.28,3.881
8.92,9.6,3.881
8.92,9.92,3.88
8.92,10.24,3.878
8.92,10.56,3.876
8.92,10.88,3.875
8.92,11.2,3.874
8.92,11.52,3.873
8.92,11.84,3.872
8.92,12.16,3.872
8.92,12.48,3.872
8.92,12.8,3.873
8.92,13.12,3.873
8.92,13.44,3.873
8.92,13.76,3.874
8.92,14.08,3.874
8.92,14.4,3.874
8.92,14.72,3.874
8.92,15.04,3.874
8.92,15.36,3.874
8.92,15.68,3.874
8.92,16,3.874
9.24,-16,4.013
9.24,-15.68,4.013
9.24,-15.36,4.013
9.24,-15.04,4.013
9.24,-14.72,4.013
9.24,-14.4,4.013
9.24,-14.08,4.013
9.24,-13.76,4.013
9.24,-13.44,4.012
9.24,-13.12,4.012
9.24,-12.8,4.012
9.24,-12.48,4.012
9.24,-12.16,4.012
9.24,-11.84,4.012
9.24,-11.52,4.012
9.24,-11.2,4.013
9.24,-10.88,4.014
9.24,-10.56,4.015
9.24,-10.24,4.016
9.24,-9.92,4.017
9.24,-9.6,4.017
9.24,-9.28,4.017
9.24,-8.96,4.015
9.24,-8.64,4.012
9.24,-8.32,4.008
9.24,-8,4.004
9.24,-7.68,3.999
9.24,-7.36,3.997
9.24,-7.04,3.997
9.24,-6.72,4.002
9.24,-6.4,4.012
9.24,-6.08,4.028
9.24,-5.76,4.046
9.24,-5.44,4.061
9.24,-5.12,4.065
9.24,-4.8,4.049
9.24,-4.48,4.016
9.24,-4.16,3.976
9.24,-3.84,3.94
9.24,-3.52,3.918
9.24,-3.2,3.915
9.24,-2.88,3.938
9.24,-2.56,3.992
9.24,-2.24,4.083
9.24,-1.92,4.198
9.24,-1.6,4.242
9.24,-1.28,4.139
9.24,-0.96,4.008
9.24,-0.64,3.913
9.24,-0.32,3.857
9.24,0,3.839
9.24,0.32,3.857
9.24,0.64,3.913
9.24,0.96,4.008
9.24,1.28,4.139
9.24,1.6,4.242
9.24,1.92,4.198
9.24,2.24,4.083
9.24,2.56,3.992
9.24,2.88,3.938
9.24,3.2,3.915
9.24,3.52,3.918
9.24,3.84,3.94
9.24,4.16,3.976
9.24,4.48,4.016
9.24,4.8,4.049
9.24,5.12,4.065
9.24,5.44,4.061
9.24,5.76,4.046
9.24,6.08,4.028
9.24,6.4,4.012
9.24,6.72,4.002
9.24,7.04,3.997
9.24,7.36,3.997
9.24,7.68,3.999
9.24,8,4.004
9.24,8.32,4.008
9.24,8.64,4.012
9.24,8.96,4.015
9.24,9.28,4.017
9.24,9.6,4.017
9.24,9.92,4.017
9.24,10.24,4.016
9.24,10.56,4.015
9.24,10.88,4.014
9.24,11.2,4.013
9.24,11.52,4.012
9.24,11.84,4.012
9.24,12.16,4.012
9.24,12.48,4.012
9.24,12.8,4.012
9.24,13.12,4.012
9.24,13.44,4.012
9.24,13.76,4.013
9.24,14.08,4.013
9.24,14.4,4.013
9.24,14.72,4.013
9.24,15.04,4.013
9.24,15.36,4.013
9.24,15.68,4.013
9.24,16,4.013
9.56,-16,4.152
9.56,-15.68,4.152
9.56,-15.36,4.152
9.56,-15.04,4.152
9.56,-14.72,4.152
9.56,-14.4,4.152
9.56,-14.08,4.152
9.56,-13.76,4.152
9.56,-13.44,4.151
9.56,-13.12,4.151
9.56,-12.8,4.151
9.56,-12.48,4.151
9.56,-12.16,4.151
9.56,-11.84,4.151
9.56,-11.52,4.152
9.56,-11.2,4.152
9.56,-10.88,4.153
9.56,-10.56,4.154
9.56,-10.24,4.154
9.56,-9.92,4.155
9.56,-9.6,4.155
9.56,-9.28,4.154
9.56,-8.96,4.153
9.56,-8.64,4.151
9.56,-8.32,4.148
9.56,-8,4.145
9.56,-7.68,4.143
9.56,-7.36,4.142
9.56,-7.04,4.143
9.56,-6.72,4.147
9.56,-6.4,4.155
9.56,-6.08,4.164
9.56,-5.76,4.174
9.56,-5.44,4.181
9.56,-5.12,4.18
9.56,-4.8,4.169
9.56,-4.48,4.15
9.56,-4.16,4.126
9.56,-3.84,4.106
9.56,-3.52,4.094
9.56,-3.2,4.096
9.56,-2.88,4.116
9.56,-2.56,4.153
9.56,-2.24,4.205
9.56,-1.92,4.253
9.56,-1.6,4.264
9.56,-1.28,4.223
9.56,-0.96,4.157
9.56,-0.64,4.098
9.56,-0.32,4.06
9.56,0,4.047
9.56,0.32,4.06
9.56,0.64,4.098
9.56,0.96,4.157
9.56,1.28,4.223
9.56,1.6,4.264
9.56,1.92,4.253
9.56,2.24,4.205
9.56,2.56,4.153
9.56,2.88,4.116
9.56,3.2,4.096
9.56,3.52,4.094
9.56,3.84,4.106
9.56,4.16,4.126
9.56,4.48,4.15
9.56,4.8,4.169
9.56,5.12,4.18
9.56,5.44,4.181
9.56,5.76,4.174
9.56,6.08,4.164
9.56,6.4,4.155
9.56,6.72,4.147
9.56,7.04,4.143
9.56,7.36,4.142
9.56,7.68,4.143
9.56,8,4.145
9.56,8.32,4.148
9.56,8.64,4.151
9.56,8.96,4.153
9.56,9.28,4.154
9.56,9.6,4.155
9.56,9.92,4.155
9.56,10.24,4.154
9.56,10.56,4.154
9.56,10.88,4.153
9.56,11.2,4.152
9.56,11.52,4.152
9.56,11.84,4.151
9.56,12.16,4.151
9.56,12.48,4.151
9.56,12.8,4.151
9.56,13.12,4.151
9.56,13.44,4.151
9.56,13.76,4.152
9.56,14.08,4.152
9.56,14.4,4.152
9.56,14.72,4.152
9.56,15.04,4.152
9.56,15.36,4.152
9.56,15.68,4.152
9.56,16,4.152
9.88,-16,4.291
9.88,-15.68,4.291
9.88,-15.36,4.291
9.88,-15.04,4.291
9.88,-14.72,4.291
9.88,-14.4,4.291
9.88,-14.08,4.291
9.88,-13.76,4.291
9.88,-13.44,4.291
9.88,-13.12,4.29
9.88,-12.8,4.29
9.88,-12.48,4.29
9.88,-12.16,4.29
9.88,-11.84,4.291
9.88,-11.52,4.291
9.88,-11.2,4.291
9.88,-10.88,4.292
9.88,-10.56,4.292
9.88,-10.24,4.292
9.88,-9.92,4.293
9.88,-9.6,4.293
9.88,-9.28,4.292
9.88,-8.96,4.291
9.88,-8.64,4.289
9.88,-8.32,4.288
9.88,-8,4.286
9.88,-7.68,4.285
9.88,-7.36,4.285
9.88,-7.04,4.286
9.88,-6.72,4.289
9.88,-6.4,4.294
9.88,-6.08,4.3
9.88,-5.76,4.305
9.88,-5.44,4.308
9.88,-5.12,4.306
9.88,-4.8,4.299
9.88,-4.48,4.287
9.88,-4.16,4.273
9.88,-3.84,4.262
9.88,-3.52,4.257
9.88,-3.2,4.26
9.88,-2.88,4.274
9.88,-2.56,4.297
9.88,-2.24,4.325
9.88,-1.92,4.347
9.88,-1.6,4.35
9.88,-1.28,4.33
9.88,-0.96,4.295
9.88,-0.64,4.261
9.88,-0.32,4.237
9.88,0,4.229
9.88,0.32,4.237
9.88,0.64,4.261
9.88,0.96,4.295
9.88,1.28,4.33
9.88,1.6,4.35
9.88,1.92,4.347
9.88,2.24,4.325
9.88,2.56,4.297
9.88,2.88,4.274
9.88,3.2,4.26
9.88,3.52,4.257
9.88,3.84,4.262
9.88,4.16,4.273
9.88,4.48,4.287
9.88,4.8,4.299
9.88,5.12,4.306
9.88,5.44,4.308
9.88,5.76,4.305
9.88,6.08,4.3
9.88,6.4,4.294
9.88,6.72,4.289
9.88,7.04,4.286
9.88,7.36,4.285
9.88,7.68,4.285
9.88,8,4.286
9.88,8.32,4.288
9.88,8.64,4.289
9.88,8.96,4.291
9.88,9.28,4.292
9.88,9.6,4.293
9.88,9.92,4.293
9.88,10.24,4.292
9.88,10.56,4.292
9.88,10.88,4.292
9.88,11.2,4.291
9.88,11.52,4.291
9.88,11.84,4.291
9.88,12.16,4.29
9.88,12.48,4.29
9.88,12.8,4.29
9.88,13.12,4.29
9.88,13.44,4.291
9.88,13.76,4.291
9.88,14.08,4.291
9.88,14.4,4.291
9.88,14.72,4.291
9.88,15.04,4.291
9.88,15.36,4.291
9.88,15.68,4.291
9.88,16,4.291
10.2,-16,4.43
10.2,-15.68,4.43
10.2,-15.36,4.43
10.2,-15.04,4.43
10.2,-14.72,4.43
10.2,-14.4,4.43
10.2,-14.08,4.43
10.2,-13.76,4.43
10.2,-13.44,4.43
10.2,-13.12,4.43
10.2,-12.8,4.429
10.2,-12.48,4.429
10.2,-12.16,4.43
10.2,-11.84,4.43
10.2,-11.52,4.43
10.2,-11.2,4.43
10.2,-10.88,4.43
10.2,-10.56,4.431
10.2,-10.24,4.431
10.2,-9.92,4.431
10.2,-9.6,4.431
10.2,-9.28,4.43
10.2,-8.96,4.43
10.2,-8.64,4.429
10.2,-8.32,4.428
10.2,-8,4.427
10.2,-7.68,4.426
10.2,-7.36,4.426
10.2,-7.04,4.428
10.2,-6.72,4.43
10.2,-6.4,4.433
10.2,-6.08,4.436
10.2,-5.76,4.439
10.2,-5.44,4.44
10.2,-5.12,4.438
10.2,-4.8,4.433
10.2,-4.48,4.426
10.2,-4.16,4.418
10.2,-3.84,4.412
10.2,-3.52,4.41
10.2,-3.2,4.413
10.2,-2.88,4.422
10.2,-2.56,4.436
10.2,-2.24,4.451
10.2,-1.92,4.462
10.2,-1.6,4.462
10.2,-1.28,4.451
10.2,-0.96,4.432
10.2,-0.64,4.413
10.2,-0.32,4.399
10.2,0,4.394
10.2,0.32,4.399
10.2,0.64,4.413
10.2,0.96,4.432
10.2,1.28,4.451
10.2,1.6,4.462
10.2,1.92,4.462
10.2,2.24,4.451
10.2,2.56,4.436
10.2,2.88,4.422
10.2,3.2,4.413
10.2,3.52,4.41
10.2,3.84,4.412
10.2,4.16,4.418
10.2,4.48,4.426
10.2,4.8,4.433
10.2,5.12,4.438
10.2,5.44,4.44
10.2,5.76,4.439
10.2,6.08,4.436
10.2,6.4,4.433
10.2,6.72,4.43
10.2,7.04,4.428
10.2,7.36,4.426
10.2,7.68,4.426
10.2,8,4.427
10.2,8.32,4.428
10.2,8.64,4.429
10.2,8.96,4.43
10.2,9.28,4.43
10.2,9.6,4.431
10.2,9.92,4.431
10.2,10.24,4.431
10.2,10.56,4.431
10.2,10.88,4.43
10.2,11.2,4.43
10.2,11.52,4.43
10.2,11.84,4.43
10.2,12.16,4.43
10.2,12.48,4.429
10.2,12.8,4.429
10.2,13.12,4.43
10.2,13.44,4.43
10.2,13.76,4.43
10.2,14.08,4.43
10.2,14.4,4.43
10.2,14.72,4.43
10.2,15.04,4.43
10.2,15.36,4.43
10.2,15.68,4.43
10.2,16,4.43
10.52,-16,4.569
10.52,-15.68,4.569
10.52,-15.36,4.569
10.52,-15.04,4.569
10.52,-14.72,4.569
10.52,-14.4,4.569
10.52,-14.08,4.569
10.52,-13.76,4.569
10.52,-13.44,4.569
10.52,-13.12,4.569
10.52,-12.8,4.569
10.52,-12.48,4.569
10.52,-12.16,4.569
10.52,-11.84,4.569
10.52,-11.52,4.569
10.52,-11.2,4.569
10.52,-10.88,4.569
10.52,-10.56,4.569
10.52,-10.24,4.57
10.52,-9.92,4.569
10.52,-9.6,4.569
10.52,-9.28,4.569
10.52,-8.96,4.568
10.52,-8.64,4.568
10.52,-8.32,4.567
10.52,-8,4.567
10.52,-7.68,4.567
10.52,-7.36,4.567
10.52,-7.04,4.568
10.52,-6.72,4.569
10.52,-6.4,4.571
10.52,-6.08,4.573
10.52,-5.76,4.574
10.52,-5.44,4.575
10.52,-5.12,4.573
10.52,-4.8,4.57
10.52,-4.48,4.565
10.52,-4.16,4.561
10.52,-3.84,4.558
10.52,-3.52,4.557
10.52,-3.2,4.56
10.52,-2.88,4.566
10.52,-2.56,4.574
10.52,-2.24,4.582
10.52,-1.92,4.587
10.52,-1.6,4.587
10.52,-1.28,4.58
10.52,-0.96,4.57
10.52,-0.64,4.559
10.52,-0.32,4.551
10.52,0,4.548
10.52,0.32,4.551
10.52,0.64,4.559
10.52,0.96,4.57
10.52,1.28,4.58
10.52,1.6,4.587
10.52,1.92,4.587
10.52,2.24,4.582
10.52,2.56,4.574
10.52,2.88,4.566
10.52,3.2,4.56
10.52,3.52,4.557
10.52,3.84,4.558
10.52,4.16,4.561
10.52,4.48,4.565
10.52,4.8,4.57
10.52,5.12,4.573
10.52,5.44,4.575
10.52,5.76,4.574
10.52,6.08,4.573
10.52,6.4,4.571
10.52,6.72,4.569
10.52,7.04,4.568
10.52,7.36,4.567
10.52,7.68,4.567
10.52,8,4.567
10.52,8.32,4.567
10.52,8.64,4.568
10.52,8.96,4.568
10.52,9.28,4.569
10.52,9.6,4.569
10.52,9.92,4.569
10.52,10.24,4.57
10.52,10.56,4.569
10.52,10.88,4.569
10.52,11.2,4.569
10.52,11.52,4.569
10.52,11.84,4.569
10.52,12.16,4.569
10.52,12.48,4.569
10.52,12.8,4.569
10.52,13.12,4.569
10.52,13.44,4.569
10.52,13.76,4.569
10.52,14.08,4.569
10.52,14.4,4.569
10.52,14.72,4.569
10.52,15.04,4.569
10.52,15.36,4.569
10.52,15.68,4.569
10.52,16,4.569
10.84,-16,4.708
10.84,-15.68,4.708
10.84,-15.36,4.708
10.84,-15.04,4.708
10.84,-14.72,4.708
10.84,-14.4,4.708
10.84,-14.08,4.708
10.84,-13.76,4.708
10.84,-13.44,4.708
10.84,-13.12,4.708
10.84,-12.8,4.708
10.84,-12.48,4.708
10.84,-12.16,4.708
10.84,-11.84,4.708
10.84,-11.52,4.708
10.84,-11.2,4.708
10.84,-10.88,4.708
10.84,-10.56,4.708
10.84,-10.24,4.708
10.84,-9.92,4.708
10.84,-9.6,4.708
10.84,-9.28,4.708
10.84,-8.96,4.707
10.84,-8.64,4.707
10.84,-8.32,4.707
10.84,-8,4.706
10.84,-7.68,4.706
10.84,-7.36,4.707
10.84,-7.04,4.707
10.84,-6.72,4.708
10.84,-6.4,4.71
10.84,-6.08,4.711
10.84,-5.76,4.711
10.84,-5.44,4.711
10.84,-5.12,4.71
10.84,-4.8,4.708
10.84,-4.48,4.705
10.84,-4.16,4.703
10.84,-3.84,4.701
10.84,-3.52,4.701
10.84,-3.2,4.703
10.84,-2.88,4.707
10.84,-2.56,4.711
10.84,-2.24,4.716
10.84,-1.92,4.719
10.84,-1.6,4.718
10.84,-1.28,4.714
10.84,-0.96,4.708
10.84,-0.64,4.702
10.84,-0.32,4.697
10.84,0,4.695
10.84,0.32,4.697
10.84,0.64,4.702
10.84,0.96,4.708
10.84,1.28,4.714
10.84,1.6,4.718
10.84,1.92,4.719
10.84,2.24,4.716
10.84,2.56,4.711
10.84,2.88,4.707
10.84,3.2,4.703
10.84,3.52,4.701
10.84,3.84,4.701
10.84,4.16,4.703
10.84,4.48,4.705
10.84,4.8,4.708
10.84,5.12,4.71
10.84,5.44,4.711
10.84,5.76,4.711
10.84,6.08,4.711
10.84,6.4,4.71
10.84,6.72,4.708
10.84,7.04,4.707
10.84,7.36,4.707
10.84,7.68,4.706
10.84,8,4.706
10.84,8.32,4.707
10.84,8.64,4.707
10.84,8.96,4.707
10.84,9.28,4.708
10.84,9.6,4.708
10.84,9.92,4.708
10.84,10.24,4.708
10.84,10.56,4.708
10.84,10.88,4.708
10.84,11.2,4.708
10.84,11.52,4.708
10.84,11.84,4.708
10.84,12.16,4.708
10.84,12.48,4.708
10.84,12.8,4.708
10.84,13.12,4.708
10.84,13.44,4.708
10.84,13.76,4.708
10.84,14.08,4.708
10.84,14.4,4.708
10.84,14.72,4.708
10.84,15.04,4.708
10.84,15.36,4.708
10.84,15.68,4.708
10.84,16,4.708
11.16,-16,4.847
11.16,-15.68,4.847
11.16,-15.36,4.847
11.16,-15.04,4.847
11.16,-14.72,4.847
11.16,-14.4,4.847
11.16,-14.08,4.847
11.16,-13.76,4.847
11.16,-13.44,4.847
11.16,-13.12,4.847
11.16,-12.8,4.847
11.16,-12.48,4.847
11.16,-12.16,4.847
11.16,-11.84,4.847
11.16,-11.52,4.847
11.16,-11.2,4.847
11.16,-10.88,4.847
11.16,-10.56,4.847
11.16,-10.24,4.847
11.16,-9.92,4.847
11.16,-9.6,4.847
11.16,-9.28,4.847
11.16,-8.96,4.846
11.16,-8.64,4.846
11.16,-8.32,4.846
11.16,-8,4.846
11.16,-7.68,4.846
11.16,-7.36,4.846
11.16,-7.04,4.847
11.16,-6.72,4.847
11.16,-6.4,4.848
11.16,-6.08,4.849
11.16,-5.76,4.849
11.16,-5.44,4.849
11.16,-5.12,4.848
11.16,-4.8,4.846
11.16,-4.48,4.845
11.16,-4.16,4.843
11.16,-3.84,4.843
11.16,-3.52,4.843
11.16,-3.2,4.844
11.16,-2.88,4.846
11.16,-2.56,4.849
11.16,-2.24,4.852
11.16,-1.92,4.853
11.16,-1.6,4.853
11.16,-1.28,4.85
11.16,-0.96,4.847
11.16,-0.64,4.843
11.16,-0.32,4.841
11.16,0,4.839
11.16,0.32,4.841
11.16,0.64,4.843
11.16,0.96,4.847
11.16,1.28,4.85
11.16,1.6,4.853
11.16,1.92,4.853
11.16,2.24,4.852
11.16,2.56,4.849
11.16,2.88,4.846
11.16,3.2,4.844
11.16,3.52,4.843
11.16,3.84,4.843
11.16,4.16,4.843
11.16,4.48,4.845
11.16,4.8,4.846
11.16,5.12,4.848
11.16,5.44,4.849
11.16,5.76,4.849
11.16,6.08,4.849
11.16,6.4,4.848
11.16,6.72,4.847
11.16,7.04,4.847
11.16,7.36,4.846
11.16,7.68,4.846
11.16,8,4.846
11.16,8.32,4.846
11.16,8.64,4.846
11.16,8.96,4.846
11.16,9.28,4.847
11.16,9.6,4.847
11.16,9.92,4.847
11.16,10.24,4.847
11.16,10.56,4.847
11.16,10.88,4.847
11.16,11.2,4.847
11.16,11.52,4.847
11.16,11.84,4.847
11.16,12.16,4.847
11.16,12.48,4.847
11.16,12.8,4.847
11.16,13.12,4.847
11.16,13.44,4.847
11.16,13.76,4.847
11.16,14.08,4.847
11.16,14.4,4.847
11.16,14.72,4.847
11.16,15.04,4.847
11.16,15.36,4.847
11.16,15.68,4.847
11.16,16,4.847
11.48,-16,4.986
11.48,-15.68,4.986
11.48,-15.36,4.986
11.48,-15.04,4.986
11.48,-14.72,4.986
11.48,-14.4,4.986
11.48,-14.08,4.986
11.48,-13.76,4.986
11.48,-13.44,4.986
11.48,-13.12,4.986
11.48,-12.8,4.986
11.48,-12.48,4.986
11.48,-12.16,4.986
11.48,-11.84,4.986
11.48,-11.52,4.986
11.48,-11.2,4.986
11.48,-10.88,4.986
11.48,-10.56,4.986
11.48,-10.24,4.986
11.48,-9.92,4.986
11.48,-9.6,4.986
11.48,-9.28,4.986
11.48,-8.96,4.985
11.48,-8.64,4.985
11.48,-8.32,4.985
11.48,-8,4.985
11.48,-7.68,4.985
11.48,-7.36,4.985
11.48,-7.04,4.986
11.48,-6.72,4.986
11.48,-6.4,4.987
11.48,-6.08,4.987
11.48,-5.76,4.987
11.48,-5.44,4.987
11.48,-5.12,4.986
11.48,-4.8,4.985
11.48,-4.48,4.984
11.48,-4.16,4.984
11.48,-3.84,4.983
11.48,-3.52,4.983
11.48,-3.2,4.984
11.48,-2.88,4.986
11.48,-2.56,4.987
11.48,-2.24,4.989
11.48,-1.92,4.989
11.48,-1.6,4.989
11.48,-1.28,4.988
11.48,-0.96,4.986
11.48,-0.64,4.984
11.48,-0.32,4.982
11.48,0,4.981
11.48,0.32,4.982
11.48,0.64,4.984
11.48,0.96,4.986
11.48,1.28,4.988
11.48,1.6,4.989
11.48,1.92,4.989
11.48,2.24,4.989
11.48,2.56,4.987
11.48,2.88,4.986
11.48,3.2,4.984
11.48,3.52,4.983
11.48,3.84,4.983
11.48,4.16,4.984
11.48,4.48,4.984
11.48,4.8,4.985
11.48,5.12,4.986
11.48,5.44,4.987
11.48,5.76,4.987
11.48,6.08,4.987
11.48,6.4,4.987
11.48,6.72,4.986
11.48,7.04,4.986
11.48,7.36,4.985
11.48,7.68,4.985
11.48,8,4.985
11.48,8.32,4.985
11.48,8.64,4.985
11.48,8.96,4.985
11.48,9.28,4.986
11.48,9.6,4.986
11.48,9.92,4.986
11.48,10.24,4.986
11.48,10.56,4.986
11.48,10.88,4.986
11.48,11.2,4.986
11.48,11.52,4.986
11.48,11.84,4.986
11.48,12.16,4.986
11.48,12.48,4.986
11.48,12.8,4.986
11.48,13.12,4.986
11.48,13.44,4.986
11.48,13.76,4.986
11.48,14.08,4.986
11.48,14.4,4.986
11.48,14.72,4.986
11.48,15.04,4.986
11.48,15.36,4.986
11.48,15.68,4.986
11.48,16,4.986
11.8,-16,5.125
11.8,-15.68,5.125
11.8,-15.36,5.125
11.8,-15.04,5.125
11.8,-14.72,5.125
11.8,-14.4,5.125
11.8,-14.08,5.125
11.8,-13.76,5.125
11.8,-13.44,5.125
11.8,-13.12,5.125
11.8,-12.8,5.125
11.8,-12.48,5.125
11.8,-12.16,5.125
11.8,-11.84,5.125
11.8,-11.52,5.125
11.8,-11.2,5.125
11.8,-10.88,5.125
11.8,-10.56,5.125
11.8,-10.24,5.125
11.8,-9.92,5.125
11.8,-9.6,5.125
11.8,-9.28,5.125
11.8,-8.96,5.124
11.8,-8.64,5.124
11.8,-8.32,5.124
11.8,-8,5.124
11.8,-7.68,5.124
11.8,-7.36,5.125
11.8,-7.04,5.125
11.8,-6.72,5.125
11.8,-6.4,5.125
11.8,-6.08,5.125
11.8,-5.76,5.125
11.8,-5.44,5.125
11.8,-5.12,5.125
11.8,-4.8,5.124
11.8,-4.48,5.124
11.8,-4.16,5.123
11.8,-3.84,5.123
11.8,-3.52,5.123
11.8,-3.2,5.124
11.8,-2.88,5.125
11.8,-2.56,5.126
11.8,-2.24,5.127
11.8,-1.92,5.127
11.8,-1.6,5.127
11.8,-1.28,5.126
11.8,-0.96,5.125
11.8,-0.64,5.123
11.8,-0.32,5.122
11.8,0,5.122
11.8,0.32,5.122
11.8,0.64,5.123
11.8,0.96,5.125
11.8,1.28,5.126
11.8,1.6,5.127
11.8,1.92,5.127
11.8,2.24,5.127
11.8,2.56,5.126
11.8,2.88,5.125
11.8,3.2,5.124
11.8,3.52,5.123
11.8,3.84,5.123
11.8,4.16,5.123
11.8,4.48,5.124
11.8,4.8,5.124
11.8,5.12,5.125
11.8,5.44,5.125
11.8,5.76,5.125
11.8,6.08,5.125
11.8,6.4,5.125
11.8,6.72,5.125
11.8,7.04,5.125
11.8,7.36,5.125
11.8,7.68,5.124
11.8,8,5.124
11.8,8.32,5.124
11.8,8.64,5.124
11.8,8.96,5.124
11.8,9.28,5.125
11.8,9.6,5.125
11.8,9.92,5.125
11.8,10.24,5.125
11.8,10.56,5.125
11.8,10.88,5.125
11.8,11.2,5.125
11.8,11.52,5.125
11.8,11.84,5.125
11.8,12.16,5.125
11.8,12.48,5.125
11.8,12.8,5.125
11.8,13.12,5.125
11.8,13.44,5.125
11.8,13.76,5.125
11.8,14.08,5.125
11.8,14.4,5.125
11.8,14.72,5.125
11.8,15.04,5.125
11.8,15.36,5.125
11.8,15.68,5.125
11.8,16,5.125
12.12,-16,5.264
12.12,-15.68,5.264
12.12,-15.36,5.264
12.12,-15.04,5.264
12.12,-14.72,5.264
12.12,-14.4,5.264
12.12,-14.08,5.264
12.12,-13.76,5.264
12.12,-13.44,5.264
12.12,-13.12,5.264
12.12,-12.8,5.264
12.12,-12.48,5.264
12.12,-12.16,5.264
12.12,-11.84,5.264
12.12,-11.52,5.264
12.12,-11.2,5.264
12.12,-10.88,5.264
12.12,-10.56,5.264
12.12,-10.24,5.264
12.12,-9.92,5.264
12.12,-9.6,5.264
12.12,-9.28,5.264
12.12,-8.96,5.264
12.12,-8.64,5.263
12.12,-8.32,5.263
12.12,-8,5.263
12.12,-7.68,5.264
12.12,-7.36,5.264
12.12,-7.04,5.264
12.12,-6.72,5.264
12.12,-6.4,5.264
12.12,-6.08,5.264
12.12,-5.76,5.264
12.12,-5.44,5.264
12.12,-5.12,5.264
12.12,-4.8,5.263
12.12,-4.48,5.263
12.12,-4.16,5.263
12.12,-3.84,5.263
12.12,-3.52,5.263
12.12,-3.2,5.263
12.12,-2.88,5.264
12.12,-2.56,5.264
12.12,-2.24,5.265
12.12,-1.92,5.265
12.12,-1.6,5.265
12.12,-1.28,5.264
12.12,-0.96,5.264
12.12,-0.64,5.263
12.12,-0.32,5.262
12.12,0,5.262
12.12,0.32,5.262
12.12,0.64,5.263
12.12,0.96,5.264
12.12,1.28,5.264
12.12,1.6,5.265
12.12,1.92,5.265
12.12,2.24,5.265
12.12,2.56,5.264
12.12,2.88,5.264
12.12,3.2,5.263
12.12,3.52,5.263
12.12,3.84,5.263
12.12,4.16,5.263
12.12,4.48,5.263
12.12,4.8,5.263
12.12,5.12,5.264
12.12,5.44,5.264
12.12,5.76,5.264
12.12,6.08,5.264
12.12,6.4,5.264
12.12,6.72,5.264
12.12,7.04,5.264
12.12,7.36,5.264
12.12,7.68,5.264
12.12,8,5.263
12.12,8.32,5.263
12.12,8.64,5.263
12.12,8.96,5.264
12.12,9.28,5.264
12.12,9.6,5.264
12.12,9.92,5.264
12.12,10.24,5.264
12.12,10.56,5.264
12.12,10.88,5.264
12.12,11.2,5.264
12.12,11.52,5.264
12.12,11.84,5.264
12.12,12.16,5.264
12.12,12.48,5.264
12.12,12.8,5.264
12.12,13.12,5.264
12.12,13.44,5.264
12.12,13.76,5.264
12.12,14.08,5.264
12.12,14.4,5.264
12.12,14.72,5.264
12.12,15.04,5.264
12.12,15.36,5.264
12.12,15.68,5.264
12.12,16,5.264
12.44,-16,5.403
12.44,-15.68,5.403
12.44,-15.36,5.403
12.44,-15.04,5.403
12.44,-14.72,5.403
12.44,-14.4,5.403
12.44,-14.08,5.403
12.44,-13.76,5.403
12.44,-13.44,5.403
12.44,-13.12,5.403
12.44,-12.8,5.403
12.44,-12.48,5.403
12.44,-12.16,5.403
12.44,-11.84,5.403
12.44,-11.52,5.403
12.44,-11.2,5.403
12.44,-10.88,5.403
12.44,-10.56,5.403
12.44,-10.24,5.403
12.44,-9.92,5.403
12.44,-9.6,5.403
12.44,-9.28,5.403
12.44,-8.96,5.403
12.44,-8.64,5.402
12.44,-8.32,5.402
12.44,-8,5.403
12.44,-7.68,5.403
12.44,-7.36,5.403
12.44,-7.04,5.403
12.44,-6.72,5.403
12.44,-6.4,5.403
12.44,-6.08,5.403
12.44,-5.76,5.403
12.44,-5.44,5.403
12.44,-5.12,5.403
12.44,-4.8,5.402
12.44,-4.48,5.402
12.44,-4.16,5.402
12.44,-3.84,5.402
12.44,-3.52,5.402
12.44,-3.2,5.402
12.44,-2.88,5.403
12.44,-2.56,5.403
12.44,-2.24,5.403
12.44,-1.92,5.403
12.44,-1.6,5.403
12.44,-1.28,5.403
12.44,-0.96,5.403
12.44,-0.64,5.402
12.44,-0.32,5.402
12.44,0,5.402
12.44,0.32,5.402
12.44,0.64,5.402
12.44,0.96,5.403
12.44,1.28,5.403
12.44,1.6,5.403
12.44,1.92,5.403
12.44,2.24,5.403
12.44,2.56,5.403
12.44,2.88,5.403
12.44,3.2,5.402
12.44,3.52,5.402
12.44,3.84,5.402
12.44,4.16,5.402
12.44,4.48,5.402
12.44,4.8,5.402
12.44,5.12,5.403
12.44,5.44,5.403
12.44,5.76,5.403
12.44,6.08,5.403
12.44,6.4,5.403
12.44,6.72,5.403
12.44,7.04,5.403
12.44,7.36,5.403
12.44,7.68,5.403
12.44,8,5.403
12.44,8.32,5.402
12.44,8.64,5.402
12.44,8.96,5.403
12.44,9.28,5.403
12.44,9.6,5.403
12.44,9.92,5.403
12.44,10.24,5.403
12.44,10.56,5.403
12.44,10.88,5.403
12.44,11.2,5.403
12.44,11.52,5.403
12.44,11.84,5.403
12.44,12.16,5.403
12.44,12.48,5.403
12.44,12.8,5.403
12.44,13.12,5.403
12.44,13.44,5.403
12.44,13.76,5.403
12.44,14.08,5.403
12.44,14.4,5.403
12.44,14.72,5.403
12.44,15.04,5.403
12.44,15.36,5.403
12.44,15.68,5.403
12.44,16,5.403
12.76,-16,5.542
12.76,-15.68,5.542
12.76,-15.36,5.542
12.76,-15.04,5.542
12.76,-14.72,5.542
12.76,-14.4,5.542
12.76,-14.08,5.542
12.76,-13.76,5.542
12.76,-13.44,5.542
12.76,-13.12,5.542
12.76,-12.8,5.542
12.76,-12.48,5.542
12.76,-12.16,5.542
12.76,-11.84,5.542
12.76,-11.52,5.542
12.76,-11.2,5.542
12.76,-10.88,5.542
12.76,-10.56,5.542
12.76,-10.24,5.542
12.76,-9.92,5.542
12.76,-9.6,5.542
12.76,-9.28,5.542
12.76,-8.96,5.542
12.76,-8.64,5.542
12.76,-8.32,5.542
12.76,-8,5.542
12.76,-7.68,5.542
12.76,-7.36,5.542
12.76,-7.04,5.542
12.76,-6.72,5.542
12.76,-6.4,5.542
12.76,-6.08,5.542
12.76,-5.76,5.542
12.76,-5.44,5.542
12.76,-5.12,5.542
12.76,-4.8,5.541
12.76,-4.48,5.541
12.76,-4.16,5.541
12.76,-3.84,5.541
12.76,-3.52,5.541
12.76,-3.2,5.542
12.76,-2.88,5.542
12.76,-2.56,5.542
12.76,-2.24,5.542
12.76,-1.92,5.542
12.76,-1.6,5.542
12.76,-1.28,5.542
12.76,-0.96,5.542
12.76,-0.64,5.541
12.76,-0.32,5.541
12.76,0,5.541
12.76,0.32,5.541
12.76,0.64,5.541
12.76,0.96,5.542
12.76,1.28,5.542
12.76,1.6,5.542
12.76,1.92,5.542
12.76,2.24,5.542
12.76,2.56,5.542
12.76,2.88,5.542
12.76,3.2,5.542
12.76,3.52,5.541
12.76,3.84,5.541
12.76,4.16,5.541
12.76,4.48,5.541
12.76,4.8,5.541
12.76,5.12,5.542
12.76,5.44,5.542
12.76,5.76,5.542
12.76,6.08,5.542
12.76,6.4,5.542
12.76,6.72,5.542
12.76,7.04,5.542
12.76,7.36,5.542
12.76,7.68,5.542
12.76,8,5.542
12.76,8.32,5.542
12.76,8.64,5.542
12.76,8.96,5.542
12.76,9.28,5.542
12.76,9.6,5.542
12.76,9.92,5.542
12.76,10.24,5.542
12.76,10.56,5.542
12.76,10.88,5.542
12.76,11.2,5.542
12.76,11.52,5.542
12.76,11.84,5.542
12.76,12.16,5.542
12.76,12.48,5.542
12.76,12.8,5.542
12.76,13.12,5.542
12.76,13.44,5.542
12.76,13.76,5.542
12.76,14.08,5.542
12.76,14.4,5.542
12.76,14.72,5.542
12.76,15.04,5.542
12.76,15.36,5.542
12.76,15.68,5.542
12.76,16,5.542
13.08,-16,5.681
13.08,-15.68,5.681
13.08,-15.36,5.681
13.08,-15.04,5.681
13.08,-14.72,5.681
13.08,-14.4,5.681
13.08,-14.08,5.681
13.08,-13.76,5.681
13.08,-13.44,5.681
13.08,-13.12,5.681
13.08,-12.8,5.681
13.08,-12.48,5.681
13.08,-12.16,5.681
13.08,-11.84,5.681
13.08,-11.52,5.681
13.08,-11.2,5.681
13.08,-10.88,5.681
13.08,-10.56,5.681
13.08,-10.24,5.681
13.08,-9.92,5.681
13.08,-9.6,5.681
13.08,-9.28,5.681
13.08,-8.96,5.681
13.08,-8.64,5.681
13.08,-8.32,5.681
13.08,-8,5.681
13.08,-7.68,5.681
13.08,-7.36,5.681
13.08,-7.04,5.681
13.08,-6.72,5.681
13.08,-6.4,5.681
13.08,-6.08,5.681
13.08,-5.76,5.681
13.08,-5.44,5.681
13.08,-5.12,5.681
13.08,-4.8,5.68
13.08,-4.48,5.68
13.08,-4.16,5.68
13.08,-3.84,5.68
13.08,-3.52,5.68
13.08,-3.2,5.681
13.08,-2.88,5.681
13.08,-2.56,5.681
13.08,-2.24,5.681
13.08,-1.92,5.681
13.08,-1.6,5.681
13.08,-1.28,5.681
13.08,-0.96,5.681
13.08,-0.64,5.68
13.08,-0.32,5.68
13.08,0,5.68
13.08,0.32,5.68
13.08,0.64,5.68
13.08,0.96,5.681
13.08,1.28,5.681
13.08,1.6,5.681
13.08,1.92,5.681
13.08,2.24,5.681
13.08,2.56,5.681
13.08,2.88,5.681
13.08,3.2,5.681
13.08,3.52,5.68
13.08,3.84,5.68
13.08,4.16,5.68
13.08,4.48,5.68
13.08,4.8,5.68
13.08,5.12,5.681
13.08,5.44,5.681
13.08,5.76,5.681
13.08,6.08,5.681
13.08,6.4,5.681
13.08,6.72,5.681
13.08,7.04,5.681
13.08,7.36,5.681
13.08,7.68,5.681
13.08,8,5.681
13.08,8.32,5.681
13.08,8.64,5.681
13.08,8.96,5.681
13.08,9.28,5.681
13.08,9.6,5.681
13.08,9.92,5.681
13.08,10.24,5.681
13.08,10.56,5.681
13.08,10.88,5.681
13.08,11.2,5.681
13.08,11.52,5.681
13.08,11.84,5.681
13.08,12.16,5.681
13.08,12.48,5.681
13.08,12.8,5.681
13.08,13.12,5.681
13.08,13.44,5.681
13.08,13.76,5.681
13.08,14.08,5.681
13.08,14.4,5.681
13.08,14.72,5.681
13.08,15.04,5.681
13.08,15.36,5.681
13.08,15.68,5.681
13.08,16,5.681
13.4,-16,5.82
13.4,-15.68,5.82
13.4,-15.36,5.82
13.4,-15.04,5.82
13.4,-14.72,5.82
13.4,-14.4,5.82
13.4,-14.08,5.82
13.4,-13.76,5.82
13.4,-13.44,5.82
13.4,-13.12,5.82
13.4,-12.8,5.82
13.4,-12.48,5.82
13.4,-12.16,5.82
13.4,-11.84,5.82
13.4,-11.52,5.82
13.4,-11.2,5.82
13.4,-10.88,5.82
13.4,-10.56,5.82
13.4,-10.24,5.82
13.4,-9.92,5.82
13.4,-9.6,5.82
13.4,-9.28,5.82
13.4,-8.96,5.82
13.4,-8.64,5.82
13.4,-8.32,5.82
13.4,-8,5.82
13.4,-7.68,5.82
13.4,-7.36,5.82
13.4,-7.04,5.82
13.4,-6.72,5.82
13.4,-6.4,5.82
13.4,-6.08,5.82
13.4,-5.76,5.82
13.4,-5.44,5.82
13.4,-5.12,5.82
13.4,-4.8,5.819
13.4,-4.48,5.819
13.4,-4.16,5.819
13.4,-3.84,5.819
13.4,-3.52,5.819
13.4,-3.2,5.82
13.4,-2.88,5.82
13.4,-2.56,5.82
13.4,-2.24,5.82
13.4,-1.92,5.82
13.4,-1.6,5.82
13.4,-1.28,5.82
13.4,-0.96,5.82
13.4,-0.64,5.819
13.4,-0.32,5.819
13.4,0,5.819
13.4,0.32,5.819
13.4,0.64,5.819
13.4,0.96,5.82
13.4,1.28,5.82
13.4,1.6,5.82
13.4,1.92,5.82
13.4,2.24,5.82
13.4,2.56,5.82
13.4,2.88,5.82
13.4,3.2,5.82
13.4,3.52,5.819
13.4,3.84,5.819
13.4,4.16,5.819
13.4,4.48,5.819
13.4,4.8,5.819
13.4,5.12,5.82
13.4,5.44,5.82
13.4,5.76,5.82
13.4,6.08,5.82
13.4,6.4,5.82
13.4,6.72,5.82
13.4,7.04,5.82
13.4,7.36,5.82
13.4,7.68,5.82
13.4,8,5.82
13.4,8.32,5.82
13.4,8.64,5.82
13.4,8.96,5.82
13.4,9.28,5.82
13.4,9.6,5.82
13.4,9.92,5.82
13.4,10.24,5.82
13.4,10.56,5.82
13.4,10.88,5.82
13.4,11.2,5.82
13.4,11.52,5.82
13.4,11.84,5.82
13.4,12.16,5.82
13.4,12.48,5.82
13.4,12.8,5.82
13.4,13.12,5.82
13.4,13.44,5.82
13.4,13.76,5.82
13.4,14.08,5.82
13.4,14.4,5.82
13.4,14.72,5.82
13.4,15.04,5.82
13.4,15.36,5.82
13.4,15.68,5.82
13.4,16,5.82
13.72,-16,5.959
13.72,-15.68,5.959
13.72,-15.36,5.959
13.72,-15.04,5.959
13.72,-14.72,5.959
13.72,-14.4,5.959
13.72,-14.08,5.959
13.72,-13.76,5.959
13.72,-13.44,5.959
13.72,-13.12,5.959
13.72,-12.8,5.959
13.72,-12.48,5.959
13.72,-12.16,5.959
13.72,-11.84,5.959
13.72,-11.52,5.959
13.72,-11.2,5.959
13.72,-10.88,5.959
13.72,-10.56,5.959
13.72,-10.24,5.959
13.72,-9.92,5.959
13.72,-9.6,5.959
13.72,-9.28,5.959
13.72,-8.96,5.958
13.72,-8.64,5.958
13.72,-8.32,5.958
13.72,-8,5.959
13.72,-7.68,5.959
13.72,-7.36,5.959
13.72,-7.04,5.959
13.72,-6.72,5.959
13.72,-6.4,5.959
13.72,-6.08,5.959
13.72,-5.76,5.959
13.72,-5.44,5.959
13.72,-5.12,5.958
13.72,-4.8,5.958
13.72,-4.48,5.958
13.72,-4.16,5.958
13.72,-3.84,5.958
13.72,-3.52,5.958
13.72,-3.2,5.959
13.72,-2.88,5.959
13.72,-2.56,5.959
13.72,-2.24,5.959
13.72,-1.92,5.959
13.72,-1.6,5.959
13.72,-1.28,5.959
13.72,-0.96,5.959
13.72,-0.64,5.958
13.72,-0.32,5.958
13.72,0,5.958
13.72,0.32,5.958
13.72,0.64,5.958
13.72,0.96,5.959
13.72,1.28,5.959
13.72,1.6,5.959
13.72,1.92,5.959
13.72,2.24,5.959
13.72,2.56,5.959
13.72,2.88,5.959
13.72,3.2,5.959
13.72,3.52,5.958
13.72,3.84,5.958
13.72,4.16,5.958
13.72,4.48,5.958
13.72,4.8,5.958
13.72,5.12,5.958
13.72,5.44,5.959
13.72,5.76,5.959
13.72,6.08,5.959
13.72,6.4,5.959
13.72,6.72,5.959
13.72,7.04,5.959
13.72,7.36,5.959
13.72,7.68,5.959
13.72,8,5.959
13.72,8.32,5.958
13.72,8.64,5.958
13.72,8.96,5.958
13.72,9.28,5.959
13.72,9.6,5.959
13.72,9.92,5.959
13.72,10.24,5.959
13.72,10.56,5.959
13.72,10.88,5.959
13.72,11.2,5.959
13.72,11.52,5.959
13.72,11.84,5.959
13.72,12.16,5.959
13.72,12.48,5.959
13.72,12.8,5.959
13.72,13.12,5.959
13.72,13.44,5.959
13.72,13.76,5.959
13.72,14.08,5.959
13.72,14.4,5.959
13.72,14.72,5.959
13.72,15.04,5.959
13.72,15.36,5.959
13.72,15.68,5.959
13.72,16,5.959
14.04,-16,6.097
14.04,-15.68,6.097
14.04,-15.36,6.097
14.04,-15.04,6.097
14.04,-14.72,6.097
14.04,-14.4,6.097
14.04,-14.08,6.097
14.04,-13.76,6.097
14.04,-13.44,6.097
14.04,-13.12,6.097
14.04,-12.8,6.097
14.04,-12.48,6.097
14.04,-12.16,6.097
14.04,-11.84,6.098
14.04,-11.52,6.098
14.04,-11.2,6.098
14.04,-10.88,6.098
14.04,-10.56,6.097
14.04,-10.24,6.097
14.04,-9.92,6.097
14.04,-9.6,6.097
14.04,-9.28,6.097
14.04,-8.96,6.097
14.04,-8.64,6.097
14.04,-8.32,6.097
14.04,-8,6.097
14.04,-7.68,6.097
14.04,-7.36,6.098
14.04,-7.04,6.098
14.04,-6.72,6.098
14.04,-6.4,6.098
14.04,-6.08,6.098
14.04,-5.76,6.098
14.04,-5.44,6.097
14.04,-5.12,6.097
14.04,-4.8,6.097
14.04,-4.48,6.097
14.04,-4.16,6.097
14.04,-3.84,6.097
14.04,-3.52,6.097
14.04,-3.2,6.097
14.04,-2.88,6.098
14.04,-2.56,6.098
14.04,-2.24,6.098
14.04,-1.92,6.098
14.04,-1.6,6.098
14.04,-1.28,6.098
14.04,-0.96,6.097
14.04,-0.64,6.097
14.04,-0.32,6.097
14.04,0,6.097
14.04,0.32,6.097
14.04,0.64,6.097
14.04,0.96,6.097
14.04,1.28,6.098
14.04,1.6,6.098
14.04,1.92,6.098
14.04,2.24,6.098
14.04,2.56,6.098
14.04,2.88,6.098
14.04,3.2,6.097
14.04,3.52,6.097
14.04,3.84,6.097
14.04,4.16,6.097
14.04,4.48,6.097
14.04,4.8,6.097
14.04,5.12,6.097
14.04,5.44,6.097
14.04,5.76,6.098
14.04,6.08,6.098
14.04,6.4,6.098
14.04,6.72,6.098
14.04,7.04,6.098
14.04,7.36,6.098
14.04,7.68,6.097
14.04,8,6.097
14.04,8.32,6.097
14.04,8.64,6.097
14.04,8.96,6.097
14.04,9.28,6.097
14.04,9.6,6.097
14.04,9.92,6.097
14.04,10.24,6.097
14.04,10.56,6.097
14.04,10.88,6.098
14.04,11.2,6.098
14.04,11.52,6.098
14.04,11.84,6.098
14.04,12.16,6.097
14.04,12.48,6.097
14.04,12.8,6.097
14.04,13.12,6.097
14.04,13.44,6.097
14.04,13.76,6.097
14.04,14.08,6.097
14.04,14.4,6.097
14.04,14.72,6.097
14.04,15.04,6.097
14.04,15.36,6.097
14.04,15.68,6.097
14.04,16,6.097
14.36,-16,6.236
14.36,-15.68,6.236
14.36,-15.36,6.236
14.36,-15.04,6.236
14.36,-14.72,6.236
14.36,-14.4,6.236
14.36,-14.08,6.236
14.36,-13.76,6.236
14.36,-13.44,6.236
14.36,-13.12,6.236
14.36,-12.8,6.236
14.36,-12.48,6.236
14.36,-12.16,6.236
14.36,-11.84,6.236
14.36,-11.52,6.236
14.36,-11.2,6.236
14.36,-10.88,6.236
14.36,-10.56,6.236
14.36,-10.24,6.236
14.36,-9.92,6.236
14.36,-9.6,6.236
14.36,-9.28,6.236
14.36,-8.96,6.236
14.36,-8.64,6.236
14.36,-8.32,6.236
14.36,-8,6.236
14.36,-7.68,6.236
14.36,-7.36,6.236
14.36,-7.04,6.236
14.36,-6.72,6.236
14.36,-6.4,6.236
14.36,-6.08,6.236
14.36,-5.76,6.236
14.36,-5.44,6.236
14.36,-5.12,6.236
14.36,-4.8,6.236
14.36,-4.48,6.236
14.36,-4.16,6.236
14.36,-3.84,6.236
14.36,-3.52,6.236
14.36,-3.2,6.236
14.36,-2.88,6.236
14.36,-2.56,6.237
14.36,-2.24,6.237
14.36,-1.92,6.237
14.36,-1.6,6.237
14.36,-1.28,6.236
14.36,-0.96,6.236
14.36,-0.64,6.236
14.36,-0.32,6.236
14.36,0,6.236
14.36,0.32,6.236
14.36,0.64,6.236
14.36,0.96,6.236
14.36,1.28,6.236
14.36,1.6,6.237
14.36,1.92,6.237
14.36,2.24,6.237
14.36,2.56,6.237
14.36,2.88,6.236
14.36,3.2,6.236
14.36,3.52,6.236
14.36,3.84,6.236
14.36,4.16,6.236
14.36,4.48,6.236
14.36,4.8,6.236
14.36,5.12,6.236
14.36,5.44,6.236
14.36,5.76,6.236
14.36,6.08,6.236
14.36,6.4,6.236
14.36,6.72,6.236
14.36,7.04,6.236
14.36,7.36,6.236
14.36,7.68,6.236
14.36,8,6.236
14.36,8.32,6.236
14.36,8.64,6.236
14.36,8.96,6.236
14.36,9.28,6.236
14.36,9.6,6.236
14.36,9.92,6.236
14.36,10.24,6.236
14.36,10.56,6.236
14.36,10.88,6.236
14.36,11.2,6.236
14.36,11.52,6.236
14.36,11.84,6.236
14.36,12.16,6.236
14.36,12.48,6.236
14.36,12.8,6.236
14.36,13.12,6.236
14.36,13.44,6.236
14.36,13.76,6.236
14.36,14.08,6.236
14.36,14.4,6.236
14.36,14.72,6.236
14.36,15.04,6.236
14.36,15.36,6.236
14.36,15.68,6.236
14.36,16,6.236
14.68,-16,6.375
14.68,-15.68,6.375
14.68,-15.36,6.375
14.68,-15.04,6.375
14.68,-14.72,6.375
14.68,-14.4,6.375
14.68,-14.08,6.375
14.68,-13.76,6.375
14.68,-13.44,6.375
14.68,-13.12,6.375
14.68,-12.8,6.375
14.68,-12.48,6.375
14.68,-12.16,6.375
14.68,-11.84,6.375
14.68,-11.52,6.375
14.68,-11.2,6.375
14.68,-10.88,6.375
14.68,-10.56,6.375
14.68,-10.24,6.375
14.68,-9.92,6.375
14.68,-9.6,6.375
14.68,-9.28,6.375
14.68,-8.96,6.375
14.68,-8.64,6.375
14.68,-8.32,6.375
14.68,-8,6.375
14.68,-7.68,6.375
14.68,-7.36,6.375
14.68,-7.04,6.375
14.68,-6.72,6.375
14.68,-6.4,6.375
14.68,-6.08,6.375
14.68,-5.76,6.375
14.68,-5.44,6.375
14.68,-5.12,6.375
14.68,-4.8,6.375
14.68,-4.48,6.375
14.68,-4.16,6.375
14.68,-3.84,6.375
14.68,-3.52,6.375
14.68,-3.2,6.375
14.68,-2.88,6.375
14.68,-2.56,6.375
14.68,-2.24,6.375
14.68,-1.92,6.375
14.68,-1.6,6.375
14.68,-1.28,6.375
14.68,-0.96,6.375
14.68,-0.64,6.375
14.68,-0.32,6.375
14.68,0,6.375
14.68,0.32,6.375
14.68,0.64,6.375
14.68,0.96,6.375
14.68,1.28,6.375
14.68,1.6,6.375
14.68,1.92,6.375
14.68,2.24,6.375
14.68,2.56,6.375
14.68,2.88,6.375
14.68,3.2,6.375
14.68,3.52,6.375
14.68,3.84,6.375
14.68,4.16,6.375
14.68,4.48,6.375
14.68,4.8,6.375
14.68,5.12,6.375
14.68,5.44,6.375
14.68,5.76,6.375
14.68,6.08,6.375
14.68,6.4,6.375
14.68,6.72,6.375
14.68,7.04,6.375
14.68,7.36,6.375
14.68,7.68,6.375
14.68,8,6.375
14.68,8.32,6.375
14.68,8.64,6.375
14.68,8.96,6.375
14.68,9.28,6.375
14.68,9.6,6.375
14.68,9.92,6.375
14.68,10.24,6.375
14.68,10.56,6.375
14.68,10.88,6.375
14.68,11.2,6.375
14.68,11.52,6.375
14.68,11.84,6.375
14.68,12.16,6.375
14.68,12.48,6.375
14.68,12.8,6.375
14.68,13.12,6.375
14.68,13.44,6.375
14.68,13.76,6.375
14.68,14.08,6.375
14.68,14.4,6.375
14.68,14.72,6.375
14.68,15.04,6.375
14.68,15.36,6.375
14.68,15.68,6.375
14.68,16,6.375
15,-16,6.514
15,-15.68,6.514
15,-15.36,6.514
15,-15.04,6.514
15,-14.72,6.514
15,-14.4,6.514
15,-14.08,6.514
15,-13.76,6.514
15,-13.44,6.514
15,-13.12,6.514
15,-12.8,6.514
15,-12.48,6.514
15,-12.16,6.514
15,-11.84,6.514
15,-11.52,6.514
15,-11.2,6.514
15,-10.88,6.514
15,-10.56,6.514
15,-10.24,6.514
15,-9.92,6.514
15,-9.6,6.514
15,-9.28,6.514
15,-8.96,6.514
15,-8.64,6.514
15,-8.32,6.514
15,-8,6.514
15,-7.68,6.514
15,-7.36,6.514
15,-7.04,6.514
15,-6.72,6.514
15,-6.4,6.514
15,-6.08,6.514
15,-5.76,6.514
15,-5.44,6.514
15,-5.12,6.514
15,-4.8,6.514
15,-4.48,6.514
15,-4.16,6.514
15,-3.84,6.514
15,-3.52,6.514
15,-3.2,6.514
15,-2.88,6.514
15,-2.56,6.514
15,-2.24,6.514
15,-1.92,6.514
15,-1.6,6.514
15,-1.28,6.514
15,-0.96,6.514
15,-0.64,6.514
15,-0.32,6.514
15,0,6.514
15,0.32,6.514
15,0.64,6.514
15,0.96,6.514
15,1.28,6.514
15,1.6,6.514
15,1.92,6.514
15,2.24,6.514
15,2.56,6.514
15,2.88,6.514
15,3.2,6.514
15,3.52,6.514
15,3.84,6.514
15,4.16,6.514
15,4.48,6.514
15,4.8,6.514
15,5.12,6.514
15,5.44,6.514
15,5.76,6.514
15,6.08,6.514
15,6.4,6.514
15,6.72,6.514
15,7.04,6.514
15,7.36,6.514
15,7.68,6.514
15,8,6.514
15,8.32,6.514
15,8.64,6.514
15,8.96,6.514
15,9.28,6.514
15,9.6,6.514
15,9.92,6.514
15,10.24,6.514
15,10.56,6.514
15,10.88,6.514
15,11.2,6.514
15,11.52,6.514
15,11.84,6.514
15,12.16,6.514
15,12.48,6.514
15,12.8,6.514
15,13.12,6.514
15,13.44,6.514
15,13.76,6.514
15,14.08,6.514
15,14.4,6.514
15,14.72,6.514
15,15.04,6.514
15,15.36,6.514
15,15.68,6.514
15,16,6.514


==> dataset/expapprox/img_tame_n5.txt <==
-17,-16,-4.618
-17,-15.68,-4.676
-17,-15.36,-4.735
-17,-15.04,-4.796
-17,-14.72,-4.857
-17,-14.4,-4.919
-17,-14.08,-4.982
-17,-13.76,-5.046
-17,-13.44,-5.11
-17,-13.12,-5.176
-17,-12.8,-5.242
-17,-12.48,-5.309
-17,-12.16,-5.376
-17,-11.84,-5.443
-17,-11.52,-5.512
-17,-11.2,-5.58
-17,-10.88,-5.649
-17,-10.56,-5.718
-17,-10.24,-5.787
-17,-9.92,-5.856
-17,-9.6,-5.924
-17,-9.28,-5.993
-17,-8.96,-6.061
-17,-8.64,-6.129
-17,-8.32,-6.196
-17,-8,-6.262
-17,-7.68,-6.327
-17,-7.36,-6.392
-17,-7.04,-6.455
-17,-6.72,-6.517
-17,-6.4,-6.577
-17,-6.08,-6.636
-17,-5.76,-6.693
-17,-5.44,-6.748
-17,-5.12,-6.801
-17,-4.8,-6.852
-17,-4.48,-6.9
-17,-4.16,-6.946
-17,-3.84,-6.989
-17,-3.52,-7.03
-17,-3.2,-7.067
-17,-2.88,-7.101
-17,-2.56,-7.132
-17,-2.24,-7.159
-17,-1.92,-7.184
-17,-1.6,-7.204
-17,-1.28,-7.221
-17,-0.96,-7.234
-17,-0.64,-7.244
-17,-0.32,-7.25
-17,0,-7.251
-17,0.32,-7.25
-17,0.64,-7.244
-17,0.96,-7.234
-17,1.28,-7.221
-17,1.6,-7.204
-17,1.92,-7.184
-17,2.24,-7.159
-17,2.56,-7.132
-17,2.88,-7.101
-17,3.2,-7.067
-17,3.52,-7.03
-17,3.84,-6.989
-17,4.16,-6.946
-17,4.48,-6.9
-17,4.8,-6.852
-17,5.12,-6.801
-17,5.44,-6.748
-17,5.76,-6.693
-17,6.08,-6.636
-17,6.4,-6.577
-17,6.72,-6.517
-17,7.04,-6.455
-17,7.36,-6.392
-17,7.68,-6.327
-17,8,-6.262
-17,8.32,-6.196
-17,8.64,-6.129
-17,8.96,-6.061
-17,9.28,-5.993
-17,9.6,-5.924
-17,9.92,-5.856
-17,10.24,-5.787
-17,10.56,-5.718
-17,10.88,-5.649
-17,11.2,-5.58
-17,11.52,-5.512
-17,11.84,-5.443
-17,12.16,-5.376
-17,12.48,-5.309
-17,12.8,-5.242
-17,13.12,-5.176
-17,13.44,-5.11
-17,13.76,-5.046
-17,14.08,-4.982
-17,14.4,-4.919
-17,14.72,-4.857
-17,15.04,-4.796
-17,15.36,-4.735
-17,15.68,-4.676
-17,16,-4.618
-16.68,-16,-4.615
-16.68,-15.68,-4.675
-16.68,-15.36,-4.736
-16.68,-15.04,-4.798
-16.68,-14.72,-4.861
-16.68,-14.4,-4.925
-16.68,-14.08,-4.989
-16.68,-13.76,-5.055
-16.68,-13.44,-5.122
-16.68,-13.12,-5.189
-16.68,-12.8,-5.257
-16.68,-12.48,-5.326
-16.68,-12.16,-5.395
-16.68,-11.84,-5.465
-16.68,-11.52,-5.536
-16.68,-11.2,-5.606
-16.68,-10.88,-5.678
-16.68,-10.56,-5.749
-16.68,-10.24,-5.82
-16.68,-9.92,-5.892
-16.68,-9.6,-5.963
-16.68,-9.28,-6.035
-16.68,-8.96,-6.106
-16.68,-8.64,-6.176
-16.68,-8.32,-6.246
-16.68,-8,-6.315
-16.68,-7.68,-6.383
-16.68,-7.36,-6.451
-16.68,-7.04,-6.517
-16.68,-6.72,-6.581
-16.68,-6.4,-6.645
-16.68,-6.08,-6.706
-16.68,-5.76,-6.766
-16.68,-5.44,-6.824
-16.68,-5.12,-6.88
-16.68,-4.8,-6.933
-16.68,-4.48,-6.984
-16.68,-4.16,-7.032
-16.68,-3.84,-7.077
-16.68,-3.52,-7.12
-16.68,-3.2,-7.159
-16.68,-2.88,-7.195
-16.68,-2.56,-7.227
-16.68,-2.24,-7.257
-16.68,-1.92,-7.282
-16.68,-1.6,-7.304
-16.68,-1.28,-7.322
-16.68,-0.96,-7.336
-16.68,-0.64,-7.346
-16.68,-0.32,-7.352
-16.68,0,-7.354
-16.68,0.32,-7.352
-16.68,0.64,-7.346
-16.68,0.96,-7.336
-16.68,1.28,-7.322
-16.68,1.6,-7.304
-16.68,1.92,-7.282
-16.68,2.24,-7.257
-16.68,2.56,-7.227
-16.68,2.88,-7.195
-16.68,3.2,-7.159
-16.68,3.52,-7.12
-16.68,3.84,-7.077
-16.68,4.16,-7.032
-16.68,4.48,-6.984
-16.68,4.8,-6.933
-16.68,5.12,-6.88
-16.68,5.44,-6.824
-16.68,5.76,-6.766
-16.68,6.08,-6.706
-16.68,6.4,-6.645
-16.68,6.72,-6.581
-16.68,7.04,-6.517
-16.68,7.36,-6.451
-16.68,7.68,-6.383
-16.68,8,-6.315
-16.68,8.32,-6.246
-16.68,8.64,-6.176
-16.68,8.96,-6.106
-16.68,9.28,-6.035
-16.68,9.6,-5.963
-16.68,9.92,-5.892
-16.68,10.24,-5.82
-16.68,10.56,-5.749
-16.68,10.88,-5.678
-16.68,11.2,-5.606
-16.68,11.52,-5.536
-16.68,11.84,-5.465
-16.68,12.16,-5.395
-16.68,12.48,-5.326
-16.68,12.8,-5.257
-16.68,13.12,-5.189
-16.68,13.44,-5.122
-16.68,13.76,-5.055
-16.68,14.08,-4.989
-16.68,14.4,-4.925
-16.68,14.72,-4.861
-16.68,15.04,-4.798
-16.68,15.36,-4.736
-16.68,15.68,-4.675
-16.68,16,-4.615
-16.36,-16,-4.612
-16.36,-15.68,-4.673
-16.36,-15.36,-4.736
-16.36,-15.04,-4.799
-16.36,-14.72,-4.864
-16.36,-14.4,-4.929
-16.36,-14.08,-4.996
-16.36,-13.76,-5.063
-16.36,-13.44,-5.132
-16.36,-13.12,-5.201
-16.36,-12.8,-5.271
-16.36,-12.48,-5.342
-16.36,-12.16,-5.414
-16.36,-11.84,-5.486
-16.36,-11.52,-5.559
-16.36,-11.2,-5.632
-16.36,-10.88,-5.706
-16.36,-10.56,-5.78
-16.36,-10.24,-5.854
-16.36,-9.92,-5.929
-16.36,-9.6,-6.003
-16.36,-9.28,-6.077
-16.36,-8.96,-6.151
-16.36,-8.64,-6.224
-16.36,-8.32,-6.297
-16.36,-8,-6.369
-16.36,-7.68,-6.44
-16.36,-7.36,-6.511
-16.36,-7.04,-6.58
-16.36,-6.72,-6.647
-16.36,-6.4,-6.714
-16.36,-6.08,-6.778
-16.36,-5.76,-6.841
-16.36,-5.44,-6.902
-16.36,-5.12,-6.96
-16.36,-4.8,-7.016
-16.36,-4.48,-7.07
-16.36,-4.16,-7.12
-16.36,-3.84,-7.168
-16.36,-3.52,-7.213
-16.36,-3.2,-7.254
-16.36,-2.88,-7.292
-16.36,-2.56,-7.327
-16.36,-2.24,-7.357
-16.36,-1.92,-7.384
-16.36,-1.6,-7.407
-16.36,-1.28,-7.426
-16.36,-0.96,-7.441
-16.36,-0.64,-7.451
-16.36,-0.32,-7.458
-16.36,0,-7.46
-16.36,0.32,-7.458
-16.36,0.64,-7.451
-16.36,0.96,-7.441
-16.36,1.28,-7.426
-16.36,1.6,-7.407
-16.36,1.92,-7.384
-16.36,2.24,-7.357
-16.36,2.56,-7.327
-16.36,2.88,-7.292
-16.36,3.2,-7.254
-16.36,3.52,-7.213
-16.36,3.84,-7.168
-16.36,4.16,-7.12
-16.36,4.48,-7.07
-16.36,4.8,-7.016
-16.36,5.12,-6.96
-16.36,5.44,-6.902
-16.36,5.76,-6.841
-16.36,6.08,-6.778
-16.36,6.4,-6.714
-16.36,6.72,-6.647
-16.36,7.04,-6.58
-16.36,7.36,-6.511
-16.36,7.68,-6.44
-16.36,8,-6.369
-16.36,8.32,-6.297
-16.36,8.64,-6.224
-16.36,8.96,-6.151
-16.36,9.28,-6.077
-16.36,9.6,-6.003
-16.36,9.92,-5.929
-16.36,10.24,-5.854
-16.36,10.56,-5.78
-16.36,10.88,-5.706
-16.36,11.2,-5.632
-16.36,11.52,-5.559
-16.36,11.84,-5.486
-16.36,12.16,-5.414
-16.36,12.48,-5.342
-16.36,12.8,-5.271
-16.36,13.12,-5.201
-16.36,13.44,-5.132
-16.36,13.76,-5.063
-16.36,14.08,-4.996
-16.36,14.4,-4.929
-16.36,14.72,-4.864
-16.36,15.04,-4.799
-16.36,15.36,-4.736
-16.36,15.68,-4.673
-16.36,16,-4.612
-16.04,-16,-4.608
-16.04,-15.68,-4.67
-16.04,-15.36,-4.734
-16.04,-15.04,-4.799
-16.04,-14.72,-4.865
-16.04,-14.4,-4.933
-16.04,-14.08,-5.001
-16.04,-13.76,-5.071
-16.04,-13.44,-5.141
-16.04,-13.12,-5.213
-16.04,-12.8,-5.285
-16.04,-12.48,-5.358
-16.04,-12.16,-5.432
-16.04,-11.84,-5.507
-16.04,-11.52,-5.582
-16.04,-11.2,-5.658
-16.04,-10.88,-5.734
-16.04,-10.56,-5.811
-16.04,-10.24,-5.888
-16.04,-9.92,-5.965
-16.04,-9.6,-6.042
-16.04,-9.28,-6.119
-16.04,-8.96,-6.196
-16.04,-8.64,-6.273
-16.04,-8.32,-6.349
-16.04,-8,-6.424
-16.04,-7.68,-6.498
-16.04,-7.36,-6.572
-16.04,-7.04,-6.644
-16.04,-6.72,-6.715
-16.04,-6.4,-6.784
-16.04,-6.08,-6.852
-16.04,-5.76,-6.918
-16.04,-5.44,-6.982
-16.04,-5.12,-7.043
-16.04,-4.8,-7.102
-16.04,-4.48,-7.158
-16.04,-4.16,-7.212
-16.04,-3.84,-7.262
-16.04,-3.52,-7.309
-16.04,-3.2,-7.353
-16.04,-2.88,-7.393
-16.04,-2.56,-7.429
-16.04,-2.24,-7.462
-16.04,-1.92,-7.49
-16.04,-1.6,-7.514
-16.04,-1.28,-7.534
-16.04,-0.96,-7.55
-16.04,-0.64,-7.561
-16.04,-0.32,-7.568
-16.04,0,-7.57
-16.04,0.32,-7.568
-16.04,0.64,-7.561
-16.04,0.96,-7.55
-16.04,1.28,-7.534
-16.04,1.6,-7.514
-16.04,1.92,-7.49
-16.04,2.24,-7.462
-16.04,2.56,-7.429
-16.04,2.88,-7.393
-16.04,3.2,-7.353
-16.04,3.52,-7.309
-16.04,3.84,-7.262
-16.04,4.16,-7.212
-16.04,4.48,-7.158
-16.04,4.8,-7.102
-16.04,5.12,-7.043
-16.04,5.44,-6.982
-16.04,5.76,-6.918
-16.04,6.08,-6.852
-16.04,6.4,-6.784
-16.04,6.72,-6.715
-16.04,7.04,-6.644
-16.04,7.36,-6.572
-16.04,7.68,-6.498
-16.04,8,-6.424
-16.04,8.32,-6.349
-16.04,8.64,-6.273
-16.04,8.96,-6.196
-16.04,9.28,-6.119
-16.04,9.6,-6.042
-16.04,9.92,-5.965
-16.04,10.24,-5.888
-16.04,10.56,-5.811
-16.04,10.88,-5.734
-16.04,11.2,-5.658
-16.04,11.52,-5.582
-16.04,11.84,-5.507
-16.04,12.16,-5.432
-16.04,12.48,-5.358
-16.04,12.8,-5.285
-16.04,13.12,-5.213
-16.04,13.44,-5.141
-16.04,13.76,-5.071
-16.04,14.08,-5.001
-16.04,14.4,-4.933
-16.04,14.72,-4.865
-16.04,15.04,-4.799
-16.04,15.36,-4.734
-16.04,15.68,-4.67
-16.04,16,-4.608
-15.72,-16,-4.602
-15.72,-15.68,-4.666
-15.72,-15.36,-4.731
-15.72,-15.04,-4.798
-15.72,-14.72,-4.866
-15.72,-14.4,-4.935
-15.72,-14.08,-5.006
-15.72,-13.76,-5.077
-15.72,-13.44,-5.15
-15.72,-13.12,-5.223
-15.72,-12.8,-5.298
-15.72,-12.48,-5.373
-15.72,-12.16,-5.45
-15.72,-11.84,-5.527
-15.72,-11.52,-5.605
-15.72,-11.2,-5.683
-15.72,-10.88,-5.762
-15.72,-10.56,-5.842
-15.72,-10.24,-5.922
-15.72,-9.92,-6.002
-15.72,-9.6,-6.082
-15.72,-9.28,-6.162
-15.72,-8.96,-6.242
-15.72,-8.64,-6.322
-15.72,-8.32,-6.401
-15.72,-8,-6.479
-15.72,-7.68,-6.557
-15.72,-7.36,-6.634
-15.72,-7.04,-6.71
-15.72,-6.72,-6.784
-15.72,-6.4,-6.857
-15.72,-6.08,-6.928
-15.72,-5.76,-6.997
-15.72,-5.44,-7.064
-15.72,-5.12,-7.128
-15.72,-4.8,-7.191
-15.72,-4.48,-7.25
-15.72,-4.16,-7.306
-15.72,-3.84,-7.359
-15.72,-3.52,-7.409
-15.72,-3.2,-7.455
-15.72,-2.88,-7.498
-15.72,-2.56,-7.536
-15.72,-2.24,-7.57
-15.72,-1.92,-7.6
-15.72,-1.6,-7.626
-15.72,-1.28,-7.647
-15.72,-0.96,-7.664
-15.72,-0.64,-7.676
-15.72,-0.32,-7.683
-15.72,0,-7.685
-15.72,0.32,-7.683
-15.72,0.64,-7.676
-15.72,0.96,-7.664
-15.72,1.28,-7.647
-15.72,1.6,-7.626
-15.72,1.92,-7.6
-15.72,2.24,-7.57
-15.72,2.56,-7.536
-15.72,2.88,-7.498
-15.72,3.2,-7.455
-15.72,3.52,-7.409
-15.72,3.84,-7.359
-15.72,4.16,-7.306
-15.72,4.48,-7.25
-15.72,4.8,-7.191
-15.72,5.12,-7.128
-15.72,5.44,-7.064
-15.72,5.76,-6.997
-15.72,6.08,-6.928
-15.72,6.4,-6.857
-15.72,6.72,-6.784
-15.72,7.04,-6.71
-15.72,7.36,-6.634
-15.72,7.68,-6.557
-15.72,8,-6.479
-15.72,8.32,-6.401
-15.72,8.64,-6.322
-15.72,8.96,-6.242
-15.72,9.28,-6.162
-15.72,9.6,-6.082
-15.72,9.92,-6.002
-15.72,10.24,-5.922
-15.72,10.56,-5.842
-15.72,10.88,-5.762
-15.72,11.2,-5.683
-15.72,11.52,-5.605
-15.72,11.84,-5.527
-15.72,12.16,-5.45
-15.72,12.48,-5.373
-15.72,12.8,-5.298
-15.72,13.12,-5.223
-15.72,13.44,-5.15
-15.72,13.76,-5.077
-15.72,14.08,-5.006
-15.72,14.4,-4.935
-15.72,14.72,-4.866
-15.72,15.04,-4.798
-15.72,15.36,-4.731
-15.72,15.68,-4.666
-15.72,16,-4.602
-15.4,-16,-4.595
-15.4,-15.68,-4.66
-15.4,-15.36,-4.727
-15.4,-15.04,-4.796
-15.4,-14.72,-4.865
-15.4,-14.4,-4.936
-15.4,-14.08,-5.009
-15.4,-13.76,-5.082
-15.4,-13.44,-5.157
-15.4,-13.12,-5.233
-15.4,-12.8,-5.31
-15.4,-12.48,-5.388
-15.4,-12.16,-5.466
-15.4,-11.84,-5.546
-15.4,-11.52,-5.627
-15.4,-11.2,-5.708
-15.4,-10.88,-5.79
-15.4,-10.56,-5.872
-15.4,-10.24,-5.955
-15.4,-9.92,-6.038
-15.4,-9.6,-6.122
-15.4,-9.28,-6.205
-15.4,-8.96,-6.288
-15.4,-8.64,-6.371
-15.4,-8.32,-6.454
-15.4,-8,-6.536
-15.4,-7.68,-6.617
-15.4,-7.36,-6.697
-15.4,-7.04,-6.777
-15.4,-6.72,-6.854
-15.4,-6.4,-6.931
-15.4,-6.08,-7.005
-15.4,-5.76,-7.078
-15.4,-5.44,-7.148
-15.4,-5.12,-7.216
-15.4,-4.8,-7.282
-15.4,-4.48,-7.344
-15.4,-4.16,-7.404
-15.4,-3.84,-7.46
-15.4,-3.52,-7.512
-15.4,-3.2,-7.561
-15.4,-2.88,-7.606
-15.4,-2.56,-7.647
-15.4,-2.24,-7.683
-15.4,-1.92,-7.715
-15.4,-1.6,-7.742
-15.4,-1.28,-7.765
-15.4,-0.96,-7.782
-15.4,-0.64,-7.795
-15.4,-0.32,-7.803
-15.4,0,-7.805
-15.4,0.32,-7.803
-15.4,0.64,-7.795
-15.4,0.96,-7.782
-15.4,1.28,-7.765
-15.4,1.6,-7.742
-15.4,1.92,-7.715
-15.4,2.24,-7.683
-15.4,2.56,-7.647
-15.4,2.88,-7.606
-15.4,3.2,-7.561
-15.4,3.52,-7.512
-15.4,3.84,-7.46
-15.4,4.16,-7.404
-15.4,4.48,-7.344
-15.4,4.8,-7.282
-15.4,5.12,-7.216
-15.4,5.44,-7.148
-15.4,5.76,-7.078
-15.4,6.08,-7.005
-15.4,6.4,-6.931
-15.4,6.72,-6.854
-15.4,7.04,-6.777
-15.4,7.36,-6.697
-15.4,7.68,-6.617
-15.4,8,-6.536
-15.4,8.32,-6.454
-15.4,8.64,-6.371
-15.4,8.96,-6.288
-15.4,9.28,-6.205
-15.4,9.6,-6.122
-15.4,9.92,-6.038
-15.4,10.24,-5.955
-15.4,10.56,-5.872
-15.4,10.88,-5.79
-15.4,11.2,-5.708
-15.4,11.52,-5.627
-15.4,11.84,-5.546
-15.4,12.16,-5.466
-15.4,12.48,-5.388
-15.4,12.8,-5.31
-15.4,13.12,-5.233
-15.4,13.44,-5.157
-15.4,13.76,-5.082
-15.4,14.08,-5.009
-15.4,14.4,-4.936
-15.4,14.72,-4.865
-15.4,15.04,-4.796
-15.4,15.36,-4.727
-15.4,15.68,-4.66
-15.4,16,-4.595
-15.08,-16,-4.586
-15.08,-15.68,-4.653
-15.08,-15.36,-4.722
-15.08,-15.04,-4.792
-15.08,-14.72,-4.864
-15.08,-14.4,-4.937
-15.08,-14.08,-5.011
-15.08,-13.76,-5.086
-15.08,-13.44,-5.163
-15.08,-13.12,-5.241
-15.08,-12.8,-5.32
-15.08,-12.48,-5.401
-15.08,-12.16,-5.482
-15.08,-11.84,-5.565
-15.08,-11.52,-5.648
-15.08,-11.2,-5.732
-15.08,-10.88,-5.817
-15.08,-10.56,-5.902
-15.08,-10.24,-5.988
-15.08,-9.92,-6.075
-15.08,-9.6,-6.161
-15.08,-9.28,-6.248
-15.08,-8.96,-6.335
-15.08,-8.64,-6.421
-15.08,-8.32,-6.507
-15.08,-8,-6.593
-15.08,-7.68,-6.678
-15.08,-7.36,-6.762
-15.08,-7.04,-6.845
-15.08,-6.72,-6.927
-15.08,-6.4,-7.007
-15.08,-6.08,-7.085
-15.08,-5.76,-7.161
-15.08,-5.44,-7.235
-15.08,-5.12,-7.307
-15.08,-4.8,-7.376
-15.08,-4.48,-7.442
-15.08,-4.16,-7.505
-15.08,-3.84,-7.564
-15.08,-3.52,-7.62
-15.08,-3.2,-7.671
-15.08,-2.88,-7.719
-15.08,-2.56,-7.762
-15.08,-2.24,-7.8
-15.08,-1.92,-7.834
-15.08,-1.6,-7.863
-15.08,-1.28,-7.887
-15.08,-0.96,-7.906
-15.08,-0.64,-7.919
-15.08,-0.32,-7.927
-15.08,0,-7.93
-15.08,0.32,-7.927
-15.08,0.64,-7.919
-15.08,0.96,-7.906
-15.08,1.28,-7.887
-15.08,1.6,-7.863
-15.08,1.92,-7.834
-15.08,2.24,-7.8
-15.08,2.56,-7.762
-15.08,2.88,-7.719
-15.08,3.2,-7.671
-15.08,3.52,-7.62
-15.08,3.84,-7.564
-15.08,4.16,-7.505
-15.08,4.48,-7.442
-15.08,4.8,-7.376
-15.08,5.12,-7.307
-15.08,5.44,-7.235
-15.08,5.76,-7.161
-15.08,6.08,-7.085
-15.08,6.4,-7.007
-15.08,6.72,-6.927
-15.08,7.04,-6.845
-15.08,7.36,-6.762
-15.08,7.68,-6.678
-15.08,8,-6.593
-15.08,8.32,-6.507
-15.08,8.64,-6.421
-15.08,8.96,-6.335
-15.08,9.28,-6.248
-15.08,9.6,-6.161
-15.08,9.92,-6.075
-15.08,10.24,-5.988
-15.08,10.56,-5.902
-15.08,10.88,-5.817
-15.08,11.2,-5.732
-15.08,11.52,-5.648
-15.08,11.84,-5.565
-15.08,12.16,-5.482
-15.08,12.48,-5.401
-15.08,12.8,-5.32
-15.08,13.12,-5.241
-15.08,13.44,-5.163
-15.08,13.76,-5.086
-15.08,14.08,-5.011
-15.08,14.4,-4.937
-15.08,14.72,-4.864
-15.08,15.04,-4.792
-15.08,15.36,-4.722
-15.08,15.68,-4.653
-15.08,16,-4.586
-14.76,-16,-4.576
-14.76,-15.68,-4.645
-14.76,-15.36,-4.715
-14.76,-15.04,-4.787
-14.76,-14.72,-4.86
-14.76,-14.4,-4.935
-14.76,-14.08,-5.011
-14.76,-13.76,-5.089
-14.76,-13.44,-5.168
-14.76,-13.12,-5.249
-14.76,-12.8,-5.33
-14.76,-12.48,-5.413
-14.76,-12.16,-5.497
-14.76,-11.84,-5.582
-14.76,-11.52,-5.668
-14.76,-11.2,-5.755
-14.76,-10.88,-5.843
-14.76,-10.56,-5.932
-14.76,-10.24,-6.021
-14.76,-9.92,-6.111
-14.76,-9.6,-6.201
-14.76,-9.28,-6.291
-14.76,-8.96,-6.381
-14.76,-8.64,-6.471
-14.76,-8.32,-6.561
-14.76,-8,-6.651
-14.76,-7.68,-6.74
-14.76,-7.36,-6.828
-14.76,-7.04,-6.915
-14.76,-6.72,-7
-14.76,-6.4,-7.084
-14.76,-6.08,-7.167
-14.76,-5.76,-7.247
-14.76,-5.44,-7.325
-14.76,-5.12,-7.4
-14.76,-4.8,-7.473
-14.76,-4.48,-7.543
-14.76,-4.16,-7.609
-14.76,-3.84,-7.672
-14.76,-3.52,-7.731
-14.76,-3.2,-7.785
-14.76,-2.88,-7.836
-14.76,-2.56,-7.882
-14.76,-2.24,-7.922
-14.76,-1.92,-7.958
-14.76,-1.6,-7.989
-14.76,-1.28,-8.015
-14.76,-0.96,-8.034
-14.76,-0.64,-8.049
-14.76,-0.32,-8.057
-14.76,0,-8.06
-14.76,0.32,-8.057
-14.76,0.64,-8.049
-14.76,0.96,-8.034
-14.76,1.28,-8.015
-14.76,1.6,-7.989
-14.76,1.92,-7.958
-14.76,2.24,-7.922
-14.76,2.56,-7.882
-14.76,2.88,-7.836
-14.76,3.2,-7.785
-14.76,3.52,-7.731
-14.76,3.84,-7.672
-14.76,4.16,-7.609
-14.76,4.48,-7.543
-14.76,4.8,-7.473
-14.76,5.12,-7.4
-14.76,5.44,-7.325
-14.76,5.76,-7.247
-14.76,6.08,-7.167
-14.76,6.4,-7.084
-14.76,6.72,-7
-14.76,7.04,-6.915
-14.76,7.36,-6.828
-14.76,7.68,-6.74
-14.76,8,-6.651
-14.76,8.32,-6.561
-14.76,8.64,-6.471
-14.76,8.96,-6.381
-14.76,9.28,-6.291
-14.76,9.6,-6.201
-14.76,9.92,-6.111
-14.76,10.24,-6.021
-14.76,10.56,-5.932
-14.76,10.88,-5.843
-14.76,11.2,-5.755
-14.76,11.52,-5.668
-14.76,11.84,-5.582
-14.76,12.16,-5.497
-14.76,12.48,-5.413
-14.76,12.8,-5.33
-14.76,13.12,-5.249
-14.76,13.44,-5.168
-14.76,13.76,-5.089
-14.76,14.08,-5.011
-14.76,14.4,-4.935
-14.76,14.72,-4.86
-14.76,15.04,-4.787
-14.76,15.36,-4.715
-14.76,15.68,-4.645
-14.76,16,-4.576
-14.44,-16,-4.565
-14.44,-15.68,-4.635
-14.44,-15.36,-4.707
-14.44,-15.04,-4.781
-14.44,-14.72,-4.856
-14.44,-14.4,-4.932
-14.44,-14.08,-5.011
-14.44,-13.76,-5.091
-14.44,-13.44,-5.172
-14.44,-13.12,-5.255
-14.44,-12.8,-5.339
-14.44,-12.48,-5.424
-14.44,-12.16,-5.511
-14.44,-11.84,-5.599
-14.44,-11.52,-5.688
-14.44,-11.2,-5.778
-14.44,-10.88,-5.869
-14.44,-10.56,-5.961
-14.44,-10.24,-6.053
-14.44,-9.92,-6.146
-14.44,-9.6,-6.24
-14.44,-9.28,-6.334
-14.44,-8.96,-6.428
-14.44,-8.64,-6.522
-14.44,-8.32,-6.616
-14.44,-8,-6.709
-14.44,-7.68,-6.802
-14.44,-7.36,-6.894
-14.44,-7.04,-6.985
-14.44,-6.72,-7.075
-14.44,-6.4,-7.164
-14.44,-6.08,-7.25
-14.44,-5.76,-7.335
-14.44,-5.44,-7.417
-14.44,-5.12,-7.497
-14.44,-4.8,-7.573
-14.44,-4.48,-7.647
-14.44,-4.16,-7.717
-14.44,-3.84,-7.783
-14.44,-3.52,-7.846
-14.44,-3.2,-7.904
-14.44,-2.88,-7.957
-14.44,-2.56,-8.006
-14.44,-2.24,-8.05
-14.44,-1.92,-8.088
-14.44,-1.6,-8.121
-14.44,-1.28,-8.148
-14.44,-0.96,-8.169
-14.44,-0.64,-8.184
-14.44,-0.32,-8.193
-14.44,0,-8.196
-14.44,0.32,-8.193
-14.44,0.64,-8.184
-14.44,0.96,-8.169
-14.44,1.28,-8.148
-14.44,1.6,-8.121
-14.44,1.92,-8.088
-14.44,2.24,-8.05
-14.44,2.56,-8.006
-14.44,2.88,-7.957
-14.44,3.2,-7.904
-14.44,3.52,-7.846
-14.44,3.84,-7.783
-14.44,4.16,-7.717
-14.44,4.48,-7.647
-14.44,4.8,-7.573
-14.44,5.12,-7.497
-14.44,5.44,-7.417
-14.44,5.76,-7.335
-14.44,6.08,-7.25
-14.44,6.4,-7.164
-14.44,6.72,-7.075
-14.44,7.04,-6.985
-14.44,7.36,-6.894
-14.44,7.68,-6.802
-14.44,8,-6.709
-14.44,8.32,-6.616
-14.44,8.64,-6.522
-14.44,8.96,-6.428
-14.44,9.28,-6.334
-14.44,9.6,-6.24
-14.44,9.92,-6.146
-14.44,10.24,-6.053
-14.44,10.56,-5.961
-14.44,10.88,-5.869
-14.44,11.2,-5.778
-14.44,11.52,-5.688
-14.44,11.84,-5.599
-14.44,12.16,-5.511
-14.44,12.48,-5.424
-14.44,12.8,-5.339
-14.44,13.12,-5.255
-14.44,13.44,-5.172
-14.44,13.76,-5.091
-14.44,14.08,-5.011
-14.44,14.4,-4.932
-14.44,14.72,-4.856
-14.44,15.04,-4.781
-14.44,15.36,-4.707
-14.44,15.68,-4.635
-14.44,16,-4.565
-14.12,-16,-4.552
-14.12,-15.68,-4.623
-14.12,-15.36,-4.697
-14.12,-15.04,-4.772
-14.12,-14.72,-4.849
-14.12,-14.4,-4.928
-14.12,-14.08,-5.008
-14.12,-13.76,-5.09
-14.12,-13.44,-5.174
-14.12,-13.12,-5.259
-14.12,-12.8,-5.346
-14.12,-12.48,-5.434
-14.12,-12.16,-5.523
-14.12,-11.84,-5.614
-14.12,-11.52,-5.706
-14.12,-11.2,-5.799
-14.12,-10.88,-5.894
-14.12,-10.56,-5.989
-14.12,-10.24,-6.085
-14.12,-9.92,-6.182
-14.12,-9.6,-6.279
-14.12,-9.28,-6.377
-14.12,-8.96,-6.475
-14.12,-8.64,-6.573
-14.12,-8.32,-6.671
-14.12,-8,-6.768
-14.12,-7.68,-6.866
-14.12,-7.36,-6.962
-14.12,-7.04,-7.058
-14.12,-6.72,-7.152
-14.12,-6.4,-7.245
-14.12,-6.08,-7.336
-14.12,-5.76,-7.425
-14.12,-5.44,-7.512
-14.12,-5.12,-7.596
-14.12,-4.8,-7.677
-14.12,-4.48,-7.755
-14.12,-4.16,-7.829
-14.12,-3.84,-7.899
-14.12,-3.52,-7.965
-14.12,-3.2,-8.027
-14.12,-2.88,-8.084
-14.12,-2.56,-8.136
-14.12,-2.24,-8.182
-14.12,-1.92,-8.223
-14.12,-1.6,-8.258
-14.12,-1.28,-8.286
-14.12,-0.96,-8.309
-14.12,-0.64,-8.325
-14.12,-0.32,-8.335
-14.12,0,-8.338
-14.12,0.32,-8.335
-14.12,0.64,-8.325
-14.12,0.96,-8.309
-14.12,1.28,-8.286
-14.12,1.6,-8.258
-14.12,1.92,-8.223
-14.12,2.24,-8.182
-14.12,2.56,-8.136
-14.12,2.88,-8.084
-14.12,3.2,-8.027
-14.12,3.52,-7.965
-14.12,3.84,-7.899
-14.12,4.16,-7.829
-14.12,4.48,-7.755
-14.12,4.8,-7.677
-14.12,5.12,-7.596
-14.12,5.44,-7.512
-14.12,5.76,-7.425
-14.12,6.08,-7.336
-14.12,6.4,-7.245
-14.12,6.72,-7.152
-14.12,7.04,-7.058
-14.12,7.36,-6.962
-14.12,7.68,-6.866
-14.12,8,-6.768
-14.12,8.32,-6.671
-14.12,8.64,-6.573
-14.12,8.96,-6.475
-14.12,9.28,-6.377
-14.12,9.6,-6.279
-14.12,9.92,-6.182
-14.12,10.24,-6.085
-14.12,10.56,-5.989
-14.12,10.88,-5.894
-14.12,11.2,-5.799
-14.12,11.52,-5.706
-14.12,11.84,-5.614
-14.12,12.16,-5.523
-14.12,12.48,-5.434
-14.12,12.8,-5.346
-14.12,13.12,-5.259
-14.12,13.44,-5.174
-14.12,13.76,-5.09
-14.12,14.08,-5.008
-14.12,14.4,-4.928
-14.12,14.72,-4.849
-14.12,15.04,-4.772
-14.12,15.36,-4.697
-14.12,15.68,-4.623
-14.12,16,-4.552
-13.8,-16,-4.537
-13.8,-15.68,-4.61
-13.8,-15.36,-4.685
-13.8,-15.04,-4.762
-13.8,-14.72,-4.841
-13.8,-14.4,-4.922
-13.8,-14.08,-5.005
-13.8,-13.76,-5.089
-13.8,-13.44,-5.175
-13.8,-13.12,-5.262
-13.8,-12.8,-5.352
-13.8,-12.48,-5.442
-13.8,-12.16,-5.535
-13.8,-11.84,-5.628
-13.8,-11.52,-5.724
-13.8,-11.2,-5.82
-13.8,-10.88,-5.918
-13.8,-10.56,-6.016
-13.8,-10.24,-6.116
-13.8,-9.92,-6.216
-13.8,-9.6,-6.317
-13.8,-9.28,-6.419
-13.8,-8.96,-6.521
-13.8,-8.64,-6.624
-13.8,-8.32,-6.726
-13.8,-8,-6.828
-13.8,-7.68,-6.93
-13.8,-7.36,-7.031
-13.8,-7.04,-7.131
-13.8,-6.72,-7.23
-13.8,-6.4,-7.328
-13.8,-6.08,-7.424
-13.8,-5.76,-7.517
-13.8,-5.44,-7.609
-13.8,-5.12,-7.698
-13.8,-4.8,-7.783
-13.8,-4.48,-7.866
-13.8,-4.16,-7.944
-13.8,-3.84,-8.019
-13.8,-3.52,-8.089
-13.8,-3.2,-8.155
-13.8,-2.88,-8.215
-13.8,-2.56,-8.27
-13.8,-2.24,-8.32
-13.8,-1.92,-8.363
-13.8,-1.6,-8.401
-13.8,-1.28,-8.432
-13.8,-0.96,-8.456
-13.8,-0.64,-8.473
-13.8,-0.32,-8.484
-13.8,0,-8.487
-13.8,0.32,-8.484
-13.8,0.64,-8.473
-13.8,0.96,-8.456
-13.8,1.28,-8.432
-13.8,1.6,-8.401
-13.8,1.92,-8.363
-13.8,2.24,-8.32
-13.8,2.56,-8.27
-13.8,2.88,-8.215
-13.8,3.2,-8.155
-13.8,3.52,-8.089
-13.8,3.84,-8.019
-13.8,4.16,-7.944
-13.8,4.48,-7.866
-13.8,4.8,-7.783
-13.8,5.12,-7.698
-13.8,5.44,-7.609
-13.8,5.76,-7.517
-13.8,6.08,-7.424
-13.8,6.4,-7.328
-13.8,6.72,-7.23
-13.8,7.04,-7.131
-13.8,7.36,-7.031
-13.8,7.68,-6.93
-13.8,8,-6.828
-13.8,8.32,-6.726
-13.8,8.64,-6.624
-13.8,8.96,-6.521
-13.8,9.28,-6.419
-13.8,9.6,-6.317
-13.8,9.92,-6.216
-13.8,10.24,-6.116
-13.8,10.56,-6.016
-13.8,10.88,-5.918
-13.8,11.2,-5.82
-13.8,11.52,-5.724
-13.8,11.84,-5.628
-13.8,12.16,-5.535
-13.8,12.48,-5.442
-13.8,12.8,-5.352
-13.8,13.12,-5.262
-13.8,13.44,-5.175
-13.8,13.76,-5.089
-13.8,14.08,-5.005
-13.8,14.4,-4.922
-13.8,14.72,-4.841
-13.8,15.04,-4.762
-13.8,15.36,-4.685
-13.8,15.68,-4.61
-13.8,16,-4.537
-13.48,-16,-4.52
-13.48,-15.68,-4.595
-13.48,-15.36,-4.672
-13.48,-15.04,-4.751
-13.48,-14.72,-4.832
-13.48,-14.4,-4.914
-13.48,-14.08,-4.999
-13.48,-13.76,-5.085
-13.48,-13.44,-5.174
-13.48,-13.12,-5.264
-13.48,-12.8,-5.356
-13.48,-12.48,-5.449
-13.48,-12.16,-5.544
-13.48,-11.84,-5.641
-13.48,-11.52,-5.74
-13.48,-11.2,-5.839
-13.48,-10.88,-5.94
-13.48,-10.56,-6.043
-13.48,-10.24,-6.146
-13.48,-9.92,-6.25
-13.48,-9.6,-6.355
-13.48,-9.28,-6.461
-13.48,-8.96,-6.568
-13.48,-8.64,-6.674
-13.48,-8.32,-6.781
-13.48,-8,-6.888
-13.48,-7.68,-6.995
-13.48,-7.36,-7.101
-13.48,-7.04,-7.206
-13.48,-6.72,-7.31
-13.48,-6.4,-7.412
-13.48,-6.08,-7.513
-13.48,-5.76,-7.612
-13.48,-5.44,-7.709
-13.48,-5.12,-7.803
-13.48,-4.8,-7.893
-13.48,-4.48,-7.981
-13.48,-4.16,-8.064
-13.48,-3.84,-8.143
-13.48,-3.52,-8.218
-13.48,-3.2,-8.288
-13.48,-2.88,-8.352
-13.48,-2.56,-8.411
-13.48,-2.24,-8.464
-13.48,-1.92,-8.51
-13.48,-1.6,-8.55
-13.48,-1.28,-8.583
-13.48,-0.96,-8.609
-13.48,-0.64,-8.628
-13.48,-0.32,-8.639
-13.48,0,-8.643
-13.48,0.32,-8.639
-13.48,0.64,-8.628
-13.48,0.96,-8.609
-13.48,1.28,-8.583
-13.48,1.6,-8.55
-13.48,1.92,-8.51
-13.48,2.24,-8.464
-13.48,2.56,-8.411
-13.48,2.88,-8.352
-13.48,3.2,-8.288
-13.48,3.52,-8.218
-13.48,3.84,-8.143
-13.48,4.16,-8.064
-13.48,4.48,-7.981
-13.48,4.8,-7.893
-13.48,5.12,-7.803
-13.48,5.44,-7.709
-13.48,5.76,-7.612
-13.48,6.08,-7.513
-13.48,6.4,-7.412
-13.48,6.72,-7.31
-13.48,7.04,-7.206
-13.48,7.36,-7.101
-13.48,7.68,-6.995
-13.48,8,-6.888
-13.48,8.32,-6.781
-13.48,8.64,-6.674
-13.48,8.96,-6.568
-13.48,9.28,-6.461
-13.48,9.6,-6.355
-13.48,9.92,-6.25
-13.48,10.24,-6.146
-13.48,10.56,-6.043
-13.48,10.88,-5.94
-13.48,11.2,-5.839
-13.48,11.52,-5.74
-13.48,11.84,-5.641
-13.48,12.16,-5.544
-13.48,12.48,-5.449
-13.48,12.8,-5.356
-13.48,13.12,-5.264
-13.48,13.44,-5.174
-13.48,13.76,-5.085
-13.48,14.08,-4.999
-13.48,14.4,-4.914
-13.48,14.72,-4.832
-13.48,15.04,-4.751
-13.48,15.36,-4.672
-13.48,15.68,-4.595
-13.48,16,-4.52
-13.16,-16,-4.501
-13.16,-15.68,-4.578
-13.16,-15.36,-4.656
-13.16,-15.04,-4.737
-13.16,-14.72,-4.82
-13.16,-14.4,-4.905
-13.16,-14.08,-4.991
-13.16,-13.76,-5.08
-13.16,-13.44,-5.171
-13.16,-13.12,-5.264
-13.16,-12.8,-5.358
-13.16,-12.48,-5.455
-13.16,-12.16,-5.553
-13.16,-11.84,-5.653
-13.16,-11.52,-5.754
-13.16,-11.2,-5.857
-13.16,-10.88,-5.962
-13.16,-10.56,-6.068
-13.16,-10.24,-6.175
-13.16,-9.92,-6.283
-13.16,-9.6,-6.393
-13.16,-9.28,-6.503
-13.16,-8.96,-6.614
-13.16,-8.64,-6.725
-13.16,-8.32,-6.837
-13.16,-8,-6.948
-13.16,-7.68,-7.06
-13.16,-7.36,-7.171
-13.16,-7.04,-7.281
-13.16,-6.72,-7.391
-13.16,-6.4,-7.499
-13.16,-6.08,-7.605
-13.16,-5.76,-7.709
-13.16,-5.44,-7.811
-13.16,-5.12,-7.911
-13.16,-4.8,-8.007
-13.16,-4.48,-8.099
-13.16,-4.16,-8.188
-13.16,-3.84,-8.272
-13.16,-3.52,-8.352
-13.16,-3.2,-8.426
-13.16,-2.88,-8.495
-13.16,-2.56,-8.558
-13.16,-2.24,-8.614
-13.16,-1.92,-8.664
-13.16,-1.6,-8.707
-13.16,-1.28,-8.742
-13.16,-0.96,-8.77
-13.16,-0.64,-8.79
-13.16,-0.32,-8.802
-13.16,0,-8.806
-13.16,0.32,-8.802
-13.16,0.64,-8.79
-13.16,0.96,-8.77
-13.16,1.28,-8.742
-13.16,1.6,-8.707
-13.16,1.92,-8.664
-13.16,2.24,-8.614
-13.16,2.56,-8.558
-13.16,2.88,-8.495
-13.16,3.2,-8.426
-13.16,3.52,-8.352
-13.16,3.84,-8.272
-13.16,4.16,-8.188
-13.16,4.48,-8.099
-13.16,4.8,-8.007
-13.16,5.12,-7.911
-13.16,5.44,-7.811
-13.16,5.76,-7.709
-13.16,6.08,-7.605
-13.16,6.4,-7.499
-13.16,6.72,-7.391
-13.16,7.04,-7.281
-13.16,7.36,-7.171
-13.16,7.68,-7.06
-13.16,8,-6.948
-13.16,8.32,-6.837
-13.16,8.64,-6.725
-13.16,8.96,-6.614
-13.16,9.28,-6.503
-13.16,9.6,-6.393
-13.16,9.92,-6.283
-13.16,10.24,-6.175
-13.16,10.56,-6.068
-13.16,10.88,-5.962
-13.16,11.2,-5.857
-13.16,11.52,-5.754
-13.16,11.84,-5.653
-13.16,12.16,-5.553
-13.16,12.48,-5.455
-13.16,12.8,-5.358
-13.16,13.12,-5.264
-13.16,13.44,-5.171
-13.16,13.76,-5.08
-13.16,14.08,-4.991
-13.16,14.4,-4.905
-13.16,14.72,-4.82
-13.16,15.04,-4.737
-13.16,15.36,-4.656
-13.16,15.68,-4.578
-13.16,16,-4.501
-12.84,-16,-4.48
-12.84,-15.68,-4.559
-12.84,-15.36,-4.639
-12.84,-15.04,-4.721
-12.84,-14.72,-4.806
-12.84,-14.4,-4.893
-12.84,-14.08,-4.982
-12.84,-13.76,-5.073
-12.84,-13.44,-5.166
-12.84,-13.12,-5.261
-12.84,-12.8,-5.359
-12.84,-12.48,-5.458
-12.84,-12.16,-5.559
-12.84,-11.84,-5.662
-12.84,-11.52,-5.767
-12.84,-11.2,-5.874
-12.84,-10.88,-5.982
-12.84,-10.56,-6.092
-12.84,-10.24,-6.203
-12.84,-9.92,-6.316
-12.84,-9.6,-6.429
-12.84,-9.28,-6.544
-12.84,-8.96,-6.659
-12.84,-8.64,-6.775
-12.84,-8.32,-6.892
-12.84,-8,-7.009
-12.84,-7.68,-7.126
-12.84,-7.36,-7.242
-12.84,-7.04,-7.358
-12.84,-6.72,-7.473
-12.84,-6.4,-7.587
-12.84,-6.08,-7.699
-12.84,-5.76,-7.809
-12.84,-5.44,-7.917
-12.84,-5.12,-8.022
-12.84,-4.8,-8.124
-12.84,-4.48,-8.222
-12.84,-4.16,-8.316
-12.84,-3.84,-8.406
-12.84,-3.52,-8.491
-12.84,-3.2,-8.57
-12.84,-2.88,-8.643
-12.84,-2.56,-8.711
-12.84,-2.24,-8.771
-12.84,-1.92,-8.825
-12.84,-1.6,-8.871
-12.84,-1.28,-8.909
-12.84,-0.96,-8.939
-12.84,-0.64,-8.96
-12.84,-0.32,-8.973
-12.84,0,-8.978
-12.84,0.32,-8.973
-12.84,0.64,-8.96
-12.84,0.96,-8.939
-12.84,1.28,-8.909
-12.84,1.6,-8.871
-12.84,1.92,-8.825
-12.84,2.24,-8.771
-12.84,2.56,-8.711
-12.84,2.88,-8.643
-12.84,3.2,-8.57
-12.84,3.52,-8.491
-12.84,3.84,-8.406
-12.84,4.16,-8.316
-12.84,4.48,-8.222
-12.84,4.8,-8.124
-12.84,5.12,-8.022
-12.84,5.44,-7.917
-12.84,5.76,-7.809
-12.84,6.08,-7.699
-12.84,6.4,-7.587
-12.84,6.72,-7.473
-12.84,7.04,-7.358
-12.84,7.36,-7.242
-12.84,7.68,-7.126
-12.84,8,-7.009
-12.84,8.32,-6.892
-12.84,8.64,-6.775
-12.84,8.96,-6.659
-12.84,9.28,-6.544
-12.84,9.6,-6.429
-12.84,9.92,-6.316
-12.84,10.24,-6.203
-12.84,10.56,-6.092
-12.84,10.88,-5.982
-12.84,11.2,-5.874
-12.84,11.52,-5.767
-12.84,11.84,-5.662
-12.84,12.16,-5.559
-12.84,12.48,-5.458
-12.84,12.8,-5.359
-12.84,13.12,-5.261
-12.84,13.44,-5.166
-12.84,13.76,-5.073
-12.84,14.08,-4.982
-12.84,14.4,-4.893
-12.84,14.72,-4.806
-12.84,15.04,-4.721
-12.84,15.36,-4.639
-12.84,15.68,-4.559
-12.84,16,-4.48
-12.52,-16,-4.457
-12.52,-15.68,-4.537
-12.52,-15.36,-4.619
-12.52,-15.04,-4.704
-12.52,-14.72,-4.79
-12.52,-14.4,-4.879
-12.52,-14.08,-4.97
-12.52,-13.76,-5.064
-12.52,-13.44,-5.159
-12.52,-13.12,-5.257
-12.52,-12.8,-5.357
-12.52,-12.48,-5.46
-12.52,-12.16,-5.564
-12.52,-11.84,-5.67
-12.52,-11.52,-5.778
-12.52,-11.2,-5.889
-12.52,-10.88,-6.001
-12.52,-10.56,-6.114
-12.52,-10.24,-6.23
-12.52,-9.92,-6.346
-12.52,-9.6,-6.465
-12.52,-9.28,-6.584
-12.52,-8.96,-6.704
-12.52,-8.64,-6.825
-12.52,-8.32,-6.947
-12.52,-8,-7.069
-12.52,-7.68,-7.192
-12.52,-7.36,-7.314
-12.52,-7.04,-7.435
-12.52,-6.72,-7.556
-12.52,-6.4,-7.676
-12.52,-6.08,-7.794
-12.52,-5.76,-7.911
-12.52,-5.44,-8.025
-12.52,-5.12,-8.136
-12.52,-4.8,-8.244
-12.52,-4.48,-8.349
-12.52,-4.16,-8.449
-12.52,-3.84,-8.544
-12.52,-3.52,-8.635
-12.52,-3.2,-8.72
-12.52,-2.88,-8.798
-12.52,-2.56,-8.87
-12.52,-2.24,-8.935
-12.52,-1.92,-8.993
-12.52,-1.6,-9.042
-12.52,-1.28,-9.083
-12.52,-0.96,-9.115
-12.52,-0.64,-9.139
-12.52,-0.32,-9.153
-12.52,0,-9.158
-12.52,0.32,-9.153
-12.52,0.64,-9.139
-12.52,0.96,-9.115
-12.52,1.28,-9.083
-12.52,1.6,-9.042
-12.52,1.92,-8.993
-12.52,2.24,-8.935
-12.52,2.56,-8.87
-12.52,2.88,-8.798
-12.52,3.2,-8.72
-12.52,3.52,-8.635
-12.52,3.84,-8.544
-12.52,4.16,-8.449
-12.52,4.48,-8.349
-12.52,4.8,-8.244
-12.52,5.12,-8.136
-12.52,5.44,-8.025
-12.52,5.76,-7.911
-12.52,6.08,-7.794
-12.52,6.4,-7.676
-12.52,6.72,-7.556
-12.52,7.04,-7.435
-12.52,7.36,-7.314
-12.52,7.68,-7.192
-12.52,8,-7.069
-12.52,8.32,-6.947
-12.52,8.64,-6.825
-12.52,8.96,-6.704
-12.52,9.28,-6.584
-12.52,9.6,-6.465
-12.52,9.92,-6.346
-12.52,10.24,-6.23
-12.52,10.56,-6.114
-12.52,10.88,-6.001
-12.52,11.2,-5.889
-12.52,11.52,-5.778
-12.52,11.84,-5.67
-12.52,12.16,-5.564
-12.52,12.48,-5.46
-12.52,12.8,-5.357
-12.52,13.12,-5.257
-12.52,13.44,-5.159
-12.52,13.76,-5.064
-12.52,14.08,-4.97
-12.52,14.4,-4.879
-12.52,14.72,-4.79
-12.52,15.04,-4.704
-12.52,15.36,-4.619
-12.52,15.68,-4.537
-12.52,16,-4.457
-12.2,-16,-4.432
-12.2,-15.68,-4.514
-12.2,-15.36,-4.597
-12.2,-15.04,-4.683
-12.2,-14.72,-4.772
-12.2,-14.4,-4.863
-12.2,-14.08,-4.956
-12.2,-13.76,-5.052
-12.2,-13.44,-5.15
-12.2,-13.12,-5.251
-12.2,-12.8,-5.354
-12.2,-12.48,-5.459
-12.2,-12.16,-5.566
-12.2,-11.84,-5.676
-12.2,-11.52,-5.788
-12.2,-11.2,-5.902
-12.2,-10.88,-6.018
-12.2,-10.56,-6.135
-12.2,-10.24,-6.255
-12.2,-9.92,-6.376
-12.2,-9.6,-6.499
-12.2,-9.28,-6.623
-12.2,-8.96,-6.748
-12.2,-8.64,-6.875
-12.2,-8.32,-7.002
-12.2,-8,-7.13
-12.2,-7.68,-7.258
-12.2,-7.36,-7.386
-12.2,-7.04,-7.514
-12.2,-6.72,-7.641
-12.2,-6.4,-7.767
-12.2,-6.08,-7.892
-12.2,-5.76,-8.015
-12.2,-5.44,-8.136
-12.2,-5.12,-8.254
-12.2,-4.8,-8.368
-12.2,-4.48,-8.48
-12.2,-4.16,-8.586
-12.2,-3.84,-8.688
-12.2,-3.52,-8.785
-12.2,-3.2,-8.875
-12.2,-2.88,-8.96
-12.2,-2.56,-9.037
-12.2,-2.24,-9.107
-12.2,-1.92,-9.169
-12.2,-1.6,-9.222
-12.2,-1.28,-9.266
-12.2,-0.96,-9.302
-12.2,-0.64,-9.327
-12.2,-0.32,-9.342
-12.2,0,-9.347
-12.2,0.32,-9.342
-12.2,0.64,-9.327
-12.2,0.96,-9.302
-12.2,1.28,-9.266
-12.2,1.6,-9.222
-12.2,1.92,-9.169
-12.2,2.24,-9.107
-12.2,2.56,-9.037
-12.2,2.88,-8.96
-12.2,3.2,-8.875
-12.2,3.52,-8.785
-12.2,3.84,-8.688
-12.2,4.16,-8.586
-12.2,4.48,-8.48
-12.2,4.8,-8.368
-12.2,5.12,-8.254
-12.2,5.44,-8.136
-12.2,5.76,-8.015
-12.2,6.08,-7.892
-12.2,6.4,-7.767
-12.2,6.72,-7.641
-12.2,7.04,-7.514
-12.2,7.36,-7.386
-12.2,7.68,-7.258
-12.2,8,-7.13
-12.2,8.32,-7.002
-12.2,8.64,-6.875
-12.2,8.96,-6.748
-12.2,9.28,-6.623
-12.2,9.6,-6.499
-12.2,9.92,-6.376
-12.2,10.24,-6.255
-12.2,10.56,-6.135
-12.2,10.88,-6.018
-12.2,11.2,-5.902
-12.2,11.52,-5.788
-12.2,11.84,-5.676
-12.2,12.16,-5.566
-12.2,12.48,-5.459
-12.2,12.8,-5.354
-12.2,13.12,-5.251
-12.2,13.44,-5.15
-12.2,13.76,-5.052
-12.2,14.08,-4.956
-12.2,14.4,-4.863
-12.2,14.72,-4.772
-12.2,15.04,-4.683
-12.2,15.36,-4.597
-12.2,15.68,-4.514
-12.2,16,-4.432
-11.88,-16,-4.405
-11.88,-15.68,-4.488
-11.88,-15.36,-4.573
-11.88,-15.04,-4.661
-11.88,-14.72,-4.751
-11.88,-14.4,-4.845
-11.88,-14.08,-4.94
-11.88,-13.76,-5.038
-11.88,-13.44,-5.139
-11.88,-13.12,-5.242
-11.88,-12.8,-5.348
-11.88,-12.48,-5.456
-11.88,-12.16,-5.567
-11.88,-11.84,-5.68
-11.88,-11.52,-5.795
-11.88,-11.2,-5.913
-11.88,-10.88,-6.033
-11.88,-10.56,-6.154
-11.88,-10.24,-6.278
-11.88,-9.92,-6.404
-11.88,-9.6,-6.532
-11.88,-9.28,-6.661
-11.88,-8.96,-6.791
-11.88,-8.64,-6.923
-11.88,-8.32,-7.056
-11.88,-8,-7.19
-11.88,-7.68,-7.324
-11.88,-7.36,-7.458
-11.88,-7.04,-7.593
-11.88,-6.72,-7.727
-11.88,-6.4,-7.86
-11.88,-6.08,-7.991
-11.88,-5.76,-8.121
-11.88,-5.44,-8.249
-11.88,-5.12,-8.375
-11.88,-4.8,-8.496
-11.88,-4.48,-8.615
-11.88,-4.16,-8.728
-11.88,-3.84,-8.837
-11.88,-3.52,-8.941
-11.88,-3.2,-9.038
-11.88,-2.88,-9.128
-11.88,-2.56,-9.211
-11.88,-2.24,-9.287
-11.88,-1.92,-9.353
-11.88,-1.6,-9.411
-11.88,-1.28,-9.459
-11.88,-0.96,-9.497
-11.88,-0.64,-9.525
-11.88,-0.32,-9.541
-11.88,0,-9.547
-11.88,0.32,-9.541
-11.88,0.64,-9.525
-11.88,0.96,-9.497
-11.88,1.28,-9.459
-11.88,1.6,-9.411
-11.88,1.92,-9.353
-11.88,2.24,-9.287
-11.88,2.56,-9.211
-11.88,2.88,-9.128
-11.88,3.2,-9.038
-11.88,3.52,-8.941
-11.88,3.84,-8.837
-11.88,4.16,-8.728
-11.88,4.48,-8.615
-11.88,4.8,-8.496
-11.88,5.12,-8.375
-11.88,5.44,-8.249
-11.88,5.76,-8.121
-11.88,6.08,-7.991
-11.88,6.4,-7.86
-11.88,6.72,-7.727
-11.88,7.04,-7.593
-11.88,7.36,-7.458
-11.88,7.68,-7.324
-11.88,8,-7.19
-11.88,8.32,-7.056
-11.88,8.64,-6.923
-11.88,8.96,-6.791
-11.88,9.28,-6.661
-11.88,9.6,-6.532
-11.88,9.92,-6.404
-11.88,10.24,-6.278
-11.88,10.56,-6.154
-11.88,10.88,-6.033
-11.88,11.2,-5.913
-11.88,11.52,-5.795
-11.88,11.84,-5.68
-11.88,12.16,-5.567
-11.88,12.48,-5.456
-11.88,12.8,-5.348
-11.88,13.12,-5.242
-11.88,13.44,-5.139
-11.88,13.76,-5.038
-11.88,14.08,-4.94
-11.88,14.4,-4.845
-11.88,14.72,-4.751
-11.88,15.04,-4.661
-11.88,15.36,-4.573
-11.88,15.68,-4.488
-11.88,16,-4.405
-11.56,-16,-4.374
-11.56,-15.68,-4.459
-11.56,-15.36,-4.546
-11.56,-15.04,-4.636
-11.56,-14.72,-4.728
-11.56,-14.4,-4.824
-11.56,-14.08,-4.921
-11.56,-13.76,-5.022
-11.56,-13.44,-5.125
-11.56,-13.12,-5.231
-11.56,-12.8,-5.34
-11.56,-12.48,-5.451
-11.56,-12.16,-5.565
-11.56,-11.84,-5.681
-11.56,-11.52,-5.8
-11.56,-11.2,-5.922
-11.56,-10.88,-6.045
-11.56,-10.56,-6.172
-11.56,-10.24,-6.3
-11.56,-9.92,-6.43
-11.56,-9.6,-6.563
-11.56,-9.28,-6.697
-11.56,-8.96,-6.833
-11.56,-8.64,-6.971
-11.56,-8.32,-7.11
-11.56,-8,-7.249
-11.56,-7.68,-7.39
-11.56,-7.36,-7.531
-11.56,-7.04,-7.672
-11.56,-6.72,-7.813
-11.56,-6.4,-7.953
-11.56,-6.08,-8.093
-11.56,-5.76,-8.23
-11.56,-5.44,-8.366
-11.56,-5.12,-8.499
-11.56,-4.8,-8.628
-11.56,-4.48,-8.754
-11.56,-4.16,-8.876
-11.56,-3.84,-8.992
-11.56,-3.52,-9.102
-11.56,-3.2,-9.207
-11.56,-2.88,-9.304
-11.56,-2.56,-9.393
-11.56,-2.24,-9.475
-11.56,-1.92,-9.547
-11.56,-1.6,-9.61
-11.56,-1.28,-9.662
-11.56,-0.96,-9.703
-11.56,-0.64,-9.734
-11.56,-0.32,-9.752
-11.56,0,-9.758
-11.56,0.32,-9.752
-11.56,0.64,-9.734
-11.56,0.96,-9.703
-11.56,1.28,-9.662
-11.56,1.6,-9.61
-11.56,1.92,-9.547
-11.56,2.24,-9.475
-11.56,2.56,-9.393
-11.56,2.88,-9.304
-11.56,3.2,-9.207
-11.56,3.52,-9.102
-11.56,3.84,-8.992
-11.56,4.16,-8.876
-11.56,4.48,-8.754
-11.56,4.8,-8.628
-11.56,5.12,-8.499
-11.56,5.44,-8.366
-11.56,5.76,-8.23
-11.56,6.08,-8.093
-11.56,6.4,-7.953
-11.56,6.72,-7.813
-11.56,7.04,-7.672
-11.56,7.36,-7.531
-11.56,7.68,-7.39
-11.56,8,-7.249
-11.56,8.32,-7.11
-11.56,8.64,-6.971
-11.56,8.96,-6.833
-11.56,9.28,-6.697
-11.56,9.6,-6.563
-11.56,9.92,-6.43
-11.56,10.24,-6.3
-11.56,10.56,-6.172
-11.56,10.88,-6.045
-11.56,11.2,-5.922
-11.56,11.52,-5.8
-11.56,11.84,-5.681
-11.56,12.16,-5.565
-11.56,12.48,-5.451
-11.56,12.8,-5.34
-11.56,13.12,-5.231
-11.56,13.44,-5.125
-11.56,13.76,-5.022
-11.56,14.08,-4.921
-11.56,14.4,-4.824
-11.56,14.72,-4.728
-11.56,15.04,-4.636
-11.56,15.36,-4.546
-11.56,15.68,-4.459
-11.56,16,-4.374
-11.24,-16,-4.342
-11.24,-15.68,-4.428
-11.24,-15.36,-4.517
-11.24,-15.04,-4.608
-11.24,-14.72,-4.703
-11.24,-14.4,-4.8
-11.24,-14.08,-4.9
-11.24,-13.76,-5.003
-11.24,-13.44,-5.109
-11.24,-13.12,-5.217
-11.24,-12.8,-5.329
-11.24,-12.48,-5.443
-11.24,-12.16,-5.56
-11.24,-11.84,-5.68
-11.24,-11.52,-5.803
-11.24,-11.2,-5.928
-11.24,-10.88,-6.056
-11.24,-10.56,-6.187
-11.24,-10.24,-6.32
-11.24,-9.92,-6.455
-11.24,-9.6,-6.592
-11.24,-9.28,-6.732
-11.24,-8.96,-6.874
-11.24,-8.64,-7.017
-11.24,-8.32,-7.162
-11.24,-8,-7.308
-11.24,-7.68,-7.455
-11.24,-7.36,-7.603
-11.24,-7.04,-7.752
-11.24,-6.72,-7.9
-11.24,-6.4,-8.048
-11.24,-6.08,-8.195
-11.24,-5.76,-8.341
-11.24,-5.44,-8.485
-11.24,-5.12,-8.626
-11.24,-4.8,-8.764
-11.24,-4.48,-8.898
-11.24,-4.16,-9.028
-11.24,-3.84,-9.152
-11.24,-3.52,-9.271
-11.24,-3.2,-9.383
-11.24,-2.88,-9.487
-11.24,-2.56,-9.584
-11.24,-2.24,-9.672
-11.24,-1.92,-9.75
-11.24,-1.6,-9.818
-11.24,-1.28,-9.876
-11.24,-0.96,-9.921
-11.24,-0.64,-9.954
-11.24,-0.32,-9.974
-11.24,0,-9.981
-11.24,0.32,-9.974
-11.24,0.64,-9.954
-11.24,0.96,-9.921
-11.24,1.28,-9.876
-11.24,1.6,-9.818
-11.24,1.92,-9.75
-11.24,2.24,-9.672
-11.24,2.56,-9.584
-11.24,2.88,-9.487
-11.24,3.2,-9.383
-11.24,3.52,-9.271
-11.24,3.84,-9.152
-11.24,4.16,-9.028
-11.24,4.48,-8.898
-11.24,4.8,-8.764
-11.24,5.12,-8.626
-11.24,5.44,-8.485
-11.24,5.76,-8.341
-11.24,6.08,-8.195
-11.24,6.4,-8.048
-11.24,6.72,-7.9
-11.24,7.04,-7.752
-11.24,7.36,-7.603
-11.24,7.68,-7.455
-11.24,8,-7.308
-11.24,8.32,-7.162
-11.24,8.64,-7.017
-11.24,8.96,-6.874
-11.24,9.28,-6.732
-11.24,9.6,-6.592
-11.24,9.92,-6.455
-11.24,10.24,-6.32
-11.24,10.56,-6.187
-11.24,10.88,-6.056
-11.24,11.2,-5.928
-11.24,11.52,-5.803
-11.24,11.84,-5.68
-11.24,12.16,-5.56
-11.24,12.48,-5.443
-11.24,12.8,-5.329
-11.24,13.12,-5.217
-11.24,13.44,-5.109
-11.24,13.76,-5.003
-11.24,14.08,-4.9
-11.24,14.4,-4.8
-11.24,14.72,-4.703
-11.24,15.04,-4.608
-11.24,15.36,-4.517
-11.24,15.68,-4.428
-11.24,16,-4.342
-10.92,-16,-4.306
-10.92,-15.68,-4.394
-10.92,-15.36,-4.484
-10.92,-15.04,-4.578
-10.92,-14.72,-4.674
-10.92,-14.4,-4.773
-10.92,-14.08,-4.876
-10.92,-13.76,-4.981
-10.92,-13.44,-5.089
-10.92,-13.12,-5.201
-10.92,-12.8,-5.315
-10.92,-12.48,-5.432
-10.92,-12.16,-5.553
-10.92,-11.84,-5.676
-10.92,-11.52,-5.803
-10.92,-11.2,-5.932
-10.92,-10.88,-6.064
-10.92,-10.56,-6.199
-10.92,-10.24,-6.337
-10.92,-9.92,-6.477
-10.92,-9.6,-6.62
-10.92,-9.28,-6.765
-10.92,-8.96,-6.912
-10.92,-8.64,-7.062
-10.92,-8.32,-7.213
-10.92,-8,-7.366
-10.92,-7.68,-7.52
-10.92,-7.36,-7.675
-10.92,-7.04,-7.831
-10.92,-6.72,-7.988
-10.92,-6.4,-8.144
-10.92,-6.08,-8.299
-10.92,-5.76,-8.454
-10.92,-5.44,-8.606
-10.92,-5.12,-8.756
-10.92,-4.8,-8.903
-10.92,-4.48,-9.047
-10.92,-4.16,-9.185
-10.92,-3.84,-9.318
-10.92,-3.52,-9.446
-10.92,-3.2,-9.566
-10.92,-2.88,-9.679
-10.92,-2.56,-9.783
-10.92,-2.24,-9.878
-10.92,-1.92,-9.964
-10.92,-1.6,-10.038
-10.92,-1.28,-10.101
-10.92,-0.96,-10.151
-10.92,-0.64,-10.188
-10.92,-0.32,-10.21
-10.92,0,-10.218
-10.92,0.32,-10.21
-10.92,0.64,-10.188
-10.92,0.96,-10.151
-10.92,1.28,-10.101
-10.92,1.6,-10.038
-10.92,1.92,-9.964
-10.92,2.24,-9.878
-10.92,2.56,-9.783
-10.92,2.88,-9.679
-10.92,3.2,-9.566
-10.92,3.52,-9.446
-10.92,3.84,-9.318
-10.92,4.16,-9.185
-10.92,4.48,-9.047
-10.92,4.8,-8.903
-10.92,5.12,-8.756
-10.92,5.44,-8.606
-10.92,5.76,-8.454
-10.92,6.08,-8.299
-10.92,6.4,-8.144
-10.92,6.72,-7.988
-10.92,7.04,-7.831
-10.92,7.36,-7.675
-10.92,7.68,-7.52
-10.92,8,-7.366
-10.92,8.32,-7.213
-10.92,8.64,-7.062
-10.92,8.96,-6.912
-10.92,9.28,-6.765
-10.92,9.6,-6.62
-10.92,9.92,-6.477
-10.92,10.24,-6.337
-10.92,10.56,-6.199
-10.92,10.88,-6.064
-10.92,11.2,-5.932
-10.92,11.52,-5.803
-10.92,11.84,-5.676
-10.92,12.16,-5.553
-10.92,12.48,-5.432
-10.92,12.8,-5.315
-10.92,13.12,-5.201
-10.92,13.44,-5.089
-10.92,13.76,-4.981
-10.92,14.08,-4.876
-10.92,14.4,-4.773
-10.92,14.72,-4.674
-10.92,15.04,-4.578
-10.92,15.36,-4.484
-10.92,15.68,-4.394
-10.92,16,-4.306
-10.6,-16,-4.268
-10.6,-15.68,-4.357
-10.6,-15.36,-4.449
-10.6,-15.04,-4.544
-10.6,-14.72,-4.642
-10.6,-14.4,-4.744
-10.6,-14.08,-4.848
-10.6,-13.76,-4.956
-10.6,-13.44,-5.067
-10.6,-13.12,-5.181
-10.6,-12.8,-5.298
-10.6,-12.48,-5.419
-10.6,-12.16,-5.543
-10.6,-11.84,-5.669
-10.6,-11.52,-5.8
-10.6,-11.2,-5.933
-10.6,-10.88,-6.069
-10.6,-10.56,-6.209
-10.6,-10.24,-6.351
-10.6,-9.92,-6.496
-10.6,-9.6,-6.645
-10.6,-9.28,-6.795
-10.6,-8.96,-6.949
-10.6,-8.64,-7.104
-10.6,-8.32,-7.262
-10.6,-8,-7.422
-10.6,-7.68,-7.584
-10.6,-7.36,-7.747
-10.6,-7.04,-7.911
-10.6,-6.72,-8.075
-10.6,-6.4,-8.24
-10.6,-6.08,-8.404
-10.6,-5.76,-8.568
-10.6,-5.44,-8.73
-10.6,-5.12,-8.89
-10.6,-4.8,-9.047
-10.6,-4.48,-9.2
-10.6,-4.16,-9.348
-10.6,-3.84,-9.491
-10.6,-3.52,-9.628
-10.6,-3.2,-9.757
-10.6,-2.88,-9.879
-10.6,-2.56,-9.991
-10.6,-2.24,-10.095
-10.6,-1.92,-10.188
-10.6,-1.6,-10.27
-10.6,-1.28,-10.339
-10.6,-0.96,-10.394
-10.6,-0.64,-10.436
-10.6,-0.32,-10.461
-10.6,0,-10.469
-10.6,0.32,-10.461
-10.6,0.64,-10.436
-10.6,0.96,-10.394
-10.6,1.28,-10.339
-10.6,1.6,-10.27
-10.6,1.92,-10.188
-10.6,2.24,-10.095
-10.6,2.56,-9.991
-10.6,2.88,-9.879
-10.6,3.2,-9.757
-10.6,3.52,-9.628
-10.6,3.84,-9.491
-10.6,4.16,-9.348
-10.6,4.48,-9.2
-10.6,4.8,-9.047
-10.6,5.12,-8.89
-10.6,5.44,-8.73
-10.6,5.76,-8.568
-10.6,6.08,-8.404
-10.6,6.4,-8.24
-10.6,6.72,-8.075
-10.6,7.04,-7.911
-10.6,7.36,-7.747
-10.6,7.68,-7.584
-10.6,8,-7.422
-10.6,8.32,-7.262
-10.6,8.64,-7.104
-10.6,8.96,-6.949
-10.6,9.28,-6.795
-10.6,9.6,-6.645
-10.6,9.92,-6.496
-10.6,10.24,-6.351
-10.6,10.56,-6.209
-10.6,10.88,-6.069
-10.6,11.2,-5.933
-10.6,11.52,-5.8
-10.6,11.84,-5.669
-10.6,12.16,-5.543
-10.6,12.48,-5.419
-10.6,12.8,-5.298
-10.6,13.12,-5.181
-10.6,13.44,-5.067
-10.6,13.76,-4.956
-10.6,14.08,-4.848
-10.6,14.4,-4.744
-10.6,14.72,-4.642
-10.6,15.04,-4.544
-10.6,15.36,-4.449
-10.6,15.68,-4.357
-10.6,16,-4.268
-10.28,-16,-4.226
-10.28,-15.68,-4.317
-10.28,-15.36,-4.41
-10.28,-15.04,-4.507
-10.28,-14.72,-4.607
-10.28,-14.4,-4.711
-10.28,-14.08,-4.818
-10.28,-13.76,-4.928
-10.28,-13.44,-5.041
-10.28,-13.12,-5.158
-10.28,-12.8,-5.278
-10.28,-12.48,-5.402
-10.28,-12.16,-5.529
-10.28,-11.84,-5.659
-10.28,-11.52,-5.793
-10.28,-11.2,-5.931
-10.28,-10.88,-6.071
-10.28,-10.56,-6.215
-10.28,-10.24,-6.363
-10.28,-9.92,-6.513
-10.28,-9.6,-6.667
-10.28,-9.28,-6.823
-10.28,-8.96,-6.983
-10.28,-8.64,-7.145
-10.28,-8.32,-7.31
-10.28,-8,-7.477
-10.28,-7.68,-7.646
-10.28,-7.36,-7.817
-10.28,-7.04,-7.989
-10.28,-6.72,-8.163
-10.28,-6.4,-8.337
-10.28,-6.08,-8.511
-10.28,-5.76,-8.684
-10.28,-5.44,-8.856
-10.28,-5.12,-9.026
-10.28,-4.8,-9.194
-10.28,-4.48,-9.357
-10.28,-4.16,-9.516
-10.28,-3.84,-9.67
-10.28,-3.52,-9.817
-10.28,-3.2,-9.956
-10.28,-2.88,-10.087
-10.28,-2.56,-10.209
-10.28,-2.24,-10.322
-10.28,-1.92,-10.424
-10.28,-1.6,-10.514
-10.28,-1.28,-10.59
-10.28,-0.96,-10.655
-10.28,-0.64,-10.7
-10.28,-0.32,-10.728
-10.28,0,-10.739
-10.28,0.32,-10.728
-10.28,0.64,-10.7
-10.28,0.96,-10.655
-10.28,1.28,-10.59
-10.28,1.6,-10.514
-10.28,1.92,-10.424
-10.28,2.24,-10.322
-10.28,2.56,-10.209
-10.28,2.88,-10.087
-10.28,3.2,-9.956
-10.28,3.52,-9.817
-10.28,3.84,-9.67
-10.28,4.16,-9.516
-10.28,4.48,-9.357
-10.28,4.8,-9.194
-10.28,5.12,-9.026
-10.28,5.44,-8.856
-10.28,5.76,-8.684
-10.28,6.08,-8.511
-10.28,6.4,-8.337
-10.28,6.72,-8.163
-10.28,7.04,-7.989
-10.28,7.36,-7.817
-10.28,7.68,-7.646
-10.28,8,-7.477
-10.28,8.32,-7.31
-10.28,8.64,-7.145
-10.28,8.96,-6.983
-10.28,9.28,-6.823
-10.28,9.6,-6.667
-10.28,9.92,-6.513
-10.28,10.24,-6.363
-10.28,10.56,-6.215
-10.28,10.88,-6.071
-10.28,11.2,-5.931
-10.28,11.52,-5.793
-10.28,11.84,-5.659
-10.28,12.16,-5.529
-10.28,12.48,-5.402
-10.28,12.8,-5.278
-10.28,13.12,-5.158
-10.28,13.44,-5.041
-10.28,13.76,-4.928
-10.28,14.08,-4.818
-10.28,14.4,-4.711
-10.28,14.72,-4.607
-10.28,15.04,-4.507
-10.28,15.36,-4.41
-10.28,15.68,-4.317
-10.28,16,-4.226
-9.96,-16,-4.182
-9.96,-15.68,-4.274
-9.96,-15.36,-4.369
-9.96,-15.04,-4.467
-9.96,-14.72,-4.569
-9.96,-14.4,-4.675
-9.96,-14.08,-4.784
-9.96,-13.76,-4.896
-9.96,-13.44,-5.012
-9.96,-13.12,-5.132
-9.96,-12.8,-5.255
-9.96,-12.48,-5.382
-9.96,-12.16,-5.512
-9.96,-11.84,-5.646
-9.96,-11.52,-5.784
-9.96,-11.2,-5.925
-9.96,-10.88,-6.07
-9.96,-10.56,-6.219
-9.96,-10.24,-6.371
-9.96,-9.92,-6.527
-9.96,-9.6,-6.686
-9.96,-9.28,-6.849
-9.96,-8.96,-7.014
-9.96,-8.64,-7.183
-9.96,-8.32,-7.355
-9.96,-8,-7.53
-9.96,-7.68,-7.707
-9.96,-7.36,-7.886
-9.96,-7.04,-8.067
-9.96,-6.72,-8.249
-9.96,-6.4,-8.433
-9.96,-6.08,-8.617
-9.96,-5.76,-8.801
-9.96,-5.44,-8.984
-9.96,-5.12,-9.166
-9.96,-4.8,-9.344
-9.96,-4.48,-9.519
-9.96,-4.16,-9.69
-9.96,-3.84,-9.855
-9.96,-3.52,-10.013
-9.96,-3.2,-10.163
-9.96,-2.88,-10.304
-9.96,-2.56,-10.437
-9.96,-2.24,-10.558
-9.96,-1.92,-10.671
-9.96,-1.6,-10.77
-9.96,-1.28,-10.857
-9.96,-0.96,-10.929
-9.96,-0.64,-10.981
-9.96,-0.32,-11.014
-9.96,0,-11.028
-9.96,0.32,-11.014
-9.96,0.64,-10.981
-9.96,0.96,-10.929
-9.96,1.28,-10.857
-9.96,1.6,-10.77
-9.96,1.92,-10.671
-9.96,2.24,-10.558
-9.96,2.56,-10.437
-9.96,2.88,-10.304
-9.96,3.2,-10.163
-9.96,3.52,-10.013
-9.96,3.84,-9.855
-9.96,4.16,-9.69
-9.96,4.48,-9.519
-9.96,4.8,-9.344
-9.96,5.12,-9.166
-9.96,5.44,-8.984
-9.96,5.76,-8.801
-9.96,6.08,-8.617
-9.96,6.4,-8.433
-9.96,6.72,-8.249
-9.96,7.04,-8.067
-9.96,7.36,-7.886
-9.96,7.68,-7.707
-9.96,8,-7.53
-9.96,8.32,-7.355
-9.96,8.64,-7.183
-9.96,8.96,-7.014
-9.96,9.28,-6.849
-9.96,9.6,-6.686
-9.96,9.92,-6.527
-9.96,10.24,-6.371
-9.96,10.56,-6.219
-9.96,10.88,-6.07
-9.96,11.2,-5.925
-9.96,11.52,-5.784
-9.96,11.84,-5.646
-9.96,12.16,-5.512
-9.96,12.48,-5.382
-9.96,12.8,-5.255
-9.96,13.12,-5.132
-9.96,13.44,-5.012
-9.96,13.76,-4.896
-9.96,14.08,-4.784
-9.96,14.4,-4.675
-9.96,14.72,-4.569
-9.96,15.04,-4.467
-9.96,15.36,-4.369
-9.96,15.68,-4.274
-9.96,16,-4.182
-9.64,-16,-4.134
-9.64,-15.68,-4.227
-9.64,-15.36,-4.324
-9.64,-15.04,-4.424
-9.64,-14.72,-4.528
-9.64,-14.4,-4.635
-9.64,-14.08,-4.746
-9.64,-13.76,-4.861
-9.64,-13.44,-4.979
-9.64,-13.12,-5.102
-9.64,-12.8,-5.228
-9.64,-12.48,-5.358
-9.64,-12.16,-5.491
-9.64,-11.84,-5.629
-9.64,-11.52,-5.771
-9.64,-11.2,-5.916
-9.64,-10.88,-6.066
-9.64,-10.56,-6.219
-9.64,-10.24,-6.376
-9.64,-9.92,-6.537
-9.64,-9.6,-6.702
-9.64,-9.28,-6.87
-9.64,-8.96,-7.043
-9.64,-8.64,-7.218
-9.64,-8.32,-7.397
-9.64,-8,-7.58
-9.64,-7.68,-7.765
-9.64,-7.36,-7.953
-9.64,-7.04,-8.143
-9.64,-6.72,-8.335
-9.64,-6.4,-8.529
-9.64,-6.08,-8.724
-9.64,-5.76,-8.919
-9.64,-5.44,-9.114
-9.64,-5.12,-9.307
-9.64,-4.8,-9.499
-9.64,-4.48,-9.687
-9.64,-4.16,-9.87
-9.64,-3.84,-10.047
-9.64,-3.52,-10.217
-9.64,-3.2,-10.379
-9.64,-2.88,-10.531
-9.64,-2.56,-10.674
-9.64,-2.24,-10.808
-9.64,-1.92,-10.928
-9.64,-1.6,-11.04
-9.64,-1.28,-11.139
-9.64,-0.96,-11.215
-9.64,-0.64,-11.281
-9.64,-0.32,-11.319
-9.64,0,-11.333
-9.64,0.32,-11.319
-9.64,0.64,-11.281
-9.64,0.96,-11.215
-9.64,1.28,-11.139
-9.64,1.6,-11.04
-9.64,1.92,-10.928
-9.64,2.24,-10.808
-9.64,2.56,-10.674
-9.64,2.88,-10.531
-9.64,3.2,-10.379
-9.64,3.52,-10.217
-9.64,3.84,-10.047
-9.64,4.16,-9.87
-9.64,4.48,-9.687
-9.64,4.8,-9.499
-9.64,5.12,-9.307
-9.64,5.44,-9.114
-9.64,5.76,-8.919
-9.64,6.08,-8.724
-9.64,6.4,-8.529
-9.64,6.72,-8.335
-9.64,7.04,-8.143
-9.64,7.36,-7.953
-9.64,7.68,-7.765
-9.64,8,-7.58
-9.64,8.32,-7.397
-9.64,8.64,-7.218
-9.64,8.96,-7.043
-9.64,9.28,-6.87
-9.64,9.6,-6.702
-9.64,9.92,-6.537
-9.64,10.24,-6.376
-9.64,10.56,-6.219
-9.64,10.88,-6.066
-9.64,11.2,-5.916
-9.64,11.52,-5.771
-9.64,11.84,-5.629
-9.64,12.16,-5.491
-9.64,12.48,-5.358
-9.64,12.8,-5.228
-9.64,13.12,-5.102
-9.64,13.44,-4.979
-9.64,13.76,-4.861
-9.64,14.08,-4.746
-9.64,14.4,-4.635
-9.64,14.72,-4.528
-9.64,15.04,-4.424
-9.64,15.36,-4.324
-9.64,15.68,-4.227
-9.64,16,-4.134
-9.32,-16,-4.083
-9.32,-15.68,-4.177
-9.32,-15.36,-4.275
-9.32,-15.04,-4.377
-9.32,-14.72,-4.483
-9.32,-14.4,-4.592
-9.32,-14.08,-4.705
-9.32,-13.76,-4.822
-9.32,-13.44,-4.943
-9.32,-13.12,-5.068
-9.32,-12.8,-5.197
-9.32,-12.48,-5.33
-9.32,-12.16,-5.467
-9.32,-11.84,-5.608
-9.32,-11.52,-5.753
-9.32,-11.2,-5.903
-9.32,-10.88,-6.057
-9.32,-10.56,-6.215
-9.32,-10.24,-6.377
-9.32,-9.92,-6.544
-9.32,-9.6,-6.714
-9.32,-9.28,-6.889
-9.32,-8.96,-7.067
-9.32,-8.64,-7.25
-9.32,-8.32,-7.437
-9.32,-8,-7.627
-9.32,-7.68,-7.82
-9.32,-7.36,-8.017
-9.32,-7.04,-8.217
-9.32,-6.72,-8.42
-9.32,-6.4,-8.624
-9.32,-6.08,-8.83
-9.32,-5.76,-9.037
-9.32,-5.44,-9.245
-9.32,-5.12,-9.452
-9.32,-4.8,-9.656
-9.32,-4.48,-9.858
-9.32,-4.16,-10.055
-9.32,-3.84,-10.246
-9.32,-3.52,-10.43
-9.32,-3.2,-10.604
-9.32,-2.88,-10.768
-9.32,-2.56,-10.922
-9.32,-2.24,-11.062
-9.32,-1.92,-11.201
-9.32,-1.6,-11.322
-9.32,-1.28,-11.435
-9.32,-0.96,-11.522
-9.32,-0.64,-11.615
-9.32,-0.32,-11.651
-9.32,0,-11.682
-9.32,0.32,-11.651
-9.32,0.64,-11.615
-9.32,0.96,-11.522
-9.32,1.28,-11.435
-9.32,1.6,-11.322
-9.32,1.92,-11.201
-9.32,2.24,-11.062
-9.32,2.56,-10.922
-9.32,2.88,-10.768
-9.32,3.2,-10.603
-9.32,3.52,-10.429
-9.32,3.84,-10.246
-9.32,4.16,-10.055
-9.32,4.48,-9.858
-9.32,4.8,-9.656
-9.32,5.12,-9.452
-9.32,5.44,-9.245
-9.32,5.76,-9.037
-9.32,6.08,-8.83
-9.32,6.4,-8.624
-9.32,6.72,-8.42
-9.32,7.04,-8.217
-9.32,7.36,-8.017
-9.32,7.68,-7.82
-9.32,8,-7.627
-9.32,8.32,-7.437
-9.32,8.64,-7.25
-9.32,8.96,-7.067
-9.32,9.28,-6.889
-9.32,9.6,-6.714
-9.32,9.92,-6.544
-9.32,10.24,-6.377
-9.32,10.56,-6.215
-9.32,10.88,-6.057
-9.32,11.2,-5.903
-9.32,11.52,-5.753
-9.32,11.84,-5.608
-9.32,12.16,-5.467
-9.32,12.48,-5.33
-9.32,12.8,-5.197
-9.32,13.12,-5.068
-9.32,13.44,-4.943
-9.32,13.76,-4.822
-9.32,14.08,-4.705
-9.32,14.4,-4.592
-9.32,14.72,-4.483
-9.32,15.04,-4.377
-9.32,15.36,-4.275
-9.32,15.68,-4.177
-9.32,16,-4.083
-9,-16,-4.028
-9,-15.68,-4.124
-9,-15.36,-4.223
-9,-15.04,-4.327
-9,-14.72,-4.434
-9,-14.4,-4.545
-9,-14.08,-4.66
-9,-13.76,-4.779
-9,-13.44,-4.903
-9,-13.12,-5.03
-9,-12.8,-5.162
-9,-12.48,-5.298
-9,-12.16,-5.438
-9,-11.84,-5.583
-9,-11.52,-5.732
-9,-11.2,-5.886
-9,-10.88,-6.044
-9,-10.56,-6.207
-9,-10.24,-6.374
-9,-9.92,-6.546
-9,-9.6,-6.722
-9,-9.28,-6.903
-9,-8.96,-7.088
-9,-8.64,-7.278
-9,-8.32,-7.472
-9,-8,-7.67
-9,-7.68,-7.873
-9,-7.36,-8.079
-9,-7.04,-8.289
-9,-6.72,-8.502
-9,-6.4,-8.717
-9,-6.08,-8.936
-9,-5.76,-9.156
-9,-5.44,-9.377
-9,-5.12,-9.598
-9,-4.8,-9.817
-9,-4.48,-10.035
-9,-4.16,-10.247
-9,-3.84,-10.454
-9,-3.52,-10.651
-9,-3.2,-10.84
-9,-2.88,-11.014
-9,-2.56,-11.177
-9,-2.24,-11.328
-9,-1.92,-11.471
-9,-1.6,-11.615
-9,-1.28,-11.751
-9,-0.96,-11.869
-9,-0.64,-11.962
-9,-0.32,-12.003
-9,0,-12.055
-9,0.32,-12.003
-9,0.64,-11.962
-9,0.96,-11.869
-9,1.28,-11.751
-9,1.6,-11.615
-9,1.92,-11.471
-9,2.24,-11.328
-9,2.56,-11.177
-9,2.88,-11.014
-9,3.2,-10.84
-9,3.52,-10.651
-9,3.84,-10.454
-9,4.16,-10.247
-9,4.48,-10.035
-9,4.8,-9.817
-9,5.12,-9.597
-9,5.44,-9.377
-9,5.76,-9.156
-9,6.08,-8.936
-9,6.4,-8.717
-9,6.72,-8.502
-9,7.04,-8.289
-9,7.36,-8.079
-9,7.68,-7.873
-9,8,-7.67
-9,8.32,-7.472
-9,8.64,-7.278
-9,8.96,-7.088
-9,9.28,-6.903
-9,9.6,-6.722
-9,9.92,-6.546
-9,10.24,-6.374
-9,10.56,-6.207
-9,10.88,-6.044
-9,11.2,-5.886
-9,11.52,-5.732
-9,11.84,-5.583
-9,12.16,-5.438
-9,12.48,-5.298
-9,12.8,-5.162
-9,13.12,-5.03
-9,13.44,-4.903
-9,13.76,-4.779
-9,14.08,-4.66
-9,14.4,-4.545
-9,14.72,-4.434
-9,15.04,-4.327
-9,15.36,-4.223
-9,15.68,-4.124
-9,16,-4.028
-8.68,-16,-3.97
-8.68,-15.68,-4.067
-8.68,-15.36,-4.167
-8.68,-15.04,-4.272
-8.68,-14.72,-4.381
-8.68,-14.4,-4.494
-8.68,-14.08,-4.611
-8.68,-13.76,-4.732
-8.68,-13.44,-4.858
-8.68,-13.12,-4.988
-8.68,-12.8,-5.123
-8.68,-12.48,-5.262
-8.68,-12.16,-5.405
-8.68,-11.84,-5.553
-8.68,-11.52,-5.706
-8.68,-11.2,-5.864
-8.68,-10.88,-6.027
-8.68,-10.56,-6.194
-8.68,-10.24,-6.366
-8.68,-9.92,-6.543
-8.68,-9.6,-6.726
-8.68,-9.28,-6.913
-8.68,-8.96,-7.105
-8.68,-8.64,-7.302
-8.68,-8.32,-7.504
-8.68,-8,-7.71
-8.68,-7.68,-7.921
-8.68,-7.36,-8.137
-8.68,-7.04,-8.357
-8.68,-6.72,-8.581
-8.68,-6.4,-8.808
-8.68,-6.08,-9.039
-8.68,-5.76,-9.273
-8.68,-5.44,-9.508
-8.68,-5.12,-9.744
-8.68,-4.8,-9.981
-8.68,-4.48,-10.215
-8.68,-4.16,-10.445
-8.68,-3.84,-10.668
-8.68,-3.52,-10.882
-8.68,-3.2,-11.087
-8.68,-2.88,-11.273
-8.68,-2.56,-11.444
-8.68,-2.24,-11.609
-8.68,-1.92,-11.783
-8.68,-1.6,-11.921
-8.68,-1.28,-12.061
-8.68,-0.96,-12.224
-8.68,-0.64,-12.314
-8.68,-0.32,-12.446
-8.68,0,-12.468
-8.68,0.32,-12.446
-8.68,0.64,-12.314
-8.68,0.96,-12.224
-8.68,1.28,-12.061
-8.68,1.6,-11.921
-8.68,1.92,-11.783
-8.68,2.24,-11.609
-8.68,2.56,-11.445
-8.68,2.88,-11.273
-8.68,3.2,-11.087
-8.68,3.52,-10.882
-8.68,3.84,-10.668
-8.68,4.16,-10.445
-8.68,4.48,-10.215
-8.68,4.8,-9.981
-8.68,5.12,-9.744
-8.68,5.44,-9.508
-8.68,5.76,-9.273
-8.68,6.08,-9.039
-8.68,6.4,-8.808
-8.68,6.72,-8.581
-8.68,7.04,-8.357
-8.68,7.36,-8.137
-8.68,7.68,-7.921
-8.68,8,-7.71
-8.68,8.32,-7.504
-8.68,8.64,-7.302
-8.68,8.96,-7.105
-8.68,9.28,-6.913
-8.68,9.6,-6.726
-8.68,9.92,-6.543
-8.68,10.24,-6.366
-8.68,10.56,-6.194
-8.68,10.88,-6.027
-8.68,11.2,-5.864
-8.68,11.52,-5.706
-8.68,11.84,-5.553
-8.68,12.16,-5.405
-8.68,12.48,-5.262
-8.68,12.8,-5.123
-8.68,13.12,-4.988
-8.68,13.44,-4.858
-8.68,13.76,-4.732
-8.68,14.08,-4.611
-8.68,14.4,-4.494
-8.68,14.72,-4.381
-8.68,15.04,-4.272
-8.68,15.36,-4.167
-8.68,15.68,-4.067
-8.68,16,-3.97
-8.36,-16,-3.907
-8.36,-15.68,-4.005
-8.36,-15.36,-4.108
-8.36,-15.04,-4.214
-8.36,-14.72,-4.324
-8.36,-14.4,-4.439
-8.36,-14.08,-4.558
-8.36,-13.76,-4.681
-8.36,-13.44,-4.809
-8.36,-13.12,-4.942
-8.36,-12.8,-5.079
-8.36,-12.48,-5.221
-8.36,-12.16,-5.367
-8.36,-11.84,-5.519
-8.36,-11.52,-5.676
-8.36,-11.2,-5.837
-8.36,-10.88,-6.004
-8.36,-10.56,-6.176
-8.36,-10.24,-6.354
-8.36,-9.92,-6.536
-8.36,-9.6,-6.724
-8.36,-9.28,-6.918
-8.36,-8.96,-7.116
-8.36,-8.64,-7.321
-8.36,-8.32,-7.53
-8.36,-8,-7.745
-8.36,-7.68,-7.965
-8.36,-7.36,-8.191
-8.36,-7.04,-8.421
-8.36,-6.72,-8.656
-8.36,-6.4,-8.896
-8.36,-6.08,-9.14
-8.36,-5.76,-9.388
-8.36,-5.44,-9.639
-8.36,-5.12,-9.892
-8.36,-4.8,-10.146
-8.36,-4.48,-10.399
-8.36,-4.16,-10.649
-8.36,-3.84,-10.894
-8.36,-3.52,-11.127
-8.36,-3.2,-11.338
-8.36,-2.88,-11.535
-8.36,-2.56,-11.722
-8.36,-2.24,-11.903
-8.36,-1.92,-12.069
-8.36,-1.6,-12.266
-8.36,-1.28,-12.424
-8.36,-0.96,-12.558
-8.36,-0.64,-12.849
-8.36,-0.32,-12.69
-8.36,0,-12.906
-8.36,0.32,-12.69
-8.36,0.64,-12.849
-8.36,0.96,-12.558
-8.36,1.28,-12.424
-8.36,1.6,-12.266
-8.36,1.92,-12.069
-8.36,2.24,-11.902
-8.36,2.56,-11.722
-8.36,2.88,-11.536
-8.36,3.2,-11.338
-8.36,3.52,-11.127
-8.36,3.84,-10.894
-8.36,4.16,-10.649
-8.36,4.48,-10.399
-8.36,4.8,-10.146
-8.36,5.12,-9.892
-8.36,5.44,-9.639
-8.36,5.76,-9.388
-8.36,6.08,-9.14
-8.36,6.4,-8.896
-8.36,6.72,-8.656
-8.36,7.04,-8.421
-8.36,7.36,-8.191
-8.36,7.68,-7.965
-8.36,8,-7.745
-8.36,8.32,-7.53
-8.36,8.64,-7.321
-8.36,8.96,-7.116
-8.36,9.28,-6.918
-8.36,9.6,-6.724
-8.36,9.92,-6.536
-8.36,10.24,-6.354
-8.36,10.56,-6.176
-8.36,10.88,-6.004
-8.36,11.2,-5.837
-8.36,11.52,-5.676
-8.36,11.84,-5.519
-8.36,12.16,-5.367
-8.36,12.48,-5.221
-8.36,12.8,-5.079
-8.36,13.12,-4.942
-8.36,13.44,-4.809
-8.36,13.76,-4.681
-8.36,14.08,-4.558
-8.36,14.4,-4.439
-8.36,14.72,-4.324
-8.36,15.04,-4.214
-8.36,15.36,-4.108
-8.36,15.68,-4.005
-8.36,16,-3.907
-8.04,-16,-3.841
-8.04,-15.68,-3.94
-8.04,-15.36,-4.044
-8.04,-15.04,-4.151
-8.04,-14.72,-4.263
-8.04,-14.4,-4.379
-8.04,-14.08,-4.5
-8.04,-13.76,-4.625
-8.04,-13.44,-4.755
-8.04,-13.12,-4.89
-8.04,-12.8,-5.03
-8.04,-12.48,-5.175
-8.04,-12.16,-5.325
-8.04,-11.84,-5.48
-8.04,-11.52,-5.64
-8.04,-11.2,-5.806
-8.04,-10.88,-5.977
-8.04,-10.56,-6.153
-8.04,-10.24,-6.336
-8.04,-9.92,-6.524
-8.04,-9.6,-6.717
-8.04,-9.28,-6.917
-8.04,-8.96,-7.122
-8.04,-8.64,-7.334
-8.04,-8.32,-7.551
-8.04,-8,-7.775
-8.04,-7.68,-8.004
-8.04,-7.36,-8.239
-8.04,-7.04,-8.481
-8.04,-6.72,-8.727
-8.04,-6.4,-8.98
-8.04,-6.08,-9.237
-8.04,-5.76,-9.5
-8.04,-5.44,-9.767
-8.04,-5.12,-10.038
-8.04,-4.8,-10.311
-8.04,-4.48,-10.587
-8.04,-4.16,-10.862
-8.04,-3.84,-11.127
-8.04,-3.52,-11.383
-8.04,-3.2,-11.627
-8.04,-2.88,-11.839
-8.04,-2.56,-12.009
-8.04,-2.24,-12.204
-8.04,-1.92,-12.362
-8.04,-1.6,-12.458
-8.04,-1.28,-12.575
-8.04,-0.96,-13.133
-8.04,-0.64,-13.323
-8.04,-0.32,-13.761
-8.04,0,-13.551
-8.04,0.32,-13.761
-8.04,0.64,-13.323
-8.04,0.96,-13.133
-8.04,1.28,-12.575
-8.04,1.6,-12.458
-8.04,1.92,-12.362
-8.04,2.24,-12.204
-8.04,2.56,-12.009
-8.04,2.88,-11.839
-8.04,3.2,-11.627
-8.04,3.52,-11.383
-8.04,3.84,-11.127
-8.04,4.16,-10.862
-8.04,4.48,-10.587
-8.04,4.8,-10.311
-8.04,5.12,-10.038
-8.04,5.44,-9.767
-8.04,5.76,-9.5
-8.04,6.08,-9.237
-8.04,6.4,-8.98
-8.04,6.72,-8.727
-8.04,7.04,-8.481
-8.04,7.36,-8.239
-8.04,7.68,-8.004
-8.04,8,-7.775
-8.04,8.32,-7.551
-8.04,8.64,-7.334
-8.04,8.96,-7.122
-8.04,9.28,-6.917
-8.04,9.6,-6.717
-8.04,9.92,-6.524
-8.04,10.24,-6.336
-8.04,10.56,-6.153
-8.04,10.88,-5.977
-8.04,11.2,-5.806
-8.04,11.52,-5.64
-8.04,11.84,-5.48
-8.04,12.16,-5.325
-8.04,12.48,-5.175
-8.04,12.8,-5.03
-8.04,13.12,-4.89
-8.04,13.44,-4.755
-8.04,13.76,-4.625
-8.04,14.08,-4.5
-8.04,14.4,-4.379
-8.04,14.72,-4.263
-8.04,15.04,-4.151
-8.04,15.36,-4.044
-8.04,15.68,-3.94
-8.04,16,-3.841
-7.72,-16,-3.771
-7.72,-15.68,-3.871
-7.72,-15.36,-3.975
-7.72,-15.04,-4.084
-7.72,-14.72,-4.197
-7.72,-14.4,-4.315
-7.72,-14.08,-4.438
-7.72,-13.76,-4.565
-7.72,-13.44,-4.697
-7.72,-13.12,-4.834
-7.72,-12.8,-4.977
-7.72,-12.48,-5.124
-7.72,-12.16,-5.277
-7.72,-11.84,-5.435
-7.72,-11.52,-5.599
-7.72,-11.2,-5.769
-7.72,-10.88,-5.944
-7.72,-10.56,-6.125
-7.72,-10.24,-6.312
-7.72,-9.92,-6.505
-7.72,-9.6,-6.705
-7.72,-9.28,-6.91
-7.72,-8.96,-7.123
-7.72,-8.64,-7.341
-7.72,-8.32,-7.567
-7.72,-8,-7.798
-7.72,-7.68,-8.037
-7.72,-7.36,-8.282
-7.72,-7.04,-8.534
-7.72,-6.72,-8.793
-7.72,-6.4,-9.058
-7.72,-6.08,-9.33
-7.72,-5.76,-9.607
-7.72,-5.44,-9.891
-7.72,-5.12,-10.181
-7.72,-4.8,-10.476
-7.72,-4.48,-10.777
-7.72,-4.16,-11.079
-7.72,-3.84,-11.382
-7.72,-3.52,-11.667
-7.72,-3.2,-11.922
-7.72,-2.88,-12.116
-7.72,-2.56,-12.379
-7.72,-2.24,-12.443
-7.72,-1.92,-12.607
-7.72,-1.6,-12.912
-7.72,-1.28,-12.841
-7.72,-0.96,-12.824
-7.72,-0.64,-13.13
-7.72,-0.32,-13.021
-7.72,0,-13.658
-7.72,0.32,-13.021
-7.72,0.64,-13.13
-7.72,0.96,-12.824
-7.72,1.28,-12.841
-7.72,1.6,-12.912
-7.72,1.92,-12.607
-7.72,2.24,-12.443
-7.72,2.56,-12.379
-7.72,2.88,-12.116
-7.72,3.2,-11.921
-7.72,3.52,-11.667
-7.72,3.84,-11.382
-7.72,4.16,-11.079
-7.72,4.48,-10.777
-7.72,4.8,-10.476
-7.72,5.12,-10.181
-7.72,5.44,-9.891
-7.72,5.76,-9.607
-7.72,6.08,-9.329
-7.72,6.4,-9.058
-7.72,6.72,-8.793
-7.72,7.04,-8.534
-7.72,7.36,-8.282
-7.72,7.68,-8.037
-7.72,8,-7.798
-7.72,8.32,-7.567
-7.72,8.64,-7.341
-7.72,8.96,-7.123
-7.72,9.28,-6.91
-7.72,9.6,-6.705
-7.72,9.92,-6.505
-7.72,10.24,-6.312
-7.72,10.56,-6.125
-7.72,10.88,-5.944
-7.72,11.2,-5.769
-7.72,11.52,-5.599
-7.72,11.84,-5.435
-7.72,12.16,-5.277
-7.72,12.48,-5.124
-7.72,12.8,-4.977
-7.72,13.12,-4.834
-7.72,13.44,-4.697
-7.72,13.76,-4.565
-7.72,14.08,-4.438
-7.72,14.4,-4.315
-7.72,14.72,-4.197
-7.72,15.04,-4.084
-7.72,15.36,-3.975
-7.72,15.68,-3.871
-7.72,16,-3.771
-7.4,-16,-3.697
-7.4,-15.68,-3.797
-7.4,-15.36,-3.903
-7.4,-15.04,-4.013
-7.4,-14.72,-4.127
-7.4,-14.4,-4.246
-7.4,-14.08,-4.37
-7.4,-13.76,-4.5
-7.4,-13.44,-4.634
-7.4,-13.12,-4.773
-7.4,-12.8,-4.918
-7.4,-12.48,-5.068
-7.4,-12.16,-5.224
-7.4,-11.84,-5.385
-7.4,-11.52,-5.552
-7.4,-11.2,-5.726
-7.4,-10.88,-5.905
-7.4,-10.56,-6.09
-7.4,-10.24,-6.282
-7.4,-9.92,-6.481
-7.4,-9.6,-6.686
-7.4,-9.28,-6.897
-7.4,-8.96,-7.116
-7.4,-8.64,-7.342
-7.4,-8.32,-7.575
-7.4,-8,-7.815
-7.4,-7.68,-8.063
-7.4,-7.36,-8.318
-7.4,-7.04,-8.581
-7.4,-6.72,-8.852
-7.4,-6.4,-9.13
-7.4,-6.08,-9.415
-7.4,-5.76,-9.709
-7.4,-5.44,-10.01
-7.4,-5.12,-10.319
-7.4,-4.8,-10.635
-7.4,-4.48,-10.961
-7.4,-4.16,-11.292
-7.4,-3.84,-11.636
-7.4,-3.52,-11.974
-7.4,-3.2,-12.254
-7.4,-2.88,-12.502
-7.4,-2.56,-12.599
-7.4,-2.24,-12.812
-7.4,-1.92,-12.895
-7.4,-1.6,-13.055
-7.4,-1.28,-12.999
-7.4,-0.96,-13.021
-7.4,-0.64,-13.106
-7.4,-0.32,-13.111
-7.4,0,-13.8
-7.4,0.32,-13.111
-7.4,0.64,-13.106
-7.4,0.96,-13.021
-7.4,1.28,-12.999
-7.4,1.6,-13.055
-7.4,1.92,-12.895
-7.4,2.24,-12.81
-7.4,2.56,-12.598
-7.4,2.88,-12.497
-7.4,3.2,-12.256
-7.4,3.52,-11.975
-7.4,3.84,-11.636
-7.4,4.16,-11.292
-7.4,4.48,-10.961
-7.4,4.8,-10.635
-7.4,5.12,-10.319
-7.4,5.44,-10.01
-7.4,5.76,-9.709
-7.4,6.08,-9.415
-7.4,6.4,-9.13
-7.4,6.72,-8.852
-7.4,7.04,-8.581
-7.4,7.36,-8.318
-7.4,7.68,-8.063
-7.4,8,-7.815
-7.4,8.32,-7.575
-7.4,8.64,-7.342
-7.4,8.96,-7.116
-7.4,9.28,-6.897
-7.4,9.6,-6.686
-7.4,9.92,-6.481
-7.4,10.24,-6.282
-7.4,10.56,-6.09
-7.4,10.88,-5.905
-7.4,11.2,-5.726
-7.4,11.52,-5.552
-7.4,11.84,-5.385
-7.4,12.16,-5.224
-7.4,12.48,-5.068
-7.4,12.8,-4.918
-7.4,13.12,-4.773
-7.4,13.44,-4.634
-7.4,13.76,-4.5
-7.4,14.08,-4.37
-7.4,14.4,-4.246
-7.4,14.72,-4.127
-7.4,15.04,-4.013
-7.4,15.36,-3.903
-7.4,15.68,-3.797
-7.4,16,-3.697
-7.08,-16,-3.618
-7.08,-15.68,-3.719
-7.08,-15.36,-3.825
-7.08,-15.04,-3.936
-7.08,-14.72,-4.052
-7.08,-14.4,-4.173
-7.08,-14.08,-4.298
-7.08,-13.76,-4.429
-7.08,-13.44,-4.565
-7.08,-13.12,-4.707
-7.08,-12.8,-4.854
-7.08,-12.48,-5.006
-7.08,-12.16,-5.165
-7.08,-11.84,-5.329
-7.08,-11.52,-5.5
-7.08,-11.2,-5.677
-7.08,-10.88,-5.86
-7.08,-10.56,-6.049
-7.08,-10.24,-6.246
-7.08,-9.92,-6.449
-7.08,-9.6,-6.66
-7.08,-9.28,-6.878
-7.08,-8.96,-7.103
-7.08,-8.64,-7.336
-7.08,-8.32,-7.576
-7.08,-8,-7.825
-7.08,-7.68,-8.082
-7.08,-7.36,-8.347
-7.08,-7.04,-8.621
-7.08,-6.72,-8.903
-7.08,-6.4,-9.194
-7.08,-6.08,-9.494
-7.08,-5.76,-9.802
-7.08,-5.44,-10.121
-7.08,-5.12,-10.449
-7.08,-4.8,-10.786
-7.08,-4.48,-11.136
-7.08,-4.16,-11.502
-7.08,-3.84,-11.895
-7.08,-3.52,-12.284
-7.08,-3.2,-12.729
-7.08,-2.88,-13.059
-7.08,-2.56,-13.001
-7.08,-2.24,-13.435
-7.08,-1.92,-12.867
-7.08,-1.6,-12.929
-7.08,-1.28,-13.029
-7.08,-0.96,-13.288
-7.08,-0.64,-13.545
-7.08,-0.32,-13.503
-7.08,0,-14.989
-7.08,0.32,-13.503
-7.08,0.64,-13.545
-7.08,0.96,-13.288
-7.08,1.28,-13.029
-7.08,1.6,-12.929
-7.08,1.92,-12.868
-7.08,2.24,-13.47
-7.08,2.56,-13.002
-7.08,2.88,-13.077
-7.08,3.2,-12.724
-7.08,3.52,-12.283
-7.08,3.84,-11.896
-7.08,4.16,-11.503
-7.08,4.48,-11.136
-7.08,4.8,-10.786
-7.08,5.12,-10.449
-7.08,5.44,-10.121
-7.08,5.76,-9.802
-7.08,6.08,-9.494
-7.08,6.4,-9.194
-7.08,6.72,-8.903
-7.08,7.04,-8.621
-7.08,7.36,-8.347
-7.08,7.68,-8.082
-7.08,8,-7.825
-7.08,8.32,-7.576
-7.08,8.64,-7.336
-7.08,8.96,-7.103
-7.08,9.28,-6.878
-7.08,9.6,-6.66
-7.08,9.92,-6.449
-7.08,10.24,-6.246
-7.08,10.56,-6.049
-7.08,10.88,-5.86
-7.08,11.2,-5.677
-7.08,11.52,-5.5
-7.08,11.84,-5.329
-7.08,12.16,-5.165
-7.08,12.48,-5.006
-7.08,12.8,-4.854
-7.08,13.12,-4.707
-7.08,13.44,-4.565
-7.08,13.76,-4.429
-7.08,14.08,-4.298
-7.08,14.4,-4.173
-7.08,14.72,-4.052
-7.08,15.04,-3.936
-7.08,15.36,-3.825
-7.08,15.68,-3.719
-7.08,16,-3.618
-6.76,-16,-3.534
-6.76,-15.68,-3.637
-6.76,-15.36,-3.744
-6.76,-15.04,-3.855
-6.76,-14.72,-3.972
-6.76,-14.4,-4.094
-6.76,-14.08,-4.221
-6.76,-13.76,-4.353
-6.76,-13.44,-4.491
-6.76,-13.12,-4.635
-6.76,-12.8,-4.784
-6.76,-12.48,-4.939
-6.76,-12.16,-5.1
-6.76,-11.84,-5.267
-6.76,-11.52,-5.441
-6.76,-11.2,-5.621
-6.76,-10.88,-5.808
-6.76,-10.56,-6.002
-6.76,-10.24,-6.203
-6.76,-9.92,-6.411
-6.76,-9.6,-6.627
-6.76,-9.28,-6.85
-6.76,-8.96,-7.082
-6.76,-8.64,-7.322
-6.76,-8.32,-7.57
-6.76,-8,-7.827
-6.76,-7.68,-8.092
-6.76,-7.36,-8.367
-6.76,-7.04,-8.652
-6.76,-6.72,-8.946
-6.76,-6.4,-9.249
-6.76,-6.08,-9.563
-6.76,-5.76,-9.887
-6.76,-5.44,-10.221
-6.76,-5.12,-10.566
-6.76,-4.8,-10.926
-6.76,-4.48,-11.301
-6.76,-4.16,-11.691
-6.76,-3.84,-12.101
-6.76,-3.52,-12.628
-6.76,-3.2,-13.253
-6.76,-2.88,-13.378
-6.76,-2.56,-13.297
-6.76,-2.24,-13.435
-6.76,-1.92,-13.651
-6.76,-1.6,-12.985
-6.76,-1.28,-13.264
-6.76,-0.96,-12.788
-6.76,-0.64,-13.379
-6.76,-0.32,-13.03
-6.76,0,-13.681
-6.76,0.32,-13.03
-6.76,0.64,-13.379
-6.76,0.96,-12.788
-6.76,1.28,-13.264
-6.76,1.6,-12.985
-6.76,1.92,-13.636
-6.76,2.24,-13.425
-6.76,2.56,-13.303
-6.76,2.88,-13.352
-6.76,3.2,-13.268
-6.76,3.52,-12.628
-6.76,3.84,-12.098
-6.76,4.16,-11.691
-6.76,4.48,-11.301
-6.76,4.8,-10.926
-6.76,5.12,-10.566
-6.76,5.44,-10.221
-6.76,5.76,-9.887
-6.76,6.08,-9.563
-6.76,6.4,-9.249
-6.76,6.72,-8.946
-6.76,7.04,-8.652
-6.76,7.36,-8.367
-6.76,7.68,-8.092
-6.76,8,-7.827
-6.76,8.32,-7.57
-6.76,8.64,-7.322
-6.76,8.96,-7.082
-6.76,9.28,-6.85
-6.76,9.6,-6.627
-6.76,9.92,-6.411
-6.76,10.24,-6.203
-6.76,10.56,-6.002
-6.76,10.88,-5.808
-6.76,11.2,-5.621
-6.76,11.52,-5.441
-6.76,11.84,-5.267
-6.76,12.16,-5.1
-6.76,12.48,-4.939
-6.76,12.8,-4.784
-6.76,13.12,-4.635
-6.76,13.44,-4.491
-6.76,13.76,-4.353
-6.76,14.08,-4.221
-6.76,14.4,-4.094
-6.76,14.72,-3.972
-6.76,15.04,-3.855
-6.76,15.36,-3.744
-6.76,15.68,-3.637
-6.76,16,-3.534
-6.44,-16,-3.446
-6.44,-15.68,-3.549
-6.44,-15.36,-3.657
-6.44,-15.04,-3.769
-6.44,-14.72,-3.887
-6.44,-14.4,-4.01
-6.44,-14.08,-4.138
-6.44,-13.76,-4.272
-6.44,-13.44,-4.412
-6.44,-13.12,-4.557
-6.44,-12.8,-4.708
-6.44,-12.48,-4.865
-6.44,-12.16,-5.029
-6.44,-11.84,-5.199
-6.44,-11.52,-5.376
-6.44,-11.2,-5.559
-6.44,-10.88,-5.749
-6.44,-10.56,-5.947
-6.44,-10.24,-6.152
-6.44,-9.92,-6.365
-6.44,-9.6,-6.586
-6.44,-9.28,-6.815
-6.44,-8.96,-7.052
-6.44,-8.64,-7.299
-6.44,-8.32,-7.554
-6.44,-8,-7.819
-6.44,-7.68,-8.094
-6.44,-7.36,-8.378
-6.44,-7.04,-8.673
-6.44,-6.72,-8.978
-6.44,-6.4,-9.294
-6.44,-6.08,-9.622
-6.44,-5.76,-9.96
-6.44,-5.44,-10.311
-6.44,-5.12,-10.675
-6.44,-4.8,-11.051
-6.44,-4.48,-11.447
-6.44,-4.16,-11.869
-6.44,-3.84,-12.284
-6.44,-3.52,-12.898
-6.44,-3.2,-13.595
-6.44,-2.88,-12.966
-6.44,-2.56,-13.09
-6.44,-2.24,-13.745
-6.44,-1.92,-13.693
-6.44,-1.6,-13.322
-6.44,-1.28,-13.185
-6.44,-0.96,-13.245
-6.44,-0.64,-12.913
-6.44,-0.32,-14.695
-6.44,0,-13.543
-6.44,0.32,-14.695
-6.44,0.64,-12.913
-6.44,0.96,-13.245
-6.44,1.28,-13.185
-6.44,1.6,-13.192
-6.44,1.92,-13.795
-6.44,2.24,-13.73
-6.44,2.56,-13.09
-6.44,2.88,-12.965
-6.44,3.2,-13.554
-6.44,3.52,-12.894
-6.44,3.84,-12.284
-6.44,4.16,-11.869
-6.44,4.48,-11.446
-6.44,4.8,-11.051
-6.44,5.12,-10.675
-6.44,5.44,-10.311
-6.44,5.76,-9.96
-6.44,6.08,-9.622
-6.44,6.4,-9.294
-6.44,6.72,-8.978
-6.44,7.04,-8.673
-6.44,7.36,-8.378
-6.44,7.68,-8.094
-6.44,8,-7.819
-6.44,8.32,-7.554
-6.44,8.64,-7.299
-6.44,8.96,-7.052
-6.44,9.28,-6.815
-6.44,9.6,-6.586
-6.44,9.92,-6.365
-6.44,10.24,-6.152
-6.44,10.56,-5.947
-6.44,10.88,-5.749
-6.44,11.2,-5.559
-6.44,11.52,-5.376
-6.44,11.84,-5.199
-6.44,12.16,-5.029
-6.44,12.48,-4.865
-6.44,12.8,-4.708
-6.44,13.12,-4.557
-6.44,13.44,-4.412
-6.44,13.76,-4.272
-6.44,14.08,-4.138
-6.44,14.4,-4.01
-6.44,14.72,-3.887
-6.44,15.04,-3.769
-6.44,15.36,-3.657
-6.44,15.68,-3.549
-6.44,16,-3.446
-6.12,-16,-3.354
-6.12,-15.68,-3.457
-6.12,-15.36,-3.565
-6.12,-15.04,-3.678
-6.12,-14.72,-3.797
-6.12,-14.4,-3.921
-6.12,-14.08,-4.05
-6.12,-13.76,-4.185
-6.12,-13.44,-4.326
-6.12,-13.12,-4.473
-6.12,-12.8,-4.626
-6.12,-12.48,-4.786
-6.12,-12.16,-4.952
-6.12,-11.84,-5.124
-6.12,-11.52,-5.303
-6.12,-11.2,-5.49
-6.12,-10.88,-5.684
-6.12,-10.56,-5.885
-6.12,-10.24,-6.094
-6.12,-9.92,-6.311
-6.12,-9.6,-6.537
-6.12,-9.28,-6.771
-6.12,-8.96,-7.014
-6.12,-8.64,-7.267
-6.12,-8.32,-7.529
-6.12,-8,-7.802
-6.12,-7.68,-8.085
-6.12,-7.36,-8.379
-6.12,-7.04,-8.684
-6.12,-6.72,-9
-6.12,-6.4,-9.329
-6.12,-6.08,-9.669
-6.12,-5.76,-10.022
-6.12,-5.44,-10.387
-6.12,-5.12,-10.765
-6.12,-4.8,-11.155
-6.12,-4.48,-11.564
-6.12,-4.16,-11.998
-6.12,-3.84,-12.494
-6.12,-3.52,-13.164
-6.12,-3.2,-13.947
-6.12,-2.88,-13.065
-6.12,-2.56,-13.01
-6.12,-2.24,-13.041
-6.12,-1.92,-13.12
-6.12,-1.6,-13.213
-6.12,-1.28,-13.142
-6.12,-0.96,-13.512
-6.12,-0.64,-13.75
-6.12,-0.32,-13.198
-6.12,0,-13.892
-6.12,0.32,-13.198
-6.12,0.64,-13.75
-6.12,0.96,-13.512
-6.12,1.28,-13.142
-6.12,1.6,-13.213
-6.12,1.92,-13.12
-6.12,2.24,-13.044
-6.12,2.56,-13.018
-6.12,2.88,-13.065
-6.12,3.2,-13.91
-6.12,3.52,-13.102
-6.12,3.84,-12.499
-6.12,4.16,-12
-6.12,4.48,-11.564
-6.12,4.8,-11.155
-6.12,5.12,-10.765
-6.12,5.44,-10.387
-6.12,5.76,-10.022
-6.12,6.08,-9.669
-6.12,6.4,-9.329
-6.12,6.72,-9
-6.12,7.04,-8.684
-6.12,7.36,-8.379
-6.12,7.68,-8.085
-6.12,8,-7.802
-6.12,8.32,-7.529
-6.12,8.64,-7.267
-6.12,8.96,-7.014
-6.12,9.28,-6.771
-6.12,9.6,-6.537
-6.12,9.92,-6.311
-6.12,10.24,-6.094
-6.12,10.56,-5.885
-6.12,10.88,-5.684
-6.12,11.2,-5.49
-6.12,11.52,-5.303
-6.12,11.84,-5.124
-6.12,12.16,-4.952
-6.12,12.48,-4.786
-6.12,12.8,-4.626
-6.12,13.12,-4.473
-6.12,13.44,-4.326
-6.12,13.76,-4.185
-6.12,14.08,-4.05
-6.12,14.4,-3.921
-6.12,14.72,-3.797
-6.12,15.04,-3.678
-6.12,15.36,-3.565
-6.12,15.68,-3.457
-6.12,16,-3.354
-5.8,-16,-3.256
-5.8,-15.68,-3.36
-5.8,-15.36,-3.468
-5.8,-15.04,-3.582
-5.8,-14.72,-3.701
-5.8,-14.4,-3.826
-5.8,-14.08,-3.957
-5.8,-13.76,-4.093
-5.8,-13.44,-4.235
-5.8,-13.12,-4.384
-5.8,-12.8,-4.538
-5.8,-12.48,-4.7
-5.8,-12.16,-4.867
-5.8,-11.84,-5.042
-5.8,-11.52,-5.224
-5.8,-11.2,-5.413
-5.8,-10.88,-5.61
-5.8,-10.56,-5.815
-5.8,-10.24,-6.028
-5.8,-9.92,-6.249
-5.8,-9.6,-6.479
-5.8,-9.28,-6.718
-5.8,-8.96,-6.967
-5.8,-8.64,-7.226
-5.8,-8.32,-7.495
-5.8,-8,-7.774
-5.8,-7.68,-8.065
-5.8,-7.36,-8.368
-5.8,-7.04,-8.683
-5.8,-6.72,-9.01
-5.8,-6.4,-9.351
-5.8,-6.08,-9.705
-5.8,-5.76,-10.071
-5.8,-5.44,-10.451
-5.8,-5.12,-10.843
-5.8,-4.8,-11.248
-5.8,-4.48,-11.653
-5.8,-4.16,-12.104
-5.8,-3.84,-12.564
-5.8,-3.52,-13.068
-5.8,-3.2,-13.004
-5.8,-2.88,-13.009
-5.8,-2.56,-14.006
-5.8,-2.24,-12.865
-5.8,-1.92,-13.355
-5.8,-1.6,-13.57
-5.8,-1.28,-13.535
-5.8,-0.96,-13.056
-5.8,-0.64,-13.373
-5.8,-0.32,-13.658
-5.8,0,-13.839
-5.8,0.32,-13.658
-5.8,0.64,-13.373
-5.8,0.96,-13.056
-5.8,1.28,-13.535
-5.8,1.6,-13.57
-5.8,1.92,-13.374
-5.8,2.24,-12.865
-5.8,2.56,-14.046
-5.8,2.88,-13.01
-5.8,3.2,-12.988
-5.8,3.52,-13.051
-5.8,3.84,-12.564
-5.8,4.16,-12.106
-5.8,4.48,-11.653
-5.8,4.8,-11.248
-5.8,5.12,-10.843
-5.8,5.44,-10.451
-5.8,5.76,-10.071
-5.8,6.08,-9.705
-5.8,6.4,-9.351
-5.8,6.72,-9.01
-5.8,7.04,-8.683
-5.8,7.36,-8.368
-5.8,7.68,-8.065
-5.8,8,-7.774
-5.8,8.32,-7.495
-5.8,8.64,-7.226
-5.8,8.96,-6.967
-5.8,9.28,-6.718
-5.8,9.6,-6.479
-5.8,9.92,-6.249
-5.8,10.24,-6.028
-5.8,10.56,-5.815
-5.8,10.88,-5.61
-5.8,11.2,-5.413
-5.8,11.52,-5.224
-5.8,11.84,-5.042
-5.8,12.16,-4.867
-5.8,12.48,-4.7
-5.8,12.8,-4.538
-5.8,13.12,-4.384
-5.8,13.44,-4.235
-5.8,13.76,-4.093
-5.8,14.08,-3.957
-5.8,14.4,-3.826
-5.8,14.72,-3.701
-5.8,15.04,-3.582
-5.8,15.36,-3.468
-5.8,15.68,-3.36
-5.8,16,-3.256
-5.48,-16,-3.154
-5.48,-15.68,-3.257
-5.48,-15.36,-3.366
-5.48,-15.04,-3.48
-5.48,-14.72,-3.6
-5.48,-14.4,-3.726
-5.48,-14.08,-3.857
-5.48,-13.76,-3.994
-5.48,-13.44,-4.138
-5.48,-13.12,-4.287
-5.48,-12.8,-4.444
-5.48,-12.48,-4.607
-5.48,-12.16,-4.776
-5.48,-11.84,-4.953
-5.48,-11.52,-5.138
-5.48,-11.2,-5.329
-5.48,-10.88,-5.529
-5.48,-10.56,-5.737
-5.48,-10.24,-5.953
-5.48,-9.92,-6.178
-5.48,-9.6,-6.412
-5.48,-9.28,-6.656
-5.48,-8.96,-6.91
-5.48,-8.64,-7.174
-5.48,-8.32,-7.449
-5.48,-8,-7.736
-5.48,-7.68,-8.034
-5.48,-7.36,-8.345
-5.48,-7.04,-8.67
-5.48,-6.72,-9.008
-5.48,-6.4,-9.36
-5.48,-6.08,-9.726
-5.48,-5.76,-10.107
-5.48,-5.44,-10.502
-5.48,-5.12,-10.909
-5.48,-4.8,-11.32
-5.48,-4.48,-11.754
-5.48,-4.16,-12.211
-5.48,-3.84,-12.587
-5.48,-3.52,-12.908
-5.48,-3.2,-13.139
-5.48,-2.88,-13.402
-5.48,-2.56,-13.372
-5.48,-2.24,-13.324
-5.48,-1.92,-13.085
-5.48,-1.6,-12.919
-5.48,-1.28,-13.658
-5.48,-0.96,-13.144
-5.48,-0.64,-13
-5.48,-0.32,-13.566
-5.48,0,-14.055
-5.48,0.32,-13.566
-5.48,0.64,-13
-5.48,0.96,-13.144
-5.48,1.28,-13.641
-5.48,1.6,-12.922
-5.48,1.92,-13.083
-5.48,2.24,-13.304
-5.48,2.56,-13.398
-5.48,2.88,-13.363
-5.48,3.2,-13.139
-5.48,3.52,-12.907
-5.48,3.84,-12.587
-5.48,4.16,-12.231
-5.48,4.48,-11.754
-5.48,4.8,-11.32
-5.48,5.12,-10.909
-5.48,5.44,-10.502
-5.48,5.76,-10.107
-5.48,6.08,-9.726
-5.48,6.4,-9.36
-5.48,6.72,-9.008
-5.48,7.04,-8.67
-5.48,7.36,-8.345
-5.48,7.68,-8.034
-5.48,8,-7.736
-5.48,8.32,-7.449
-5.48,8.64,-7.174
-5.48,8.96,-6.91
-5.48,9.28,-6.656
-5.48,9.6,-6.412
-5.48,9.92,-6.178
-5.48,10.24,-5.953
-5.48,10.56,-5.737
-5.48,10.88,-5.529
-5.48,11.2,-5.329
-5.48,11.52,-5.138
-5.48,11.84,-4.953
-5.48,12.16,-4.776
-5.48,12.48,-4.607
-5.48,12.8,-4.444
-5.48,13.12,-4.287
-5.48,13.44,-4.138
-5.48,13.76,-3.994
-5.48,14.08,-3.857
-5.48,14.4,-3.726
-5.48,14.72,-3.6
-5.48,15.04,-3.48
-5.48,15.36,-3.366
-5.48,15.68,-3.257
-5.48,16,-3.154
-5.16,-16,-3.046
-5.16,-15.68,-3.15
-5.16,-15.36,-3.259
-5.16,-15.04,-3.373
-5.16,-14.72,-3.493
-5.16,-14.4,-3.619
-5.16,-14.08,-3.751
-5.16,-13.76,-3.889
-5.16,-13.44,-4.034
-5.16,-13.12,-4.185
-5.16,-12.8,-4.342
-5.16,-12.48,-4.507
-5.16,-12.16,-4.678
-5.16,-11.84,-4.857
-5.16,-11.52,-5.043
-5.16,-11.2,-5.237
-5.16,-10.88,-5.44
-5.16,-10.56,-5.65
-5.16,-10.24,-5.869
-5.16,-9.92,-6.098
-5.16,-9.6,-6.336
-5.16,-9.28,-6.583
-5.16,-8.96,-6.842
-5.16,-8.64,-7.111
-5.16,-8.32,-7.392
-5.16,-8,-7.685
-5.16,-7.68,-7.99
-5.16,-7.36,-8.309
-5.16,-7.04,-8.643
-5.16,-6.72,-8.991
-5.16,-6.4,-9.354
-5.16,-6.08,-9.734
-5.16,-5.76,-10.129
-5.16,-5.44,-10.54
-5.16,-5.12,-10.964
-5.16,-4.8,-11.397
-5.16,-4.48,-11.84
-5.16,-4.16,-12.213
-5.16,-3.84,-12.77
-5.16,-3.52,-13.204
-5.16,-3.2,-13.188
-5.16,-2.88,-13.43
-5.16,-2.56,-13.047
-5.16,-2.24,-13.031
-5.16,-1.92,-13.17
-5.16,-1.6,-13.275
-5.16,-1.28,-12.914
-5.16,-0.96,-12.872
-5.16,-0.64,-13.708
-5.16,-0.32,-13.032
-5.16,0,-13.814
-5.16,0.32,-13.032
-5.16,0.64,-13.708
-5.16,0.96,-12.872
-5.16,1.28,-12.914
-5.16,1.6,-13.271
-5.16,1.92,-13.166
-5.16,2.24,-13.031
-5.16,2.56,-13.036
-5.16,2.88,-13.423
-5.16,3.2,-13.201
-5.16,3.52,-13.223
-5.16,3.84,-12.763
-5.16,4.16,-12.216
-5.16,4.48,-11.84
-5.16,4.8,-11.397
-5.16,5.12,-10.964
-5.16,5.44,-10.54
-5.16,5.76,-10.129
-5.16,6.08,-9.734
-5.16,6.4,-9.354
-5.16,6.72,-8.991
-5.16,7.04,-8.643
-5.16,7.36,-8.309
-5.16,7.68,-7.99
-5.16,8,-7.685
-5.16,8.32,-7.392
-5.16,8.64,-7.111
-5.16,8.96,-6.842
-5.16,9.28,-6.583
-5.16,9.6,-6.336
-5.16,9.92,-6.098
-5.16,10.24,-5.869
-5.16,10.56,-5.65
-5.16,10.88,-5.44
-5.16,11.2,-5.237
-5.16,11.52,-5.043
-5.16,11.84,-4.857
-5.16,12.16,-4.678
-5.16,12.48,-4.507
-5.16,12.8,-4.342
-5.16,13.12,-4.185
-5.16,13.44,-4.034
-5.16,13.76,-3.889
-5.16,14.08,-3.751
-5.16,14.4,-3.619
-5.16,14.72,-3.493
-5.16,15.04,-3.373
-5.16,15.36,-3.259
-5.16,15.68,-3.15
-5.16,16,-3.046
-4.84,-16,-2.933
-4.84,-15.68,-3.037
-4.84,-15.36,-3.146
-4.84,-15.04,-3.26
-4.84,-14.72,-3.381
-4.84,-14.4,-3.507
-4.84,-14.08,-3.64
-4.84,-13.76,-3.778
-4.84,-13.44,-3.924
-4.84,-13.12,-4.076
-4.84,-12.8,-4.234
-4.84,-12.48,-4.4
-4.84,-12.16,-4.573
-4.84,-11.84,-4.753
-4.84,-11.52,-4.941
-4.84,-11.2,-5.138
-4.84,-10.88,-5.342
-4.84,-10.56,-5.555
-4.84,-10.24,-5.777
-4.84,-9.92,-6.008
-4.84,-9.6,-6.249
-4.84,-9.28,-6.501
-4.84,-8.96,-6.763
-4.84,-8.64,-7.037
-4.84,-8.32,-7.322
-4.84,-8,-7.621
-4.84,-7.68,-7.933
-4.84,-7.36,-8.259
-4.84,-7.04,-8.601
-4.84,-6.72,-8.958
-4.84,-6.4,-9.333
-4.84,-6.08,-9.725
-4.84,-5.76,-10.135
-4.84,-5.44,-10.566
-4.84,-5.12,-11.01
-4.84,-4.8,-11.466
-4.84,-4.48,-11.927
-4.84,-4.16,-12.423
-4.84,-3.84,-12.761
-4.84,-3.52,-13.247
-4.84,-3.2,-12.85
-4.84,-2.88,-13.113
-4.84,-2.56,-13.148
-4.84,-2.24,-14.016
-4.84,-1.92,-13.137
-4.84,-1.6,-12.977
-4.84,-1.28,-13.183
-4.84,-0.96,-13.12
-4.84,-0.64,-12.906
-4.84,-0.32,-13.065
-4.84,0,-13.556
-4.84,0.32,-13.065
-4.84,0.64,-12.906
-4.84,0.96,-13.12
-4.84,1.28,-13.183
-4.84,1.6,-12.977
-4.84,1.92,-13.152
-4.84,2.24,-14.016
-4.84,2.56,-13.148
-4.84,2.88,-13.113
-4.84,3.2,-12.85
-4.84,3.52,-13.247
-4.84,3.84,-12.752
-4.84,4.16,-12.42
-4.84,4.48,-11.927
-4.84,4.8,-11.466
-4.84,5.12,-11.01
-4.84,5.44,-10.566
-4.84,5.76,-10.135
-4.84,6.08,-9.725
-4.84,6.4,-9.333
-4.84,6.72,-8.958
-4.84,7.04,-8.601
-4.84,7.36,-8.259
-4.84,7.68,-7.933
-4.84,8,-7.621
-4.84,8.32,-7.322
-4.84,8.64,-7.037
-4.84,8.96,-6.763
-4.84,9.28,-6.501
-4.84,9.6,-6.249
-4.84,9.92,-6.008
-4.84,10.24,-5.777
-4.84,10.56,-5.555
-4.84,10.88,-5.342
-4.84,11.2,-5.138
-4.84,11.52,-4.941
-4.84,11.84,-4.753
-4.84,12.16,-4.573
-4.84,12.48,-4.4
-4.84,12.8,-4.234
-4.84,13.12,-4.076
-4.84,13.44,-3.924
-4.84,13.76,-3.778
-4.84,14.08,-3.64
-4.84,14.4,-3.507
-4.84,14.72,-3.381
-4.84,15.04,-3.26
-4.84,15.36,-3.146
-4.84,15.68,-3.037
-4.84,16,-2.933
-4.52,-16,-2.815
-4.52,-15.68,-2.918
-4.52,-15.36,-3.027
-4.52,-15.04,-3.141
-4.52,-14.72,-3.262
-4.52,-14.4,-3.389
-4.52,-14.08,-3.522
-4.52,-13.76,-3.661
-4.52,-13.44,-3.807
-4.52,-13.12,-3.96
-4.52,-12.8,-4.119
-4.52,-12.48,-4.286
-4.52,-12.16,-4.46
-4.52,-11.84,-4.642
-4.52,-11.52,-4.832
-4.52,-11.2,-5.029
-4.52,-10.88,-5.235
-4.52,-10.56,-5.45
-4.52,-10.24,-5.675
-4.52,-9.92,-5.909
-4.52,-9.6,-6.152
-4.52,-9.28,-6.407
-4.52,-8.96,-6.673
-4.52,-8.64,-6.95
-4.52,-8.32,-7.24
-4.52,-8,-7.544
-4.52,-7.68,-7.861
-4.52,-7.36,-8.194
-4.52,-7.04,-8.543
-4.52,-6.72,-8.909
-4.52,-6.4,-9.294
-4.52,-6.08,-9.698
-4.52,-5.76,-10.123
-4.52,-5.44,-10.571
-4.52,-5.12,-11.046
-4.52,-4.8,-11.525
-4.52,-4.48,-12.031
-4.52,-4.16,-12.683
-4.52,-3.84,-12.76
-4.52,-3.52,-13.056
-4.52,-3.2,-13.018
-4.52,-2.88,-13.014
-4.52,-2.56,-12.886
-4.52,-2.24,-13.565
-4.52,-1.92,-13.459
-4.52,-1.6,-13.236
-4.52,-1.28,-12.951
-4.52,-0.96,-13.033
-4.52,-0.64,-12.987
-4.52,-0.32,-12.848
-4.52,0,-13.437
-4.52,0.32,-12.848
-4.52,0.64,-12.987
-4.52,0.96,-13.033
-4.52,1.28,-12.951
-4.52,1.6,-13.237
-4.52,1.92,-13.444
-4.52,2.24,-13.554
-4.52,2.56,-12.89
-4.52,2.88,-13.013
-4.52,3.2,-13.028
-4.52,3.52,-13.047
-4.52,3.84,-12.76
-4.52,4.16,-12.683
-4.52,4.48,-12.03
-4.52,4.8,-11.525
-4.52,5.12,-11.046
-4.52,5.44,-10.571
-4.52,5.76,-10.124
-4.52,6.08,-9.698
-4.52,6.4,-9.294
-4.52,6.72,-8.909
-4.52,7.04,-8.543
-4.52,7.36,-8.194
-4.52,7.68,-7.861
-4.52,8,-7.544
-4.52,8.32,-7.24
-4.52,8.64,-6.95
-4.52,8.96,-6.673
-4.52,9.28,-6.407
-4.52,9.6,-6.152
-4.52,9.92,-5.909
-4.52,10.24,-5.675
-4.52,10.56,-5.45
-4.52,10.88,-5.235
-4.52,11.2,-5.029
-4.52,11.52,-4.832
-4.52,11.84,-4.642
-4.52,12.16,-4.46
-4.52,12.48,-4.286
-4.52,12.8,-4.119
-4.52,13.12,-3.96
-4.52,13.44,-3.807
-4.52,13.76,-3.661
-4.52,14.08,-3.522
-4.52,14.4,-3.389
-4.52,14.72,-3.262
-4.52,15.04,-3.141
-4.52,15.36,-3.027
-4.52,15.68,-2.918
-4.52,16,-2.815
-4.2,-16,-2.691
-4.2,-15.68,-2.794
-4.2,-15.36,-2.902
-4.2,-15.04,-3.017
-4.2,-14.72,-3.137
-4.2,-14.4,-3.264
-4.2,-14.08,-3.397
-4.2,-13.76,-3.537
-4.2,-13.44,-3.683
-4.2,-13.12,-3.837
-4.2,-12.8,-3.997
-4.2,-12.48,-4.165
-4.2,-12.16,-4.34
-4.2,-11.84,-4.523
-4.2,-11.52,-4.713
-4.2,-11.2,-4.913
-4.2,-10.88,-5.12
-4.2,-10.56,-5.337
-4.2,-10.24,-5.563
-4.2,-9.92,-5.799
-4.2,-9.6,-6.045
-4.2,-9.28,-6.302
-4.2,-8.96,-6.571
-4.2,-8.64,-6.851
-4.2,-8.32,-7.145
-4.2,-8,-7.453
-4.2,-7.68,-7.775
-4.2,-7.36,-8.113
-4.2,-7.04,-8.468
-4.2,-6.72,-8.841
-4.2,-6.4,-9.235
-4.2,-6.08,-9.65
-4.2,-5.76,-10.089
-4.2,-5.44,-10.555
-4.2,-5.12,-11.048
-4.2,-4.8,-11.572
-4.2,-4.48,-12.125
-4.2,-4.16,-12.704
-4.2,-3.84,-13.028
-4.2,-3.52,-13.385
-4.2,-3.2,-13.294
-4.2,-2.88,-13.022
-4.2,-2.56,-13.192
-4.2,-2.24,-13.366
-4.2,-1.92,-13.318
-4.2,-1.6,-13.347
-4.2,-1.28,-13.046
-4.2,-0.96,-12.977
-4.2,-0.64,-13.436
-4.2,-0.32,-13.252
-4.2,0,-13.438
-4.2,0.32,-13.252
-4.2,0.64,-13.436
-4.2,0.96,-12.977
-4.2,1.28,-13.046
-4.2,1.6,-13.347
-4.2,1.92,-13.321
-4.2,2.24,-13.366
-4.2,2.56,-13.192
-4.2,2.88,-13.037
-4.2,3.2,-13.283
-4.2,3.52,-13.401
-4.2,3.84,-13.034
-4.2,4.16,-12.708
-4.2,4.48,-12.126
-4.2,4.8,-11.572
-4.2,5.12,-11.048
-4.2,5.44,-10.555
-4.2,5.76,-10.089
-4.2,6.08,-9.65
-4.2,6.4,-9.235
-4.2,6.72,-8.841
-4.2,7.04,-8.468
-4.2,7.36,-8.113
-4.2,7.68,-7.775
-4.2,8,-7.453
-4.2,8.32,-7.145
-4.2,8.64,-6.851
-4.2,8.96,-6.571
-4.2,9.28,-6.302
-4.2,9.6,-6.045
-4.2,9.92,-5.799
-4.2,10.24,-5.563
-4.2,10.56,-5.337
-4.2,10.88,-5.12
-4.2,11.2,-4.913
-4.2,11.52,-4.713
-4.2,11.84,-4.523
-4.2,12.16,-4.34
-4.2,12.48,-4.165
-4.2,12.8,-3.997
-4.2,13.12,-3.837
-4.2,13.44,-3.683
-4.2,13.76,-3.537
-4.2,14.08,-3.397
-4.2,14.4,-3.264
-4.2,14.72,-3.137
-4.2,15.04,-3.017
-4.2,15.36,-2.902
-4.2,15.68,-2.794
-4.2,16,-2.691
-3.88,-16,-2.562
-3.88,-15.68,-2.664
-3.88,-15.36,-2.772
-3.88,-15.04,-2.886
-3.88,-14.72,-3.006
-3.88,-14.4,-3.133
-3.88,-14.08,-3.266
-3.88,-13.76,-3.406
-3.88,-13.44,-3.553
-3.88,-13.12,-3.706
-3.88,-12.8,-3.867
-3.88,-12.48,-4.036
-3.88,-12.16,-4.212
-3.88,-11.84,-4.395
-3.88,-11.52,-4.587
-3.88,-11.2,-4.787
-3.88,-10.88,-4.996
-3.88,-10.56,-5.214
-3.88,-10.24,-5.442
-3.88,-9.92,-5.679
-3.88,-9.6,-5.927
-3.88,-9.28,-6.186
-3.88,-8.96,-6.457
-3.88,-8.64,-6.74
-3.88,-8.32,-7.036
-3.88,-8,-7.347
-3.88,-7.68,-7.672
-3.88,-7.36,-8.014
-3.88,-7.04,-8.374
-3.88,-6.72,-8.754
-3.88,-6.4,-9.154
-3.88,-6.08,-9.578
-3.88,-5.76,-10.029
-3.88,-5.44,-10.511
-3.88,-5.12,-11.025
-3.88,-4.8,-11.604
-3.88,-4.48,-12.184
-3.88,-4.16,-13.271
-3.88,-3.84,-13.041
-3.88,-3.52,-13.16
-3.88,-3.2,-13.089
-3.88,-2.88,-13.535
-3.88,-2.56,-13.017
-3.88,-2.24,-13.177
-3.88,-1.92,-13.022
-3.88,-1.6,-13.191
-3.88,-1.28,-12.81
-3.88,-0.96,-13.478
-3.88,-0.64,-13.302
-3.88,-0.32,-13.05
-3.88,0,-13.336
-3.88,0.32,-13.05
-3.88,0.64,-13.302
-3.88,0.96,-13.478
-3.88,1.28,-12.81
-3.88,1.6,-13.191
-3.88,1.92,-13.022
-3.88,2.24,-13.171
-3.88,2.56,-13.018
-3.88,2.88,-13.443
-3.88,3.2,-13.082
-3.88,3.52,-13.178
-3.88,3.84,-13.039
-3.88,4.16,-13.271
-3.88,4.48,-12.183
-3.88,4.8,-11.604
-3.88,5.12,-11.025
-3.88,5.44,-10.511
-3.88,5.76,-10.029
-3.88,6.08,-9.578
-3.88,6.4,-9.154
-3.88,6.72,-8.754
-3.88,7.04,-8.374
-3.88,7.36,-8.014
-3.88,7.68,-7.672
-3.88,8,-7.347
-3.88,8.32,-7.036
-3.88,8.64,-6.74
-3.88,8.96,-6.457
-3.88,9.28,-6.186
-3.88,9.6,-5.927
-3.88,9.92,-5.679
-3.88,10.24,-5.442
-3.88,10.56,-5.214
-3.88,10.88,-4.996
-3.88,11.2,-4.787
-3.88,11.52,-4.587
-3.88,11.84,-4.395
-3.88,12.16,-4.212
-3.88,12.48,-4.036
-3.88,12.8,-3.867
-3.88,13.12,-3.706
-3.88,13.44,-3.553
-3.88,13.76,-3.406
-3.88,14.08,-3.266
-3.88,14.4,-3.133
-3.88,14.72,-3.006
-3.88,15.04,-2.886
-3.88,15.36,-2.772
-3.88,15.68,-2.664
-3.88,16,-2.562
-3.56,-16,-2.427
-3.56,-15.68,-2.528
-3.56,-15.36,-2.635
-3.56,-15.04,-2.749
-3.56,-14.72,-2.869
-3.56,-14.4,-2.995
-3.56,-14.08,-3.128
-3.56,-13.76,-3.268
-3.56,-13.44,-3.415
-3.56,-13.12,-3.569
-3.56,-12.8,-3.731
-3.56,-12.48,-3.899
-3.56,-12.16,-4.076
-3.56,-11.84,-4.26
-3.56,-11.52,-4.452
-3.56,-11.2,-4.653
-3.56,-10.88,-4.863
-3.56,-10.56,-5.082
-3.56,-10.24,-5.31
-3.56,-9.92,-5.549
-3.56,-9.6,-5.798
-3.56,-9.28,-6.058
-3.56,-8.96,-6.33
-3.56,-8.64,-6.615
-3.56,-8.32,-6.913
-3.56,-8,-7.225
-3.56,-7.68,-7.554
-3.56,-7.36,-7.898
-3.56,-7.04,-8.262
-3.56,-6.72,-8.645
-3.56,-6.4,-9.05
-3.56,-6.08,-9.48
-3.56,-5.76,-9.937
-3.56,-5.44,-10.428
-3.56,-5.12,-10.959
-3.56,-4.8,-11.543
-3.56,-4.48,-12.203
-3.56,-4.16,-12.824
-3.56,-3.84,-14.023
-3.56,-3.52,-12.967
-3.56,-3.2,-13.078
-3.56,-2.88,-13.359
-3.56,-2.56,-12.967
-3.56,-2.24,-12.916
-3.56,-1.92,-13.146
-3.56,-1.6,-13.318
-3.56,-1.28,-12.814
-3.56,-0.96,-13.05
-3.56,-0.64,-13.221
-3.56,-0.32,-13.037
-3.56,0,-13.43
-3.56,0.32,-13.037
-3.56,0.64,-13.221
-3.56,0.96,-13.05
-3.56,1.28,-12.814
-3.56,1.6,-13.318
-3.56,1.92,-13.142
-3.56,2.24,-12.915
-3.56,2.56,-12.981
-3.56,2.88,-13.366
-3.56,3.2,-13.076
-3.56,3.52,-12.964
-3.56,3.84,-13.946
-3.56,4.16,-12.835
-3.56,4.48,-12.203
-3.56,4.8,-11.543
-3.56,5.12,-10.96
-3.56,5.44,-10.428
-3.56,5.76,-9.937
-3.56,6.08,-9.48
-3.56,6.4,-9.05
-3.56,6.72,-8.645
-3.56,7.04,-8.262
-3.56,7.36,-7.898
-3.56,7.68,-7.554
-3.56,8,-7.225
-3.56,8.32,-6.913
-3.56,8.64,-6.615
-3.56,8.96,-6.33
-3.56,9.28,-6.058
-3.56,9.6,-5.798
-3.56,9.92,-5.549
-3.56,10.24,-5.31
-3.56,10.56,-5.082
-3.56,10.88,-4.863
-3.56,11.2,-4.653
-3.56,11.52,-4.452
-3.56,11.84,-4.26
-3.56,12.16,-4.076
-3.56,12.48,-3.899
-3.56,12.8,-3.731
-3.56,13.12,-3.569
-3.56,13.44,-3.415
-3.56,13.76,-3.268
-3.56,14.08,-3.128
-3.56,14.4,-2.995
-3.56,14.72,-2.869
-3.56,15.04,-2.749
-3.56,15.36,-2.635
-3.56,15.68,-2.528
-3.56,16,-2.427
-3.24,-16,-2.286
-3.24,-15.68,-2.386
-3.24,-15.36,-2.492
-3.24,-15.04,-2.605
-3.24,-14.72,-2.724
-3.24,-14.4,-2.851
-3.24,-14.08,-2.984
-3.24,-13.76,-3.124
-3.24,-13.44,-3.271
-3.24,-13.12,-3.425
-3.24,-12.8,-3.586
-3.24,-12.48,-3.755
-3.24,-12.16,-3.932
-3.24,-11.84,-4.117
-3.24,-11.52,-4.309
-3.24,-11.2,-4.511
-3.24,-10.88,-4.721
-3.24,-10.56,-4.94
-3.24,-10.24,-5.169
-3.24,-9.92,-5.408
-3.24,-9.6,-5.657
-3.24,-9.28,-5.918
-3.24,-8.96,-6.191
-3.24,-8.64,-6.476
-3.24,-8.32,-6.775
-3.24,-8,-7.089
-3.24,-7.68,-7.418
-3.24,-7.36,-7.764
-3.24,-7.04,-8.129
-3.24,-6.72,-8.514
-3.24,-6.4,-8.921
-3.24,-6.08,-9.353
-3.24,-5.76,-9.814
-3.24,-5.44,-10.308
-3.24,-5.12,-10.84
-3.24,-4.8,-11.434
-3.24,-4.48,-12.109
-3.24,-4.16,-12.806
-3.24,-3.84,-13.451
-3.24,-3.52,-13.466
-3.24,-3.2,-12.951
-3.24,-2.88,-13.099
-3.24,-2.56,-12.897
-3.24,-2.24,-13.335
-3.24,-1.92,-13.372
-3.24,-1.6,-13.026
-3.24,-1.28,-12.994
-3.24,-0.96,-13.034
-3.24,-0.64,-13.248
-3.24,-0.32,-13.392
-3.24,0,-13.389
-3.24,0.32,-13.392
-3.24,0.64,-13.248
-3.24,0.96,-13.034
-3.24,1.28,-12.994
-3.24,1.6,-13.026
-3.24,1.92,-13.395
-3.24,2.24,-13.359
-3.24,2.56,-12.91
-3.24,2.88,-13.091
-3.24,3.2,-12.951
-3.24,3.52,-13.559
-3.24,3.84,-13.496
-3.24,4.16,-12.806
-3.24,4.48,-12.109
-3.24,4.8,-11.434
-3.24,5.12,-10.84
-3.24,5.44,-10.308
-3.24,5.76,-9.814
-3.24,6.08,-9.353
-3.24,6.4,-8.921
-3.24,6.72,-8.514
-3.24,7.04,-8.129
-3.24,7.36,-7.764
-3.24,7.68,-7.418
-3.24,8,-7.089
-3.24,8.32,-6.775
-3.24,8.64,-6.476
-3.24,8.96,-6.191
-3.24,9.28,-5.918
-3.24,9.6,-5.657
-3.24,9.92,-5.408
-3.24,10.24,-5.169
-3.24,10.56,-4.94
-3.24,10.88,-4.721
-3.24,11.2,-4.511
-3.24,11.52,-4.309
-3.24,11.84,-4.117
-3.24,12.16,-3.932
-3.24,12.48,-3.755
-3.24,12.8,-3.586
-3.24,13.12,-3.425
-3.24,13.44,-3.271
-3.24,13.76,-3.124
-3.24,14.08,-2.984
-3.24,14.4,-2.851
-3.24,14.72,-2.724
-3.24,15.04,-2.605
-3.24,15.36,-2.492
-3.24,15.68,-2.386
-3.24,16,-2.286
-2.92,-16,-2.139
-2.92,-15.68,-2.237
-2.92,-15.36,-2.343
-2.92,-15.04,-2.455
-2.92,-14.72,-2.574
-2.92,-14.4,-2.699
-2.92,-14.08,-2.832
-2.92,-13.76,-2.972
-2.92,-13.44,-3.119
-2.92,-13.12,-3.273
-2.92,-12.8,-3.435
-2.92,-12.48,-3.604
-2.92,-12.16,-3.78
-2.92,-11.84,-3.965
-2.92,-11.52,-4.158
-2.92,-11.2,-4.359
-2.92,-10.88,-4.569
-2.92,-10.56,-4.788
-2.92,-10.24,-5.017
-2.92,-9.92,-5.256
-2.92,-9.6,-5.505
-2.92,-9.28,-5.766
-2.92,-8.96,-6.039
-2.92,-8.64,-6.324
-2.92,-8.32,-6.623
-2.92,-8,-6.937
-2.92,-7.68,-7.266
-2.92,-7.36,-7.612
-2.92,-7.04,-7.976
-2.92,-6.72,-8.361
-2.92,-6.4,-8.767
-2.92,-6.08,-9.199
-2.92,-5.76,-9.658
-2.92,-5.44,-10.147
-2.92,-5.12,-10.673
-2.92,-4.8,-11.233
-2.92,-4.48,-11.828
-2.92,-4.16,-12.416
-2.92,-3.84,-12.716
-2.92,-3.52,-13.253
-2.92,-3.2,-13.211
-2.92,-2.88,-13.094
-2.92,-2.56,-13.12
-2.92,-2.24,-12.761
-2.92,-1.92,-13.587
-2.92,-1.6,-12.798
-2.92,-1.28,-13.106
-2.92,-0.96,-13.22
-2.92,-0.64,-12.746
-2.92,-0.32,-13.186
-2.92,0,-13.449
-2.92,0.32,-13.186
-2.92,0.64,-12.746
-2.92,0.96,-13.22
-2.92,1.28,-13.106
-2.92,1.6,-12.798
-2.92,1.92,-13.538
-2.92,2.24,-12.765
-2.92,2.56,-13.094
-2.92,2.88,-13.139
-2.92,3.2,-13.217
-2.92,3.52,-13.255
-2.92,3.84,-12.715
-2.92,4.16,-12.415
-2.92,4.48,-11.829
-2.92,4.8,-11.233
-2.92,5.12,-10.673
-2.92,5.44,-10.147
-2.92,5.76,-9.658
-2.92,6.08,-9.199
-2.92,6.4,-8.767
-2.92,6.72,-8.361
-2.92,7.04,-7.976
-2.92,7.36,-7.612
-2.92,7.68,-7.266
-2.92,8,-6.937
-2.92,8.32,-6.623
-2.92,8.64,-6.324
-2.92,8.96,-6.039
-2.92,9.28,-5.766
-2.92,9.6,-5.505
-2.92,9.92,-5.256
-2.92,10.24,-5.017
-2.92,10.56,-4.788
-2.92,10.88,-4.569
-2.92,11.2,-4.359
-2.92,11.52,-4.158
-2.92,11.84,-3.965
-2.92,12.16,-3.78
-2.92,12.48,-3.604
-2.92,12.8,-3.435
-2.92,13.12,-3.273
-2.92,13.44,-3.119
-2.92,13.76,-2.972
-2.92,14.08,-2.832
-2.92,14.4,-2.699
-2.92,14.72,-2.574
-2.92,15.04,-2.455
-2.92,15.36,-2.343
-2.92,15.68,-2.237
-2.92,16,-2.139
-2.6,-16,-1.985
-2.6,-15.68,-2.083
-2.6,-15.36,-2.187
-2.6,-15.04,-2.298
-2.6,-14.72,-2.416
-2.6,-14.4,-2.541
-2.6,-14.08,-2.674
-2.6,-13.76,-2.813
-2.6,-13.44,-2.96
-2.6,-13.12,-3.114
-2.6,-12.8,-3.275
-2.6,-12.48,-3.444
-2.6,-12.16,-3.621
-2.6,-11.84,-3.805
-2.6,-11.52,-3.998
-2.6,-11.2,-4.199
-2.6,-10.88,-4.408
-2.6,-10.56,-4.627
-2.6,-10.24,-4.855
-2.6,-9.92,-5.094
-2.6,-9.6,-5.343
-2.6,-9.28,-5.603
-2.6,-8.96,-5.874
-2.6,-8.64,-6.159
-2.6,-8.32,-6.456
-2.6,-8,-6.769
-2.6,-7.68,-7.096
-2.6,-7.36,-7.441
-2.6,-7.04,-7.803
-2.6,-6.72,-8.185
-2.6,-6.4,-8.589
-2.6,-6.08,-9.017
-2.6,-5.76,-9.471
-2.6,-5.44,-9.953
-2.6,-5.12,-10.466
-2.6,-4.8,-11.009
-2.6,-4.48,-11.585
-2.6,-4.16,-12.163
-2.6,-3.84,-12.713
-2.6,-3.52,-13.163
-2.6,-3.2,-13.273
-2.6,-2.88,-12.955
-2.6,-2.56,-12.94
-2.6,-2.24,-13.282
-2.6,-1.92,-12.857
-2.6,-1.6,-12.788
-2.6,-1.28,-13.155
-2.6,-0.96,-13.037
-2.6,-0.64,-13.233
-2.6,-0.32,-13.34
-2.6,0,-13.58
-2.6,0.32,-13.34
-2.6,0.64,-13.233
-2.6,0.96,-13.037
-2.6,1.28,-13.155
-2.6,1.6,-12.788
-2.6,1.92,-12.849
-2.6,2.24,-13.282
-2.6,2.56,-12.957
-2.6,2.88,-12.959
-2.6,3.2,-13.295
-2.6,3.52,-13.173
-2.6,3.84,-12.715
-2.6,4.16,-12.164
-2.6,4.48,-11.585
-2.6,4.8,-11.009
-2.6,5.12,-10.466
-2.6,5.44,-9.953
-2.6,5.76,-9.471
-2.6,6.08,-9.017
-2.6,6.4,-8.589
-2.6,6.72,-8.185
-2.6,7.04,-7.803
-2.6,7.36,-7.441
-2.6,7.68,-7.096
-2.6,8,-6.769
-2.6,8.32,-6.456
-2.6,8.64,-6.159
-2.6,8.96,-5.874
-2.6,9.28,-5.603
-2.6,9.6,-5.343
-2.6,9.92,-5.094
-2.6,10.24,-4.855
-2.6,10.56,-4.627
-2.6,10.88,-4.408
-2.6,11.2,-4.199
-2.6,11.52,-3.998
-2.6,11.84,-3.805
-2.6,12.16,-3.621
-2.6,12.48,-3.444
-2.6,12.8,-3.275
-2.6,13.12,-3.114
-2.6,13.44,-2.96
-2.6,13.76,-2.813
-2.6,14.08,-2.674
-2.6,14.4,-2.541
-2.6,14.72,-2.416
-2.6,15.04,-2.298
-2.6,15.36,-2.187
-2.6,15.68,-2.083
-2.6,16,-1.985
-2.28,-16,-1.825
-2.28,-15.68,-1.921
-2.28,-15.36,-2.024
-2.28,-15.04,-2.134
-2.28,-14.72,-2.251
-2.28,-14.4,-2.376
-2.28,-14.08,-2.508
-2.28,-13.76,-2.647
-2.28,-13.44,-2.793
-2.28,-13.12,-2.947
-2.28,-12.8,-3.108
-2.28,-12.48,-3.277
-2.28,-12.16,-3.453
-2.28,-11.84,-3.637
-2.28,-11.52,-3.829
-2.28,-11.2,-4.03
-2.28,-10.88,-4.239
-2.28,-10.56,-4.456
-2.28,-10.24,-4.684
-2.28,-9.92,-4.921
-2.28,-9.6,-5.169
-2.28,-9.28,-5.427
-2.28,-8.96,-5.697
-2.28,-8.64,-5.98
-2.28,-8.32,-6.275
-2.28,-8,-6.585
-2.28,-7.68,-6.91
-2.28,-7.36,-7.251
-2.28,-7.04,-7.61
-2.28,-6.72,-7.988
-2.28,-6.4,-8.387
-2.28,-6.08,-8.809
-2.28,-5.76,-9.255
-2.28,-5.44,-9.728
-2.28,-5.12,-10.228
-2.28,-4.8,-10.757
-2.28,-4.48,-11.306
-2.28,-4.16,-11.88
-2.28,-3.84,-12.427
-2.28,-3.52,-12.651
-2.28,-3.2,-12.824
-2.28,-2.88,-14.922
-2.28,-2.56,-12.969
-2.28,-2.24,-13.264
-2.28,-1.92,-13.002
-2.28,-1.6,-12.929
-2.28,-1.28,-13.596
-2.28,-0.96,-12.916
-2.28,-0.64,-13.236
-2.28,-0.32,-13.16
-2.28,0,-13.293
-2.28,0.32,-13.161
-2.28,0.64,-13.236
-2.28,0.96,-12.916
-2.28,1.28,-13.596
-2.28,1.6,-12.929
-2.28,1.92,-13.002
-2.28,2.24,-13.265
-2.28,2.56,-12.971
-2.28,2.88,-14.114
-2.28,3.2,-12.825
-2.28,3.52,-12.66
-2.28,3.84,-12.419
-2.28,4.16,-11.881
-2.28,4.48,-11.307
-2.28,4.8,-10.757
-2.28,5.12,-10.228
-2.28,5.44,-9.728
-2.28,5.76,-9.255
-2.28,6.08,-8.809
-2.28,6.4,-8.387
-2.28,6.72,-7.988
-2.28,7.04,-7.61
-2.28,7.36,-7.251
-2.28,7.68,-6.91
-2.28,8,-6.585
-2.28,8.32,-6.275
-2.28,8.64,-5.98
-2.28,8.96,-5.697
-2.28,9.28,-5.427
-2.28,9.6,-5.169
-2.28,9.92,-4.921
-2.28,10.24,-4.684
-2.28,10.56,-4.456
-2.28,10.88,-4.239
-2.28,11.2,-4.03
-2.28,11.52,-3.829
-2.28,11.84,-3.637
-2.28,12.16,-3.453
-2.28,12.48,-3.277
-2.28,12.8,-3.108
-2.28,13.12,-2.947
-2.28,13.44,-2.793
-2.28,13.76,-2.647
-2.28,14.08,-2.508
-2.28,14.4,-2.376
-2.28,14.72,-2.251
-2.28,15.04,-2.134
-2.28,15.36,-2.024
-2.28,15.68,-1.921
-2.28,16,-1.825
-1.96,-16,-1.658
-1.96,-15.68,-1.752
-1.96,-15.36,-1.854
-1.96,-15.04,-1.963
-1.96,-14.72,-2.079
-1.96,-14.4,-2.203
-1.96,-14.08,-2.335
-1.96,-13.76,-2.474
-1.96,-13.44,-2.62
-1.96,-13.12,-2.773
-1.96,-12.8,-2.934
-1.96,-12.48,-3.102
-1.96,-12.16,-3.278
-1.96,-11.84,-3.461
-1.96,-11.52,-3.653
-1.96,-11.2,-3.852
-1.96,-10.88,-4.06
-1.96,-10.56,-4.276
-1.96,-10.24,-4.502
-1.96,-9.92,-4.738
-1.96,-9.6,-4.984
-1.96,-9.28,-5.24
-1.96,-8.96,-5.508
-1.96,-8.64,-5.788
-1.96,-8.32,-6.08
-1.96,-8,-6.387
-1.96,-7.68,-6.708
-1.96,-7.36,-7.045
-1.96,-7.04,-7.398
-1.96,-6.72,-7.771
-1.96,-6.4,-8.163
-1.96,-6.08,-8.576
-1.96,-5.76,-9.013
-1.96,-5.44,-9.475
-1.96,-5.12,-9.964
-1.96,-4.8,-10.48
-1.96,-4.48,-11.03
-1.96,-4.16,-11.623
-1.96,-3.84,-12.299
-1.96,-3.52,-12.915
-1.96,-3.2,-13.769
-1.96,-2.88,-13.458
-1.96,-2.56,-13.122
-1.96,-2.24,-13.079
-1.96,-1.92,-13.034
-1.96,-1.6,-13.012
-1.96,-1.28,-13.142
-1.96,-0.96,-13.114
-1.96,-0.64,-12.978
-1.96,-0.32,-12.834
-1.96,0,-13.276
-1.96,0.32,-12.834
-1.96,0.64,-12.978
-1.96,0.96,-13.114
-1.96,1.28,-13.142
-1.96,1.6,-13.012
-1.96,1.92,-13.025
-1.96,2.24,-13.07
-1.96,2.56,-13.099
-1.96,2.88,-13.495
-1.96,3.2,-13.737
-1.96,3.52,-12.915
-1.96,3.84,-12.299
-1.96,4.16,-11.623
-1.96,4.48,-11.03
-1.96,4.8,-10.48
-1.96,5.12,-9.964
-1.96,5.44,-9.475
-1.96,5.76,-9.013
-1.96,6.08,-8.576
-1.96,6.4,-8.163
-1.96,6.72,-7.771
-1.96,7.04,-7.398
-1.96,7.36,-7.045
-1.96,7.68,-6.708
-1.96,8,-6.387
-1.96,8.32,-6.08
-1.96,8.64,-5.788
-1.96,8.96,-5.508
-1.96,9.28,-5.24
-1.96,9.6,-4.984
-1.96,9.92,-4.738
-1.96,10.24,-4.502
-1.96,10.56,-4.276
-1.96,10.88,-4.06
-1.96,11.2,-3.852
-1.96,11.52,-3.653
-1.96,11.84,-3.461
-1.96,12.16,-3.278
-1.96,12.48,-3.102
-1.96,12.8,-2.934
-1.96,13.12,-2.773
-1.96,13.44,-2.62
-1.96,13.76,-2.474
-1.96,14.08,-2.335
-1.96,14.4,-2.203
-1.96,14.72,-2.079
-1.96,15.04,-1.963
-1.96,15.36,-1.854
-1.96,15.68,-1.752
-1.96,16,-1.658
-1.64,-16,-1.484
-1.64,-15.68,-1.576
-1.64,-15.36,-1.676
-1.64,-15.04,-1.784
-1.64,-14.72,-1.9
-1.64,-14.4,-2.023
-1.64,-14.08,-2.154
-1.64,-13.76,-2.293
-1.64,-13.44,-2.439
-1.64,-13.12,-2.592
-1.64,-12.8,-2.753
-1.64,-12.48,-2.92
-1.64,-12.16,-3.095
-1.64,-11.84,-3.278
-1.64,-11.52,-3.468
-1.64,-11.2,-3.666
-1.64,-10.88,-3.872
-1.64,-10.56,-4.087
-1.64,-10.24,-4.311
-1.64,-9.92,-4.545
-1.64,-9.6,-4.788
-1.64,-9.28,-5.042
-1.64,-8.96,-5.306
-1.64,-8.64,-5.583
-1.64,-8.32,-5.872
-1.64,-8,-6.174
-1.64,-7.68,-6.49
-1.64,-7.36,-6.821
-1.64,-7.04,-7.168
-1.64,-6.72,-7.533
-1.64,-6.4,-7.916
-1.64,-6.08,-8.32
-1.64,-5.76,-8.745
-1.64,-5.44,-9.194
-1.64,-5.12,-9.669
-1.64,-4.8,-10.173
-1.64,-4.48,-10.709
-1.64,-4.16,-11.3
-1.64,-3.84,-11.977
-1.64,-3.52,-12.514
-1.64,-3.2,-13.264
-1.64,-2.88,-12.854
-1.64,-2.56,-12.964
-1.64,-2.24,-13.002
-1.64,-1.92,-12.977
-1.64,-1.6,-12.91
-1.64,-1.28,-13.219
-1.64,-0.96,-12.846
-1.64,-0.64,-13.271
-1.64,-0.32,-13.171
-1.64,0,-13.033
-1.64,0.32,-13.171
-1.64,0.64,-13.271
-1.64,0.96,-12.846
-1.64,1.28,-13.219
-1.64,1.6,-12.91
-1.64,1.92,-12.977
-1.64,2.24,-12.998
-1.64,2.56,-12.973
-1.64,2.88,-12.855
-1.64,3.2,-13.26
-1.64,3.52,-12.511
-1.64,3.84,-11.977
-1.64,4.16,-11.3
-1.64,4.48,-10.709
-1.64,4.8,-10.173
-1.64,5.12,-9.669
-1.64,5.44,-9.194
-1.64,5.76,-8.745
-1.64,6.08,-8.32
-1.64,6.4,-7.916
-1.64,6.72,-7.533
-1.64,7.04,-7.168
-1.64,7.36,-6.821
-1.64,7.68,-6.49
-1.64,8,-6.174
-1.64,8.32,-5.872
-1.64,8.64,-5.583
-1.64,8.96,-5.306
-1.64,9.28,-5.042
-1.64,9.6,-4.788
-1.64,9.92,-4.545
-1.64,10.24,-4.311
-1.64,10.56,-4.087
-1.64,10.88,-3.872
-1.64,11.2,-3.666
-1.64,11.52,-3.468
-1.64,11.84,-3.278
-1.64,12.16,-3.095
-1.64,12.48,-2.92
-1.64,12.8,-2.753
-1.64,13.12,-2.592
-1.64,13.44,-2.439
-1.64,13.76,-2.293
-1.64,14.08,-2.154
-1.64,14.4,-2.023
-1.64,14.72,-1.9
-1.64,15.04,-1.784
-1.64,15.36,-1.676
-1.64,15.68,-1.576
-1.64,16,-1.484
-1.32,-16,-1.302
-1.32,-15.68,-1.392
-1.32,-15.36,-1.49
-1.32,-15.04,-1.597
-1.32,-14.72,-1.712
-1.32,-14.4,-1.835
-1.32,-14.08,-1.966
-1.32,-13.76,-2.105
-1.32,-13.44,-2.251
-1.32,-13.12,-2.404
-1.32,-12.8,-2.564
-1.32,-12.48,-2.731
-1.32,-12.16,-2.905
-1.32,-11.84,-3.086
-1.32,-11.52,-3.275
-1.32,-11.2,-3.472
-1.32,-10.88,-3.676
-1.32,-10.56,-3.889
-1.32,-10.24,-4.111
-1.32,-9.92,-4.341
-1.32,-9.6,-4.582
-1.32,-9.28,-4.832
-1.32,-8.96,-5.093
-1.32,-8.64,-5.365
-1.32,-8.32,-5.65
-1.32,-8,-5.946
-1.32,-7.68,-6.257
-1.32,-7.36,-6.581
-1.32,-7.04,-6.921
-1.32,-6.72,-7.277
-1.32,-6.4,-7.65
-1.32,-6.08,-8.042
-1.32,-5.76,-8.454
-1.32,-5.44,-8.888
-1.32,-5.12,-9.346
-1.32,-4.8,-9.831
-1.32,-4.48,-10.347
-1.32,-4.16,-10.901
-1.32,-3.84,-11.502
-1.32,-3.52,-12.135
-1.32,-3.2,-12.73
-1.32,-2.88,-12.663
-1.32,-2.56,-13.119
-1.32,-2.24,-12.742
-1.32,-1.92,-13.206
-1.32,-1.6,-12.747
-1.32,-1.28,-12.909
-1.32,-0.96,-12.923
-1.32,-0.64,-12.876
-1.32,-0.32,-13.214
-1.32,0,-13.449
-1.32,0.32,-13.214
-1.32,0.64,-12.876
-1.32,0.96,-12.923
-1.32,1.28,-12.909
-1.32,1.6,-12.747
-1.32,1.92,-13.159
-1.32,2.24,-12.753
-1.32,2.56,-13.076
-1.32,2.88,-12.663
-1.32,3.2,-12.73
-1.32,3.52,-12.133
-1.32,3.84,-11.503
-1.32,4.16,-10.901
-1.32,4.48,-10.347
-1.32,4.8,-9.831
-1.32,5.12,-9.346
-1.32,5.44,-8.888
-1.32,5.76,-8.454
-1.32,6.08,-8.042
-1.32,6.4,-7.65
-1.32,6.72,-7.277
-1.32,7.04,-6.921
-1.32,7.36,-6.581
-1.32,7.68,-6.257
-1.32,8,-5.946
-1.32,8.32,-5.65
-1.32,8.64,-5.365
-1.32,8.96,-5.093
-1.32,9.28,-4.832
-1.32,9.6,-4.582
-1.32,9.92,-4.341
-1.32,10.24,-4.111
-1.32,10.56,-3.889
-1.32,10.88,-3.676
-1.32,11.2,-3.472
-1.32,11.52,-3.275
-1.32,11.84,-3.086
-1.32,12.16,-2.905
-1.32,12.48,-2.731
-1.32,12.8,-2.564
-1.32,13.12,-2.404
-1.32,13.44,-2.251
-1.32,13.76,-2.105
-1.32,14.08,-1.966
-1.32,14.4,-1.835
-1.32,14.72,-1.712
-1.32,15.04,-1.597
-1.32,15.36,-1.49
-1.32,15.68,-1.392
-1.32,16,-1.302
-1,-16,-1.112
-1,-15.68,-1.2
-1,-15.36,-1.296
-1,-15.04,-1.402
-1,-14.72,-1.517
-1,-14.4,-1.64
-1,-14.08,-1.771
-1,-13.76,-1.91
-1,-13.44,-2.056
-1,-13.12,-2.208
-1,-12.8,-2.368
-1,-12.48,-2.534
-1,-12.16,-2.707
-1,-11.84,-2.887
-1,-11.52,-3.075
-1,-11.2,-3.269
-1,-10.88,-3.472
-1,-10.56,-3.682
-1,-10.24,-3.901
-1,-9.92,-4.129
-1,-9.6,-4.365
-1,-9.28,-4.612
-1,-8.96,-4.869
-1,-8.64,-5.136
-1,-8.32,-5.415
-1,-8,-5.706
-1,-7.68,-6.009
-1,-7.36,-6.326
-1,-7.04,-6.657
-1,-6.72,-7.003
-1,-6.4,-7.365
-1,-6.08,-7.744
-1,-5.76,-8.142
-1,-5.44,-8.559
-1,-5.12,-8.996
-1,-4.8,-9.457
-1,-4.48,-9.944
-1,-4.16,-10.456
-1,-3.84,-10.994
-1,-3.52,-11.538
-1,-3.2,-12.059
-1,-2.88,-12.544
-1,-2.56,-12.73
-1,-2.24,-13.42
-1,-1.92,-13.122
-1,-1.6,-12.997
-1,-1.28,-13.309
-1,-0.96,-12.867
-1,-0.64,-12.932
-1,-0.32,-13.011
-1,0,-13.227
-1,0.32,-13.011
-1,0.64,-12.932
-1,0.96,-12.867
-1,1.28,-13.309
-1,1.6,-12.997
-1,1.92,-13.132
-1,2.24,-13.421
-1,2.56,-12.733
-1,2.88,-12.545
-1,3.2,-12.063
-1,3.52,-11.538
-1,3.84,-10.994
-1,4.16,-10.456
-1,4.48,-9.944
-1,4.8,-9.457
-1,5.12,-8.996
-1,5.44,-8.559
-1,5.76,-8.142
-1,6.08,-7.744
-1,6.4,-7.365
-1,6.72,-7.003
-1,7.04,-6.657
-1,7.36,-6.326
-1,7.68,-6.009
-1,8,-5.706
-1,8.32,-5.415
-1,8.64,-5.136
-1,8.96,-4.869
-1,9.28,-4.612
-1,9.6,-4.365
-1,9.92,-4.129
-1,10.24,-3.901
-1,10.56,-3.682
-1,10.88,-3.472
-1,11.2,-3.269
-1,11.52,-3.075
-1,11.84,-2.887
-1,12.16,-2.707
-1,12.48,-2.534
-1,12.8,-2.368
-1,13.12,-2.208
-1,13.44,-2.056
-1,13.76,-1.91
-1,14.08,-1.771
-1,14.4,-1.64
-1,14.72,-1.517
-1,15.04,-1.402
-1,15.36,-1.296
-1,15.68,-1.2
-1,16,-1.112
-0.68,-16,-0.913
-0.68,-15.68,-0.998
-0.68,-15.36,-1.093
-0.68,-15.04,-1.198
-0.68,-14.72,-1.312
-0.68,-14.4,-1.436
-0.68,-14.08,-1.568
-0.68,-13.76,-1.707
-0.68,-13.44,-1.853
-0.68,-13.12,-2.006
-0.68,-12.8,-2.165
-0.68,-12.48,-2.331
-0.68,-12.16,-2.503
-0.68,-11.84,-2.681
-0.68,-11.52,-2.867
-0.68,-11.2,-3.059
-0.68,-10.88,-3.259
-0.68,-10.56,-3.467
-0.68,-10.24,-3.682
-0.68,-9.92,-3.906
-0.68,-9.6,-4.139
-0.68,-9.28,-4.382
-0.68,-8.96,-4.634
-0.68,-8.64,-4.896
-0.68,-8.32,-5.169
-0.68,-8,-5.453
-0.68,-7.68,-5.749
-0.68,-7.36,-6.057
-0.68,-7.04,-6.378
-0.68,-6.72,-6.714
-0.68,-6.4,-7.063
-0.68,-6.08,-7.428
-0.68,-5.76,-7.81
-0.68,-5.44,-8.208
-0.68,-5.12,-8.624
-0.68,-4.8,-9.059
-0.68,-4.48,-9.513
-0.68,-4.16,-9.986
-0.68,-3.84,-10.472
-0.68,-3.52,-10.968
-0.68,-3.2,-11.457
-0.68,-2.88,-11.929
-0.68,-2.56,-12.441
-0.68,-2.24,-13.136
-0.68,-1.92,-12.76
-0.68,-1.6,-12.911
-0.68,-1.28,-13.28
-0.68,-0.96,-13.042
-0.68,-0.64,-12.856
-0.68,-0.32,-12.767
-0.68,0,-13.11
-0.68,0.32,-12.767
-0.68,0.64,-12.856
-0.68,0.96,-13.041
-0.68,1.28,-13.281
-0.68,1.6,-12.911
-0.68,1.92,-12.752
-0.68,2.24,-13.156
-0.68,2.56,-12.452
-0.68,2.88,-11.929
-0.68,3.2,-11.457
-0.68,3.52,-10.967
-0.68,3.84,-10.472
-0.68,4.16,-9.986
-0.68,4.48,-9.513
-0.68,4.8,-9.059
-0.68,5.12,-8.624
-0.68,5.44,-8.208
-0.68,5.76,-7.81
-0.68,6.08,-7.428
-0.68,6.4,-7.063
-0.68,6.72,-6.714
-0.68,7.04,-6.378
-0.68,7.36,-6.057
-0.68,7.68,-5.749
-0.68,8,-5.453
-0.68,8.32,-5.169
-0.68,8.64,-4.896
-0.68,8.96,-4.634
-0.68,9.28,-4.382
-0.68,9.6,-4.139
-0.68,9.92,-3.906
-0.68,10.24,-3.682
-0.68,10.56,-3.467
-0.68,10.88,-3.259
-0.68,11.2,-3.059
-0.68,11.52,-2.867
-0.68,11.84,-2.681
-0.68,12.16,-2.503
-0.68,12.48,-2.331
-0.68,12.8,-2.165
-0.68,13.12,-2.006
-0.68,13.44,-1.853
-0.68,13.76,-1.707
-0.68,14.08,-1.568
-0.68,14.4,-1.436
-0.68,14.72,-1.312
-0.68,15.04,-1.198
-0.68,15.36,-1.093
-0.68,15.68,-0.998
-0.68,16,-0.913
-0.36,-16,-0.704
-0.36,-15.68,-0.786
-0.36,-15.36,-0.879
-0.36,-15.04,-0.984
-0.36,-14.72,-1.099
-0.36,-14.4,-1.224
-0.36,-14.08,-1.358
-0.36,-13.76,-1.498
-0.36,-13.44,-1.645
-0.36,-13.12,-1.798
-0.36,-12.8,-1.956
-0.36,-12.48,-2.121
-0.36,-12.16,-2.292
-0.36,-11.84,-2.468
-0.36,-11.52,-2.652
-0.36,-11.2,-2.842
-0.36,-10.88,-3.039
-0.36,-10.56,-3.243
-0.36,-10.24,-3.455
-0.36,-9.92,-3.676
-0.36,-9.6,-3.904
-0.36,-9.28,-4.142
-0.36,-8.96,-4.388
-0.36,-8.64,-4.645
-0.36,-8.32,-4.911
-0.36,-8,-5.188
-0.36,-7.68,-5.475
-0.36,-7.36,-5.775
-0.36,-7.04,-6.086
-0.36,-6.72,-6.409
-0.36,-6.4,-6.746
-0.36,-6.08,-7.096
-0.36,-5.76,-7.46
-0.36,-5.44,-7.839
-0.36,-5.12,-8.233
-0.36,-4.8,-8.641
-0.36,-4.48,-9.064
-0.36,-4.16,-9.5
-0.36,-3.84,-9.945
-0.36,-3.52,-10.396
-0.36,-3.2,-10.851
-0.36,-2.88,-11.327
-0.36,-2.56,-11.881
-0.36,-2.24,-12.39
-0.36,-1.92,-12.53
-0.36,-1.6,-12.748
-0.36,-1.28,-13.044
-0.36,-0.96,-12.793
-0.36,-0.64,-12.939
-0.36,-0.32,-12.612
-0.36,0,-13.875
-0.36,0.32,-12.612
-0.36,0.64,-12.939
-0.36,0.96,-12.793
-0.36,1.28,-13.045
-0.36,1.6,-12.75
-0.36,1.92,-12.53
-0.36,2.24,-12.394
-0.36,2.56,-11.881
-0.36,2.88,-11.326
-0.36,3.2,-10.851
-0.36,3.52,-10.396
-0.36,3.84,-9.945
-0.36,4.16,-9.5
-0.36,4.48,-9.064
-0.36,4.8,-8.641
-0.36,5.12,-8.233
-0.36,5.44,-7.839
-0.36,5.76,-7.46
-0.36,6.08,-7.096
-0.36,6.4,-6.746
-0.36,6.72,-6.409
-0.36,7.04,-6.086
-0.36,7.36,-5.775
-0.36,7.68,-5.475
-0.36,8,-5.188
-0.36,8.32,-4.911
-0.36,8.64,-4.645
-0.36,8.96,-4.388
-0.36,9.28,-4.142
-0.36,9.6,-3.904
-0.36,9.92,-3.676
-0.36,10.24,-3.455
-0.36,10.56,-3.243
-0.36,10.88,-3.039
-0.36,11.2,-2.842
-0.36,11.52,-2.652
-0.36,11.84,-2.468
-0.36,12.16,-2.292
-0.36,12.48,-2.121
-0.36,12.8,-1.956
-0.36,13.12,-1.798
-0.36,13.44,-1.645
-0.36,13.76,-1.498
-0.36,14.08,-1.358
-0.36,14.4,-1.224
-0.36,14.72,-1.099
-0.36,15.04,-0.984
-0.36,15.36,-0.879
-0.36,15.68,-0.786
-0.36,16,-0.704
-0.04,-16,-0.484
-0.04,-15.68,-0.561
-0.04,-15.36,-0.653
-0.04,-15.04,-0.759
-0.04,-14.72,-0.877
-0.04,-14.4,-1.005
-0.04,-14.08,-1.14
-0.04,-13.76,-1.282
-0.04,-13.44,-1.43
-0.04,-13.12,-1.583
-0.04,-12.8,-1.742
-0.04,-12.48,-1.905
-0.04,-12.16,-2.074
-0.04,-11.84,-2.249
-0.04,-11.52,-2.43
-0.04,-11.2,-2.617
-0.04,-10.88,-2.811
-0.04,-10.56,-3.012
-0.04,-10.24,-3.22
-0.04,-9.92,-3.436
-0.04,-9.6,-3.66
-0.04,-9.28,-3.893
-0.04,-8.96,-4.134
-0.04,-8.64,-4.383
-0.04,-8.32,-4.643
-0.04,-8,-4.912
-0.04,-7.68,-5.191
-0.04,-7.36,-5.48
-0.04,-7.04,-5.781
-0.04,-6.72,-6.092
-0.04,-6.4,-6.415
-0.04,-6.08,-6.75
-0.04,-5.76,-7.097
-0.04,-5.44,-7.456
-0.04,-5.12,-7.827
-0.04,-4.8,-8.209
-0.04,-4.48,-8.602
-0.04,-4.16,-9.004
-0.04,-3.84,-9.412
-0.04,-3.52,-9.824
-0.04,-3.2,-10.24
-0.04,-2.88,-10.659
-0.04,-2.56,-11.078
-0.04,-2.24,-11.423
-0.04,-1.92,-11.706
-0.04,-1.6,-11.873
-0.04,-1.28,-12.07
-0.04,-0.96,-12.149
-0.04,-0.64,-12.274
-0.04,-0.32,-13.173
-0.04,0,-13.255
-0.04,0.32,-13.173
-0.04,0.64,-12.271
-0.04,0.96,-12.149
-0.04,1.28,-12.07
-0.04,1.6,-11.873
-0.04,1.92,-11.706
-0.04,2.24,-11.423
-0.04,2.56,-11.077
-0.04,2.88,-10.659
-0.04,3.2,-10.24
-0.04,3.52,-9.824
-0.04,3.84,-9.412
-0.04,4.16,-9.004
-0.04,4.48,-8.602
-0.04,4.8,-8.209
-0.04,5.12,-7.827
-0.04,5.44,-7.456
-0.04,5.76,-7.097
-0.04,6.08,-6.75
-0.04,6.4,-6.415
-0.04,6.72,-6.092
-0.04,7.04,-5.781
-0.04,7.36,-5.48
-0.04,7.68,-5.191
-0.04,8,-4.912
-0.04,8.32,-4.643
-0.04,8.64,-4.383
-0.04,8.96,-4.134
-0.04,9.28,-3.893
-0.04,9.6,-3.66
-0.04,9.92,-3.436
-0.04,10.24,-3.22
-0.04,10.56,-3.012
-0.04,10.88,-2.811
-0.04,11.2,-2.617
-0.04,11.52,-2.43
-0.04,11.84,-2.249
-0.04,12.16,-2.074
-0.04,12.48,-1.905
-0.04,12.8,-1.742
-0.04,13.12,-1.583
-0.04,13.44,-1.43
-0.04,13.76,-1.282
-0.04,14.08,-1.14
-0.04,14.4,-1.005
-0.04,14.72,-0.877
-0.04,15.04,-0.759
-0.04,15.36,-0.653
-0.04,15.68,-0.561
-0.04,16,-0.484
0.28,-16,-0.249
0.28,-15.68,-0.322
0.28,-15.36,-0.413
0.28,-15.04,-0.522
0.28,-14.72,-0.645
0.28,-14.4,-0.777
0.28,-14.08,-0.916
0.28,-13.76,-1.061
0.28,-13.44,-1.21
0.28,-13.12,-1.364
0.28,-12.8,-1.522
0.28,-12.48,-1.684
0.28,-12.16,-1.851
0.28,-11.84,-2.024
0.28,-11.52,-2.202
0.28,-11.2,-2.386
0.28,-10.88,-2.576
0.28,-10.56,-2.774
0.28,-10.24,-2.978
0.28,-9.92,-3.189
0.28,-9.6,-3.408
0.28,-9.28,-3.635
0.28,-8.96,-3.87
0.28,-8.64,-4.113
0.28,-8.32,-4.365
0.28,-8,-4.626
0.28,-7.68,-4.896
0.28,-7.36,-5.175
0.28,-7.04,-5.464
0.28,-6.72,-5.763
0.28,-6.4,-6.072
0.28,-6.08,-6.392
0.28,-5.76,-6.721
0.28,-5.44,-7.06
0.28,-5.12,-7.409
0.28,-4.8,-7.766
0.28,-4.48,-8.131
0.28,-4.16,-8.501
0.28,-3.84,-8.875
0.28,-3.52,-9.25
0.28,-3.2,-9.623
0.28,-2.88,-9.99
0.28,-2.56,-10.34
0.28,-2.24,-10.648
0.28,-1.92,-10.903
0.28,-1.6,-11.114
0.28,-1.28,-11.3
0.28,-0.96,-11.467
0.28,-0.64,-11.71
0.28,-0.32,-11.912
0.28,0,-12.064
0.28,0.32,-11.912
0.28,0.64,-11.71
0.28,0.96,-11.467
0.28,1.28,-11.3
0.28,1.6,-11.114
0.28,1.92,-10.903
0.28,2.24,-10.648
0.28,2.56,-10.34
0.28,2.88,-9.99
0.28,3.2,-9.623
0.28,3.52,-9.25
0.28,3.84,-8.875
0.28,4.16,-8.501
0.28,4.48,-8.131
0.28,4.8,-7.766
0.28,5.12,-7.409
0.28,5.44,-7.06
0.28,5.76,-6.721
0.28,6.08,-6.392
0.28,6.4,-6.072
0.28,6.72,-5.763
0.28,7.04,-5.464
0.28,7.36,-5.175
0.28,7.68,-4.896
0.28,8,-4.626
0.28,8.32,-4.365
0.28,8.64,-4.113
0.28,8.96,-3.87
0.28,9.28,-3.635
0.28,9.6,-3.408
0.28,9.92,-3.189
0.28,10.24,-2.978
0.28,10.56,-2.774
0.28,10.88,-2.576
0.28,11.2,-2.386
0.28,11.52,-2.202
0.28,11.84,-2.024
0.28,12.16,-1.851
0.28,12.48,-1.684
0.28,12.8,-1.522
0.28,13.12,-1.364
0.28,13.44,-1.21
0.28,13.76,-1.061
0.28,14.08,-0.916
0.28,14.4,-0.777
0.28,14.72,-0.645
0.28,15.04,-0.522
0.28,15.36,-0.413
0.28,15.68,-0.322
0.28,16,-0.249
0.6,-16,0.005
0.6,-15.68,-0.063
0.6,-15.36,-0.157
0.6,-15.04,-0.272
0.6,-14.72,-0.403
0.6,-14.4,-0.542
0.6,-14.08,-0.687
0.6,-13.76,-0.835
0.6,-13.44,-0.986
0.6,-13.12,-1.14
0.6,-12.8,-1.297
0.6,-12.48,-1.458
0.6,-12.16,-1.623
0.6,-11.84,-1.793
0.6,-11.52,-1.968
0.6,-11.2,-2.148
0.6,-10.88,-2.335
0.6,-10.56,-2.528
0.6,-10.24,-2.728
0.6,-9.92,-2.934
0.6,-9.6,-3.148
0.6,-9.28,-3.369
0.6,-8.96,-3.597
0.6,-8.64,-3.834
0.6,-8.32,-4.078
0.6,-8,-4.33
0.6,-7.68,-4.591
0.6,-7.36,-4.86
0.6,-7.04,-5.138
0.6,-6.72,-5.425
0.6,-6.4,-5.72
0.6,-6.08,-6.023
0.6,-5.76,-6.335
0.6,-5.44,-6.655
0.6,-5.12,-6.982
0.6,-4.8,-7.315
0.6,-4.48,-7.654
0.6,-4.16,-7.995
0.6,-3.84,-8.338
0.6,-3.52,-8.678
0.6,-3.2,-9.013
0.6,-2.88,-9.337
0.6,-2.56,-9.641
0.6,-2.24,-9.916
0.6,-1.92,-10.156
0.6,-1.6,-10.363
0.6,-1.28,-10.545
0.6,-0.96,-10.716
0.6,-0.64,-10.883
0.6,-0.32,-11.026
0.6,0,-11.086
0.6,0.32,-11.026
0.6,0.64,-10.883
0.6,0.96,-10.716
0.6,1.28,-10.545
0.6,1.6,-10.363
0.6,1.92,-10.156
0.6,2.24,-9.916
0.6,2.56,-9.641
0.6,2.88,-9.337
0.6,3.2,-9.013
0.6,3.52,-8.678
0.6,3.84,-8.338
0.6,4.16,-7.995
0.6,4.48,-7.654
0.6,4.8,-7.315
0.6,5.12,-6.982
0.6,5.44,-6.655
0.6,5.76,-6.335
0.6,6.08,-6.023
0.6,6.4,-5.72
0.6,6.72,-5.425
0.6,7.04,-5.138
0.6,7.36,-4.86
0.6,7.68,-4.591
0.6,8,-4.33
0.6,8.32,-4.078
0.6,8.64,-3.834
0.6,8.96,-3.597
0.6,9.28,-3.369
0.6,9.6,-3.148
0.6,9.92,-2.934
0.6,10.24,-2.728
0.6,10.56,-2.528
0.6,10.88,-2.335
0.6,11.2,-2.148
0.6,11.52,-1.968
0.6,11.84,-1.793
0.6,12.16,-1.623
0.6,12.48,-1.458
0.6,12.8,-1.297
0.6,13.12,-1.14
0.6,13.44,-0.986
0.6,13.76,-0.835
0.6,14.08,-0.687
0.6,14.4,-0.542
0.6,14.72,-0.403
0.6,15.04,-0.272
0.6,15.36,-0.157
0.6,15.68,-0.063
0.6,16,0.005
0.92,-16,0.283
0.92,-15.68,0.223
0.92,-15.36,0.123
0.92,-15.04,-0.007
0.92,-14.72,-0.152
0.92,-14.4,-0.303
0.92,-14.08,-0.455
0.92,-13.76,-0.607
0.92,-13.44,-0.76
0.92,-13.12,-0.913
0.92,-12.8,-1.069
0.92,-12.48,-1.228
0.92,-12.16,-1.39
0.92,-11.84,-1.556
0.92,-11.52,-1.728
0.92,-11.2,-1.905
0.92,-10.88,-2.087
0.92,-10.56,-2.276
0.92,-10.24,-2.471
0.92,-9.92,-2.672
0.92,-9.6,-2.88
0.92,-9.28,-3.095
0.92,-8.96,-3.317
0.92,-8.64,-3.547
0.92,-8.32,-3.783
0.92,-8,-4.027
0.92,-7.68,-4.278
0.92,-7.36,-4.537
0.92,-7.04,-4.803
0.92,-6.72,-5.077
0.92,-6.4,-5.358
0.92,-6.08,-5.647
0.92,-5.76,-5.942
0.92,-5.44,-6.243
0.92,-5.12,-6.549
0.92,-4.8,-6.86
0.92,-4.48,-7.173
0.92,-4.16,-7.488
0.92,-3.84,-7.802
0.92,-3.52,-8.111
0.92,-3.2,-8.413
0.92,-2.88,-8.702
0.92,-2.56,-8.973
0.92,-2.24,-9.221
0.92,-1.92,-9.442
0.92,-1.6,-9.636
0.92,-1.28,-9.807
0.92,-0.96,-9.956
0.92,-0.64,-10.085
0.92,-0.32,-10.177
0.92,0,-10.211
0.92,0.32,-10.177
0.92,0.64,-10.085
0.92,0.96,-9.956
0.92,1.28,-9.807
0.92,1.6,-9.636
0.92,1.92,-9.442
0.92,2.24,-9.221
0.92,2.56,-8.973
0.92,2.88,-8.702
0.92,3.2,-8.413
0.92,3.52,-8.111
0.92,3.84,-7.802
0.92,4.16,-7.488
0.92,4.48,-7.173
0.92,4.8,-6.86
0.92,5.12,-6.549
0.92,5.44,-6.243
0.92,5.76,-5.942
0.92,6.08,-5.647
0.92,6.4,-5.358
0.92,6.72,-5.077
0.92,7.04,-4.803
0.92,7.36,-4.537
0.92,7.68,-4.278
0.92,8,-4.027
0.92,8.32,-3.783
0.92,8.64,-3.547
0.92,8.96,-3.317
0.92,9.28,-3.095
0.92,9.6,-2.88
0.92,9.92,-2.672
0.92,10.24,-2.471
0.92,10.56,-2.276
0.92,10.88,-2.087
0.92,11.2,-1.905
0.92,11.52,-1.728
0.92,11.84,-1.556
0.92,12.16,-1.39
0.92,12.48,-1.228
0.92,12.8,-1.069
0.92,13.12,-0.913
0.92,13.44,-0.76
0.92,13.76,-0.607
0.92,14.08,-0.455
0.92,14.4,-0.303
0.92,14.72,-0.152
0.92,15.04,-0.007
0.92,15.36,0.123
0.92,15.68,0.223
0.92,16,0.283
1.24,-16,0.598
1.24,-15.68,0.553
1.24,-15.36,0.433
1.24,-15.04,0.272
1.24,-14.72,0.102
1.24,-14.4,-0.063
1.24,-14.08,-0.223
1.24,-13.76,-0.378
1.24,-13.44,-0.532
1.24,-13.12,-0.684
1.24,-12.8,-0.838
1.24,-12.48,-0.993
1.24,-12.16,-1.152
1.24,-11.84,-1.315
1.24,-11.52,-1.483
1.24,-11.2,-1.655
1.24,-10.88,-1.833
1.24,-10.56,-2.017
1.24,-10.24,-2.207
1.24,-9.92,-2.404
1.24,-9.6,-2.606
1.24,-9.28,-2.815
1.24,-8.96,-3.03
1.24,-8.64,-3.252
1.24,-8.32,-3.481
1.24,-8,-3.716
1.24,-7.68,-3.958
1.24,-7.36,-4.206
1.24,-7.04,-4.461
1.24,-6.72,-4.722
1.24,-6.4,-4.99
1.24,-6.08,-5.263
1.24,-5.76,-5.542
1.24,-5.44,-5.825
1.24,-5.12,-6.112
1.24,-4.8,-6.401
1.24,-4.48,-6.692
1.24,-4.16,-6.982
1.24,-3.84,-7.27
1.24,-3.52,-7.551
1.24,-3.2,-7.825
1.24,-2.88,-8.085
1.24,-2.56,-8.33
1.24,-2.24,-8.554
1.24,-1.92,-8.756
1.24,-1.6,-8.934
1.24,-1.28,-9.088
1.24,-0.96,-9.219
1.24,-0.64,-9.322
1.24,-0.32,-9.39
1.24,0,-9.415
1.24,0.32,-9.39
1.24,0.64,-9.322
1.24,0.96,-9.219
1.24,1.28,-9.088
1.24,1.6,-8.934
1.24,1.92,-8.756
1.24,2.24,-8.554
1.24,2.56,-8.33
1.24,2.88,-8.085
1.24,3.2,-7.825
1.24,3.52,-7.551
1.24,3.84,-7.27
1.24,4.16,-6.982
1.24,4.48,-6.692
1.24,4.8,-6.401
1.24,5.12,-6.112
1.24,5.44,-5.825
1.24,5.76,-5.542
1.24,6.08,-5.263
1.24,6.4,-4.99
1.24,6.72,-4.722
1.24,7.04,-4.461
1.24,7.36,-4.206
1.24,7.68,-3.958
1.24,8,-3.716
1.24,8.32,-3.481
1.24,8.64,-3.252
1.24,8.96,-3.03
1.24,9.28,-2.815
1.24,9.6,-2.606
1.24,9.92,-2.404
1.24,10.24,-2.207
1.24,10.56,-2.017
1.24,10.88,-1.833
1.24,11.2,-1.655
1.24,11.52,-1.483
1.24,11.84,-1.315
1.24,12.16,-1.152
1.24,12.48,-0.993
1.24,12.8,-0.838
1.24,13.12,-0.684
1.24,13.44,-0.532
1.24,13.76,-0.378
1.24,14.08,-0.223
1.24,14.4,-0.063
1.24,14.72,0.102
1.24,15.04,0.272
1.24,15.36,0.433
1.24,15.68,0.553
1.24,16,0.598
1.56,-16,0.975
1.56,-15.68,0.973
1.56,-15.36,0.78
1.56,-15.04,0.554
1.56,-14.72,0.352
1.56,-14.4,0.171
1.56,-14.08,0.005
1.56,-13.76,-0.152
1.56,-13.44,-0.304
1.56,-13.12,-0.454
1.56,-12.8,-0.605
1.56,-12.48,-0.756
1.56,-12.16,-0.911
1.56,-11.84,-1.069
1.56,-11.52,-1.232
1.56,-11.2,-1.4
1.56,-10.88,-1.574
1.56,-10.56,-1.753
1.56,-10.24,-1.938
1.56,-9.92,-2.129
1.56,-9.6,-2.325
1.56,-9.28,-2.528
1.56,-8.96,-2.737
1.56,-8.64,-2.951
1.56,-8.32,-3.172
1.56,-8,-3.398
1.56,-7.68,-3.631
1.56,-7.36,-3.869
1.56,-7.04,-4.112
1.56,-6.72,-4.361
1.56,-6.4,-4.616
1.56,-6.08,-4.874
1.56,-5.76,-5.137
1.56,-5.44,-5.403
1.56,-5.12,-5.672
1.56,-4.8,-5.942
1.56,-4.48,-6.211
1.56,-4.16,-6.479
1.56,-3.84,-6.743
1.56,-3.52,-7
1.56,-3.2,-7.249
1.56,-2.88,-7.485
1.56,-2.56,-7.706
1.56,-2.24,-7.91
1.56,-1.92,-8.093
1.56,-1.6,-8.254
1.56,-1.28,-8.393
1.56,-0.96,-8.507
1.56,-0.64,-8.594
1.56,-0.32,-8.649
1.56,0,-8.668
1.56,0.32,-8.649
1.56,0.64,-8.594
1.56,0.96,-8.507
1.56,1.28,-8.393
1.56,1.6,-8.254
1.56,1.92,-8.093
1.56,2.24,-7.91
1.56,2.56,-7.706
1.56,2.88,-7.485
1.56,3.2,-7.249
1.56,3.52,-7
1.56,3.84,-6.743
1.56,4.16,-6.479
1.56,4.48,-6.211
1.56,4.8,-5.942
1.56,5.12,-5.672
1.56,5.44,-5.403
1.56,5.76,-5.137
1.56,6.08,-4.874
1.56,6.4,-4.616
1.56,6.72,-4.361
1.56,7.04,-4.112
1.56,7.36,-3.869
1.56,7.68,-3.631
1.56,8,-3.398
1.56,8.32,-3.172
1.56,8.64,-2.951
1.56,8.96,-2.737
1.56,9.28,-2.528
1.56,9.6,-2.325
1.56,9.92,-2.129
1.56,10.24,-1.938
1.56,10.56,-1.753
1.56,10.88,-1.574
1.56,11.2,-1.4
1.56,11.52,-1.232
1.56,11.84,-1.069
1.56,12.16,-0.911
1.56,12.48,-0.756
1.56,12.8,-0.605
1.56,13.12,-0.454
1.56,13.44,-0.304
1.56,13.76,-0.152
1.56,14.08,0.005
1.56,14.4,0.171
1.56,14.72,0.352
1.56,15.04,0.554
1.56,15.36,0.78
1.56,15.68,0.973
1.56,16,0.975
1.88,-16,1.408
1.88,-15.68,1.697
1.88,-15.36,1.123
1.88,-15.04,0.807
1.88,-14.72,0.58
1.88,-14.4,0.392
1.88,-14.08,0.225
1.88,-13.76,0.07
1.88,-13.44,-0.079
1.88,-13.12,-0.224
1.88,-12.8,-0.37
1.88,-12.48,-0.516
1.88,-12.16,-0.666
1.88,-11.84,-0.819
1.88,-11.52,-0.977
1.88,-11.2,-1.14
1.88,-10.88,-1.308
1.88,-10.56,-1.483
1.88,-10.24,-1.662
1.88,-9.92,-1.848
1.88,-9.6,-2.039
1.88,-9.28,-2.235
1.88,-8.96,-2.437
1.88,-8.64,-2.644
1.88,-8.32,-2.857
1.88,-8,-3.075
1.88,-7.68,-3.298
1.88,-7.36,-3.525
1.88,-7.04,-3.758
1.88,-6.72,-3.995
1.88,-6.4,-4.237
1.88,-6.08,-4.481
1.88,-5.76,-4.729
1.88,-5.44,-4.979
1.88,-5.12,-5.231
1.88,-4.8,-5.482
1.88,-4.48,-5.732
1.88,-4.16,-5.98
1.88,-3.84,-6.222
1.88,-3.52,-6.458
1.88,-3.2,-6.685
1.88,-2.88,-6.9
1.88,-2.56,-7.101
1.88,-2.24,-7.286
1.88,-1.92,-7.452
1.88,-1.6,-7.598
1.88,-1.28,-7.722
1.88,-0.96,-7.823
1.88,-0.64,-7.898
1.88,-0.32,-7.945
1.88,0,-7.96
1.88,0.32,-7.945
1.88,0.64,-7.898
1.88,0.96,-7.823
1.88,1.28,-7.722
1.88,1.6,-7.598
1.88,1.92,-7.452
1.88,2.24,-7.286
1.88,2.56,-7.101
1.88,2.88,-6.9
1.88,3.2,-6.685
1.88,3.52,-6.458
1.88,3.84,-6.222
1.88,4.16,-5.98
1.88,4.48,-5.732
1.88,4.8,-5.482
1.88,5.12,-5.231
1.88,5.44,-4.979
1.88,5.76,-4.729
1.88,6.08,-4.481
1.88,6.4,-4.237
1.88,6.72,-3.995
1.88,7.04,-3.758
1.88,7.36,-3.525
1.88,7.68,-3.298
1.88,8,-3.075
1.88,8.32,-2.857
1.88,8.64,-2.644
1.88,8.96,-2.437
1.88,9.28,-2.235
1.88,9.6,-2.039
1.88,9.92,-1.848
1.88,10.24,-1.662
1.88,10.56,-1.483
1.88,10.88,-1.308
1.88,11.2,-1.14
1.88,11.52,-0.977
1.88,11.84,-0.819
1.88,12.16,-0.666
1.88,12.48,-0.516
1.88,12.8,-0.37
1.88,13.12,-0.224
1.88,13.44,-0.079
1.88,13.76,0.07
1.88,14.08,0.225
1.88,14.4,0.392
1.88,14.72,0.58
1.88,15.04,0.807
1.88,15.36,1.123
1.88,15.68,1.697
1.88,16,1.408
2.2,-16,1.502
2.2,-15.68,1.615
2.2,-15.36,1.267
2.2,-15.04,0.986
2.2,-14.72,0.772
2.2,-14.4,0.593
2.2,-14.08,0.433
2.2,-13.76,0.285
2.2,-13.44,0.144
2.2,-13.12,0.005
2.2,-12.8,-0.133
2.2,-12.48,-0.273
2.2,-12.16,-0.416
2.2,-11.84,-0.564
2.2,-11.52,-0.716
2.2,-11.2,-0.874
2.2,-10.88,-1.038
2.2,-10.56,-1.207
2.2,-10.24,-1.381
2.2,-9.92,-1.561
2.2,-9.6,-1.747
2.2,-9.28,-1.937
2.2,-8.96,-2.132
2.2,-8.64,-2.332
2.2,-8.32,-2.537
2.2,-8,-2.746
2.2,-7.68,-2.96
2.2,-7.36,-3.178
2.2,-7.04,-3.4
2.2,-6.72,-3.625
2.2,-6.4,-3.854
2.2,-6.08,-4.086
2.2,-5.76,-4.319
2.2,-5.44,-4.554
2.2,-5.12,-4.789
2.2,-4.8,-5.024
2.2,-4.48,-5.256
2.2,-4.16,-5.485
2.2,-3.84,-5.709
2.2,-3.52,-5.925
2.2,-3.2,-6.133
2.2,-2.88,-6.329
2.2,-2.56,-6.512
2.2,-2.24,-6.68
2.2,-1.92,-6.831
2.2,-1.6,-6.963
2.2,-1.28,-7.075
2.2,-0.96,-7.164
2.2,-0.64,-7.23
2.2,-0.32,-7.271
2.2,0,-7.285
2.2,0.32,-7.271
2.2,0.64,-7.23
2.2,0.96,-7.164
2.2,1.28,-7.075
2.2,1.6,-6.963
2.2,1.92,-6.831
2.2,2.24,-6.68
2.2,2.56,-6.512
2.2,2.88,-6.329
2.2,3.2,-6.133
2.2,3.52,-5.925
2.2,3.84,-5.709
2.2,4.16,-5.485
2.2,4.48,-5.256
2.2,4.8,-5.024
2.2,5.12,-4.789
2.2,5.44,-4.554
2.2,5.76,-4.319
2.2,6.08,-4.086
2.2,6.4,-3.854
2.2,6.72,-3.625
2.2,7.04,-3.4
2.2,7.36,-3.178
2.2,7.68,-2.96
2.2,8,-2.746
2.2,8.32,-2.537
2.2,8.64,-2.332
2.2,8.96,-2.132
2.2,9.28,-1.937
2.2,9.6,-1.747
2.2,9.92,-1.561
2.2,10.24,-1.381
2.2,10.56,-1.207
2.2,10.88,-1.038
2.2,11.2,-0.874
2.2,11.52,-0.716
2.2,11.84,-0.564
2.2,12.16,-0.416
2.2,12.48,-0.273
2.2,12.8,-0.133
2.2,13.12,0.005
2.2,13.44,0.144
2.2,13.76,0.285
2.2,14.08,0.433
2.2,14.4,0.593
2.2,14.72,0.772
2.2,15.04,0.986
2.2,15.36,1.267
2.2,15.68,1.615
2.2,16,1.502
2.52,-16,1.433
2.52,-15.68,1.424
2.52,-15.36,1.284
2.52,-15.04,1.103
2.52,-14.72,0.931
2.52,-14.4,0.775
2.52,-14.08,0.631
2.52,-13.76,0.495
2.52,-13.44,0.364
2.52,-13.12,0.235
2.52,-12.8,0.105
2.52,-12.48,-0.027
2.52,-12.16,-0.163
2.52,-11.84,-0.303
2.52,-11.52,-0.45
2.52,-11.2,-0.602
2.52,-10.88,-0.761
2.52,-10.56,-0.925
2.52,-10.24,-1.095
2.52,-9.92,-1.27
2.52,-9.6,-1.449
2.52,-9.28,-1.634
2.52,-8.96,-1.822
2.52,-8.64,-2.015
2.52,-8.32,-2.212
2.52,-8,-2.413
2.52,-7.68,-2.617
2.52,-7.36,-2.826
2.52,-7.04,-3.037
2.52,-6.72,-3.252
2.52,-6.4,-3.469
2.52,-6.08,-3.688
2.52,-5.76,-3.908
2.52,-5.44,-4.128
2.52,-5.12,-4.349
2.52,-4.8,-4.567
2.52,-4.48,-4.784
2.52,-4.16,-4.996
2.52,-3.84,-5.202
2.52,-3.52,-5.402
2.52,-3.2,-5.592
2.52,-2.88,-5.772
2.52,-2.56,-5.939
2.52,-2.24,-6.092
2.52,-1.92,-6.229
2.52,-1.6,-6.349
2.52,-1.28,-6.449
2.52,-0.96,-6.53
2.52,-0.64,-6.588
2.52,-0.32,-6.624
2.52,0,-6.636
2.52,0.32,-6.624
2.52,0.64,-6.588
2.52,0.96,-6.53
2.52,1.28,-6.449
2.52,1.6,-6.349
2.52,1.92,-6.229
2.52,2.24,-6.092
2.52,2.56,-5.939
2.52,2.88,-5.772
2.52,3.2,-5.592
2.52,3.52,-5.402
2.52,3.84,-5.202
2.52,4.16,-4.996
2.52,4.48,-4.784
2.52,4.8,-4.567
2.52,5.12,-4.349
2.52,5.44,-4.128
2.52,5.76,-3.908
2.52,6.08,-3.688
2.52,6.4,-3.469
2.52,6.72,-3.252
2.52,7.04,-3.037
2.52,7.36,-2.826
2.52,7.68,-2.617
2.52,8,-2.413
2.52,8.32,-2.212
2.52,8.64,-2.015
2.52,8.96,-1.822
2.52,9.28,-1.634
2.52,9.6,-1.449
2.52,9.92,-1.27
2.52,10.24,-1.095
2.52,10.56,-0.925
2.52,10.88,-0.761
2.52,11.2,-0.602
2.52,11.52,-0.45
2.52,11.84,-0.303
2.52,12.16,-0.163
2.52,12.48,-0.027
2.52,12.8,0.105
2.52,13.12,0.235
2.52,13.44,0.364
2.52,13.76,0.495
2.52,14.08,0.631
2.52,14.4,0.775
2.52,14.72,0.931
2.52,15.04,1.103
2.52,15.36,1.284
2.52,15.68,1.424
2.52,16,1.433
2.84,-16,1.439
2.84,-15.68,1.411
2.84,-15.36,1.325
2.84,-15.04,1.205
2.84,-14.72,1.074
2.84,-14.4,0.945
2.84,-14.08,0.82
2.84,-13.76,0.7
2.84,-13.44,0.582
2.84,-13.12,0.464
2.84,-12.8,0.345
2.84,-12.48,0.223
2.84,-12.16,0.096
2.84,-11.84,-0.037
2.84,-11.52,-0.178
2.84,-11.2,-0.325
2.84,-10.88,-0.479
2.84,-10.56,-0.638
2.84,-10.24,-0.804
2.84,-9.92,-0.973
2.84,-9.6,-1.148
2.84,-9.28,-1.326
2.84,-8.96,-1.508
2.84,-8.64,-1.694
2.84,-8.32,-1.883
2.84,-8,-2.076
2.84,-7.68,-2.272
2.84,-7.36,-2.471
2.84,-7.04,-2.672
2.84,-6.72,-2.876
2.84,-6.4,-3.081
2.84,-6.08,-3.288
2.84,-5.76,-3.496
2.84,-5.44,-3.703
2.84,-5.12,-3.91
2.84,-4.8,-4.114
2.84,-4.48,-4.315
2.84,-4.16,-4.512
2.84,-3.84,-4.703
2.84,-3.52,-4.887
2.84,-3.2,-5.062
2.84,-2.88,-5.227
2.84,-2.56,-5.38
2.84,-2.24,-5.519
2.84,-1.92,-5.644
2.84,-1.6,-5.753
2.84,-1.28,-5.844
2.84,-0.96,-5.917
2.84,-0.64,-5.969
2.84,-0.32,-6.001
2.84,0,-6.012
2.84,0.32,-6.001
2.84,0.64,-5.969
2.84,0.96,-5.917
2.84,1.28,-5.844
2.84,1.6,-5.753
2.84,1.92,-5.644
2.84,2.24,-5.519
2.84,2.56,-5.38
2.84,2.88,-5.227
2.84,3.2,-5.062
2.84,3.52,-4.887
2.84,3.84,-4.703
2.84,4.16,-4.512
2.84,4.48,-4.315
2.84,4.8,-4.114
2.84,5.12,-3.91
2.84,5.44,-3.703
2.84,5.76,-3.496
2.84,6.08,-3.288
2.84,6.4,-3.081
2.84,6.72,-2.876
2.84,7.04,-2.672
2.84,7.36,-2.471
2.84,7.68,-2.272
2.84,8,-2.076
2.84,8.32,-1.883
2.84,8.64,-1.694
2.84,8.96,-1.508
2.84,9.28,-1.326
2.84,9.6,-1.148
2.84,9.92,-0.973
2.84,10.24,-0.804
2.84,10.56,-0.638
2.84,10.88,-0.479
2.84,11.2,-0.325
2.84,11.52,-0.178
2.84,11.84,-0.037
2.84,12.16,0.096
2.84,12.48,0.223
2.84,12.8,0.345
2.84,13.12,0.464
2.84,13.44,0.582
2.84,13.76,0.7
2.84,14.08,0.82
2.84,14.4,0.945
2.84,14.72,1.074
2.84,15.04,1.205
2.84,15.36,1.325
2.84,15.68,1.411
2.84,16,1.439
3.16,-16,1.495
3.16,-15.68,1.463
3.16,-15.36,1.4
3.16,-15.04,1.313
3.16,-14.72,1.214
3.16,-14.4,1.11
3.16,-14.08,1.005
3.16,-13.76,0.902
3.16,-13.44,0.799
3.16,-13.12,0.696
3.16,-12.8,0.589
3.16,-12.48,0.478
3.16,-12.16,0.361
3.16,-11.84,0.235
3.16,-11.52,0.102
3.16,-11.2,-0.041
3.16,-10.88,-0.19
3.16,-10.56,-0.346
3.16,-10.24,-0.507
3.16,-9.92,-0.673
3.16,-9.6,-0.842
3.16,-9.28,-1.015
3.16,-8.96,-1.191
3.16,-8.64,-1.369
3.16,-8.32,-1.551
3.16,-8,-1.736
3.16,-7.68,-1.923
3.16,-7.36,-2.113
3.16,-7.04,-2.304
3.16,-6.72,-2.498
3.16,-6.4,-2.693
3.16,-6.08,-2.888
3.16,-5.76,-3.084
3.16,-5.44,-3.279
3.16,-5.12,-3.472
3.16,-4.8,-3.663
3.16,-4.48,-3.851
3.16,-4.16,-4.034
3.16,-3.84,-4.211
3.16,-3.52,-4.38
3.16,-3.2,-4.542
3.16,-2.88,-4.693
3.16,-2.56,-4.834
3.16,-2.24,-4.962
3.16,-1.92,-5.076
3.16,-1.6,-5.175
3.16,-1.28,-5.258
3.16,-0.96,-5.323
3.16,-0.64,-5.371
3.16,-0.32,-5.4
3.16,0,-5.41
3.16,0.32,-5.4
3.16,0.64,-5.371
3.16,0.96,-5.323
3.16,1.28,-5.258
3.16,1.6,-5.175
3.16,1.92,-5.076
3.16,2.24,-4.962
3.16,2.56,-4.834
3.16,2.88,-4.693
3.16,3.2,-4.542
3.16,3.52,-4.38
3.16,3.84,-4.211
3.16,4.16,-4.034
3.16,4.48,-3.851
3.16,4.8,-3.663
3.16,5.12,-3.472
3.16,5.44,-3.279
3.16,5.76,-3.084
3.16,6.08,-2.888
3.16,6.4,-2.693
3.16,6.72,-2.498
3.16,7.04,-2.304
3.16,7.36,-2.113
3.16,7.68,-1.923
3.16,8,-1.736
3.16,8.32,-1.551
3.16,8.64,-1.369
3.16,8.96,-1.191
3.16,9.28,-1.015
3.16,9.6,-0.842
3.16,9.92,-0.673
3.16,10.24,-0.507
3.16,10.56,-0.346
3.16,10.88,-0.19
3.16,11.2,-0.041
3.16,11.52,0.102
3.16,11.84,0.235
3.16,12.16,0.361
3.16,12.48,0.478
3.16,12.8,0.589
3.16,13.12,0.696
3.16,13.44,0.799
3.16,13.76,0.902
3.16,14.08,1.005
3.16,14.4,1.11
3.16,14.72,1.214
3.16,15.04,1.313
3.16,15.36,1.4
3.16,15.68,1.463
3.16,16,1.495
3.48,-16,1.579
3.48,-15.68,1.549
3.48,-15.36,1.5
3.48,-15.04,1.434
3.48,-14.72,1.357
3.48,-14.4,1.274
3.48,-14.08,1.19
3.48,-13.76,1.104
3.48,-13.44,1.018
3.48,-13.12,0.929
3.48,-12.8,0.838
3.48,-12.48,0.74
3.48,-12.16,0.634
3.48,-11.84,0.517
3.48,-11.52,0.389
3.48,-11.2,0.251
3.48,-10.88,0.105
3.48,-10.56,-0.049
3.48,-10.24,-0.207
3.48,-9.92,-0.368
3.48,-9.6,-0.533
3.48,-9.28,-0.7
3.48,-8.96,-0.87
3.48,-8.64,-1.042
3.48,-8.32,-1.216
3.48,-8,-1.393
3.48,-7.68,-1.572
3.48,-7.36,-1.753
3.48,-7.04,-1.935
3.48,-6.72,-2.119
3.48,-6.4,-2.304
3.48,-6.08,-2.488
3.48,-5.76,-2.673
3.48,-5.44,-2.856
3.48,-5.12,-3.038
3.48,-4.8,-3.216
3.48,-4.48,-3.391
3.48,-4.16,-3.561
3.48,-3.84,-3.725
3.48,-3.52,-3.883
3.48,-3.2,-4.032
3.48,-2.88,-4.171
3.48,-2.56,-4.301
3.48,-2.24,-4.418
3.48,-1.92,-4.522
3.48,-1.6,-4.613
3.48,-1.28,-4.688
3.48,-0.96,-4.748
3.48,-0.64,-4.791
3.48,-0.32,-4.818
3.48,0,-4.826
3.48,0.32,-4.818
3.48,0.64,-4.791
3.48,0.96,-4.748
3.48,1.28,-4.688
3.48,1.6,-4.613
3.48,1.92,-4.522
3.48,2.24,-4.418
3.48,2.56,-4.301
3.48,2.88,-4.171
3.48,3.2,-4.032
3.48,3.52,-3.883
3.48,3.84,-3.725
3.48,4.16,-3.561
3.48,4.48,-3.391
3.48,4.8,-3.216
3.48,5.12,-3.038
3.48,5.44,-2.856
3.48,5.76,-2.673
3.48,6.08,-2.488
3.48,6.4,-2.304
3.48,6.72,-2.119
3.48,7.04,-1.935
3.48,7.36,-1.753
3.48,7.68,-1.572
3.48,8,-1.393
3.48,8.32,-1.216
3.48,8.64,-1.042
3.48,8.96,-0.87
3.48,9.28,-0.7
3.48,9.6,-0.533
3.48,9.92,-0.368
3.48,10.24,-0.207
3.48,10.56,-0.049
3.48,10.88,0.105
3.48,11.2,0.251
3.48,11.52,0.389
3.48,11.84,0.517
3.48,12.16,0.634
3.48,12.48,0.74
3.48,12.8,0.838
3.48,13.12,0.929
3.48,13.44,1.018
3.48,13.76,1.104
3.48,14.08,1.19
3.48,14.4,1.274
3.48,14.72,1.357
3.48,15.04,1.434
3.48,15.36,1.5
3.48,15.68,1.549
3.48,16,1.579
3.8,-16,1.683
3.8,-15.68,1.656
3.8,-15.36,1.616
3.8,-15.04,1.565
3.8,-14.72,1.506
3.8,-14.4,1.441
3.8,-14.08,1.374
3.8,-13.76,1.306
3.8,-13.44,1.237
3.8,-13.12,1.167
3.8,-12.8,1.092
3.8,-12.48,1.01
3.8,-12.16,0.917
3.8,-11.84,0.81
3.8,-11.52,0.687
3.8,-11.2,0.551
3.8,-10.88,0.406
3.8,-10.56,0.254
3.8,-10.24,0.097
3.8,-9.92,-0.061
3.8,-9.6,-0.221
3.8,-9.28,-0.383
3.8,-8.96,-0.547
3.8,-8.64,-0.712
3.8,-8.32,-0.879
3.8,-8,-1.048
3.8,-7.68,-1.219
3.8,-7.36,-1.391
3.8,-7.04,-1.565
3.8,-6.72,-1.739
3.8,-6.4,-1.914
3.8,-6.08,-2.089
3.8,-5.76,-2.263
3.8,-5.44,-2.435
3.8,-5.12,-2.606
3.8,-4.8,-2.773
3.8,-4.48,-2.936
3.8,-4.16,-3.095
3.8,-3.84,-3.247
3.8,-3.52,-3.393
3.8,-3.2,-3.531
3.8,-2.88,-3.66
3.8,-2.56,-3.779
3.8,-2.24,-3.887
3.8,-1.92,-3.983
3.8,-1.6,-4.066
3.8,-1.28,-4.135
3.8,-0.96,-4.189
3.8,-0.64,-4.229
3.8,-0.32,-4.253
3.8,0,-4.261
3.8,0.32,-4.253
3.8,0.64,-4.229
3.8,0.96,-4.189
3.8,1.28,-4.135
3.8,1.6,-4.066
3.8,1.92,-3.983
3.8,2.24,-3.887
3.8,2.56,-3.779
3.8,2.88,-3.66
3.8,3.2,-3.531
3.8,3.52,-3.393
3.8,3.84,-3.247
3.8,4.16,-3.095
3.8,4.48,-2.936
3.8,4.8,-2.773
3.8,5.12,-2.606
3.8,5.44,-2.435
3.8,5.76,-2.263
3.8,6.08,-2.089
3.8,6.4,-1.914
3.8,6.72,-1.739
3.8,7.04,-1.565
3.8,7.36,-1.391
3.8,7.68,-1.219
3.8,8,-1.048
3.8,8.32,-0.879
3.8,8.64,-0.712
3.8,8.96,-0.547
3.8,9.28,-0.383
3.8,9.6,-0.221
3.8,9.92,-0.061
3.8,10.24,0.097
3.8,10.56,0.254
3.8,10.88,0.406
3.8,11.2,0.551
3.8,11.52,0.687
3.8,11.84,0.81
3.8,12.16,0.917
3.8,12.48,1.01
3.8,12.8,1.092
3.8,13.12,1.167
3.8,13.44,1.237
3.8,13.76,1.306
3.8,14.08,1.374
3.8,14.4,1.441
3.8,14.72,1.506
3.8,15.04,1.565
3.8,15.36,1.616
3.8,15.68,1.656
3.8,16,1.683
4.12,-16,1.8
4.12,-15.68,1.777
4.12,-15.36,1.745
4.12,-15.04,1.705
4.12,-14.72,1.659
4.12,-14.4,1.61
4.12,-14.08,1.56
4.12,-13.76,1.509
4.12,-13.44,1.459
4.12,-13.12,1.408
4.12,-12.8,1.354
4.12,-12.48,1.292
4.12,-12.16,1.216
4.12,-11.84,1.118
4.12,-11.52,0.999
4.12,-11.2,0.862
4.12,-10.88,0.713
4.12,-10.56,0.56
4.12,-10.24,0.404
4.12,-9.92,0.248
4.12,-9.6,0.092
4.12,-9.28,-0.065
4.12,-8.96,-0.222
4.12,-8.64,-0.38
4.12,-8.32,-0.54
4.12,-8,-0.701
4.12,-7.68,-0.864
4.12,-7.36,-1.028
4.12,-7.04,-1.193
4.12,-6.72,-1.359
4.12,-6.4,-1.525
4.12,-6.08,-1.69
4.12,-5.76,-1.854
4.12,-5.44,-2.017
4.12,-5.12,-2.177
4.12,-4.8,-2.333
4.12,-4.48,-2.486
4.12,-4.16,-2.634
4.12,-3.84,-2.776
4.12,-3.52,-2.911
4.12,-3.2,-3.039
4.12,-2.88,-3.159
4.12,-2.56,-3.269
4.12,-2.24,-3.368
4.12,-1.92,-3.456
4.12,-1.6,-3.532
4.12,-1.28,-3.596
4.12,-0.96,-3.646
4.12,-0.64,-3.682
4.12,-0.32,-3.704
4.12,0,-3.711
4.12,0.32,-3.704
4.12,0.64,-3.682
4.12,0.96,-3.646
4.12,1.28,-3.596
4.12,1.6,-3.532
4.12,1.92,-3.456
4.12,2.24,-3.368
4.12,2.56,-3.269
4.12,2.88,-3.159
4.12,3.2,-3.039
4.12,3.52,-2.911
4.12,3.84,-2.776
4.12,4.16,-2.634
4.12,4.48,-2.486
4.12,4.8,-2.333
4.12,5.12,-2.177
4.12,5.44,-2.017
4.12,5.76,-1.854
4.12,6.08,-1.69
4.12,6.4,-1.525
4.12,6.72,-1.359
4.12,7.04,-1.193
4.12,7.36,-1.028
4.12,7.68,-0.864
4.12,8,-0.701
4.12,8.32,-0.54
4.12,8.64,-0.38
4.12,8.96,-0.222
4.12,9.28,-0.065
4.12,9.6,0.092
4.12,9.92,0.248
4.12,10.24,0.404
4.12,10.56,0.56
4.12,10.88,0.713
4.12,11.2,0.862
4.12,11.52,0.999
4.12,11.84,1.118
4.12,12.16,1.216
4.12,12.48,1.292
4.12,12.8,1.354
4.12,13.12,1.408
4.12,13.44,1.459
4.12,13.76,1.509
4.12,14.08,1.56
4.12,14.4,1.61
4.12,14.72,1.659
4.12,15.04,1.705
4.12,15.36,1.745
4.12,15.68,1.777
4.12,16,1.8
4.44,-16,1.925
4.44,-15.68,1.906
4.44,-15.36,1.881
4.44,-15.04,1.85
4.44,-14.72,1.816
4.44,-14.4,1.781
4.44,-14.08,1.745
4.44,-13.76,1.711
4.44,-13.44,1.68
4.44,-13.12,1.652
4.44,-12.8,1.624
4.44,-12.48,1.589
4.44,-12.16,1.536
4.44,-11.84,1.45
4.44,-11.52,1.328
4.44,-11.2,1.183
4.44,-10.88,1.026
4.44,-10.56,0.868
4.44,-10.24,0.711
4.44,-9.92,0.557
4.44,-9.6,0.405
4.44,-9.28,0.254
4.44,-8.96,0.104
4.44,-8.64,-0.047
4.44,-8.32,-0.199
4.44,-8,-0.352
4.44,-7.68,-0.507
4.44,-7.36,-0.664
4.44,-7.04,-0.821
4.44,-6.72,-0.978
4.44,-6.4,-1.136
4.44,-6.08,-1.292
4.44,-5.76,-1.447
4.44,-5.44,-1.601
4.44,-5.12,-1.751
4.44,-4.8,-1.898
4.44,-4.48,-2.041
4.44,-4.16,-2.179
4.44,-3.84,-2.311
4.44,-3.52,-2.437
4.44,-3.2,-2.556
4.44,-2.88,-2.667
4.44,-2.56,-2.768
4.44,-2.24,-2.86
4.44,-1.92,-2.942
4.44,-1.6,-3.012
4.44,-1.28,-3.07
4.44,-0.96,-3.116
4.44,-0.64,-3.15
4.44,-0.32,-3.17
4.44,0,-3.176
4.44,0.32,-3.17
4.44,0.64,-3.15
4.44,0.96,-3.116
4.44,1.28,-3.07
4.44,1.6,-3.012
4.44,1.92,-2.942
4.44,2.24,-2.86
4.44,2.56,-2.768
4.44,2.88,-2.667
4.44,3.2,-2.556
4.44,3.52,-2.437
4.44,3.84,-2.311
4.44,4.16,-2.179
4.44,4.48,-2.041
4.44,4.8,-1.898
4.44,5.12,-1.751
4.44,5.44,-1.601
4.44,5.76,-1.447
4.44,6.08,-1.292
4.44,6.4,-1.136
4.44,6.72,-0.978
4.44,7.04,-0.821
4.44,7.36,-0.664
4.44,7.68,-0.507
4.44,8,-0.352
4.44,8.32,-0.199
4.44,8.64,-0.047
4.44,8.96,0.104
4.44,9.28,0.254
4.44,9.6,0.405
4.44,9.92,0.557
4.44,10.24,0.711
4.44,10.56,0.868
4.44,10.88,1.026
4.44,11.2,1.183
4.44,11.52,1.328
4.44,11.84,1.45
4.44,12.16,1.536
4.44,12.48,1.589
4.44,12.8,1.624
4.44,13.12,1.652
4.44,13.44,1.68
4.44,13.76,1.711
4.44,14.08,1.745
4.44,14.4,1.781
4.44,14.72,1.816
4.44,15.04,1.85
4.44,15.36,1.881
4.44,15.68,1.906
4.44,16,1.925
4.76,-16,2.057
4.76,-15.68,2.041
4.76,-15.36,2.022
4.76,-15.04,1.999
4.76,-14.72,1.975
4.76,-14.4,1.951
4.76,-14.08,1.929
4.76,-13.76,1.911
4.76,-13.44,1.899
4.76,-13.12,1.894
4.76,-12.8,1.898
4.76,-12.48,1.904
4.76,-12.16,1.89
4.76,-11.84,1.82
4.76,-11.52,1.683
4.76,-11.2,1.513
4.76,-10.88,1.34
4.76,-10.56,1.173
4.76,-10.24,1.015
4.76,-9.92,0.863
4.76,-9.6,0.717
4.76,-9.28,0.573
4.76,-8.96,0.43
4.76,-8.64,0.288
4.76,-8.32,0.143
4.76,-8,-0.002
4.76,-7.68,-0.15
4.76,-7.36,-0.299
4.76,-7.04,-0.448
4.76,-6.72,-0.598
4.76,-6.4,-0.748
4.76,-6.08,-0.896
4.76,-5.76,-1.043
4.76,-5.44,-1.187
4.76,-5.12,-1.328
4.76,-4.8,-1.466
4.76,-4.48,-1.6
4.76,-4.16,-1.729
4.76,-3.84,-1.853
4.76,-3.52,-1.971
4.76,-3.2,-2.081
4.76,-2.88,-2.184
4.76,-2.56,-2.278
4.76,-2.24,-2.363
4.76,-1.92,-2.439
4.76,-1.6,-2.503
4.76,-1.28,-2.557
4.76,-0.96,-2.6
4.76,-0.64,-2.63
4.76,-0.32,-2.649
4.76,0,-2.655
4.76,0.32,-2.649
4.76,0.64,-2.63
4.76,0.96,-2.6
4.76,1.28,-2.557
4.76,1.6,-2.503
4.76,1.92,-2.439
4.76,2.24,-2.363
4.76,2.56,-2.278
4.76,2.88,-2.184
4.76,3.2,-2.081
4.76,3.52,-1.971
4.76,3.84,-1.853
4.76,4.16,-1.729
4.76,4.48,-1.6
4.76,4.8,-1.466
4.76,5.12,-1.328
4.76,5.44,-1.187
4.76,5.76,-1.043
4.76,6.08,-0.896
4.76,6.4,-0.748
4.76,6.72,-0.598
4.76,7.04,-0.448
4.76,7.36,-0.299
4.76,7.68,-0.15
4.76,8,-0.002
4.76,8.32,0.143
4.76,8.64,0.288
4.76,8.96,0.43
4.76,9.28,0.573
4.76,9.6,0.717
4.76,9.92,0.863
4.76,10.24,1.015
4.76,10.56,1.173
4.76,10.88,1.34
4.76,11.2,1.513
4.76,11.52,1.683
4.76,11.84,1.82
4.76,12.16,1.89
4.76,12.48,1.904
4.76,12.8,1.898
4.76,13.12,1.894
4.76,13.44,1.899
4.76,13.76,1.911
4.76,14.08,1.929
4.76,14.4,1.951
4.76,14.72,1.975
4.76,15.04,1.999
4.76,15.36,2.022
4.76,15.68,2.041
4.76,16,2.057
5.08,-16,2.192
5.08,-15.68,2.18
5.08,-15.36,2.166
5.08,-15.04,2.15
5.08,-14.72,2.134
5.08,-14.4,2.12
5.08,-14.08,2.109
5.08,-13.76,2.104
5.08,-13.44,2.109
5.08,-13.12,2.128
5.08,-12.8,2.168
5.08,-12.48,2.234
5.08,-12.16,2.307
5.08,-11.84,2.268
5.08,-11.52,2.067
5.08,-11.2,1.843
5.08,-10.88,1.645
5.08,-10.56,1.47
5.08,-10.24,1.312
5.08,-9.92,1.165
5.08,-9.6,1.026
5.08,-9.28,0.891
5.08,-8.96,0.757
5.08,-8.64,0.623
5.08,-8.32,0.488
5.08,-8,0.35
5.08,-7.68,0.209
5.08,-7.36,0.067
5.08,-7.04,-0.076
5.08,-6.72,-0.219
5.08,-6.4,-0.361
5.08,-6.08,-0.502
5.08,-5.76,-0.64
5.08,-5.44,-0.776
5.08,-5.12,-0.909
5.08,-4.8,-1.039
5.08,-4.48,-1.165
5.08,-4.16,-1.285
5.08,-3.84,-1.401
5.08,-3.52,-1.511
5.08,-3.2,-1.614
5.08,-2.88,-1.709
5.08,-2.56,-1.797
5.08,-2.24,-1.876
5.08,-1.92,-1.946
5.08,-1.6,-2.006
5.08,-1.28,-2.056
5.08,-0.96,-2.095
5.08,-0.64,-2.123
5.08,-0.32,-2.14
5.08,0,-2.146
5.08,0.32,-2.14
5.08,0.64,-2.123
5.08,0.96,-2.095
5.08,1.28,-2.056
5.08,1.6,-2.006
5.08,1.92,-1.946
5.08,2.24,-1.876
5.08,2.56,-1.797
5.08,2.88,-1.709
5.08,3.2,-1.614
5.08,3.52,-1.511
5.08,3.84,-1.401
5.08,4.16,-1.285
5.08,4.48,-1.165
5.08,4.8,-1.039
5.08,5.12,-0.909
5.08,5.44,-0.776
5.08,5.76,-0.64
5.08,6.08,-0.502
5.08,6.4,-0.361
5.08,6.72,-0.219
5.08,7.04,-0.076
5.08,7.36,0.067
5.08,7.68,0.209
5.08,8,0.35
5.08,8.32,0.488
5.08,8.64,0.623
5.08,8.96,0.757
5.08,9.28,0.891
5.08,9.6,1.026
5.08,9.92,1.165
5.08,10.24,1.312
5.08,10.56,1.47
5.08,10.88,1.645
5.08,11.2,1.843
5.08,11.52,2.067
5.08,11.84,2.268
5.08,12.16,2.307
5.08,12.48,2.234
5.08,12.8,2.168
5.08,13.12,2.128
5.08,13.44,2.109
5.08,13.76,2.104
5.08,14.08,2.109
5.08,14.4,2.12
5.08,14.72,2.134
5.08,15.04,2.15
5.08,15.36,2.166
5.08,15.68,2.18
5.08,16,2.192
5.4,-16,2.331
5.4,-15.68,2.322
5.4,-15.36,2.311
5.4,-15.04,2.301
5.4,-14.72,2.291
5.4,-14.4,2.285
5.4,-14.08,2.282
5.4,-13.76,2.288
5.4,-13.44,2.306
5.4,-13.12,2.342
5.4,-12.8,2.41
5.4,-12.48,2.538
5.4,-12.16,2.811
5.4,-11.84,2.94
5.4,-11.52,2.442
5.4,-11.2,2.144
5.4,-10.88,1.927
5.4,-10.56,1.751
5.4,-10.24,1.598
5.4,-9.92,1.46
5.4,-9.6,1.331
5.4,-9.28,1.207
5.4,-8.96,1.084
5.4,-8.64,0.961
5.4,-8.32,0.834
5.4,-8,0.704
5.4,-7.68,0.57
5.4,-7.36,0.434
5.4,-7.04,0.297
5.4,-6.72,0.16
5.4,-6.4,0.024
5.4,-6.08,-0.109
5.4,-5.76,-0.241
5.4,-5.44,-0.369
5.4,-5.12,-0.494
5.4,-4.8,-0.616
5.4,-4.48,-0.733
5.4,-4.16,-0.847
5.4,-3.84,-0.955
5.4,-3.52,-1.058
5.4,-3.2,-1.154
5.4,-2.88,-1.243
5.4,-2.56,-1.325
5.4,-2.24,-1.398
5.4,-1.92,-1.463
5.4,-1.6,-1.518
5.4,-1.28,-1.565
5.4,-0.96,-1.601
5.4,-0.64,-1.627
5.4,-0.32,-1.643
5.4,0,-1.648
5.4,0.32,-1.643
5.4,0.64,-1.627
5.4,0.96,-1.601
5.4,1.28,-1.565
5.4,1.6,-1.518
5.4,1.92,-1.463
5.4,2.24,-1.398
5.4,2.56,-1.325
5.4,2.88,-1.243
5.4,3.2,-1.154
5.4,3.52,-1.058
5.4,3.84,-0.955
5.4,4.16,-0.847
5.4,4.48,-0.733
5.4,4.8,-0.616
5.4,5.12,-0.494
5.4,5.44,-0.369
5.4,5.76,-0.241
5.4,6.08,-0.109
5.4,6.4,0.024
5.4,6.72,0.16
5.4,7.04,0.297
5.4,7.36,0.434
5.4,7.68,0.57
5.4,8,0.704
5.4,8.32,0.834
5.4,8.64,0.961
5.4,8.96,1.084
5.4,9.28,1.207
5.4,9.6,1.331
5.4,9.92,1.46
5.4,10.24,1.598
5.4,10.56,1.751
5.4,10.88,1.927
5.4,11.2,2.144
5.4,11.52,2.442
5.4,11.84,2.94
5.4,12.16,2.811
5.4,12.48,2.538
5.4,12.8,2.41
5.4,13.12,2.342
5.4,13.44,2.306
5.4,13.76,2.288
5.4,14.08,2.282
5.4,14.4,2.285
5.4,14.72,2.291
5.4,15.04,2.301
5.4,15.36,2.311
5.4,15.68,2.322
5.4,16,2.331
5.72,-16,2.471
5.72,-15.68,2.464
5.72,-15.36,2.457
5.72,-15.04,2.451
5.72,-14.72,2.446
5.72,-14.4,2.445
5.72,-14.08,2.449
5.72,-13.76,2.46
5.72,-13.44,2.484
5.72,-13.12,2.527
5.72,-12.8,2.599
5.72,-12.48,2.727
5.72,-12.16,2.961
5.72,-11.84,3.032
5.72,-11.52,2.648
5.72,-11.2,2.374
5.72,-10.88,2.172
5.72,-10.56,2.009
5.72,-10.24,1.869
5.72,-9.92,1.745
5.72,-9.6,1.631
5.72,-9.28,1.521
5.72,-8.96,1.413
5.72,-8.64,1.302
5.72,-8.32,1.185
5.72,-8,1.062
5.72,-7.68,0.934
5.72,-7.36,0.802
5.72,-7.04,0.669
5.72,-6.72,0.537
5.72,-6.4,0.408
5.72,-6.08,0.281
5.72,-5.76,0.156
5.72,-5.44,0.036
5.72,-5.12,-0.082
5.72,-4.8,-0.196
5.72,-4.48,-0.307
5.72,-4.16,-0.413
5.72,-3.84,-0.515
5.72,-3.52,-0.611
5.72,-3.2,-0.701
5.72,-2.88,-0.784
5.72,-2.56,-0.86
5.72,-2.24,-0.929
5.72,-1.92,-0.989
5.72,-1.6,-1.04
5.72,-1.28,-1.083
5.72,-0.96,-1.117
5.72,-0.64,-1.141
5.72,-0.32,-1.156
5.72,0,-1.161
5.72,0.32,-1.156
5.72,0.64,-1.141
5.72,0.96,-1.117
5.72,1.28,-1.083
5.72,1.6,-1.04
5.72,1.92,-0.989
5.72,2.24,-0.929
5.72,2.56,-0.86
5.72,2.88,-0.784
5.72,3.2,-0.701
5.72,3.52,-0.611
5.72,3.84,-0.515
5.72,4.16,-0.413
5.72,4.48,-0.307
5.72,4.8,-0.196
5.72,5.12,-0.082
5.72,5.44,0.036
5.72,5.76,0.156
5.72,6.08,0.281
5.72,6.4,0.408
5.72,6.72,0.537
5.72,7.04,0.669
5.72,7.36,0.802
5.72,7.68,0.934
5.72,8,1.062
5.72,8.32,1.185
5.72,8.64,1.302
5.72,8.96,1.413
5.72,9.28,1.521
5.72,9.6,1.631
5.72,9.92,1.745
5.72,10.24,1.869
5.72,10.56,2.009
5.72,10.88,2.172
5.72,11.2,2.374
5.72,11.52,2.648
5.72,11.84,3.032
5.72,12.16,2.961
5.72,12.48,2.727
5.72,12.8,2.599
5.72,13.12,2.527
5.72,13.44,2.484
5.72,13.76,2.46
5.72,14.08,2.449
5.72,14.4,2.445
5.72,14.72,2.446
5.72,15.04,2.451
5.72,15.36,2.457
5.72,15.68,2.464
5.72,16,2.471
6.04,-16,2.611
6.04,-15.68,2.607
6.04,-15.36,2.603
6.04,-15.04,2.6
6.04,-14.72,2.598
6.04,-14.4,2.6
6.04,-14.08,2.607
6.04,-13.76,2.621
6.04,-13.44,2.645
6.04,-13.12,2.682
6.04,-12.8,2.739
6.04,-12.48,2.815
6.04,-12.16,2.89
6.04,-11.84,2.869
6.04,-11.52,2.718
6.04,-11.2,2.54
6.04,-10.88,2.382
6.04,-10.56,2.245
6.04,-10.24,2.126
6.04,-9.92,2.021
6.04,-9.6,1.926
6.04,-9.28,1.835
6.04,-8.96,1.744
6.04,-8.64,1.648
6.04,-8.32,1.542
6.04,-8,1.426
6.04,-7.68,1.301
6.04,-7.36,1.171
6.04,-7.04,1.041
6.04,-6.72,0.913
6.04,-6.4,0.788
6.04,-6.08,0.667
6.04,-5.76,0.55
6.04,-5.44,0.437
6.04,-5.12,0.327
6.04,-4.8,0.22
6.04,-4.48,0.116
6.04,-4.16,0.016
6.04,-3.84,-0.08
6.04,-3.52,-0.17
6.04,-3.2,-0.255
6.04,-2.88,-0.333
6.04,-2.56,-0.404
6.04,-2.24,-0.467
6.04,-1.92,-0.523
6.04,-1.6,-0.571
6.04,-1.28,-0.611
6.04,-0.96,-0.643
6.04,-0.64,-0.665
6.04,-0.32,-0.679
6.04,0,-0.684
6.04,0.32,-0.679
6.04,0.64,-0.665
6.04,0.96,-0.643
6.04,1.28,-0.611
6.04,1.6,-0.571
6.04,1.92,-0.523
6.04,2.24,-0.467
6.04,2.56,-0.404
6.04,2.88,-0.333
6.04,3.2,-0.255
6.04,3.52,-0.17
6.04,3.84,-0.08
6.04,4.16,0.016
6.04,4.48,0.116
6.04,4.8,0.22
6.04,5.12,0.327
6.04,5.44,0.437
6.04,5.76,0.55
6.04,6.08,0.667
6.04,6.4,0.788
6.04,6.72,0.913
6.04,7.04,1.041
6.04,7.36,1.171
6.04,7.68,1.301
6.04,8,1.426
6.04,8.32,1.542
6.04,8.64,1.648
6.04,8.96,1.744
6.04,9.28,1.835
6.04,9.6,1.926
6.04,9.92,2.021
6.04,10.24,2.126
6.04,10.56,2.245
6.04,10.88,2.382
6.04,11.2,2.54
6.04,11.52,2.718
6.04,11.84,2.869
6.04,12.16,2.89
6.04,12.48,2.815
6.04,12.8,2.739
6.04,13.12,2.682
6.04,13.44,2.645
6.04,13.76,2.621
6.04,14.08,2.607
6.04,14.4,2.6
6.04,14.72,2.598
6.04,15.04,2.6
6.04,15.36,2.603
6.04,15.68,2.607
6.04,16,2.611
6.36,-16,2.753
6.36,-15.68,2.75
6.36,-15.36,2.747
6.36,-15.04,2.746
6.36,-14.72,2.747
6.36,-14.4,2.751
6.36,-14.08,2.758
6.36,-13.76,2.771
6.36,-13.44,2.791
6.36,-13.12,2.819
6.36,-12.8,2.855
6.36,-12.48,2.891
6.36,-12.16,2.909
6.36,-11.84,2.88
6.36,-11.52,2.795
6.36,-11.2,2.682
6.36,-10.88,2.568
6.36,-10.56,2.462
6.36,-10.24,2.369
6.36,-9.92,2.287
6.36,-9.6,2.215
6.36,-9.28,2.149
6.36,-8.96,2.081
6.36,-8.64,2.005
6.36,-8.32,1.911
6.36,-8,1.798
6.36,-7.68,1.672
6.36,-7.36,1.54
6.36,-7.04,1.41
6.36,-6.72,1.284
6.36,-6.4,1.164
6.36,-6.08,1.05
6.36,-5.76,0.941
6.36,-5.44,0.835
6.36,-5.12,0.732
6.36,-4.8,0.632
6.36,-4.48,0.535
6.36,-4.16,0.44
6.36,-3.84,0.35
6.36,-3.52,0.264
6.36,-3.2,0.185
6.36,-2.88,0.112
6.36,-2.56,0.045
6.36,-2.24,-0.014
6.36,-1.92,-0.066
6.36,-1.6,-0.11
6.36,-1.28,-0.148
6.36,-0.96,-0.177
6.36,-0.64,-0.198
6.36,-0.32,-0.211
6.36,0,-0.216
6.36,0.32,-0.211
6.36,0.64,-0.198
6.36,0.96,-0.177
6.36,1.28,-0.148
6.36,1.6,-0.11
6.36,1.92,-0.066
6.36,2.24,-0.014
6.36,2.56,0.045
6.36,2.88,0.112
6.36,3.2,0.185
6.36,3.52,0.264
6.36,3.84,0.35
6.36,4.16,0.44
6.36,4.48,0.535
6.36,4.8,0.632
6.36,5.12,0.732
6.36,5.44,0.835
6.36,5.76,0.941
6.36,6.08,1.05
6.36,6.4,1.164
6.36,6.72,1.284
6.36,7.04,1.41
6.36,7.36,1.54
6.36,7.68,1.672
6.36,8,1.798
6.36,8.32,1.911
6.36,8.64,2.005
6.36,8.96,2.081
6.36,9.28,2.149
6.36,9.6,2.215
6.36,9.92,2.287
6.36,10.24,2.369
6.36,10.56,2.462
6.36,10.88,2.568
6.36,11.2,2.682
6.36,11.52,2.795
6.36,11.84,2.88
6.36,12.16,2.909
6.36,12.48,2.891
6.36,12.8,2.855
6.36,13.12,2.819
6.36,13.44,2.791
6.36,13.76,2.771
6.36,14.08,2.758
6.36,14.4,2.751
6.36,14.72,2.747
6.36,15.04,2.746
6.36,15.36,2.747
6.36,15.68,2.75
6.36,16,2.753
6.68,-16,2.894
6.68,-15.68,2.892
6.68,-15.36,2.891
6.68,-15.04,2.891
6.68,-14.72,2.893
6.68,-14.4,2.897
6.68,-14.08,2.904
6.68,-13.76,2.915
6.68,-13.44,2.93
6.68,-13.12,2.948
6.68,-12.8,2.968
6.68,-12.48,2.982
6.68,-12.16,2.981
6.68,-11.84,2.954
6.68,-11.52,2.898
6.68,-11.2,2.823
6.68,-10.88,2.743
6.68,-10.56,2.667
6.68,-10.24,2.6
6.68,-9.92,2.544
6.68,-9.6,2.499
6.68,-9.28,2.463
6.68,-8.96,2.428
6.68,-8.64,2.38
6.68,-8.32,2.299
6.68,-8,2.184
6.68,-7.68,2.048
6.68,-7.36,1.908
6.68,-7.04,1.775
6.68,-6.72,1.65
6.68,-6.4,1.535
6.68,-6.08,1.428
6.68,-5.76,1.327
6.68,-5.44,1.23
6.68,-5.12,1.135
6.68,-4.8,1.042
6.68,-4.48,0.95
6.68,-4.16,0.861
6.68,-3.84,0.774
6.68,-3.52,0.693
6.68,-3.2,0.618
6.68,-2.88,0.549
6.68,-2.56,0.487
6.68,-2.24,0.433
6.68,-1.92,0.385
6.68,-1.6,0.343
6.68,-1.28,0.308
6.68,-0.96,0.281
6.68,-0.64,0.26
6.68,-0.32,0.248
6.68,0,0.244
6.68,0.32,0.248
6.68,0.64,0.26
6.68,0.96,0.281
6.68,1.28,0.308
6.68,1.6,0.343
6.68,1.92,0.385
6.68,2.24,0.433
6.68,2.56,0.487
6.68,2.88,0.549
6.68,3.2,0.618
6.68,3.52,0.693
6.68,3.84,0.774
6.68,4.16,0.861
6.68,4.48,0.95
6.68,4.8,1.042
6.68,5.12,1.135
6.68,5.44,1.23
6.68,5.76,1.327
6.68,6.08,1.428
6.68,6.4,1.535
6.68,6.72,1.65
6.68,7.04,1.775
6.68,7.36,1.908
6.68,7.68,2.048
6.68,8,2.184
6.68,8.32,2.299
6.68,8.64,2.38
6.68,8.96,2.428
6.68,9.28,2.463
6.68,9.6,2.499
6.68,9.92,2.544
6.68,10.24,2.6
6.68,10.56,2.667
6.68,10.88,2.743
6.68,11.2,2.823
6.68,11.52,2.898
6.68,11.84,2.954
6.68,12.16,2.981
6.68,12.48,2.982
6.68,12.8,2.968
6.68,13.12,2.948
6.68,13.44,2.93
6.68,13.76,2.915
6.68,14.08,2.904
6.68,14.4,2.897
6.68,14.72,2.893
6.68,15.04,2.891
6.68,15.36,2.891
6.68,15.68,2.892
6.68,16,2.894
7,-16,3.034
7,-15.68,3.034
7,-15.36,3.033
7,-15.04,3.034
7,-14.72,3.036
7,-14.4,3.04
7,-14.08,3.046
7,-13.76,3.054
7,-13.44,3.065
7,-13.12,3.076
7,-12.8,3.085
7,-12.48,3.089
7,-12.16,3.081
7,-11.84,3.058
7,-11.52,3.019
7,-11.2,2.969
7,-10.88,2.915
7,-10.56,2.863
7,-10.24,2.82
7,-9.92,2.789
7,-9.6,2.773
7,-9.28,2.774
7,-8.96,2.787
7,-8.64,2.789
7,-8.32,2.728
7,-8,2.59
7,-7.68,2.426
7,-7.36,2.269
7,-7.04,2.129
7,-6.72,2.007
7,-6.4,1.898
7,-6.08,1.8
7,-5.76,1.709
7,-5.44,1.623
7,-5.12,1.537
7,-4.8,1.451
7,-4.48,1.364
7,-4.16,1.278
7,-3.84,1.194
7,-3.52,1.116
7,-3.2,1.044
7,-2.88,0.98
7,-2.56,0.923
7,-2.24,0.872
7,-1.92,0.828
7,-1.6,0.79
7,-1.28,0.757
7,-0.96,0.731
7,-0.64,0.711
7,-0.32,0.699
7,0,0.695
7,0.32,0.699
7,0.64,0.711
7,0.96,0.731
7,1.28,0.757
7,1.6,0.79
7,1.92,0.828
7,2.24,0.872
7,2.56,0.923
7,2.88,0.98
7,3.2,1.044
7,3.52,1.116
7,3.84,1.194
7,4.16,1.278
7,4.48,1.364
7,4.8,1.451
7,5.12,1.537
7,5.44,1.623
7,5.76,1.709
7,6.08,1.8
7,6.4,1.898
7,6.72,2.007
7,7.04,2.129
7,7.36,2.269
7,7.68,2.426
7,8,2.59
7,8.32,2.728
7,8.64,2.789
7,8.96,2.787
7,9.28,2.774
7,9.6,2.773
7,9.92,2.789
7,10.24,2.82
7,10.56,2.863
7,10.88,2.915
7,11.2,2.969
7,11.52,3.019
7,11.84,3.058
7,12.16,3.081
7,12.48,3.089
7,12.8,3.085
7,13.12,3.076
7,13.44,3.065
7,13.76,3.054
7,14.08,3.046
7,14.4,3.04
7,14.72,3.036
7,15.04,3.034
7,15.36,3.033
7,15.68,3.034
7,16,3.034
7.32,-16,3.175
7.32,-15.68,3.175
7.32,-15.36,3.175
7.32,-15.04,3.176
7.32,-14.72,3.178
7.32,-14.4,3.181
7.32,-14.08,3.186
7.32,-13.76,3.192
7.32,-13.44,3.198
7.32,-13.12,3.204
7.32,-12.8,3.208
7.32,-12.48,3.207
7.32,-12.16,3.198
7.32,-11.84,3.179
7.32,-11.52,3.152
7.32,-11.2,3.118
7.32,-10.88,3.083
7.32,-10.56,3.051
7.32,-10.24,3.028
7.32,-9.92,3.019
7.32,-9.6,3.03
7.32,-9.28,3.07
7.32,-8.96,3.151
7.32,-8.64,3.267
7.32,-8.32,3.249
7.32,-8,3.016
7.32,-7.68,2.791
7.32,-7.36,2.611
7.32,-7.04,2.467
7.32,-6.72,2.349
7.32,-6.4,2.249
7.32,-6.08,2.164
7.32,-5.76,2.088
7.32,-5.44,2.015
7.32,-5.12,1.94
7.32,-4.8,1.861
7.32,-4.48,1.777
7.32,-4.16,1.691
7.32,-3.84,1.609
7.32,-3.52,1.532
7.32,-3.2,1.463
7.32,-2.88,1.403
7.32,-2.56,1.351
7.32,-2.24,1.306
7.32,-1.92,1.266
7.32,-1.6,1.231
7.32,-1.28,1.2
7.32,-0.96,1.174
7.32,-0.64,1.154
7.32,-0.32,1.141
7.32,0,1.137
7.32,0.32,1.141
7.32,0.64,1.154
7.32,0.96,1.174
7.32,1.28,1.2
7.32,1.6,1.231
7.32,1.92,1.266
7.32,2.24,1.306
7.32,2.56,1.351
7.32,2.88,1.403
7.32,3.2,1.463
7.32,3.52,1.532
7.32,3.84,1.609
7.32,4.16,1.691
7.32,4.48,1.777
7.32,4.8,1.861
7.32,5.12,1.94
7.32,5.44,2.015
7.32,5.76,2.088
7.32,6.08,2.164
7.32,6.4,2.249
7.32,6.72,2.349
7.32,7.04,2.467
7.32,7.36,2.611
7.32,7.68,2.791
7.32,8,3.016
7.32,8.32,3.249
7.32,8.64,3.267
7.32,8.96,3.151
7.32,9.28,3.07
7.32,9.6,3.03
7.32,9.92,3.019
7.32,10.24,3.028
7.32,10.56,3.051
7.32,10.88,3.083
7.32,11.2,3.118
7.32,11.52,3.152
7.32,11.84,3.179
7.32,12.16,3.198
7.32,12.48,3.207
7.32,12.8,3.208
7.32,13.12,3.204
7.32,13.44,3.198
7.32,13.76,3.192
7.32,14.08,3.186
7.32,14.4,3.181
7.32,14.72,3.178
7.32,15.04,3.176
7.32,15.36,3.175
7.32,15.68,3.175
7.32,16,3.175
7.64,-16,3.315
7.64,-15.68,3.315
7.64,-15.36,3.316
7.64,-15.04,3.317
7.64,-14.72,3.319
7.64,-14.4,3.321
7.64,-14.08,3.324
7.64,-13.76,3.328
7.64,-13.44,3.332
7.64,-13.12,3.335
7.64,-12.8,3.336
7.64,-12.48,3.333
7.64,-12.16,3.324
7.64,-11.84,3.31
7.64,-11.52,3.291
7.64,-11.2,3.269
7.64,-10.88,3.247
7.64,-10.56,3.23
7.64,-10.24,3.222
7.64,-9.92,3.228
7.64,-9.6,3.258
7.64,-9.28,3.324
7.64,-8.96,3.461
7.64,-8.64,3.791
7.64,-8.32,4.021
7.64,-8,3.392
7.64,-7.68,3.108
7.64,-7.36,2.92
7.64,-7.04,2.78
7.64,-6.72,2.672
7.64,-6.4,2.587
7.64,-6.08,2.52
7.64,-5.76,2.463
7.64,-5.44,2.409
7.64,-5.12,2.349
7.64,-4.8,2.276
7.64,-4.48,2.191
7.64,-4.16,2.103
7.64,-3.84,2.017
7.64,-3.52,1.94
7.64,-3.2,1.874
7.64,-2.88,1.818
7.64,-2.56,1.772
7.64,-2.24,1.734
7.64,-1.92,1.7
7.64,-1.6,1.668
7.64,-1.28,1.638
7.64,-0.96,1.611
7.64,-0.64,1.59
7.64,-0.32,1.576
7.64,0,1.571
7.64,0.32,1.576
7.64,0.64,1.59
7.64,0.96,1.611
7.64,1.28,1.638
7.64,1.6,1.668
7.64,1.92,1.7
7.64,2.24,1.734
7.64,2.56,1.772
7.64,2.88,1.818
7.64,3.2,1.874
7.64,3.52,1.94
7.64,3.84,2.017
7.64,4.16,2.103
7.64,4.48,2.191
7.64,4.8,2.276
7.64,5.12,2.349
7.64,5.44,2.409
7.64,5.76,2.463
7.64,6.08,2.52
7.64,6.4,2.587
7.64,6.72,2.672
7.64,7.04,2.78
7.64,7.36,2.92
7.64,7.68,3.108
7.64,8,3.392
7.64,8.32,4.021
7.64,8.64,3.791
7.64,8.96,3.461
7.64,9.28,3.324
7.64,9.6,3.258
7.64,9.92,3.228
7.64,10.24,3.222
7.64,10.56,3.23
7.64,10.88,3.247
7.64,11.2,3.269
7.64,11.52,3.291
7.64,11.84,3.31
7.64,12.16,3.324
7.64,12.48,3.333
7.64,12.8,3.336
7.64,13.12,3.335
7.64,13.44,3.332
7.64,13.76,3.328
7.64,14.08,3.324
7.64,14.4,3.321
7.64,14.72,3.319
7.64,15.04,3.317
7.64,15.36,3.316
7.64,15.68,3.315
7.64,16,3.315
7.96,-16,3.455
7.96,-15.68,3.455
7.96,-15.36,3.456
7.96,-15.04,3.457
7.96,-14.72,3.458
7.96,-14.4,3.46
7.96,-14.08,3.462
7.96,-13.76,3.465
7.96,-13.44,3.467
7.96,-13.12,3.468
7.96,-12.8,3.467
7.96,-12.48,3.464
7.96,-12.16,3.457
7.96,-11.84,3.447
7.96,-11.52,3.434
7.96,-11.2,3.42
7.96,-10.88,3.407
7.96,-10.56,3.4
7.96,-10.24,3.401
7.96,-9.92,3.416
7.96,-9.6,3.451
7.96,-9.28,3.518
7.96,-8.96,3.634
7.96,-8.64,3.814
7.96,-8.32,3.838
7.96,-8,3.57
7.96,-7.68,3.345
7.96,-7.36,3.182
7.96,-7.04,3.061
7.96,-6.72,2.972
7.96,-6.4,2.907
7.96,-6.08,2.864
7.96,-5.76,2.835
7.96,-5.44,2.811
7.96,-5.12,2.772
7.96,-4.8,2.703
7.96,-4.48,2.61
7.96,-4.16,2.51
7.96,-3.84,2.416
7.96,-3.52,2.337
7.96,-3.2,2.273
7.96,-2.88,2.224
7.96,-2.56,2.187
7.96,-2.24,2.157
7.96,-1.92,2.131
7.96,-1.6,2.104
7.96,-1.28,2.074
7.96,-0.96,2.044
7.96,-0.64,2.018
7.96,-0.32,2.001
7.96,0,1.994
7.96,0.32,2.001
7.96,0.64,2.018
7.96,0.96,2.044
7.96,1.28,2.074
7.96,1.6,2.104
7.96,1.92,2.131
7.96,2.24,2.157
7.96,2.56,2.187
7.96,2.88,2.224
7.96,3.2,2.273
7.96,3.52,2.337
7.96,3.84,2.416
7.96,4.16,2.51
7.96,4.48,2.61
7.96,4.8,2.703
7.96,5.12,2.772
7.96,5.44,2.811
7.96,5.76,2.835
7.96,6.08,2.864
7.96,6.4,2.907
7.96,6.72,2.972
7.96,7.04,3.061
7.96,7.36,3.182
7.96,7.68,3.345
7.96,8,3.57
7.96,8.32,3.838
7.96,8.64,3.814
7.96,8.96,3.634
7.96,9.28,3.518
7.96,9.6,3.451
7.96,9.92,3.416
7.96,10.24,3.401
7.96,10.56,3.4
7.96,10.88,3.407
7.96,11.2,3.42
7.96,11.52,3.434
7.96,11.84,3.447
7.96,12.16,3.457
7.96,12.48,3.464
7.96,12.8,3.467
7.96,13.12,3.468
7.96,13.44,3.467
7.96,13.76,3.465
7.96,14.08,3.462
7.96,14.4,3.46
7.96,14.72,3.458
7.96,15.04,3.457
7.96,15.36,3.456
7.96,15.68,3.455
7.96,16,3.455
8.28,-16,3.595
8.28,-15.68,3.595
8.28,-15.36,3.595
8.28,-15.04,3.596
8.28,-14.72,3.597
8.28,-14.4,3.599
8.28,-14.08,3.6
8.28,-13.76,3.602
8.28,-13.44,3.603
8.28,-13.12,3.603
8.28,-12.8,3.601
8.28,-12.48,3.598
8.28,-12.16,3.593
8.28,-11.84,3.586
8.28,-11.52,3.577
8.28,-11.2,3.569
8.28,-10.88,3.563
8.28,-10.56,3.561
8.28,-10.24,3.567
8.28,-9.92,3.584
8.28,-9.6,3.615
8.28,-9.28,3.664
8.28,-8.96,3.729
8.28,-8.64,3.786
8.28,-8.32,3.768
8.28,-8,3.657
8.28,-7.68,3.522
8.28,-7.36,3.404
8.28,-7.04,3.312
8.28,-6.72,3.246
8.28,-6.4,3.207
8.28,-6.08,3.193
8.28,-5.76,3.203
8.28,-5.44,3.226
8.28,-5.12,3.227
8.28,-4.8,3.159
8.28,-4.48,3.036
8.28,-4.16,2.908
8.28,-3.84,2.801
8.28,-3.52,2.717
8.28,-3.2,2.657
8.28,-2.88,2.617
8.28,-2.56,2.593
8.28,-2.24,2.578
8.28,-1.92,2.564
8.28,-1.6,2.542
8.28,-1.28,2.509
8.28,-0.96,2.471
8.28,-0.64,2.437
8.28,-0.32,2.414
8.28,0,2.406
8.28,0.32,2.414
8.28,0.64,2.437
8.28,0.96,2.471
8.28,1.28,2.509
8.28,1.6,2.542
8.28,1.92,2.564
8.28,2.24,2.578
8.28,2.56,2.593
8.28,2.88,2.617
8.28,3.2,2.657
8.28,3.52,2.717
8.28,3.84,2.801
8.28,4.16,2.908
8.28,4.48,3.036
8.28,4.8,3.159
8.28,5.12,3.227
8.28,5.44,3.226
8.28,5.76,3.203
8.28,6.08,3.193
8.28,6.4,3.207
8.28,6.72,3.246
8.28,7.04,3.312
8.28,7.36,3.404
8.28,7.68,3.522
8.28,8,3.657
8.28,8.32,3.768
8.28,8.64,3.786
8.28,8.96,3.729
8.28,9.28,3.664
8.28,9.6,3.615
8.28,9.92,3.584
8.28,10.24,3.567
8.28,10.56,3.561
8.28,10.88,3.563
8.28,11.2,3.569
8.28,11.52,3.577
8.28,11.84,3.586
8.28,12.16,3.593
8.28,12.48,3.598
8.28,12.8,3.601
8.28,13.12,3.603
8.28,13.44,3.603
8.28,13.76,3.602
8.28,14.08,3.6
8.28,14.4,3.599
8.28,14.72,3.597
8.28,15.04,3.596
8.28,15.36,3.595
8.28,15.68,3.595
8.28,16,3.595
8.6,-16,3.734
8.6,-15.68,3.734
8.6,-15.36,3.735
8.6,-15.04,3.736
8.6,-14.72,3.736
8.6,-14.4,3.737
8.6,-14.08,3.738
8.6,-13.76,3.739
8.6,-13.44,3.739
8.6,-13.12,3.739
8.6,-12.8,3.737
8.6,-12.48,3.735
8.6,-12.16,3.731
8.6,-11.84,3.726
8.6,-11.52,3.721
8.6,-11.2,3.716
8.6,-10.88,3.714
8.6,-10.56,3.715
8.6,-10.24,3.722
8.6,-9.92,3.737
8.6,-9.6,3.76
8.6,-9.28,3.79
8.6,-8.96,3.821
8.6,-8.64,3.838
8.6,-8.32,3.817
8.6,-8,3.757
8.6,-7.68,3.677
8.6,-7.36,3.599
8.6,-7.04,3.537
8.6,-6.72,3.495
8.6,-6.4,3.48
8.6,-6.08,3.496
8.6,-5.76,3.552
8.6,-5.44,3.658
8.6,-5.12,3.771
8.6,-4.8,3.673
8.6,-4.48,3.458
8.6,-4.16,3.285
8.6,-3.84,3.16
8.6,-3.52,3.074
8.6,-3.2,3.02
8.6,-2.88,2.993
8.6,-2.56,2.989
8.6,-2.24,2.998
8.6,-1.92,3.007
8.6,-1.6,2.993
8.6,-1.28,2.951
8.6,-0.96,2.895
8.6,-0.64,2.845
8.6,-0.32,2.812
8.6,0,2.8
8.6,0.32,2.812
8.6,0.64,2.845
8.6,0.96,2.895
8.6,1.28,2.951
8.6,1.6,2.993
8.6,1.92,3.007
8.6,2.24,2.998
8.6,2.56,2.989
8.6,2.88,2.993
8.6,3.2,3.02
8.6,3.52,3.074
8.6,3.84,3.16
8.6,4.16,3.285
8.6,4.48,3.458
8.6,4.8,3.673
8.6,5.12,3.771
8.6,5.44,3.658
8.6,5.76,3.552
8.6,6.08,3.496
8.6,6.4,3.48
8.6,6.72,3.495
8.6,7.04,3.537
8.6,7.36,3.599
8.6,7.68,3.677
8.6,8,3.757
8.6,8.32,3.817
8.6,8.64,3.838
8.6,8.96,3.821
8.6,9.28,3.79
8.6,9.6,3.76
8.6,9.92,3.737
8.6,10.24,3.722
8.6,10.56,3.715
8.6,10.88,3.714
8.6,11.2,3.716
8.6,11.52,3.721
8.6,11.84,3.726
8.6,12.16,3.731
8.6,12.48,3.735
8.6,12.8,3.737
8.6,13.12,3.739
8.6,13.44,3.739
8.6,13.76,3.739
8.6,14.08,3.738
8.6,14.4,3.737
8.6,14.72,3.736
8.6,15.04,3.736
8.6,15.36,3.735
8.6,15.68,3.734
8.6,16,3.734
8.92,-16,3.873
8.92,-15.68,3.874
8.92,-15.36,3.874
8.92,-15.04,3.875
8.92,-14.72,3.875
8.92,-14.4,3.876
8.92,-14.08,3.876
8.92,-13.76,3.877
8.92,-13.44,3.877
8.92,-13.12,3.876
8.92,-12.8,3.875
8.92,-12.48,3.873
8.92,-12.16,3.87
8.92,-11.84,3.867
8.92,-11.52,3.864
8.92,-11.2,3.862
8.92,-10.88,3.861
8.92,-10.56,3.864
8.92,-10.24,3.87
8.92,-9.92,3.881
8.92,-9.6,3.896
8.92,-9.28,3.913
8.92,-8.96,3.927
8.92,-8.64,3.93
8.92,-8.32,3.912
8.92,-8,3.875
8.92,-7.68,3.827
8.92,-7.36,3.778
8.92,-7.04,3.74
8.92,-6.72,3.719
8.92,-6.4,3.722
8.92,-6.08,3.76
8.92,-5.76,3.848
8.92,-5.44,4.038
8.92,-5.12,4.59
8.92,-4.8,4.221
8.92,-4.48,3.821
8.92,-4.16,3.612
8.92,-3.84,3.482
8.92,-3.52,3.4
8.92,-3.2,3.356
8.92,-2.88,3.347
8.92,-2.56,3.369
8.92,-2.24,3.419
8.92,-1.92,3.473
8.92,-1.6,3.477
8.92,-1.28,3.406
8.92,-0.96,3.311
8.92,-0.64,3.234
8.92,-0.32,3.187
8.92,0,3.172
8.92,0.32,3.187
8.92,0.64,3.234
8.92,0.96,3.311
8.92,1.28,3.406
8.92,1.6,3.477
8.92,1.92,3.473
8.92,2.24,3.419
8.92,2.56,3.369
8.92,2.88,3.347
8.92,3.2,3.356
8.92,3.52,3.4
8.92,3.84,3.482
8.92,4.16,3.612
8.92,4.48,3.821
8.92,4.8,4.221
8.92,5.12,4.59
8.92,5.44,4.038
8.92,5.76,3.848
8.92,6.08,3.76
8.92,6.4,3.722
8.92,6.72,3.719
8.92,7.04,3.74
8.92,7.36,3.778
8.92,7.68,3.827
8.92,8,3.875
8.92,8.32,3.912
8.92,8.64,3.93
8.92,8.96,3.927
8.92,9.28,3.913
8.92,9.6,3.896
8.92,9.92,3.881
8.92,10.24,3.87
8.92,10.56,3.864
8.92,10.88,3.861
8.92,11.2,3.862
8.92,11.52,3.864
8.92,11.84,3.867
8.92,12.16,3.87
8.92,12.48,3.873
8.92,12.8,3.875
8.92,13.12,3.876
8.92,13.44,3.877
8.92,13.76,3.877
8.92,14.08,3.876
8.92,14.4,3.876
8.92,14.72,3.875
8.92,15.04,3.875
8.92,15.36,3.874
8.92,15.68,3.874
8.92,16,3.873
9.24,-16,4.013
9.24,-15.68,4.013
9.24,-15.36,4.013
9.24,-15.04,4.013
9.24,-14.72,4.014
9.24,-14.4,4.014
9.24,-14.08,4.015
9.24,-13.76,4.015
9.24,-13.44,4.014
9.24,-13.12,4.014
9.24,-12.8,4.013
9.24,-12.48,4.011
9.24,-12.16,4.01
9.24,-11.84,4.008
9.24,-11.52,4.006
9.24,-11.2,4.005
9.24,-10.88,4.006
9.24,-10.56,4.008
9.24,-10.24,4.014
9.24,-9.92,4.021
9.24,-9.6,4.031
9.24,-9.28,4.04
9.24,-8.96,4.045
9.24,-8.64,4.043
9.24,-8.32,4.029
9.24,-8,4.005
9.24,-7.68,3.976
9.24,-7.36,3.947
9.24,-7.04,3.926
9.24,-6.72,3.919
9.24,-6.4,3.932
9.24,-6.08,3.975
9.24,-5.76,4.06
9.24,-5.44,4.209
9.24,-5.12,4.404
9.24,-4.8,4.292
9.24,-4.48,4.044
9.24,-4.16,3.87
9.24,-3.84,3.757
9.24,-3.52,3.689
9.24,-3.2,3.659
9.24,-2.88,3.668
9.24,-2.56,3.72
9.24,-2.24,3.827
9.24,-1.92,3.992
9.24,-1.6,4.06
9.24,-1.28,3.877
9.24,-0.96,3.704
9.24,-0.64,3.593
9.24,-0.32,3.532
9.24,0,3.512
9.24,0.32,3.532
9.24,0.64,3.593
9.24,0.96,3.704
9.24,1.28,3.877
9.24,1.6,4.06
9.24,1.92,3.992
9.24,2.24,3.827
9.24,2.56,3.72
9.24,2.88,3.668
9.24,3.2,3.659
9.24,3.52,3.689
9.24,3.84,3.757
9.24,4.16,3.87
9.24,4.48,4.044
9.24,4.8,4.292
9.24,5.12,4.404
9.24,5.44,4.209
9.24,5.76,4.06
9.24,6.08,3.975
9.24,6.4,3.932
9.24,6.72,3.919
9.24,7.04,3.926
9.24,7.36,3.947
9.24,7.68,3.976
9.24,8,4.005
9.24,8.32,4.029
9.24,8.64,4.043
9.24,8.96,4.045
9.24,9.28,4.04
9.24,9.6,4.031
9.24,9.92,4.021
9.24,10.24,4.014
9.24,10.56,4.008
9.24,10.88,4.006
9.24,11.2,4.005
9.24,11.52,4.006
9.24,11.84,4.008
9.24,12.16,4.01
9.24,12.48,4.011
9.24,12.8,4.013
9.24,13.12,4.014
9.24,13.44,4.014
9.24,13.76,4.015
9.24,14.08,4.015
9.24,14.4,4.014
9.24,14.72,4.014
9.24,15.04,4.013
9.24,15.36,4.013
9.24,15.68,4.013
9.24,16,4.013
9.56,-16,4.152
9.56,-15.68,4.152
9.56,-15.36,4.152
9.56,-15.04,4.152
9.56,-14.72,4.153
9.56,-14.4,4.153
9.56,-14.08,4.153
9.56,-13.76,4.153
9.56,-13.44,4.153
9.56,-13.12,4.152
9.56,-12.8,4.151
9.56,-12.48,4.15
9.56,-12.16,4.149
9.56,-11.84,4.148
9.56,-11.52,4.147
9.56,-11.2,4.147
9.56,-10.88,4.148
9.56,-10.56,4.15
9.56,-10.24,4.154
9.56,-9.92,4.159
9.56,-9.6,4.165
9.56,-9.28,4.169
9.56,-8.96,4.171
9.56,-8.64,4.167
9.56,-8.32,4.157
9.56,-8,4.142
9.56,-7.68,4.124
9.56,-7.36,4.107
9.56,-7.04,4.097
9.56,-6.72,4.098
9.56,-6.4,4.114
9.56,-6.08,4.15
9.56,-5.76,4.209
9.56,-5.44,4.283
9.56,-5.12,4.334
9.56,-4.8,4.291
9.56,-4.48,4.18
9.56,-4.16,4.07
9.56,-3.84,3.989
9.56,-3.52,3.94
9.56,-3.2,3.924
9.56,-2.88,3.947
9.56,-2.56,4.018
9.56,-2.24,4.164
9.56,-1.92,4.49
9.56,-1.6,5.02
9.56,-1.28,4.279
9.56,-0.96,4.033
9.56,-0.64,3.903
9.56,-0.32,3.835
9.56,0,3.814
9.56,0.32,3.835
9.56,0.64,3.903
9.56,0.96,4.033
9.56,1.28,4.279
9.56,1.6,5.02
9.56,1.92,4.49
9.56,2.24,4.164
9.56,2.56,4.018
9.56,2.88,3.947
9.56,3.2,3.924
9.56,3.52,3.94
9.56,3.84,3.989
9.56,4.16,4.07
9.56,4.48,4.18
9.56,4.8,4.291
9.56,5.12,4.334
9.56,5.44,4.283
9.56,5.76,4.209
9.56,6.08,4.15
9.56,6.4,4.114
9.56,6.72,4.098
9.56,7.04,4.097
9.56,7.36,4.107
9.56,7.68,4.124
9.56,8,4.142
9.56,8.32,4.157
9.56,8.64,4.167
9.56,8.96,4.171
9.56,9.28,4.169
9.56,9.6,4.165
9.56,9.92,4.159
9.56,10.24,4.154
9.56,10.56,4.15
9.56,10.88,4.148
9.56,11.2,4.147
9.56,11.52,4.147
9.56,11.84,4.148
9.56,12.16,4.149
9.56,12.48,4.15
9.56,12.8,4.151
9.56,13.12,4.152
9.56,13.44,4.153
9.56,13.76,4.153
9.56,14.08,4.153
9.56,14.4,4.153
9.56,14.72,4.153
9.56,15.04,4.152
9.56,15.36,4.152
9.56,15.68,4.152
9.56,16,4.152
9.88,-16,4.291
9.88,-15.68,4.291
9.88,-15.36,4.291
9.88,-15.04,4.291
9.88,-14.72,4.291
9.88,-14.4,4.292
9.88,-14.08,4.292
9.88,-13.76,4.291
9.88,-13.44,4.291
9.88,-13.12,4.291
9.88,-12.8,4.29
9.88,-12.48,4.29
9.88,-12.16,4.289
9.88,-11.84,4.288
9.88,-11.52,4.288
9.88,-11.2,4.288
9.88,-10.88,4.289
9.88,-10.56,4.291
9.88,-10.24,4.293
9.88,-9.92,4.297
9.88,-9.6,4.3
9.88,-9.28,4.302
9.88,-8.96,4.302
9.88,-8.64,4.298
9.88,-8.32,4.291
9.88,-8,4.282
9.88,-7.68,4.271
9.88,-7.36,4.262
9.88,-7.04,4.258
9.88,-6.72,4.262
9.88,-6.4,4.276
9.88,-6.08,4.301
9.88,-5.76,4.336
9.88,-5.44,4.37
9.88,-5.12,4.385
9.88,-4.8,4.36
9.88,-4.48,4.304
9.88,-4.16,4.24
9.88,-3.84,4.188
9.88,-3.52,4.157
9.88,-3.2,4.152
9.88,-2.88,4.18
9.88,-2.56,4.247
9.88,-2.24,4.368
9.88,-1.92,4.553
9.88,-1.6,4.639
9.88,-1.28,4.442
9.88,-0.96,4.266
9.88,-0.64,4.154
9.88,-0.32,4.094
9.88,0,4.074
9.88,0.32,4.094
9.88,0.64,4.154
9.88,0.96,4.266
9.88,1.28,4.442
9.88,1.6,4.639
9.88,1.92,4.553
9.88,2.24,4.368
9.88,2.56,4.247
9.88,2.88,4.18
9.88,3.2,4.152
9.88,3.52,4.157
9.88,3.84,4.188
9.88,4.16,4.24
9.88,4.48,4.304
9.88,4.8,4.36
9.88,5.12,4.385
9.88,5.44,4.37
9.88,5.76,4.336
9.88,6.08,4.301
9.88,6.4,4.276
9.88,6.72,4.262
9.88,7.04,4.258
9.88,7.36,4.262
9.88,7.68,4.271
9.88,8,4.282
9.88,8.32,4.291
9.88,8.64,4.298
9.88,8.96,4.302
9.88,9.28,4.302
9.88,9.6,4.3
9.88,9.92,4.297
9.88,10.24,4.293
9.88,10.56,4.291
9.88,10.88,4.289
9.88,11.2,4.288
9.88,11.52,4.288
9.88,11.84,4.288
9.88,12.16,4.289
9.88,12.48,4.29
9.88,12.8,4.29
9.88,13.12,4.291
9.88,13.44,4.291
9.88,13.76,4.291
9.88,14.08,4.292
9.88,14.4,4.292
9.88,14.72,4.291
9.88,15.04,4.291
9.88,15.36,4.291
9.88,15.68,4.291
9.88,16,4.291
10.2,-16,4.43
10.2,-15.68,4.43
10.2,-15.36,4.43
10.2,-15.04,4.43
10.2,-14.72,4.43
10.2,-14.4,4.43
10.2,-14.08,4.43
10.2,-13.76,4.43
10.2,-13.44,4.43
10.2,-13.12,4.43
10.2,-12.8,4.429
10.2,-12.48,4.429
10.2,-12.16,4.428
10.2,-11.84,4.428
10.2,-11.52,4.428
10.2,-11.2,4.428
10.2,-10.88,4.429
10.2,-10.56,4.43
10.2,-10.24,4.432
10.2,-9.92,4.434
10.2,-9.6,4.436
10.2,-9.28,4.436
10.2,-8.96,4.436
10.2,-8.64,4.433
10.2,-8.32,4.428
10.2,-8,4.422
10.2,-7.68,4.416
10.2,-7.36,4.411
10.2,-7.04,4.411
10.2,-6.72,4.415
10.2,-6.4,4.425
10.2,-6.08,4.442
10.2,-5.76,4.461
10.2,-5.44,4.477
10.2,-5.12,4.48
10.2,-4.8,4.464
10.2,-4.48,4.433
10.2,-4.16,4.396
10.2,-3.84,4.365
10.2,-3.52,4.348
10.2,-3.2,4.349
10.2,-2.88,4.373
10.2,-2.56,4.423
10.2,-2.24,4.496
10.2,-1.92,4.571
10.2,-1.6,4.589
10.2,-1.28,4.523
10.2,-0.96,4.431
10.2,-0.64,4.357
10.2,-0.32,4.312
10.2,0,4.297
10.2,0.32,4.312
10.2,0.64,4.357
10.2,0.96,4.431
10.2,1.28,4.523
10.2,1.6,4.589
10.2,1.92,4.571
10.2,2.24,4.496
10.2,2.56,4.423
10.2,2.88,4.373
10.2,3.2,4.349
10.2,3.52,4.348
10.2,3.84,4.365
10.2,4.16,4.396
10.2,4.48,4.433
10.2,4.8,4.464
10.2,5.12,4.48
10.2,5.44,4.477
10.2,5.76,4.461
10.2,6.08,4.442
10.2,6.4,4.425
10.2,6.72,4.415
10.2,7.04,4.411
10.2,7.36,4.411
10.2,7.68,4.416
10.2,8,4.422
10.2,8.32,4.428
10.2,8.64,4.433
10.2,8.96,4.436
10.2,9.28,4.436
10.2,9.6,4.436
10.2,9.92,4.434
10.2,10.24,4.432
10.2,10.56,4.43
10.2,10.88,4.429
10.2,11.2,4.428
10.2,11.52,4.428
10.2,11.84,4.428
10.2,12.16,4.428
10.2,12.48,4.429
10.2,12.8,4.429
10.2,13.12,4.43
10.2,13.44,4.43
10.2,13.76,4.43
10.2,14.08,4.43
10.2,14.4,4.43
10.2,14.72,4.43
10.2,15.04,4.43
10.2,15.36,4.43
10.2,15.68,4.43
10.2,16,4.43
10.52,-16,4.569
10.52,-15.68,4.569
10.52,-15.36,4.569
10.52,-15.04,4.569
10.52,-14.72,4.569
10.52,-14.4,4.569
10.52,-14.08,4.569
10.52,-13.76,4.569
10.52,-13.44,4.569
10.52,-13.12,4.569
10.52,-12.8,4.568
10.52,-12.48,4.568
10.52,-12.16,4.568
10.52,-11.84,4.568
10.52,-11.52,4.568
10.52,-11.2,4.568
10.52,-10.88,4.569
10.52,-10.56,4.57
10.52,-10.24,4.571
10.52,-9.92,4.572
10.52,-9.6,4.573
10.52,-9.28,4.573
10.52,-8.96,4.572
10.52,-8.64,4.57
10.52,-8.32,4.567
10.52,-8,4.563
10.52,-7.68,4.56
10.52,-7.36,4.557
10.52,-7.04,4.558
10.52,-6.72,4.562
10.52,-6.4,4.569
10.52,-6.08,4.579
10.52,-5.76,4.589
10.52,-5.44,4.596
10.52,-5.12,4.596
10.52,-4.8,4.586
10.52,-4.48,4.567
10.52,-4.16,4.546
10.52,-3.84,4.529
10.52,-3.52,4.52
10.52,-3.2,4.523
10.52,-2.88,4.541
10.52,-2.56,4.573
10.52,-2.24,4.613
10.52,-1.92,4.646
10.52,-1.6,4.651
10.52,-1.28,4.621
10.52,-0.96,4.574
10.52,-0.64,4.529
10.52,-0.32,4.5
10.52,0,4.489
10.52,0.32,4.5
10.52,0.64,4.529
10.52,0.96,4.574
10.52,1.28,4.621
10.52,1.6,4.651
10.52,1.92,4.646
10.52,2.24,4.613
10.52,2.56,4.573
10.52,2.88,4.541
10.52,3.2,4.523
10.52,3.52,4.52
10.52,3.84,4.529
10.52,4.16,4.546
10.52,4.48,4.567
10.52,4.8,4.586
10.52,5.12,4.596
10.52,5.44,4.596
10.52,5.76,4.589
10.52,6.08,4.579
10.52,6.4,4.569
10.52,6.72,4.562
10.52,7.04,4.558
10.52,7.36,4.557
10.52,7.68,4.56
10.52,8,4.563
10.52,8.32,4.567
10.52,8.64,4.57
10.52,8.96,4.572
10.52,9.28,4.573
10.52,9.6,4.573
10.52,9.92,4.572
10.52,10.24,4.571
10.52,10.56,4.57
10.52,10.88,4.569
10.52,11.2,4.568
10.52,11.52,4.568
10.52,11.84,4.568
10.52,12.16,4.568
10.52,12.48,4.568
10.52,12.8,4.568
10.52,13.12,4.569
10.52,13.44,4.569
10.52,13.76,4.569
10.52,14.08,4.569
10.52,14.4,4.569
10.52,14.72,4.569
10.52,15.04,4.569
10.52,15.36,4.569
10.52,15.68,4.569
10.52,16,4.569
10.84,-16,4.708
10.84,-15.68,4.708
10.84,-15.36,4.708
10.84,-15.04,4.708
10.84,-14.72,4.708
10.84,-14.4,4.708
10.84,-14.08,4.708
10.84,-13.76,4.708
10.84,-13.44,4.708
10.84,-13.12,4.708
10.84,-12.8,4.707
10.84,-12.48,4.707
10.84,-12.16,4.707
10.84,-11.84,4.707
10.84,-11.52,4.707
10.84,-11.2,4.707
10.84,-10.88,4.708
10.84,-10.56,4.709
10.84,-10.24,4.709
10.84,-9.92,4.71
10.84,-9.6,4.71
10.84,-9.28,4.71
10.84,-8.96,4.709
10.84,-8.64,4.708
10.84,-8.32,4.706
10.84,-8,4.704
10.84,-7.68,4.702
10.84,-7.36,4.701
10.84,-7.04,4.702
10.84,-6.72,4.705
10.84,-6.4,4.709
10.84,-6.08,4.715
10.84,-5.76,4.721
10.84,-5.44,4.724
10.84,-5.12,4.723
10.84,-4.8,4.716
10.84,-4.48,4.705
10.84,-4.16,4.693
10.84,-3.84,4.683
10.84,-3.52,4.679
10.84,-3.2,4.683
10.84,-2.88,4.695
10.84,-2.56,4.714
10.84,-2.24,4.735
10.84,-1.92,4.751
10.84,-1.6,4.752
10.84,-1.28,4.737
10.84,-0.96,4.711
10.84,-0.64,4.686
10.84,-0.32,4.668
10.84,0,4.661
10.84,0.32,4.668
10.84,0.64,4.686
10.84,0.96,4.711
10.84,1.28,4.737
10.84,1.6,4.752
10.84,1.92,4.751
10.84,2.24,4.735
10.84,2.56,4.714
10.84,2.88,4.695
10.84,3.2,4.683
10.84,3.52,4.679
10.84,3.84,4.683
10.84,4.16,4.693
10.84,4.48,4.705
10.84,4.8,4.716
10.84,5.12,4.723
10.84,5.44,4.724
10.84,5.76,4.721
10.84,6.08,4.715
10.84,6.4,4.709
10.84,6.72,4.705
10.84,7.04,4.702
10.84,7.36,4.701
10.84,7.68,4.702
10.84,8,4.704
10.84,8.32,4.706
10.84,8.64,4.708
10.84,8.96,4.709
10.84,9.28,4.71
10.84,9.6,4.71
10.84,9.92,4.71
10.84,10.24,4.709
10.84,10.56,4.709
10.84,10.88,4.708
10.84,11.2,4.707
10.84,11.52,4.707
10.84,11.84,4.707
10.84,12.16,4.707
10.84,12.48,4.707
10.84,12.8,4.707
10.84,13.12,4.708
10.84,13.44,4.708
10.84,13.76,4.708
10.84,14.08,4.708
10.84,14.4,4.708
10.84,14.72,4.708
10.84,15.04,4.708
10.84,15.36,4.708
10.84,15.68,4.708
10.84,16,4.708
11.16,-16,4.847
11.16,-15.68,4.847
11.16,-15.36,4.847
11.16,-15.04,4.847
11.16,-14.72,4.847
11.16,-14.4,4.847
11.16,-14.08,4.847
11.16,-13.76,4.847
11.16,-13.44,4.847
11.16,-13.12,4.847
11.16,-12.8,4.846
11.16,-12.48,4.846
11.16,-12.16,4.846
11.16,-11.84,4.846
11.16,-11.52,4.846
11.16,-11.2,4.847
11.16,-10.88,4.847
11.16,-10.56,4.847
11.16,-10.24,4.848
11.16,-9.92,4.848
11.16,-9.6,4.848
11.16,-9.28,4.848
11.16,-8.96,4.847
11.16,-8.64,4.846
11.16,-8.32,4.845
11.16,-8,4.844
11.16,-7.68,4.843
11.16,-7.36,4.843
11.16,-7.04,4.844
11.16,-6.72,4.846
11.16,-6.4,4.849
11.16,-6.08,4.852
11.16,-5.76,4.855
11.16,-5.44,4.856
11.16,-5.12,4.855
11.16,-4.8,4.85
11.16,-4.48,4.844
11.16,-4.16,4.837
11.16,-3.84,4.832
11.16,-3.52,4.83
11.16,-3.2,4.833
11.16,-2.88,4.841
11.16,-2.56,4.852
11.16,-2.24,4.864
11.16,-1.92,4.871
11.16,-1.6,4.871
11.16,-1.28,4.863
11.16,-0.96,4.849
11.16,-0.64,4.834
11.16,-0.32,4.823
11.16,0,4.82
11.16,0.32,4.823
11.16,0.64,4.834
11.16,0.96,4.849
11.16,1.28,4.863
11.16,1.6,4.871
11.16,1.92,4.871
11.16,2.24,4.864
11.16,2.56,4.852
11.16,2.88,4.841
11.16,3.2,4.833
11.16,3.52,4.83
11.16,3.84,4.832
11.16,4.16,4.837
11.16,4.48,4.844
11.16,4.8,4.85
11.16,5.12,4.855
11.16,5.44,4.856
11.16,5.76,4.855
11.16,6.08,4.852
11.16,6.4,4.849
11.16,6.72,4.846
11.16,7.04,4.844
11.16,7.36,4.843
11.16,7.68,4.843
11.16,8,4.844
11.16,8.32,4.845
11.16,8.64,4.846
11.16,8.96,4.847
11.16,9.28,4.848
11.16,9.6,4.848
11.16,9.92,4.848
11.16,10.24,4.848
11.16,10.56,4.847
11.16,10.88,4.847
11.16,11.2,4.847
11.16,11.52,4.846
11.16,11.84,4.846
11.16,12.16,4.846
11.16,12.48,4.846
11.16,12.8,4.846
11.16,13.12,4.847
11.16,13.44,4.847
11.16,13.76,4.847
11.16,14.08,4.847
11.16,14.4,4.847
11.16,14.72,4.847
11.16,15.04,4.847
11.16,15.36,4.847
11.16,15.68,4.847
11.16,16,4.847
11.48,-16,4.986
11.48,-15.68,4.986
11.48,-15.36,4.986
11.48,-15.04,4.986
11.48,-14.72,4.986
11.48,-14.4,4.986
11.48,-14.08,4.986
11.48,-13.76,4.986
11.48,-13.44,4.986
11.48,-13.12,4.986
11.48,-12.8,4.985
11.48,-12.48,4.985
11.48,-12.16,4.985
11.48,-11.84,4.985
11.48,-11.52,4.986
11.48,-11.2,4.986
11.48,-10.88,4.986
11.48,-10.56,4.986
11.48,-10.24,4.986
11.48,-9.92,4.987
11.48,-9.6,4.987
11.48,-9.28,4.986
11.48,-8.96,4.986
11.48,-8.64,4.985
11.48,-8.32,4.984
11.48,-8,4.984
11.48,-7.68,4.983
11.48,-7.36,4.983
11.48,-7.04,4.984
11.48,-6.72,4.985
11.48,-6.4,4.987
11.48,-6.08,4.989
11.48,-5.76,4.991
11.48,-5.44,4.991
11.48,-5.12,4.99
11.48,-4.8,4.987
11.48,-4.48,4.983
11.48,-4.16,4.979
11.48,-3.84,4.977
11.48,-3.52,4.976
11.48,-3.2,4.978
11.48,-2.88,4.983
11.48,-2.56,4.99
11.48,-2.24,4.996
11.48,-1.92,5
11.48,-1.6,4.999
11.48,-1.28,4.995
11.48,-0.96,4.987
11.48,-0.64,4.978
11.48,-0.32,4.972
11.48,0,4.97
11.48,0.32,4.972
11.48,0.64,4.978
11.48,0.96,4.987
11.48,1.28,4.995
11.48,1.6,4.999
11.48,1.92,5
11.48,2.24,4.996
11.48,2.56,4.99
11.48,2.88,4.983
11.48,3.2,4.978
11.48,3.52,4.976
11.48,3.84,4.977
11.48,4.16,4.979
11.48,4.48,4.983
11.48,4.8,4.987
11.48,5.12,4.99
11.48,5.44,4.991
11.48,5.76,4.991
11.48,6.08,4.989
11.48,6.4,4.987
11.48,6.72,4.985
11.48,7.04,4.984
11.48,7.36,4.983
11.48,7.68,4.983
11.48,8,4.984
11.48,8.32,4.984
11.48,8.64,4.985
11.48,8.96,4.986
11.48,9.28,4.986
11.48,9.6,4.987
11.48,9.92,4.987
11.48,10.24,4.986
11.48,10.56,4.986
11.48,10.88,4.986
11.48,11.2,4.986
11.48,11.52,4.986
11.48,11.84,4.985
11.48,12.16,4.985
11.48,12.48,4.985
11.48,12.8,4.985
11.48,13.12,4.986
11.48,13.44,4.986
11.48,13.76,4.986
11.48,14.08,4.986
11.48,14.4,4.986
11.48,14.72,4.986
11.48,15.04,4.986
11.48,15.36,4.986
11.48,15.68,4.986
11.48,16,4.986
11.8,-16,5.125
11.8,-15.68,5.125
11.8,-15.36,5.125
11.8,-15.04,5.125
11.8,-14.72,5.125
11.8,-14.4,5.125
11.8,-14.08,5.125
11.8,-13.76,5.125
11.8,-13.44,5.125
11.8,-13.12,5.125
11.8,-12.8,5.125
11.8,-12.48,5.124
11.8,-12.16,5.124
11.8,-11.84,5.125
11.8,-11.52,5.125
11.8,-11.2,5.125
11.8,-10.88,5.125
11.8,-10.56,5.125
11.8,-10.24,5.125
11.8,-9.92,5.125
11.8,-9.6,5.125
11.8,-9.28,5.125
11.8,-8.96,5.125
11.8,-8.64,5.124
11.8,-8.32,5.124
11.8,-8,5.123
11.8,-7.68,5.123
11.8,-7.36,5.123
11.8,-7.04,5.124
11.8,-6.72,5.125
11.8,-6.4,5.126
11.8,-6.08,5.127
11.8,-5.76,5.128
11.8,-5.44,5.128
11.8,-5.12,5.127
11.8,-4.8,5.125
11.8,-4.48,5.123
11.8,-4.16,5.121
11.8,-3.84,5.119
11.8,-3.52,5.119
11.8,-3.2,5.121
11.8,-2.88,5.124
11.8,-2.56,5.127
11.8,-2.24,5.131
11.8,-1.92,5.133
11.8,-1.6,5.132
11.8,-1.28,5.13
11.8,-0.96,5.125
11.8,-0.64,5.12
11.8,-0.32,5.117
11.8,0,5.115
11.8,0.32,5.117
11.8,0.64,5.12
11.8,0.96,5.125
11.8,1.28,5.13
11.8,1.6,5.132
11.8,1.92,5.133
11.8,2.24,5.131
11.8,2.56,5.127
11.8,2.88,5.124
11.8,3.2,5.121
11.8,3.52,5.119
11.8,3.84,5.119
11.8,4.16,5.121
11.8,4.48,5.123
11.8,4.8,5.125
11.8,5.12,5.127
11.8,5.44,5.128
11.8,5.76,5.128
11.8,6.08,5.127
11.8,6.4,5.126
11.8,6.72,5.125
11.8,7.04,5.124
11.8,7.36,5.123
11.8,7.68,5.123
11.8,8,5.123
11.8,8.32,5.124
11.8,8.64,5.124
11.8,8.96,5.125
11.8,9.28,5.125
11.8,9.6,5.125
11.8,9.92,5.125
11.8,10.24,5.125
11.8,10.56,5.125
11.8,10.88,5.125
11.8,11.2,5.125
11.8,11.52,5.125
11.8,11.84,5.125
11.8,12.16,5.124
11.8,12.48,5.124
11.8,12.8,5.125
11.8,13.12,5.125
11.8,13.44,5.125
11.8,13.76,5.125
11.8,14.08,5.125
11.8,14.4,5.125
11.8,14.72,5.125
11.8,15.04,5.125
11.8,15.36,5.125
11.8,15.68,5.125
11.8,16,5.125
12.12,-16,5.264
12.12,-15.68,5.264
12.12,-15.36,5.264
12.12,-15.04,5.264
12.12,-14.72,5.264
12.12,-14.4,5.264
12.12,-14.08,5.264
12.12,-13.76,5.264
12.12,-13.44,5.264
12.12,-13.12,5.264
12.12,-12.8,5.264
12.12,-12.48,5.264
12.12,-12.16,5.264
12.12,-11.84,5.264
12.12,-11.52,5.264
12.12,-11.2,5.264
12.12,-10.88,5.264
12.12,-10.56,5.264
12.12,-10.24,5.264
12.12,-9.92,5.264
12.12,-9.6,5.264
12.12,-9.28,5.264
12.12,-8.96,5.264
12.12,-8.64,5.263
12.12,-8.32,5.263
12.12,-8,5.263
12.12,-7.68,5.263
12.12,-7.36,5.263
12.12,-7.04,5.263
12.12,-6.72,5.264
12.12,-6.4,5.265
12.12,-6.08,5.265
12.12,-5.76,5.266
12.12,-5.44,5.265
12.12,-5.12,5.265
12.12,-4.8,5.264
12.12,-4.48,5.262
12.12,-4.16,5.261
12.12,-3.84,5.26
12.12,-3.52,5.26
12.12,-3.2,5.261
12.12,-2.88,5.263
12.12,-2.56,5.266
12.12,-2.24,5.267
12.12,-1.92,5.268
12.12,-1.6,5.268
12.12,-1.28,5.266
12.12,-0.96,5.264
12.12,-0.64,5.261
12.12,-0.32,5.259
12.12,0,5.258
12.12,0.32,5.259
12.12,0.64,5.261
12.12,0.96,5.264
12.12,1.28,5.266
12.12,1.6,5.268
12.12,1.92,5.268
12.12,2.24,5.267
12.12,2.56,5.266
12.12,2.88,5.263
12.12,3.2,5.261
12.12,3.52,5.26
12.12,3.84,5.26
12.12,4.16,5.261
12.12,4.48,5.262
12.12,4.8,5.264
12.12,5.12,5.265
12.12,5.44,5.265
12.12,5.76,5.266
12.12,6.08,5.265
12.12,6.4,5.265
12.12,6.72,5.264
12.12,7.04,5.263
12.12,7.36,5.263
12.12,7.68,5.263
12.12,8,5.263
12.12,8.32,5.263
12.12,8.64,5.263
12.12,8.96,5.264
12.12,9.28,5.264
12.12,9.6,5.264
12.12,9.92,5.264
12.12,10.24,5.264
12.12,10.56,5.264
12.12,10.88,5.264
12.12,11.2,5.264
12.12,11.52,5.264
12.12,11.84,5.264
12.12,12.16,5.264
12.12,12.48,5.264
12.12,12.8,5.264
12.12,13.12,5.264
12.12,13.44,5.264
12.12,13.76,5.264
12.12,14.08,5.264
12.12,14.4,5.264
12.12,14.72,5.264
12.12,15.04,5.264
12.12,15.36,5.264
12.12,15.68,5.264
12.12,16,5.264
12.44,-16,5.403
12.44,-15.68,5.403
12.44,-15.36,5.403
12.44,-15.04,5.403
12.44,-14.72,5.403
12.44,-14.4,5.403
12.44,-14.08,5.403
12.44,-13.76,5.403
12.44,-13.44,5.403
12.44,-13.12,5.403
12.44,-12.8,5.403
12.44,-12.48,5.403
12.44,-12.16,5.403
12.44,-11.84,5.403
12.44,-11.52,5.403
12.44,-11.2,5.403
12.44,-10.88,5.403
12.44,-10.56,5.403
12.44,-10.24,5.403
12.44,-9.92,5.403
12.44,-9.6,5.403
12.44,-9.28,5.403
12.44,-8.96,5.403
12.44,-8.64,5.402
12.44,-8.32,5.402
12.44,-8,5.402
12.44,-7.68,5.402
12.44,-7.36,5.402
12.44,-7.04,5.402
12.44,-6.72,5.403
12.44,-6.4,5.403
12.44,-6.08,5.404
12.44,-5.76,5.404
12.44,-5.44,5.404
12.44,-5.12,5.403
12.44,-4.8,5.403
12.44,-4.48,5.402
12.44,-4.16,5.401
12.44,-3.84,5.401
12.44,-3.52,5.401
12.44,-3.2,5.401
12.44,-2.88,5.403
12.44,-2.56,5.404
12.44,-2.24,5.405
12.44,-1.92,5.405
12.44,-1.6,5.405
12.44,-1.28,5.404
12.44,-0.96,5.403
12.44,-0.64,5.401
12.44,-0.32,5.4
12.44,0,5.399
12.44,0.32,5.4
12.44,0.64,5.401
12.44,0.96,5.403
12.44,1.28,5.404
12.44,1.6,5.405
12.44,1.92,5.405
12.44,2.24,5.405
12.44,2.56,5.404
12.44,2.88,5.403
12.44,3.2,5.401
12.44,3.52,5.401
12.44,3.84,5.401
12.44,4.16,5.401
12.44,4.48,5.402
12.44,4.8,5.403
12.44,5.12,5.403
12.44,5.44,5.404
12.44,5.76,5.404
12.44,6.08,5.404
12.44,6.4,5.403
12.44,6.72,5.403
12.44,7.04,5.402
12.44,7.36,5.402
12.44,7.68,5.402
12.44,8,5.402
12.44,8.32,5.402
12.44,8.64,5.402
12.44,8.96,5.403
12.44,9.28,5.403
12.44,9.6,5.403
12.44,9.92,5.403
12.44,10.24,5.403
12.44,10.56,5.403
12.44,10.88,5.403
12.44,11.2,5.403
12.44,11.52,5.403
12.44,11.84,5.403
12.44,12.16,5.403
12.44,12.48,5.403
12.44,12.8,5.403
12.44,13.12,5.403
12.44,13.44,5.403
12.44,13.76,5.403
12.44,14.08,5.403
12.44,14.4,5.403
12.44,14.72,5.403
12.44,15.04,5.403
12.44,15.36,5.403
12.44,15.68,5.403
12.44,16,5.403
12.76,-16,5.542
12.76,-15.68,5.542
12.76,-15.36,5.542
12.76,-15.04,5.542
12.76,-14.72,5.542
12.76,-14.4,5.542
12.76,-14.08,5.542
12.76,-13.76,5.542
12.76,-13.44,5.542
12.76,-13.12,5.542
12.76,-12.8,5.542
12.76,-12.48,5.542
12.76,-12.16,5.542
12.76,-11.84,5.542
12.76,-11.52,5.542
12.76,-11.2,5.542
12.76,-10.88,5.542
12.76,-10.56,5.542
12.76,-10.24,5.542
12.76,-9.92,5.542
12.76,-9.6,5.542
12.76,-9.28,5.542
12.76,-8.96,5.542
12.76,-8.64,5.541
12.76,-8.32,5.541
12.76,-8,5.541
12.76,-7.68,5.541
12.76,-7.36,5.541
12.76,-7.04,5.542
12.76,-6.72,5.542
12.76,-6.4,5.542
12.76,-6.08,5.542
12.76,-5.76,5.542
12.76,-5.44,5.542
12.76,-5.12,5.542
12.76,-4.8,5.541
12.76,-4.48,5.541
12.76,-4.16,5.541
12.76,-3.84,5.54
12.76,-3.52,5.541
12.76,-3.2,5.541
12.76,-2.88,5.542
12.76,-2.56,5.542
12.76,-2.24,5.543
12.76,-1.92,5.543
12.76,-1.6,5.543
12.76,-1.28,5.542
12.76,-0.96,5.542
12.76,-0.64,5.541
12.76,-0.32,5.54
12.76,0,5.54
12.76,0.32,5.54
12.76,0.64,5.541
12.76,0.96,5.542
12.76,1.28,5.542
12.76,1.6,5.543
12.76,1.92,5.543
12.76,2.24,5.543
12.76,2.56,5.542
12.76,2.88,5.542
12.76,3.2,5.541
12.76,3.52,5.541
12.76,3.84,5.54
12.76,4.16,5.541
12.76,4.48,5.541
12.76,4.8,5.541
12.76,5.12,5.542
12.76,5.44,5.542
12.76,5.76,5.542
12.76,6.08,5.542
12.76,6.4,5.542
12.76,6.72,5.542
12.76,7.04,5.542
12.76,7.36,5.541
12.76,7.68,5.541
12.76,8,5.541
12.76,8.32,5.541
12.76,8.64,5.541
12.76,8.96,5.542
12.76,9.28,5.542
12.76,9.6,5.542
12.76,9.92,5.542
12.76,10.24,5.542
12.76,10.56,5.542
12.76,10.88,5.542
12.76,11.2,5.542
12.76,11.52,5.542
12.76,11.84,5.542
12.76,12.16,5.542
12.76,12.48,5.542
12.76,12.8,5.542
12.76,13.12,5.542
12.76,13.44,5.542
12.76,13.76,5.542
12.76,14.08,5.542
12.76,14.4,5.542
12.76,14.72,5.542
12.76,15.04,5.542
12.76,15.36,5.542
12.76,15.68,5.542
12.76,16,5.542
13.08,-16,5.681
13.08,-15.68,5.681
13.08,-15.36,5.681
13.08,-15.04,5.681
13.08,-14.72,5.681
13.08,-14.4,5.681
13.08,-14.08,5.681
13.08,-13.76,5.681
13.08,-13.44,5.681
13.08,-13.12,5.681
13.08,-12.8,5.681
13.08,-12.48,5.681
13.08,-12.16,5.681
13.08,-11.84,5.681
13.08,-11.52,5.681
13.08,-11.2,5.681
13.08,-10.88,5.681
13.08,-10.56,5.681
13.08,-10.24,5.681
13.08,-9.92,5.681
13.08,-9.6,5.681
13.08,-9.28,5.681
13.08,-8.96,5.68
13.08,-8.64,5.68
13.08,-8.32,5.68
13.08,-8,5.68
13.08,-7.68,5.68
13.08,-7.36,5.68
13.08,-7.04,5.681
13.08,-6.72,5.681
13.08,-6.4,5.681
13.08,-6.08,5.681
13.08,-5.76,5.681
13.08,-5.44,5.681
13.08,-5.12,5.681
13.08,-4.8,5.68
13.08,-4.48,5.68
13.08,-4.16,5.68
13.08,-3.84,5.68
13.08,-3.52,5.68
13.08,-3.2,5.68
13.08,-2.88,5.681
13.08,-2.56,5.681
13.08,-2.24,5.681
13.08,-1.92,5.682
13.08,-1.6,5.681
13.08,-1.28,5.681
13.08,-0.96,5.681
13.08,-0.64,5.68
13.08,-0.32,5.68
13.08,0,5.679
13.08,0.32,5.68
13.08,0.64,5.68
13.08,0.96,5.681
13.08,1.28,5.681
13.08,1.6,5.681
13.08,1.92,5.682
13.08,2.24,5.681
13.08,2.56,5.681
13.08,2.88,5.681
13.08,3.2,5.68
13.08,3.52,5.68
13.08,3.84,5.68
13.08,4.16,5.68
13.08,4.48,5.68
13.08,4.8,5.68
13.08,5.12,5.681
13.08,5.44,5.681
13.08,5.76,5.681
13.08,6.08,5.681
13.08,6.4,5.681
13.08,6.72,5.681
13.08,7.04,5.681
13.08,7.36,5.68
13.08,7.68,5.68
13.08,8,5.68
13.08,8.32,5.68
13.08,8.64,5.68
13.08,8.96,5.68
13.08,9.28,5.681
13.08,9.6,5.681
13.08,9.92,5.681
13.08,10.24,5.681
13.08,10.56,5.681
13.08,10.88,5.681
13.08,11.2,5.681
13.08,11.52,5.681
13.08,11.84,5.681
13.08,12.16,5.681
13.08,12.48,5.681
13.08,12.8,5.681
13.08,13.12,5.681
13.08,13.44,5.681
13.08,13.76,5.681
13.08,14.08,5.681
13.08,14.4,5.681
13.08,14.72,5.681
13.08,15.04,5.681
13.08,15.36,5.681
13.08,15.68,5.681
13.08,16,5.681
13.4,-16,5.82
13.4,-15.68,5.82
13.4,-15.36,5.82
13.4,-15.04,5.82
13.4,-14.72,5.82
13.4,-14.4,5.82
13.4,-14.08,5.82
13.4,-13.76,5.82
13.4,-13.44,5.82
13.4,-13.12,5.82
13.4,-12.8,5.82
13.4,-12.48,5.82
13.4,-12.16,5.82
13.4,-11.84,5.82
13.4,-11.52,5.82
13.4,-11.2,5.82
13.4,-10.88,5.82
13.4,-10.56,5.82
13.4,-10.24,5.82
13.4,-9.92,5.82
13.4,-9.6,5.82
13.4,-9.28,5.82
13.4,-8.96,5.819
13.4,-8.64,5.819
13.4,-8.32,5.819
13.4,-8,5.819
13.4,-7.68,5.819
13.4,-7.36,5.819
13.4,-7.04,5.82
13.4,-6.72,5.82
13.4,-6.4,5.82
13.4,-6.08,5.82
13.4,-5.76,5.82
13.4,-5.44,5.82
13.4,-5.12,5.82
13.4,-4.8,5.819
13.4,-4.48,5.819
13.4,-4.16,5.819
13.4,-3.84,5.819
13.4,-3.52,5.819
13.4,-3.2,5.819
13.4,-2.88,5.82
13.4,-2.56,5.82
13.4,-2.24,5.82
13.4,-1.92,5.82
13.4,-1.6,5.82
13.4,-1.28,5.82
13.4,-0.96,5.82
13.4,-0.64,5.819
13.4,-0.32,5.819
13.4,0,5.819
13.4,0.32,5.819
13.4,0.64,5.819
13.4,0.96,5.82
13.4,1.28,5.82
13.4,1.6,5.82
13.4,1.92,5.82
13.4,2.24,5.82
13.4,2.56,5.82
13.4,2.88,5.82
13.4,3.2,5.819
13.4,3.52,5.819
13.4,3.84,5.819
13.4,4.16,5.819
13.4,4.48,5.819
13.4,4.8,5.819
13.4,5.12,5.82
13.4,5.44,5.82
13.4,5.76,5.82
13.4,6.08,5.82
13.4,6.4,5.82
13.4,6.72,5.82
13.4,7.04,5.82
13.4,7.36,5.819
13.4,7.68,5.819
13.4,8,5.819
13.4,8.32,5.819
13.4,8.64,5.819
13.4,8.96,5.819
13.4,9.28,5.82
13.4,9.6,5.82
13.4,9.92,5.82
13.4,10.24,5.82
13.4,10.56,5.82
13.4,10.88,5.82
13.4,11.2,5.82
13.4,11.52,5.82
13.4,11.84,5.82
13.4,12.16,5.82
13.4,12.48,5.82
13.4,12.8,5.82
13.4,13.12,5.82
13.4,13.44,5.82
13.4,13.76,5.82
13.4,14.08,5.82
13.4,14.4,5.82
13.4,14.72,5.82
13.4,15.04,5.82
13.4,15.36,5.82
13.4,15.68,5.82
13.4,16,5.82
13.72,-16,5.959
13.72,-15.68,5.959
13.72,-15.36,5.959
13.72,-15.04,5.959
13.72,-14.72,5.959
13.72,-14.4,5.959
13.72,-14.08,5.959
13.72,-13.76,5.959
13.72,-13.44,5.959
13.72,-13.12,5.959
13.72,-12.8,5.959
13.72,-12.48,5.959
13.72,-12.16,5.959
13.72,-11.84,5.959
13.72,-11.52,5.959
13.72,-11.2,5.959
13.72,-10.88,5.959
13.72,-10.56,5.959
13.72,-10.24,5.959
13.72,-9.92,5.959
13.72,-9.6,5.959
13.72,-9.28,5.959
13.72,-8.96,5.958
13.72,-8.64,5.958
13.72,-8.32,5.958
13.72,-8,5.958
13.72,-7.68,5.958
13.72,-7.36,5.958
13.72,-7.04,5.959
13.72,-6.72,5.959
13.72,-6.4,5.959
13.72,-6.08,5.959
13.72,-5.76,5.959
13.72,-5.44,5.959
13.72,-5.12,5.959
13.72,-4.8,5.958
13.72,-4.48,5.958
13.72,-4.16,5.958
13.72,-3.84,5.958
13.72,-3.52,5.958
13.72,-3.2,5.958
13.72,-2.88,5.959
13.72,-2.56,5.959
13.72,-2.24,5.959
13.72,-1.92,5.959
13.72,-1.6,5.959
13.72,-1.28,5.959
13.72,-0.96,5.958
13.72,-0.64,5.958
13.72,-0.32,5.958
13.72,0,5.958
13.72,0.32,5.958
13.72,0.64,5.958
13.72,0.96,5.958
13.72,1.28,5.959
13.72,1.6,5.959
13.72,1.92,5.959
13.72,2.24,5.959
13.72,2.56,5.959
13.72,2.88,5.959
13.72,3.2,5.958
13.72,3.52,5.958
13.72,3.84,5.958
13.72,4.16,5.958
13.72,4.48,5.958
13.72,4.8,5.958
13.72,5.12,5.959
13.72,5.44,5.959
13.72,5.76,5.959
13.72,6.08,5.959
13.72,6.4,5.959
13.72,6.72,5.959
13.72,7.04,5.959
13.72,7.36,5.958
13.72,7.68,5.958
13.72,8,5.958
13.72,8.32,5.958
13.72,8.64,5.958
13.72,8.96,5.958
13.72,9.28,5.959
13.72,9.6,5.959
13.72,9.92,5.959
13.72,10.24,5.959
13.72,10.56,5.959
13.72,10.88,5.959
13.72,11.2,5.959
13.72,11.52,5.959
13.72,11.84,5.959
13.72,12.16,5.959
13.72,12.48,5.959
13.72,12.8,5.959
13.72,13.12,5.959
13.72,13.44,5.959
13.72,13.76,5.959
13.72,14.08,5.959
13.72,14.4,5.959
13.72,14.72,5.959
13.72,15.04,5.959
13.72,15.36,5.959
13.72,15.68,5.959
13.72,16,5.959
14.04,-16,6.097
14.04,-15.68,6.097
14.04,-15.36,6.097
14.04,-15.04,6.097
14.04,-14.72,6.097
14.04,-14.4,6.097
14.04,-14.08,6.097
14.04,-13.76,6.097
14.04,-13.44,6.097
14.04,-13.12,6.097
14.04,-12.8,6.097
14.04,-12.48,6.097
14.04,-12.16,6.097
14.04,-11.84,6.097
14.04,-11.52,6.098
14.04,-11.2,6.098
14.04,-10.88,6.098
14.04,-10.56,6.098
14.04,-10.24,6.098
14.04,-9.92,6.098
14.04,-9.6,6.097
14.04,-9.28,6.097
14.04,-8.96,6.097
14.04,-8.64,6.097
14.04,-8.32,6.097
14.04,-8,6.097
14.04,-7.68,6.097
14.04,-7.36,6.097
14.04,-7.04,6.098
14.04,-6.72,6.098
14.04,-6.4,6.098
14.04,-6.08,6.098
14.04,-5.76,6.098
14.04,-5.44,6.098
14.04,-5.12,6.097
14.04,-4.8,6.097
14.04,-4.48,6.097
14.04,-4.16,6.097
14.04,-3.84,6.097
14.04,-3.52,6.097
14.04,-3.2,6.097
14.04,-2.88,6.098
14.04,-2.56,6.098
14.04,-2.24,6.098
14.04,-1.92,6.098
14.04,-1.6,6.098
14.04,-1.28,6.098
14.04,-0.96,6.097
14.04,-0.64,6.097
14.04,-0.32,6.097
14.04,0,6.097
14.04,0.32,6.097
14.04,0.64,6.097
14.04,0.96,6.097
14.04,1.28,6.098
14.04,1.6,6.098
14.04,1.92,6.098
14.04,2.24,6.098
14.04,2.56,6.098
14.04,2.88,6.098
14.04,3.2,6.097
14.04,3.52,6.097
14.04,3.84,6.097
14.04,4.16,6.097
14.04,4.48,6.097
14.04,4.8,6.097
14.04,5.12,6.097
14.04,5.44,6.098
14.04,5.76,6.098
14.04,6.08,6.098
14.04,6.4,6.098
14.04,6.72,6.098
14.04,7.04,6.098
14.04,7.36,6.097
14.04,7.68,6.097
14.04,8,6.097
14.04,8.32,6.097
14.04,8.64,6.097
14.04,8.96,6.097
14.04,9.28,6.097
14.04,9.6,6.097
14.04,9.92,6.098
14.04,10.24,6.098
14.04,10.56,6.098
14.04,10.88,6.098
14.04,11.2,6.098
14.04,11.52,6.098
14.04,11.84,6.097
14.04,12.16,6.097
14.04,12.48,6.097
14.04,12.8,6.097
14.04,13.12,6.097
14.04,13.44,6.097
14.04,13.76,6.097
14.04,14.08,6.097
14.04,14.4,6.097
14.04,14.72,6.097
14.04,15.04,6.097
14.04,15.36,6.097
14.04,15.68,6.097
14.04,16,6.097
14.36,-16,6.236
14.36,-15.68,6.236
14.36,-15.36,6.236
14.36,-15.04,6.236
14.36,-14.72,6.236
14.36,-14.4,6.236
14.36,-14.08,6.236
14.36,-13.76,6.236
14.36,-13.44,6.236
14.36,-13.12,6.236
14.36,-12.8,6.236
14.36,-12.48,6.236
14.36,-12.16,6.236
14.36,-11.84,6.236
14.36,-11.52,6.236
14.36,-11.2,6.236
14.36,-10.88,6.236
14.36,-10.56,6.236
14.36,-10.24,6.236
14.36,-9.92,6.236
14.36,-9.6,6.236
14.36,-9.28,6.236
14.36,-8.96,6.236
14.36,-8.64,6.236
14.36,-8.32,6.236
14.36,-8,6.236
14.36,-7.68,6.236
14.36,-7.36,6.236
14.36,-7.04,6.236
14.36,-6.72,6.237
14.36,-6.4,6.237
14.36,-6.08,6.237
14.36,-5.76,6.237
14.36,-5.44,6.236
14.36,-5.12,6.236
14.36,-4.8,6.236
14.36,-4.48,6.236
14.36,-4.16,6.236
14.36,-3.84,6.236
14.36,-3.52,6.236
14.36,-3.2,6.236
14.36,-2.88,6.237
14.36,-2.56,6.237
14.36,-2.24,6.237
14.36,-1.92,6.237
14.36,-1.6,6.237
14.36,-1.28,6.237
14.36,-0.96,6.236
14.36,-0.64,6.236
14.36,-0.32,6.236
14.36,0,6.236
14.36,0.32,6.236
14.36,0.64,6.236
14.36,0.96,6.236
14.36,1.28,6.237
14.36,1.6,6.237
14.36,1.92,6.237
14.36,2.24,6.237
14.36,2.56,6.237
14.36,2.88,6.237
14.36,3.2,6.236
14.36,3.52,6.236
14.36,3.84,6.236
14.36,4.16,6.236
14.36,4.48,6.236
14.36,4.8,6.236
14.36,5.12,6.236
14.36,5.44,6.236
14.36,5.76,6.237
14.36,6.08,6.237
14.36,6.4,6.237
14.36,6.72,6.237
14.36,7.04,6.236
14.36,7.36,6.236
14.36,7.68,6.236
14.36,8,6.236
14.36,8.32,6.236
14.36,8.64,6.236
14.36,8.96,6.236
14.36,9.28,6.236
14.36,9.6,6.236
14.36,9.92,6.236
14.36,10.24,6.236
14.36,10.56,6.236
14.36,10.88,6.236
14.36,11.2,6.236
14.36,11.52,6.236
14.36,11.84,6.236
14.36,12.16,6.236
14.36,12.48,6.236
14.36,12.8,6.236
14.36,13.12,6.236
14.36,13.44,6.236
14.36,13.76,6.236
14.36,14.08,6.236
14.36,14.4,6.236
14.36,14.72,6.236
14.36,15.04,6.236
14.36,15.36,6.236
14.36,15.68,6.236
14.36,16,6.236
14.68,-16,6.375
14.68,-15.68,6.375
14.68,-15.36,6.375
14.68,-15.04,6.375
14.68,-14.72,6.375
14.68,-14.4,6.375
14.68,-14.08,6.375
14.68,-13.76,6.375
14.68,-13.44,6.375
14.68,-13.12,6.375
14.68,-12.8,6.375
14.68,-12.48,6.375
14.68,-12.16,6.375
14.68,-11.84,6.375
14.68,-11.52,6.375
14.68,-11.2,6.375
14.68,-10.88,6.375
14.68,-10.56,6.375
14.68,-10.24,6.375
14.68,-9.92,6.375
14.68,-9.6,6.375
14.68,-9.28,6.375
14.68,-8.96,6.375
14.68,-8.64,6.375
14.68,-8.32,6.375
14.68,-8,6.375
14.68,-7.68,6.375
14.68,-7.36,6.375
14.68,-7.04,6.375
14.68,-6.72,6.375
14.68,-6.4,6.375
14.68,-6.08,6.375
14.68,-5.76,6.375
14.68,-5.44,6.375
14.68,-5.12,6.375
14.68,-4.8,6.375
14.68,-4.48,6.375
14.68,-4.16,6.375
14.68,-3.84,6.375
14.68,-3.52,6.375
14.68,-3.2,6.375
14.68,-2.88,6.375
14.68,-2.56,6.375
14.68,-2.24,6.376
14.68,-1.92,6.376
14.68,-1.6,6.376
14.68,-1.28,6.375
14.68,-0.96,6.375
14.68,-0.64,6.375
14.68,-0.32,6.375
14.68,0,6.375
14.68,0.32,6.375
14.68,0.64,6.375
14.68,0.96,6.375
14.68,1.28,6.375
14.68,1.6,6.376
14.68,1.92,6.376
14.68,2.24,6.376
14.68,2.56,6.375
14.68,2.88,6.375
14.68,3.2,6.375
14.68,3.52,6.375
14.68,3.84,6.375
14.68,4.16,6.375
14.68,4.48,6.375
14.68,4.8,6.375
14.68,5.12,6.375
14.68,5.44,6.375
14.68,5.76,6.375
14.68,6.08,6.375
14.68,6.4,6.375
14.68,6.72,6.375
14.68,7.04,6.375
14.68,7.36,6.375
14.68,7.68,6.375
14.68,8,6.375
14.68,8.32,6.375
14.68,8.64,6.375
14.68,8.96,6.375
14.68,9.28,6.375
14.68,9.6,6.375
14.68,9.92,6.375
14.68,10.24,6.375
14.68,10.56,6.375
14.68,10.88,6.375
14.68,11.2,6.375
14.68,11.52,6.375
14.68,11.84,6.375
14.68,12.16,6.375
14.68,12.48,6.375
14.68,12.8,6.375
14.68,13.12,6.375
14.68,13.44,6.375
14.68,13.76,6.375
14.68,14.08,6.375
14.68,14.4,6.375
14.68,14.72,6.375
14.68,15.04,6.375
14.68,15.36,6.375
14.68,15.68,6.375
14.68,16,6.375
15,-16,6.514
15,-15.68,6.514
15,-15.36,6.514
15,-15.04,6.514
15,-14.72,6.514
15,-14.4,6.514
15,-14.08,6.514
15,-13.76,6.514
15,-13.44,6.514
15,-13.12,6.514
15,-12.8,6.514
15,-12.48,6.514
15,-12.16,6.514
15,-11.84,6.514
15,-11.52,6.514
15,-11.2,6.514
15,-10.88,6.514
15,-10.56,6.514
15,-10.24,6.514
15,-9.92,6.514
15,-9.6,6.514
15,-9.28,6.514
15,-8.96,6.514
15,-8.64,6.514
15,-8.32,6.514
15,-8,6.514
15,-7.68,6.514
15,-7.36,6.514
15,-7.04,6.514
15,-6.72,6.514
15,-6.4,6.514
15,-6.08,6.514
15,-5.76,6.514
15,-5.44,6.514
15,-5.12,6.514
15,-4.8,6.514
15,-4.48,6.514
15,-4.16,6.514
15,-3.84,6.514
15,-3.52,6.514
15,-3.2,6.514
15,-2.88,6.514
15,-2.56,6.514
15,-2.24,6.514
15,-1.92,6.514
15,-1.6,6.514
15,-1.28,6.514
15,-0.96,6.514
15,-0.64,6.514
15,-0.32,6.514
15,0,6.514
15,0.32,6.514
15,0.64,6.514
15,0.96,6.514
15,1.28,6.514
15,1.6,6.514
15,1.92,6.514
15,2.24,6.514
15,2.56,6.514
15,2.88,6.514
15,3.2,6.514
15,3.52,6.514
15,3.84,6.514
15,4.16,6.514
15,4.48,6.514
15,4.8,6.514
15,5.12,6.514
15,5.44,6.514
15,5.76,6.514
15,6.08,6.514
15,6.4,6.514
15,6.72,6.514
15,7.04,6.514
15,7.36,6.514
15,7.68,6.514
15,8,6.514
15,8.32,6.514
15,8.64,6.514
15,8.96,6.514
15,9.28,6.514
15,9.6,6.514
15,9.92,6.514
15,10.24,6.514
15,10.56,6.514
15,10.88,6.514
15,11.2,6.514
15,11.52,6.514
15,11.84,6.514
15,12.16,6.514
15,12.48,6.514
15,12.8,6.514
15,13.12,6.514
15,13.44,6.514
15,13.76,6.514
15,14.08,6.514
15,14.4,6.514
15,14.72,6.514
15,15.04,6.514
15,15.36,6.514
15,15.68,6.514
15,16,6.514


==> dataset/expapprox/img_zakian_n4.txt <==
-17,-16,-1.871
-17,-15.68,-1.892
-17,-15.36,-1.914
-17,-15.04,-1.936
-17,-14.72,-1.958
-17,-14.4,-1.981
-17,-14.08,-2.004
-17,-13.76,-2.027
-17,-13.44,-2.051
-17,-13.12,-2.075
-17,-12.8,-2.099
-17,-12.48,-2.123
-17,-12.16,-2.148
-17,-11.84,-2.173
-17,-11.52,-2.197
-17,-11.2,-2.222
-17,-10.88,-2.247
-17,-10.56,-2.272
-17,-10.24,-2.297
-17,-9.92,-2.322
-17,-9.6,-2.347
-17,-9.28,-2.372
-17,-8.96,-2.397
-17,-8.64,-2.421
-17,-8.32,-2.445
-17,-8,-2.469
-17,-7.68,-2.492
-17,-7.36,-2.515
-17,-7.04,-2.538
-17,-6.72,-2.56
-17,-6.4,-2.581
-17,-6.08,-2.602
-17,-5.76,-2.622
-17,-5.44,-2.642
-17,-5.12,-2.66
-17,-4.8,-2.678
-17,-4.48,-2.695
-17,-4.16,-2.711
-17,-3.84,-2.726
-17,-3.52,-2.74
-17,-3.2,-2.753
-17,-2.88,-2.765
-17,-2.56,-2.775
-17,-2.24,-2.785
-17,-1.92,-2.793
-17,-1.6,-2.8
-17,-1.28,-2.806
-17,-0.96,-2.81
-17,-0.64,-2.814
-17,-0.32,-2.816
-17,0,-2.816
-17,0.32,-2.816
-17,0.64,-2.814
-17,0.96,-2.81
-17,1.28,-2.806
-17,1.6,-2.8
-17,1.92,-2.793
-17,2.24,-2.785
-17,2.56,-2.775
-17,2.88,-2.765
-17,3.2,-2.753
-17,3.52,-2.74
-17,3.84,-2.726
-17,4.16,-2.711
-17,4.48,-2.695
-17,4.8,-2.678
-17,5.12,-2.66
-17,5.44,-2.642
-17,5.76,-2.622
-17,6.08,-2.602
-17,6.4,-2.581
-17,6.72,-2.56
-17,7.04,-2.538
-17,7.36,-2.515
-17,7.68,-2.492
-17,8,-2.469
-17,8.32,-2.445
-17,8.64,-2.421
-17,8.96,-2.397
-17,9.28,-2.372
-17,9.6,-2.347
-17,9.92,-2.322
-17,10.24,-2.297
-17,10.56,-2.272
-17,10.88,-2.247
-17,11.2,-2.222
-17,11.52,-2.197
-17,11.84,-2.173
-17,12.16,-2.148
-17,12.48,-2.123
-17,12.8,-2.099
-17,13.12,-2.075
-17,13.44,-2.051
-17,13.76,-2.027
-17,14.08,-2.004
-17,14.4,-1.981
-17,14.72,-1.958
-17,15.04,-1.936
-17,15.36,-1.914
-17,15.68,-1.892
-17,16,-1.871
-16.68,-16,-1.869
-16.68,-15.68,-1.891
-16.68,-15.36,-1.913
-16.68,-15.04,-1.936
-16.68,-14.72,-1.959
-16.68,-14.4,-1.982
-16.68,-14.08,-2.006
-16.68,-13.76,-2.03
-16.68,-13.44,-2.054
-16.68,-13.12,-2.079
-16.68,-12.8,-2.104
-16.68,-12.48,-2.129
-16.68,-12.16,-2.154
-16.68,-11.84,-2.18
-16.68,-11.52,-2.206
-16.68,-11.2,-2.231
-16.68,-10.88,-2.257
-16.68,-10.56,-2.283
-16.68,-10.24,-2.309
-16.68,-9.92,-2.335
-16.68,-9.6,-2.361
-16.68,-9.28,-2.387
-16.68,-8.96,-2.413
-16.68,-8.64,-2.438
-16.68,-8.32,-2.463
-16.68,-8,-2.488
-16.68,-7.68,-2.512
-16.68,-7.36,-2.536
-16.68,-7.04,-2.56
-16.68,-6.72,-2.583
-16.68,-6.4,-2.605
-16.68,-6.08,-2.627
-16.68,-5.76,-2.648
-16.68,-5.44,-2.668
-16.68,-5.12,-2.688
-16.68,-4.8,-2.706
-16.68,-4.48,-2.724
-16.68,-4.16,-2.741
-16.68,-3.84,-2.757
-16.68,-3.52,-2.771
-16.68,-3.2,-2.785
-16.68,-2.88,-2.797
-16.68,-2.56,-2.809
-16.68,-2.24,-2.818
-16.68,-1.92,-2.827
-16.68,-1.6,-2.835
-16.68,-1.28,-2.841
-16.68,-0.96,-2.846
-16.68,-0.64,-2.849
-16.68,-0.32,-2.851
-16.68,0,-2.852
-16.68,0.32,-2.851
-16.68,0.64,-2.849
-16.68,0.96,-2.846
-16.68,1.28,-2.841
-16.68,1.6,-2.835
-16.68,1.92,-2.827
-16.68,2.24,-2.818
-16.68,2.56,-2.809
-16.68,2.88,-2.797
-16.68,3.2,-2.785
-16.68,3.52,-2.771
-16.68,3.84,-2.757
-16.68,4.16,-2.741
-16.68,4.48,-2.724
-16.68,4.8,-2.706
-16.68,5.12,-2.688
-16.68,5.44,-2.668
-16.68,5.76,-2.648
-16.68,6.08,-2.627
-16.68,6.4,-2.605
-16.68,6.72,-2.583
-16.68,7.04,-2.56
-16.68,7.36,-2.536
-16.68,7.68,-2.512
-16.68,8,-2.488
-16.68,8.32,-2.463
-16.68,8.64,-2.438
-16.68,8.96,-2.413
-16.68,9.28,-2.387
-16.68,9.6,-2.361
-16.68,9.92,-2.335
-16.68,10.24,-2.309
-16.68,10.56,-2.283
-16.68,10.88,-2.257
-16.68,11.2,-2.231
-16.68,11.52,-2.206
-16.68,11.84,-2.18
-16.68,12.16,-2.154
-16.68,12.48,-2.129
-16.68,12.8,-2.104
-16.68,13.12,-2.079
-16.68,13.44,-2.054
-16.68,13.76,-2.03
-16.68,14.08,-2.006
-16.68,14.4,-1.982
-16.68,14.72,-1.959
-16.68,15.04,-1.936
-16.68,15.36,-1.913
-16.68,15.68,-1.891
-16.68,16,-1.869
-16.36,-16,-1.867
-16.36,-15.68,-1.89
-16.36,-15.36,-1.912
-16.36,-15.04,-1.936
-16.36,-14.72,-1.959
-16.36,-14.4,-1.983
-16.36,-14.08,-2.008
-16.36,-13.76,-2.032
-16.36,-13.44,-2.057
-16.36,-13.12,-2.083
-16.36,-12.8,-2.108
-16.36,-12.48,-2.134
-16.36,-12.16,-2.161
-16.36,-11.84,-2.187
-16.36,-11.52,-2.214
-16.36,-11.2,-2.24
-16.36,-10.88,-2.267
-16.36,-10.56,-2.294
-16.36,-10.24,-2.321
-16.36,-9.92,-2.348
-16.36,-9.6,-2.375
-16.36,-9.28,-2.402
-16.36,-8.96,-2.429
-16.36,-8.64,-2.455
-16.36,-8.32,-2.481
-16.36,-8,-2.507
-16.36,-7.68,-2.533
-16.36,-7.36,-2.558
-16.36,-7.04,-2.582
-16.36,-6.72,-2.606
-16.36,-6.4,-2.63
-16.36,-6.08,-2.652
-16.36,-5.76,-2.675
-16.36,-5.44,-2.696
-16.36,-5.12,-2.716
-16.36,-4.8,-2.736
-16.36,-4.48,-2.754
-16.36,-4.16,-2.772
-16.36,-3.84,-2.789
-16.36,-3.52,-2.804
-16.36,-3.2,-2.818
-16.36,-2.88,-2.831
-16.36,-2.56,-2.843
-16.36,-2.24,-2.854
-16.36,-1.92,-2.863
-16.36,-1.6,-2.871
-16.36,-1.28,-2.877
-16.36,-0.96,-2.882
-16.36,-0.64,-2.886
-16.36,-0.32,-2.888
-16.36,0,-2.888
-16.36,0.32,-2.888
-16.36,0.64,-2.886
-16.36,0.96,-2.882
-16.36,1.28,-2.877
-16.36,1.6,-2.871
-16.36,1.92,-2.863
-16.36,2.24,-2.854
-16.36,2.56,-2.843
-16.36,2.88,-2.831
-16.36,3.2,-2.818
-16.36,3.52,-2.804
-16.36,3.84,-2.789
-16.36,4.16,-2.772
-16.36,4.48,-2.754
-16.36,4.8,-2.736
-16.36,5.12,-2.716
-16.36,5.44,-2.696
-16.36,5.76,-2.675
-16.36,6.08,-2.652
-16.36,6.4,-2.63
-16.36,6.72,-2.606
-16.36,7.04,-2.582
-16.36,7.36,-2.558
-16.36,7.68,-2.533
-16.36,8,-2.507
-16.36,8.32,-2.481
-16.36,8.64,-2.455
-16.36,8.96,-2.429
-16.36,9.28,-2.402
-16.36,9.6,-2.375
-16.36,9.92,-2.348
-16.36,10.24,-2.321
-16.36,10.56,-2.294
-16.36,10.88,-2.267
-16.36,11.2,-2.24
-16.36,11.52,-2.214
-16.36,11.84,-2.187
-16.36,12.16,-2.161
-16.36,12.48,-2.134
-16.36,12.8,-2.108
-16.36,13.12,-2.083
-16.36,13.44,-2.057
-16.36,13.76,-2.032
-16.36,14.08,-2.008
-16.36,14.4,-1.983
-16.36,14.72,-1.959
-16.36,15.04,-1.936
-16.36,15.36,-1.912
-16.36,15.68,-1.89
-16.36,16,-1.867
-16.04,-16,-1.865
-16.04,-15.68,-1.888
-16.04,-15.36,-1.911
-16.04,-15.04,-1.935
-16.04,-14.72,-1.959
-16.04,-14.4,-1.984
-16.04,-14.08,-2.009
-16.04,-13.76,-2.034
-16.04,-13.44,-2.06
-16.04,-13.12,-2.086
-16.04,-12.8,-2.113
-16.04,-12.48,-2.14
-16.04,-12.16,-2.167
-16.04,-11.84,-2.194
-16.04,-11.52,-2.222
-16.04,-11.2,-2.249
-16.04,-10.88,-2.277
-16.04,-10.56,-2.305
-16.04,-10.24,-2.333
-16.04,-9.92,-2.361
-16.04,-9.6,-2.389
-16.04,-9.28,-2.417
-16.04,-8.96,-2.445
-16.04,-8.64,-2.472
-16.04,-8.32,-2.5
-16.04,-8,-2.527
-16.04,-7.68,-2.553
-16.04,-7.36,-2.579
-16.04,-7.04,-2.605
-16.04,-6.72,-2.63
-16.04,-6.4,-2.655
-16.04,-6.08,-2.679
-16.04,-5.76,-2.702
-16.04,-5.44,-2.724
-16.04,-5.12,-2.746
-16.04,-4.8,-2.766
-16.04,-4.48,-2.786
-16.04,-4.16,-2.804
-16.04,-3.84,-2.822
-16.04,-3.52,-2.838
-16.04,-3.2,-2.853
-16.04,-2.88,-2.866
-16.04,-2.56,-2.879
-16.04,-2.24,-2.89
-16.04,-1.92,-2.9
-16.04,-1.6,-2.908
-16.04,-1.28,-2.915
-16.04,-0.96,-2.92
-16.04,-0.64,-2.924
-16.04,-0.32,-2.926
-16.04,0,-2.927
-16.04,0.32,-2.926
-16.04,0.64,-2.924
-16.04,0.96,-2.92
-16.04,1.28,-2.915
-16.04,1.6,-2.908
-16.04,1.92,-2.9
-16.04,2.24,-2.89
-16.04,2.56,-2.879
-16.04,2.88,-2.866
-16.04,3.2,-2.853
-16.04,3.52,-2.838
-16.04,3.84,-2.822
-16.04,4.16,-2.804
-16.04,4.48,-2.786
-16.04,4.8,-2.766
-16.04,5.12,-2.746
-16.04,5.44,-2.724
-16.04,5.76,-2.702
-16.04,6.08,-2.679
-16.04,6.4,-2.655
-16.04,6.72,-2.63
-16.04,7.04,-2.605
-16.04,7.36,-2.579
-16.04,7.68,-2.553
-16.04,8,-2.527
-16.04,8.32,-2.5
-16.04,8.64,-2.472
-16.04,8.96,-2.445
-16.04,9.28,-2.417
-16.04,9.6,-2.389
-16.04,9.92,-2.361
-16.04,10.24,-2.333
-16.04,10.56,-2.305
-16.04,10.88,-2.277
-16.04,11.2,-2.249
-16.04,11.52,-2.222
-16.04,11.84,-2.194
-16.04,12.16,-2.167
-16.04,12.48,-2.14
-16.04,12.8,-2.113
-16.04,13.12,-2.086
-16.04,13.44,-2.06
-16.04,13.76,-2.034
-16.04,14.08,-2.009
-16.04,14.4,-1.984
-16.04,14.72,-1.959
-16.04,15.04,-1.935
-16.04,15.36,-1.911
-16.04,15.68,-1.888
-16.04,16,-1.865
-15.72,-16,-1.862
-15.72,-15.68,-1.885
-15.72,-15.36,-1.909
-15.72,-15.04,-1.934
-15.72,-14.72,-1.958
-15.72,-14.4,-1.984
-15.72,-14.08,-2.01
-15.72,-13.76,-2.036
-15.72,-13.44,-2.062
-15.72,-13.12,-2.089
-15.72,-12.8,-2.117
-15.72,-12.48,-2.144
-15.72,-12.16,-2.172
-15.72,-11.84,-2.201
-15.72,-11.52,-2.229
-15.72,-11.2,-2.258
-15.72,-10.88,-2.287
-15.72,-10.56,-2.316
-15.72,-10.24,-2.345
-15.72,-9.92,-2.374
-15.72,-9.6,-2.403
-15.72,-9.28,-2.432
-15.72,-8.96,-2.461
-15.72,-8.64,-2.49
-15.72,-8.32,-2.518
-15.72,-8,-2.547
-15.72,-7.68,-2.574
-15.72,-7.36,-2.602
-15.72,-7.04,-2.629
-15.72,-6.72,-2.655
-15.72,-6.4,-2.681
-15.72,-6.08,-2.706
-15.72,-5.76,-2.73
-15.72,-5.44,-2.753
-15.72,-5.12,-2.776
-15.72,-4.8,-2.797
-15.72,-4.48,-2.818
-15.72,-4.16,-2.837
-15.72,-3.84,-2.856
-15.72,-3.52,-2.873
-15.72,-3.2,-2.889
-15.72,-2.88,-2.903
-15.72,-2.56,-2.916
-15.72,-2.24,-2.928
-15.72,-1.92,-2.938
-15.72,-1.6,-2.947
-15.72,-1.28,-2.954
-15.72,-0.96,-2.959
-15.72,-0.64,-2.963
-15.72,-0.32,-2.966
-15.72,0,-2.966
-15.72,0.32,-2.966
-15.72,0.64,-2.963
-15.72,0.96,-2.959
-15.72,1.28,-2.954
-15.72,1.6,-2.947
-15.72,1.92,-2.938
-15.72,2.24,-2.928
-15.72,2.56,-2.916
-15.72,2.88,-2.903
-15.72,3.2,-2.889
-15.72,3.52,-2.873
-15.72,3.84,-2.856
-15.72,4.16,-2.837
-15.72,4.48,-2.818
-15.72,4.8,-2.797
-15.72,5.12,-2.776
-15.72,5.44,-2.753
-15.72,5.76,-2.73
-15.72,6.08,-2.706
-15.72,6.4,-2.681
-15.72,6.72,-2.655
-15.72,7.04,-2.629
-15.72,7.36,-2.602
-15.72,7.68,-2.574
-15.72,8,-2.547
-15.72,8.32,-2.518
-15.72,8.64,-2.49
-15.72,8.96,-2.461
-15.72,9.28,-2.432
-15.72,9.6,-2.403
-15.72,9.92,-2.374
-15.72,10.24,-2.345
-15.72,10.56,-2.316
-15.72,10.88,-2.287
-15.72,11.2,-2.258
-15.72,11.52,-2.229
-15.72,11.84,-2.201
-15.72,12.16,-2.172
-15.72,12.48,-2.144
-15.72,12.8,-2.117
-15.72,13.12,-2.089
-15.72,13.44,-2.062
-15.72,13.76,-2.036
-15.72,14.08,-2.01
-15.72,14.4,-1.984
-15.72,14.72,-1.958
-15.72,15.04,-1.934
-15.72,15.36,-1.909
-15.72,15.68,-1.885
-15.72,16,-1.862
-15.4,-16,-1.858
-15.4,-15.68,-1.882
-15.4,-15.36,-1.907
-15.4,-15.04,-1.932
-15.4,-14.72,-1.957
-15.4,-14.4,-1.983
-15.4,-14.08,-2.01
-15.4,-13.76,-2.037
-15.4,-13.44,-2.064
-15.4,-13.12,-2.092
-15.4,-12.8,-2.12
-15.4,-12.48,-2.149
-15.4,-12.16,-2.178
-15.4,-11.84,-2.207
-15.4,-11.52,-2.237
-15.4,-11.2,-2.267
-15.4,-10.88,-2.297
-15.4,-10.56,-2.327
-15.4,-10.24,-2.357
-15.4,-9.92,-2.387
-15.4,-9.6,-2.417
-15.4,-9.28,-2.448
-15.4,-8.96,-2.478
-15.4,-8.64,-2.508
-15.4,-8.32,-2.537
-15.4,-8,-2.567
-15.4,-7.68,-2.596
-15.4,-7.36,-2.625
-15.4,-7.04,-2.653
-15.4,-6.72,-2.68
-15.4,-6.4,-2.707
-15.4,-6.08,-2.733
-15.4,-5.76,-2.759
-15.4,-5.44,-2.783
-15.4,-5.12,-2.807
-15.4,-4.8,-2.83
-15.4,-4.48,-2.851
-15.4,-4.16,-2.872
-15.4,-3.84,-2.891
-15.4,-3.52,-2.909
-15.4,-3.2,-2.926
-15.4,-2.88,-2.941
-15.4,-2.56,-2.955
-15.4,-2.24,-2.967
-15.4,-1.92,-2.978
-15.4,-1.6,-2.987
-15.4,-1.28,-2.994
-15.4,-0.96,-3
-15.4,-0.64,-3.004
-15.4,-0.32,-3.007
-15.4,0,-3.008
-15.4,0.32,-3.007
-15.4,0.64,-3.004
-15.4,0.96,-3
-15.4,1.28,-2.994
-15.4,1.6,-2.987
-15.4,1.92,-2.978
-15.4,2.24,-2.967
-15.4,2.56,-2.955
-15.4,2.88,-2.941
-15.4,3.2,-2.926
-15.4,3.52,-2.909
-15.4,3.84,-2.891
-15.4,4.16,-2.872
-15.4,4.48,-2.851
-15.4,4.8,-2.83
-15.4,5.12,-2.807
-15.4,5.44,-2.783
-15.4,5.76,-2.759
-15.4,6.08,-2.733
-15.4,6.4,-2.707
-15.4,6.72,-2.68
-15.4,7.04,-2.653
-15.4,7.36,-2.625
-15.4,7.68,-2.596
-15.4,8,-2.567
-15.4,8.32,-2.537
-15.4,8.64,-2.508
-15.4,8.96,-2.478
-15.4,9.28,-2.448
-15.4,9.6,-2.417
-15.4,9.92,-2.387
-15.4,10.24,-2.357
-15.4,10.56,-2.327
-15.4,10.88,-2.297
-15.4,11.2,-2.267
-15.4,11.52,-2.237
-15.4,11.84,-2.207
-15.4,12.16,-2.178
-15.4,12.48,-2.149
-15.4,12.8,-2.12
-15.4,13.12,-2.092
-15.4,13.44,-2.064
-15.4,13.76,-2.037
-15.4,14.08,-2.01
-15.4,14.4,-1.983
-15.4,14.72,-1.957
-15.4,15.04,-1.932
-15.4,15.36,-1.907
-15.4,15.68,-1.882
-15.4,16,-1.858
-15.08,-16,-1.854
-15.08,-15.68,-1.879
-15.08,-15.36,-1.904
-15.08,-15.04,-1.93
-15.08,-14.72,-1.956
-15.08,-14.4,-1.983
-15.08,-14.08,-2.01
-15.08,-13.76,-2.038
-15.08,-13.44,-2.066
-15.08,-13.12,-2.095
-15.08,-12.8,-2.124
-15.08,-12.48,-2.153
-15.08,-12.16,-2.183
-15.08,-11.84,-2.214
-15.08,-11.52,-2.244
-15.08,-11.2,-2.275
-15.08,-10.88,-2.306
-15.08,-10.56,-2.337
-15.08,-10.24,-2.369
-15.08,-9.92,-2.4
-15.08,-9.6,-2.432
-15.08,-9.28,-2.463
-15.08,-8.96,-2.494
-15.08,-8.64,-2.526
-15.08,-8.32,-2.557
-15.08,-8,-2.587
-15.08,-7.68,-2.618
-15.08,-7.36,-2.648
-15.08,-7.04,-2.677
-15.08,-6.72,-2.706
-15.08,-6.4,-2.734
-15.08,-6.08,-2.762
-15.08,-5.76,-2.789
-15.08,-5.44,-2.815
-15.08,-5.12,-2.839
-15.08,-4.8,-2.863
-15.08,-4.48,-2.886
-15.08,-4.16,-2.907
-15.08,-3.84,-2.928
-15.08,-3.52,-2.947
-15.08,-3.2,-2.964
-15.08,-2.88,-2.98
-15.08,-2.56,-2.995
-15.08,-2.24,-3.008
-15.08,-1.92,-3.019
-15.08,-1.6,-3.029
-15.08,-1.28,-3.037
-15.08,-0.96,-3.043
-15.08,-0.64,-3.047
-15.08,-0.32,-3.05
-15.08,0,-3.051
-15.08,0.32,-3.05
-15.08,0.64,-3.047
-15.08,0.96,-3.043
-15.08,1.28,-3.037
-15.08,1.6,-3.029
-15.08,1.92,-3.019
-15.08,2.24,-3.008
-15.08,2.56,-2.995
-15.08,2.88,-2.98
-15.08,3.2,-2.964
-15.08,3.52,-2.947
-15.08,3.84,-2.928
-15.08,4.16,-2.907
-15.08,4.48,-2.886
-15.08,4.8,-2.863
-15.08,5.12,-2.839
-15.08,5.44,-2.815
-15.08,5.76,-2.789
-15.08,6.08,-2.762
-15.08,6.4,-2.734
-15.08,6.72,-2.706
-15.08,7.04,-2.677
-15.08,7.36,-2.648
-15.08,7.68,-2.618
-15.08,8,-2.587
-15.08,8.32,-2.557
-15.08,8.64,-2.526
-15.08,8.96,-2.494
-15.08,9.28,-2.463
-15.08,9.6,-2.432
-15.08,9.92,-2.4
-15.08,10.24,-2.369
-15.08,10.56,-2.337
-15.08,10.88,-2.306
-15.08,11.2,-2.275
-15.08,11.52,-2.244
-15.08,11.84,-2.214
-15.08,12.16,-2.183
-15.08,12.48,-2.153
-15.08,12.8,-2.124
-15.08,13.12,-2.095
-15.08,13.44,-2.066
-15.08,13.76,-2.038
-15.08,14.08,-2.01
-15.08,14.4,-1.983
-15.08,14.72,-1.956
-15.08,15.04,-1.93
-15.08,15.36,-1.904
-15.08,15.68,-1.879
-15.08,16,-1.854
-14.76,-16,-1.85
-14.76,-15.68,-1.875
-14.76,-15.36,-1.901
-14.76,-15.04,-1.927
-14.76,-14.72,-1.954
-14.76,-14.4,-1.981
-14.76,-14.08,-2.009
-14.76,-13.76,-2.038
-14.76,-13.44,-2.067
-14.76,-13.12,-2.097
-14.76,-12.8,-2.127
-14.76,-12.48,-2.157
-14.76,-12.16,-2.188
-14.76,-11.84,-2.219
-14.76,-11.52,-2.251
-14.76,-11.2,-2.283
-14.76,-10.88,-2.315
-14.76,-10.56,-2.348
-14.76,-10.24,-2.38
-14.76,-9.92,-2.413
-14.76,-9.6,-2.446
-14.76,-9.28,-2.479
-14.76,-8.96,-2.511
-14.76,-8.64,-2.544
-14.76,-8.32,-2.576
-14.76,-8,-2.608
-14.76,-7.68,-2.64
-14.76,-7.36,-2.672
-14.76,-7.04,-2.702
-14.76,-6.72,-2.733
-14.76,-6.4,-2.762
-14.76,-6.08,-2.791
-14.76,-5.76,-2.819
-14.76,-5.44,-2.847
-14.76,-5.12,-2.873
-14.76,-4.8,-2.898
-14.76,-4.48,-2.922
-14.76,-4.16,-2.944
-14.76,-3.84,-2.966
-14.76,-3.52,-2.986
-14.76,-3.2,-3.004
-14.76,-2.88,-3.021
-14.76,-2.56,-3.036
-14.76,-2.24,-3.05
-14.76,-1.92,-3.062
-14.76,-1.6,-3.072
-14.76,-1.28,-3.081
-14.76,-0.96,-3.087
-14.76,-0.64,-3.092
-14.76,-0.32,-3.095
-14.76,0,-3.096
-14.76,0.32,-3.095
-14.76,0.64,-3.092
-14.76,0.96,-3.087
-14.76,1.28,-3.081
-14.76,1.6,-3.072
-14.76,1.92,-3.062
-14.76,2.24,-3.05
-14.76,2.56,-3.036
-14.76,2.88,-3.021
-14.76,3.2,-3.004
-14.76,3.52,-2.986
-14.76,3.84,-2.966
-14.76,4.16,-2.944
-14.76,4.48,-2.922
-14.76,4.8,-2.898
-14.76,5.12,-2.873
-14.76,5.44,-2.847
-14.76,5.76,-2.819
-14.76,6.08,-2.791
-14.76,6.4,-2.762
-14.76,6.72,-2.733
-14.76,7.04,-2.702
-14.76,7.36,-2.672
-14.76,7.68,-2.64
-14.76,8,-2.608
-14.76,8.32,-2.576
-14.76,8.64,-2.544
-14.76,8.96,-2.511
-14.76,9.28,-2.479
-14.76,9.6,-2.446
-14.76,9.92,-2.413
-14.76,10.24,-2.38
-14.76,10.56,-2.348
-14.76,10.88,-2.315
-14.76,11.2,-2.283
-14.76,11.52,-2.251
-14.76,11.84,-2.219
-14.76,12.16,-2.188
-14.76,12.48,-2.157
-14.76,12.8,-2.127
-14.76,13.12,-2.097
-14.76,13.44,-2.067
-14.76,13.76,-2.038
-14.76,14.08,-2.009
-14.76,14.4,-1.981
-14.76,14.72,-1.954
-14.76,15.04,-1.927
-14.76,15.36,-1.901
-14.76,15.68,-1.875
-14.76,16,-1.85
-14.44,-16,-1.845
-14.44,-15.68,-1.87
-14.44,-15.36,-1.897
-14.44,-15.04,-1.924
-14.44,-14.72,-1.951
-14.44,-14.4,-1.98
-14.44,-14.08,-2.008
-14.44,-13.76,-2.038
-14.44,-13.44,-2.068
-14.44,-13.12,-2.098
-14.44,-12.8,-2.129
-14.44,-12.48,-2.161
-14.44,-12.16,-2.193
-14.44,-11.84,-2.225
-14.44,-11.52,-2.258
-14.44,-11.2,-2.291
-14.44,-10.88,-2.324
-14.44,-10.56,-2.358
-14.44,-10.24,-2.392
-14.44,-9.92,-2.426
-14.44,-9.6,-2.46
-14.44,-9.28,-2.494
-14.44,-8.96,-2.528
-14.44,-8.64,-2.562
-14.44,-8.32,-2.596
-14.44,-8,-2.63
-14.44,-7.68,-2.663
-14.44,-7.36,-2.696
-14.44,-7.04,-2.728
-14.44,-6.72,-2.76
-14.44,-6.4,-2.791
-14.44,-6.08,-2.821
-14.44,-5.76,-2.851
-14.44,-5.44,-2.879
-14.44,-5.12,-2.907
-14.44,-4.8,-2.933
-14.44,-4.48,-2.959
-14.44,-4.16,-2.983
-14.44,-3.84,-3.005
-14.44,-3.52,-3.026
-14.44,-3.2,-3.046
-14.44,-2.88,-3.064
-14.44,-2.56,-3.08
-14.44,-2.24,-3.094
-14.44,-1.92,-3.107
-14.44,-1.6,-3.118
-14.44,-1.28,-3.127
-14.44,-0.96,-3.134
-14.44,-0.64,-3.139
-14.44,-0.32,-3.142
-14.44,0,-3.143
-14.44,0.32,-3.142
-14.44,0.64,-3.139
-14.44,0.96,-3.134
-14.44,1.28,-3.127
-14.44,1.6,-3.118
-14.44,1.92,-3.107
-14.44,2.24,-3.094
-14.44,2.56,-3.08
-14.44,2.88,-3.064
-14.44,3.2,-3.046
-14.44,3.52,-3.026
-14.44,3.84,-3.005
-14.44,4.16,-2.983
-14.44,4.48,-2.959
-14.44,4.8,-2.933
-14.44,5.12,-2.907
-14.44,5.44,-2.879
-14.44,5.76,-2.851
-14.44,6.08,-2.821
-14.44,6.4,-2.791
-14.44,6.72,-2.76
-14.44,7.04,-2.728
-14.44,7.36,-2.696
-14.44,7.68,-2.663
-14.44,8,-2.63
-14.44,8.32,-2.596
-14.44,8.64,-2.562
-14.44,8.96,-2.528
-14.44,9.28,-2.494
-14.44,9.6,-2.46
-14.44,9.92,-2.426
-14.44,10.24,-2.392
-14.44,10.56,-2.358
-14.44,10.88,-2.324
-14.44,11.2,-2.291
-14.44,11.52,-2.258
-14.44,11.84,-2.225
-14.44,12.16,-2.193
-14.44,12.48,-2.161
-14.44,12.8,-2.129
-14.44,13.12,-2.098
-14.44,13.44,-2.068
-14.44,13.76,-2.038
-14.44,14.08,-2.008
-14.44,14.4,-1.98
-14.44,14.72,-1.951
-14.44,15.04,-1.924
-14.44,15.36,-1.897
-14.44,15.68,-1.87
-14.44,16,-1.845
-14.12,-16,-1.839
-14.12,-15.68,-1.865
-14.12,-15.36,-1.892
-14.12,-15.04,-1.92
-14.12,-14.72,-1.948
-14.12,-14.4,-1.977
-14.12,-14.08,-2.007
-14.12,-13.76,-2.037
-14.12,-13.44,-2.068
-14.12,-13.12,-2.099
-14.12,-12.8,-2.131
-14.12,-12.48,-2.164
-14.12,-12.16,-2.197
-14.12,-11.84,-2.23
-14.12,-11.52,-2.264
-14.12,-11.2,-2.298
-14.12,-10.88,-2.333
-14.12,-10.56,-2.368
-14.12,-10.24,-2.403
-14.12,-9.92,-2.439
-14.12,-9.6,-2.474
-14.12,-9.28,-2.51
-14.12,-8.96,-2.545
-14.12,-8.64,-2.581
-14.12,-8.32,-2.616
-14.12,-8,-2.651
-14.12,-7.68,-2.686
-14.12,-7.36,-2.721
-14.12,-7.04,-2.755
-14.12,-6.72,-2.788
-14.12,-6.4,-2.821
-14.12,-6.08,-2.852
-14.12,-5.76,-2.883
-14.12,-5.44,-2.914
-14.12,-5.12,-2.942
-14.12,-4.8,-2.97
-14.12,-4.48,-2.997
-14.12,-4.16,-3.022
-14.12,-3.84,-3.046
-14.12,-3.52,-3.068
-14.12,-3.2,-3.089
-14.12,-2.88,-3.108
-14.12,-2.56,-3.125
-14.12,-2.24,-3.14
-14.12,-1.92,-3.154
-14.12,-1.6,-3.165
-14.12,-1.28,-3.174
-14.12,-0.96,-3.182
-14.12,-0.64,-3.187
-14.12,-0.32,-3.19
-14.12,0,-3.191
-14.12,0.32,-3.19
-14.12,0.64,-3.187
-14.12,0.96,-3.182
-14.12,1.28,-3.174
-14.12,1.6,-3.165
-14.12,1.92,-3.154
-14.12,2.24,-3.14
-14.12,2.56,-3.125
-14.12,2.88,-3.108
-14.12,3.2,-3.089
-14.12,3.52,-3.068
-14.12,3.84,-3.046
-14.12,4.16,-3.022
-14.12,4.48,-2.997
-14.12,4.8,-2.97
-14.12,5.12,-2.942
-14.12,5.44,-2.914
-14.12,5.76,-2.883
-14.12,6.08,-2.852
-14.12,6.4,-2.821
-14.12,6.72,-2.788
-14.12,7.04,-2.755
-14.12,7.36,-2.721
-14.12,7.68,-2.686
-14.12,8,-2.651
-14.12,8.32,-2.616
-14.12,8.64,-2.581
-14.12,8.96,-2.545
-14.12,9.28,-2.51
-14.12,9.6,-2.474
-14.12,9.92,-2.439
-14.12,10.24,-2.403
-14.12,10.56,-2.368
-14.12,10.88,-2.333
-14.12,11.2,-2.298
-14.12,11.52,-2.264
-14.12,11.84,-2.23
-14.12,12.16,-2.197
-14.12,12.48,-2.164
-14.12,12.8,-2.131
-14.12,13.12,-2.099
-14.12,13.44,-2.068
-14.12,13.76,-2.037
-14.12,14.08,-2.007
-14.12,14.4,-1.977
-14.12,14.72,-1.948
-14.12,15.04,-1.92
-14.12,15.36,-1.892
-14.12,15.68,-1.865
-14.12,16,-1.839
-13.8,-16,-1.832
-13.8,-15.68,-1.859
-13.8,-15.36,-1.887
-13.8,-15.04,-1.915
-13.8,-14.72,-1.944
-13.8,-14.4,-1.974
-13.8,-14.08,-2.004
-13.8,-13.76,-2.035
-13.8,-13.44,-2.067
-13.8,-13.12,-2.1
-13.8,-12.8,-2.133
-13.8,-12.48,-2.166
-13.8,-12.16,-2.2
-13.8,-11.84,-2.235
-13.8,-11.52,-2.27
-13.8,-11.2,-2.306
-13.8,-10.88,-2.342
-13.8,-10.56,-2.378
-13.8,-10.24,-2.415
-13.8,-9.92,-2.451
-13.8,-9.6,-2.488
-13.8,-9.28,-2.526
-13.8,-8.96,-2.563
-13.8,-8.64,-2.6
-13.8,-8.32,-2.637
-13.8,-8,-2.673
-13.8,-7.68,-2.71
-13.8,-7.36,-2.746
-13.8,-7.04,-2.782
-13.8,-6.72,-2.817
-13.8,-6.4,-2.851
-13.8,-6.08,-2.884
-13.8,-5.76,-2.917
-13.8,-5.44,-2.949
-13.8,-5.12,-2.979
-13.8,-4.8,-3.008
-13.8,-4.48,-3.037
-13.8,-4.16,-3.063
-13.8,-3.84,-3.088
-13.8,-3.52,-3.112
-13.8,-3.2,-3.134
-13.8,-2.88,-3.154
-13.8,-2.56,-3.172
-13.8,-2.24,-3.188
-13.8,-1.92,-3.202
-13.8,-1.6,-3.214
-13.8,-1.28,-3.224
-13.8,-0.96,-3.232
-13.8,-0.64,-3.238
-13.8,-0.32,-3.241
-13.8,0,-3.242
-13.8,0.32,-3.241
-13.8,0.64,-3.238
-13.8,0.96,-3.232
-13.8,1.28,-3.224
-13.8,1.6,-3.214
-13.8,1.92,-3.202
-13.8,2.24,-3.188
-13.8,2.56,-3.172
-13.8,2.88,-3.154
-13.8,3.2,-3.134
-13.8,3.52,-3.112
-13.8,3.84,-3.088
-13.8,4.16,-3.063
-13.8,4.48,-3.037
-13.8,4.8,-3.008
-13.8,5.12,-2.979
-13.8,5.44,-2.949
-13.8,5.76,-2.917
-13.8,6.08,-2.884
-13.8,6.4,-2.851
-13.8,6.72,-2.817
-13.8,7.04,-2.782
-13.8,7.36,-2.746
-13.8,7.68,-2.71
-13.8,8,-2.673
-13.8,8.32,-2.637
-13.8,8.64,-2.6
-13.8,8.96,-2.563
-13.8,9.28,-2.526
-13.8,9.6,-2.488
-13.8,9.92,-2.451
-13.8,10.24,-2.415
-13.8,10.56,-2.378
-13.8,10.88,-2.342
-13.8,11.2,-2.306
-13.8,11.52,-2.27
-13.8,11.84,-2.235
-13.8,12.16,-2.2
-13.8,12.48,-2.166
-13.8,12.8,-2.133
-13.8,13.12,-2.1
-13.8,13.44,-2.067
-13.8,13.76,-2.035
-13.8,14.08,-2.004
-13.8,14.4,-1.974
-13.8,14.72,-1.944
-13.8,15.04,-1.915
-13.8,15.36,-1.887
-13.8,15.68,-1.859
-13.8,16,-1.832
-13.48,-16,-1.825
-13.48,-15.68,-1.853
-13.48,-15.36,-1.881
-13.48,-15.04,-1.91
-13.48,-14.72,-1.94
-13.48,-14.4,-1.97
-13.48,-14.08,-2.001
-13.48,-13.76,-2.033
-13.48,-13.44,-2.066
-13.48,-13.12,-2.099
-13.48,-12.8,-2.133
-13.48,-12.48,-2.168
-13.48,-12.16,-2.203
-13.48,-11.84,-2.239
-13.48,-11.52,-2.276
-13.48,-11.2,-2.313
-13.48,-10.88,-2.35
-13.48,-10.56,-2.388
-13.48,-10.24,-2.426
-13.48,-9.92,-2.464
-13.48,-9.6,-2.503
-13.48,-9.28,-2.541
-13.48,-8.96,-2.58
-13.48,-8.64,-2.619
-13.48,-8.32,-2.657
-13.48,-8,-2.696
-13.48,-7.68,-2.734
-13.48,-7.36,-2.772
-13.48,-7.04,-2.809
-13.48,-6.72,-2.846
-13.48,-6.4,-2.882
-13.48,-6.08,-2.917
-13.48,-5.76,-2.951
-13.48,-5.44,-2.985
-13.48,-5.12,-3.017
-13.48,-4.8,-3.048
-13.48,-4.48,-3.078
-13.48,-4.16,-3.106
-13.48,-3.84,-3.132
-13.48,-3.52,-3.157
-13.48,-3.2,-3.18
-13.48,-2.88,-3.201
-13.48,-2.56,-3.221
-13.48,-2.24,-3.238
-13.48,-1.92,-3.253
-13.48,-1.6,-3.266
-13.48,-1.28,-3.276
-13.48,-0.96,-3.285
-13.48,-0.64,-3.291
-13.48,-0.32,-3.294
-13.48,0,-3.295
-13.48,0.32,-3.294
-13.48,0.64,-3.291
-13.48,0.96,-3.285
-13.48,1.28,-3.276
-13.48,1.6,-3.266
-13.48,1.92,-3.253
-13.48,2.24,-3.238
-13.48,2.56,-3.221
-13.48,2.88,-3.201
-13.48,3.2,-3.18
-13.48,3.52,-3.157
-13.48,3.84,-3.132
-13.48,4.16,-3.106
-13.48,4.48,-3.078
-13.48,4.8,-3.048
-13.48,5.12,-3.017
-13.48,5.44,-2.985
-13.48,5.76,-2.951
-13.48,6.08,-2.917
-13.48,6.4,-2.882
-13.48,6.72,-2.846
-13.48,7.04,-2.809
-13.48,7.36,-2.772
-13.48,7.68,-2.734
-13.48,8,-2.696
-13.48,8.32,-2.657
-13.48,8.64,-2.619
-13.48,8.96,-2.58
-13.48,9.28,-2.541
-13.48,9.6,-2.503
-13.48,9.92,-2.464
-13.48,10.24,-2.426
-13.48,10.56,-2.388
-13.48,10.88,-2.35
-13.48,11.2,-2.313
-13.48,11.52,-2.276
-13.48,11.84,-2.239
-13.48,12.16,-2.203
-13.48,12.48,-2.168
-13.48,12.8,-2.133
-13.48,13.12,-2.099
-13.48,13.44,-2.066
-13.48,13.76,-2.033
-13.48,14.08,-2.001
-13.48,14.4,-1.97
-13.48,14.72,-1.94
-13.48,15.04,-1.91
-13.48,15.36,-1.881
-13.48,15.68,-1.853
-13.48,16,-1.825
-13.16,-16,-1.817
-13.16,-15.68,-1.845
-13.16,-15.36,-1.874
-13.16,-15.04,-1.904
-13.16,-14.72,-1.934
-13.16,-14.4,-1.966
-13.16,-14.08,-1.998
-13.16,-13.76,-2.031
-13.16,-13.44,-2.064
-13.16,-13.12,-2.099
-13.16,-12.8,-2.134
-13.16,-12.48,-2.169
-13.16,-12.16,-2.206
-13.16,-11.84,-2.243
-13.16,-11.52,-2.281
-13.16,-11.2,-2.319
-13.16,-10.88,-2.358
-13.16,-10.56,-2.397
-13.16,-10.24,-2.436
-13.16,-9.92,-2.476
-13.16,-9.6,-2.516
-13.16,-9.28,-2.557
-13.16,-8.96,-2.597
-13.16,-8.64,-2.638
-13.16,-8.32,-2.678
-13.16,-8,-2.718
-13.16,-7.68,-2.758
-13.16,-7.36,-2.798
-13.16,-7.04,-2.837
-13.16,-6.72,-2.876
-13.16,-6.4,-2.914
-13.16,-6.08,-2.951
-13.16,-5.76,-2.987
-13.16,-5.44,-3.022
-13.16,-5.12,-3.056
-13.16,-4.8,-3.089
-13.16,-4.48,-3.12
-13.16,-4.16,-3.15
-13.16,-3.84,-3.178
-13.16,-3.52,-3.204
-13.16,-3.2,-3.229
-13.16,-2.88,-3.251
-13.16,-2.56,-3.272
-13.16,-2.24,-3.29
-13.16,-1.92,-3.306
-13.16,-1.6,-3.32
-13.16,-1.28,-3.331
-13.16,-0.96,-3.34
-13.16,-0.64,-3.346
-13.16,-0.32,-3.35
-13.16,0,-3.351
-13.16,0.32,-3.35
-13.16,0.64,-3.346
-13.16,0.96,-3.34
-13.16,1.28,-3.331
-13.16,1.6,-3.32
-13.16,1.92,-3.306
-13.16,2.24,-3.29
-13.16,2.56,-3.272
-13.16,2.88,-3.251
-13.16,3.2,-3.229
-13.16,3.52,-3.204
-13.16,3.84,-3.178
-13.16,4.16,-3.15
-13.16,4.48,-3.12
-13.16,4.8,-3.089
-13.16,5.12,-3.056
-13.16,5.44,-3.022
-13.16,5.76,-2.987
-13.16,6.08,-2.951
-13.16,6.4,-2.914
-13.16,6.72,-2.876
-13.16,7.04,-2.837
-13.16,7.36,-2.798
-13.16,7.68,-2.758
-13.16,8,-2.718
-13.16,8.32,-2.678
-13.16,8.64,-2.638
-13.16,8.96,-2.597
-13.16,9.28,-2.557
-13.16,9.6,-2.516
-13.16,9.92,-2.476
-13.16,10.24,-2.436
-13.16,10.56,-2.397
-13.16,10.88,-2.358
-13.16,11.2,-2.319
-13.16,11.52,-2.281
-13.16,11.84,-2.243
-13.16,12.16,-2.206
-13.16,12.48,-2.169
-13.16,12.8,-2.134
-13.16,13.12,-2.099
-13.16,13.44,-2.064
-13.16,13.76,-2.031
-13.16,14.08,-1.998
-13.16,14.4,-1.966
-13.16,14.72,-1.934
-13.16,15.04,-1.904
-13.16,15.36,-1.874
-13.16,15.68,-1.845
-13.16,16,-1.817
-12.84,-16,-1.809
-12.84,-15.68,-1.837
-12.84,-15.36,-1.867
-12.84,-15.04,-1.897
-12.84,-14.72,-1.928
-12.84,-14.4,-1.96
-12.84,-14.08,-1.993
-12.84,-13.76,-2.027
-12.84,-13.44,-2.062
-12.84,-13.12,-2.097
-12.84,-12.8,-2.133
-12.84,-12.48,-2.17
-12.84,-12.16,-2.208
-12.84,-11.84,-2.246
-12.84,-11.52,-2.285
-12.84,-11.2,-2.325
-12.84,-10.88,-2.365
-12.84,-10.56,-2.406
-12.84,-10.24,-2.447
-12.84,-9.92,-2.488
-12.84,-9.6,-2.53
-12.84,-9.28,-2.572
-12.84,-8.96,-2.614
-12.84,-8.64,-2.657
-12.84,-8.32,-2.699
-12.84,-8,-2.741
-12.84,-7.68,-2.783
-12.84,-7.36,-2.825
-12.84,-7.04,-2.866
-12.84,-6.72,-2.906
-12.84,-6.4,-2.946
-12.84,-6.08,-2.985
-12.84,-5.76,-3.023
-12.84,-5.44,-3.061
-12.84,-5.12,-3.096
-12.84,-4.8,-3.131
-12.84,-4.48,-3.164
-12.84,-4.16,-3.196
-12.84,-3.84,-3.225
-12.84,-3.52,-3.253
-12.84,-3.2,-3.279
-12.84,-2.88,-3.303
-12.84,-2.56,-3.325
-12.84,-2.24,-3.344
-12.84,-1.92,-3.361
-12.84,-1.6,-3.376
-12.84,-1.28,-3.388
-12.84,-0.96,-3.397
-12.84,-0.64,-3.404
-12.84,-0.32,-3.408
-12.84,0,-3.409
-12.84,0.32,-3.408
-12.84,0.64,-3.404
-12.84,0.96,-3.397
-12.84,1.28,-3.388
-12.84,1.6,-3.376
-12.84,1.92,-3.361
-12.84,2.24,-3.344
-12.84,2.56,-3.325
-12.84,2.88,-3.303
-12.84,3.2,-3.279
-12.84,3.52,-3.253
-12.84,3.84,-3.225
-12.84,4.16,-3.196
-12.84,4.48,-3.164
-12.84,4.8,-3.131
-12.84,5.12,-3.096
-12.84,5.44,-3.061
-12.84,5.76,-3.023
-12.84,6.08,-2.985
-12.84,6.4,-2.946
-12.84,6.72,-2.906
-12.84,7.04,-2.866
-12.84,7.36,-2.825
-12.84,7.68,-2.783
-12.84,8,-2.741
-12.84,8.32,-2.699
-12.84,8.64,-2.657
-12.84,8.96,-2.614
-12.84,9.28,-2.572
-12.84,9.6,-2.53
-12.84,9.92,-2.488
-12.84,10.24,-2.447
-12.84,10.56,-2.406
-12.84,10.88,-2.365
-12.84,11.2,-2.325
-12.84,11.52,-2.285
-12.84,11.84,-2.246
-12.84,12.16,-2.208
-12.84,12.48,-2.17
-12.84,12.8,-2.133
-12.84,13.12,-2.097
-12.84,13.44,-2.062
-12.84,13.76,-2.027
-12.84,14.08,-1.993
-12.84,14.4,-1.96
-12.84,14.72,-1.928
-12.84,15.04,-1.897
-12.84,15.36,-1.867
-12.84,15.68,-1.837
-12.84,16,-1.809
-12.52,-16,-1.799
-12.52,-15.68,-1.828
-12.52,-15.36,-1.858
-12.52,-15.04,-1.889
-12.52,-14.72,-1.921
-12.52,-14.4,-1.954
-12.52,-14.08,-1.988
-12.52,-13.76,-2.023
-12.52,-13.44,-2.058
-12.52,-13.12,-2.095
-12.52,-12.8,-2.132
-12.52,-12.48,-2.17
-12.52,-12.16,-2.209
-12.52,-11.84,-2.249
-12.52,-11.52,-2.289
-12.52,-11.2,-2.33
-12.52,-10.88,-2.372
-12.52,-10.56,-2.414
-12.52,-10.24,-2.457
-12.52,-9.92,-2.5
-12.52,-9.6,-2.544
-12.52,-9.28,-2.588
-12.52,-8.96,-2.632
-12.52,-8.64,-2.676
-12.52,-8.32,-2.72
-12.52,-8,-2.764
-12.52,-7.68,-2.808
-12.52,-7.36,-2.852
-12.52,-7.04,-2.895
-12.52,-6.72,-2.938
-12.52,-6.4,-2.98
-12.52,-6.08,-3.021
-12.52,-5.76,-3.061
-12.52,-5.44,-3.1
-12.52,-5.12,-3.138
-12.52,-4.8,-3.175
-12.52,-4.48,-3.21
-12.52,-4.16,-3.243
-12.52,-3.84,-3.275
-12.52,-3.52,-3.304
-12.52,-3.2,-3.332
-12.52,-2.88,-3.357
-12.52,-2.56,-3.38
-12.52,-2.24,-3.401
-12.52,-1.92,-3.419
-12.52,-1.6,-3.434
-12.52,-1.28,-3.447
-12.52,-0.96,-3.457
-12.52,-0.64,-3.464
-12.52,-0.32,-3.469
-12.52,0,-3.47
-12.52,0.32,-3.469
-12.52,0.64,-3.464
-12.52,0.96,-3.457
-12.52,1.28,-3.447
-12.52,1.6,-3.434
-12.52,1.92,-3.419
-12.52,2.24,-3.401
-12.52,2.56,-3.38
-12.52,2.88,-3.357
-12.52,3.2,-3.332
-12.52,3.52,-3.304
-12.52,3.84,-3.275
-12.52,4.16,-3.243
-12.52,4.48,-3.21
-12.52,4.8,-3.175
-12.52,5.12,-3.138
-12.52,5.44,-3.1
-12.52,5.76,-3.061
-12.52,6.08,-3.021
-12.52,6.4,-2.98
-12.52,6.72,-2.938
-12.52,7.04,-2.895
-12.52,7.36,-2.852
-12.52,7.68,-2.808
-12.52,8,-2.764
-12.52,8.32,-2.72
-12.52,8.64,-2.676
-12.52,8.96,-2.632
-12.52,9.28,-2.588
-12.52,9.6,-2.544
-12.52,9.92,-2.5
-12.52,10.24,-2.457
-12.52,10.56,-2.414
-12.52,10.88,-2.372
-12.52,11.2,-2.33
-12.52,11.52,-2.289
-12.52,11.84,-2.249
-12.52,12.16,-2.209
-12.52,12.48,-2.17
-12.52,12.8,-2.132
-12.52,13.12,-2.095
-12.52,13.44,-2.058
-12.52,13.76,-2.023
-12.52,14.08,-1.988
-12.52,14.4,-1.954
-12.52,14.72,-1.921
-12.52,15.04,-1.889
-12.52,15.36,-1.858
-12.52,15.68,-1.828
-12.52,16,-1.799
-12.2,-16,-1.788
-12.2,-15.68,-1.818
-12.2,-15.36,-1.849
-12.2,-15.04,-1.881
-12.2,-14.72,-1.913
-12.2,-14.4,-1.947
-12.2,-14.08,-1.982
-12.2,-13.76,-2.017
-12.2,-13.44,-2.054
-12.2,-13.12,-2.091
-12.2,-12.8,-2.13
-12.2,-12.48,-2.169
-12.2,-12.16,-2.209
-12.2,-11.84,-2.25
-12.2,-11.52,-2.292
-12.2,-11.2,-2.335
-12.2,-10.88,-2.378
-12.2,-10.56,-2.422
-12.2,-10.24,-2.466
-12.2,-9.92,-2.511
-12.2,-9.6,-2.557
-12.2,-9.28,-2.603
-12.2,-8.96,-2.649
-12.2,-8.64,-2.695
-12.2,-8.32,-2.741
-12.2,-8,-2.787
-12.2,-7.68,-2.834
-12.2,-7.36,-2.879
-12.2,-7.04,-2.925
-12.2,-6.72,-2.97
-12.2,-6.4,-3.014
-12.2,-6.08,-3.057
-12.2,-5.76,-3.1
-12.2,-5.44,-3.141
-12.2,-5.12,-3.181
-12.2,-4.8,-3.22
-12.2,-4.48,-3.257
-12.2,-4.16,-3.292
-12.2,-3.84,-3.326
-12.2,-3.52,-3.357
-12.2,-3.2,-3.386
-12.2,-2.88,-3.413
-12.2,-2.56,-3.438
-12.2,-2.24,-3.46
-12.2,-1.92,-3.479
-12.2,-1.6,-3.496
-12.2,-1.28,-3.509
-12.2,-0.96,-3.52
-12.2,-0.64,-3.528
-12.2,-0.32,-3.532
-12.2,0,-3.534
-12.2,0.32,-3.532
-12.2,0.64,-3.528
-12.2,0.96,-3.52
-12.2,1.28,-3.509
-12.2,1.6,-3.496
-12.2,1.92,-3.479
-12.2,2.24,-3.46
-12.2,2.56,-3.438
-12.2,2.88,-3.413
-12.2,3.2,-3.386
-12.2,3.52,-3.357
-12.2,3.84,-3.326
-12.2,4.16,-3.292
-12.2,4.48,-3.257
-12.2,4.8,-3.22
-12.2,5.12,-3.181
-12.2,5.44,-3.141
-12.2,5.76,-3.1
-12.2,6.08,-3.057
-12.2,6.4,-3.014
-12.2,6.72,-2.97
-12.2,7.04,-2.925
-12.2,7.36,-2.879
-12.2,7.68,-2.834
-12.2,8,-2.787
-12.2,8.32,-2.741
-12.2,8.64,-2.695
-12.2,8.96,-2.649
-12.2,9.28,-2.603
-12.2,9.6,-2.557
-12.2,9.92,-2.511
-12.2,10.24,-2.466
-12.2,10.56,-2.422
-12.2,10.88,-2.378
-12.2,11.2,-2.335
-12.2,11.52,-2.292
-12.2,11.84,-2.25
-12.2,12.16,-2.209
-12.2,12.48,-2.169
-12.2,12.8,-2.13
-12.2,13.12,-2.091
-12.2,13.44,-2.054
-12.2,13.76,-2.017
-12.2,14.08,-1.982
-12.2,14.4,-1.947
-12.2,14.72,-1.913
-12.2,15.04,-1.881
-12.2,15.36,-1.849
-12.2,15.68,-1.818
-12.2,16,-1.788
-11.88,-16,-1.777
-11.88,-15.68,-1.807
-11.88,-15.36,-1.839
-11.88,-15.04,-1.871
-11.88,-14.72,-1.904
-11.88,-14.4,-1.939
-11.88,-14.08,-1.974
-11.88,-13.76,-2.011
-11.88,-13.44,-2.049
-11.88,-13.12,-2.087
-11.88,-12.8,-2.127
-11.88,-12.48,-2.167
-11.88,-12.16,-2.209
-11.88,-11.84,-2.251
-11.88,-11.52,-2.295
-11.88,-11.2,-2.339
-11.88,-10.88,-2.384
-11.88,-10.56,-2.429
-11.88,-10.24,-2.476
-11.88,-9.92,-2.522
-11.88,-9.6,-2.57
-11.88,-9.28,-2.617
-11.88,-8.96,-2.666
-11.88,-8.64,-2.714
-11.88,-8.32,-2.762
-11.88,-8,-2.811
-11.88,-7.68,-2.859
-11.88,-7.36,-2.907
-11.88,-7.04,-2.955
-11.88,-6.72,-3.002
-11.88,-6.4,-3.049
-11.88,-6.08,-3.095
-11.88,-5.76,-3.14
-11.88,-5.44,-3.183
-11.88,-5.12,-3.226
-11.88,-4.8,-3.267
-11.88,-4.48,-3.306
-11.88,-4.16,-3.343
-11.88,-3.84,-3.379
-11.88,-3.52,-3.412
-11.88,-3.2,-3.444
-11.88,-2.88,-3.472
-11.88,-2.56,-3.498
-11.88,-2.24,-3.522
-11.88,-1.92,-3.542
-11.88,-1.6,-3.56
-11.88,-1.28,-3.574
-11.88,-0.96,-3.586
-11.88,-0.64,-3.594
-11.88,-0.32,-3.599
-11.88,0,-3.6
-11.88,0.32,-3.599
-11.88,0.64,-3.594
-11.88,0.96,-3.586
-11.88,1.28,-3.574
-11.88,1.6,-3.56
-11.88,1.92,-3.542
-11.88,2.24,-3.522
-11.88,2.56,-3.498
-11.88,2.88,-3.472
-11.88,3.2,-3.444
-11.88,3.52,-3.412
-11.88,3.84,-3.379
-11.88,4.16,-3.343
-11.88,4.48,-3.306
-11.88,4.8,-3.267
-11.88,5.12,-3.226
-11.88,5.44,-3.183
-11.88,5.76,-3.14
-11.88,6.08,-3.095
-11.88,6.4,-3.049
-11.88,6.72,-3.002
-11.88,7.04,-2.955
-11.88,7.36,-2.907
-11.88,7.68,-2.859
-11.88,8,-2.811
-11.88,8.32,-2.762
-11.88,8.64,-2.714
-11.88,8.96,-2.666
-11.88,9.28,-2.617
-11.88,9.6,-2.57
-11.88,9.92,-2.522
-11.88,10.24,-2.476
-11.88,10.56,-2.429
-11.88,10.88,-2.384
-11.88,11.2,-2.339
-11.88,11.52,-2.295
-11.88,11.84,-2.251
-11.88,12.16,-2.209
-11.88,12.48,-2.167
-11.88,12.8,-2.127
-11.88,13.12,-2.087
-11.88,13.44,-2.049
-11.88,13.76,-2.011
-11.88,14.08,-1.974
-11.88,14.4,-1.939
-11.88,14.72,-1.904
-11.88,15.04,-1.871
-11.88,15.36,-1.839
-11.88,15.68,-1.807
-11.88,16,-1.777
-11.56,-16,-1.764
-11.56,-15.68,-1.795
-11.56,-15.36,-1.827
-11.56,-15.04,-1.86
-11.56,-14.72,-1.895
-11.56,-14.4,-1.93
-11.56,-14.08,-1.966
-11.56,-13.76,-2.004
-11.56,-13.44,-2.042
-11.56,-13.12,-2.082
-11.56,-12.8,-2.123
-11.56,-12.48,-2.165
-11.56,-12.16,-2.208
-11.56,-11.84,-2.251
-11.56,-11.52,-2.296
-11.56,-11.2,-2.342
-11.56,-10.88,-2.389
-11.56,-10.56,-2.436
-11.56,-10.24,-2.484
-11.56,-9.92,-2.533
-11.56,-9.6,-2.582
-11.56,-9.28,-2.632
-11.56,-8.96,-2.682
-11.56,-8.64,-2.733
-11.56,-8.32,-2.784
-11.56,-8,-2.834
-11.56,-7.68,-2.885
-11.56,-7.36,-2.936
-11.56,-7.04,-2.986
-11.56,-6.72,-3.036
-11.56,-6.4,-3.085
-11.56,-6.08,-3.133
-11.56,-5.76,-3.181
-11.56,-5.44,-3.227
-11.56,-5.12,-3.272
-11.56,-4.8,-3.315
-11.56,-4.48,-3.357
-11.56,-4.16,-3.397
-11.56,-3.84,-3.434
-11.56,-3.52,-3.47
-11.56,-3.2,-3.503
-11.56,-2.88,-3.534
-11.56,-2.56,-3.561
-11.56,-2.24,-3.586
-11.56,-1.92,-3.608
-11.56,-1.6,-3.627
-11.56,-1.28,-3.643
-11.56,-0.96,-3.655
-11.56,-0.64,-3.663
-11.56,-0.32,-3.669
-11.56,0,-3.671
-11.56,0.32,-3.669
-11.56,0.64,-3.663
-11.56,0.96,-3.655
-11.56,1.28,-3.643
-11.56,1.6,-3.627
-11.56,1.92,-3.608
-11.56,2.24,-3.586
-11.56,2.56,-3.561
-11.56,2.88,-3.534
-11.56,3.2,-3.503
-11.56,3.52,-3.47
-11.56,3.84,-3.434
-11.56,4.16,-3.397
-11.56,4.48,-3.357
-11.56,4.8,-3.315
-11.56,5.12,-3.272
-11.56,5.44,-3.227
-11.56,5.76,-3.181
-11.56,6.08,-3.133
-11.56,6.4,-3.085
-11.56,6.72,-3.036
-11.56,7.04,-2.986
-11.56,7.36,-2.936
-11.56,7.68,-2.885
-11.56,8,-2.834
-11.56,8.32,-2.784
-11.56,8.64,-2.733
-11.56,8.96,-2.682
-11.56,9.28,-2.632
-11.56,9.6,-2.582
-11.56,9.92,-2.533
-11.56,10.24,-2.484
-11.56,10.56,-2.436
-11.56,10.88,-2.389
-11.56,11.2,-2.342
-11.56,11.52,-2.296
-11.56,11.84,-2.251
-11.56,12.16,-2.208
-11.56,12.48,-2.165
-11.56,12.8,-2.123
-11.56,13.12,-2.082
-11.56,13.44,-2.042
-11.56,13.76,-2.004
-11.56,14.08,-1.966
-11.56,14.4,-1.93
-11.56,14.72,-1.895
-11.56,15.04,-1.86
-11.56,15.36,-1.827
-11.56,15.68,-1.795
-11.56,16,-1.764
-11.24,-16,-1.751
-11.24,-15.68,-1.782
-11.24,-15.36,-1.815
-11.24,-15.04,-1.849
-11.24,-14.72,-1.883
-11.24,-14.4,-1.92
-11.24,-14.08,-1.957
-11.24,-13.76,-1.995
-11.24,-13.44,-2.035
-11.24,-13.12,-2.076
-11.24,-12.8,-2.118
-11.24,-12.48,-2.161
-11.24,-12.16,-2.205
-11.24,-11.84,-2.251
-11.24,-11.52,-2.297
-11.24,-11.2,-2.344
-11.24,-10.88,-2.393
-11.24,-10.56,-2.442
-11.24,-10.24,-2.492
-11.24,-9.92,-2.543
-11.24,-9.6,-2.594
-11.24,-9.28,-2.646
-11.24,-8.96,-2.699
-11.24,-8.64,-2.751
-11.24,-8.32,-2.805
-11.24,-8,-2.858
-11.24,-7.68,-2.911
-11.24,-7.36,-2.964
-11.24,-7.04,-3.017
-11.24,-6.72,-3.07
-11.24,-6.4,-3.121
-11.24,-6.08,-3.173
-11.24,-5.76,-3.223
-11.24,-5.44,-3.272
-11.24,-5.12,-3.319
-11.24,-4.8,-3.365
-11.24,-4.48,-3.409
-11.24,-4.16,-3.452
-11.24,-3.84,-3.492
-11.24,-3.52,-3.53
-11.24,-3.2,-3.565
-11.24,-2.88,-3.598
-11.24,-2.56,-3.628
-11.24,-2.24,-3.654
-11.24,-1.92,-3.678
-11.24,-1.6,-3.698
-11.24,-1.28,-3.714
-11.24,-0.96,-3.727
-11.24,-0.64,-3.737
-11.24,-0.32,-3.742
-11.24,0,-3.744
-11.24,0.32,-3.742
-11.24,0.64,-3.737
-11.24,0.96,-3.727
-11.24,1.28,-3.714
-11.24,1.6,-3.698
-11.24,1.92,-3.678
-11.24,2.24,-3.654
-11.24,2.56,-3.628
-11.24,2.88,-3.598
-11.24,3.2,-3.565
-11.24,3.52,-3.53
-11.24,3.84,-3.492
-11.24,4.16,-3.452
-11.24,4.48,-3.409
-11.24,4.8,-3.365
-11.24,5.12,-3.319
-11.24,5.44,-3.272
-11.24,5.76,-3.223
-11.24,6.08,-3.173
-11.24,6.4,-3.121
-11.24,6.72,-3.07
-11.24,7.04,-3.017
-11.24,7.36,-2.964
-11.24,7.68,-2.911
-11.24,8,-2.858
-11.24,8.32,-2.805
-11.24,8.64,-2.751
-11.24,8.96,-2.699
-11.24,9.28,-2.646
-11.24,9.6,-2.594
-11.24,9.92,-2.543
-11.24,10.24,-2.492
-11.24,10.56,-2.442
-11.24,10.88,-2.393
-11.24,11.2,-2.344
-11.24,11.52,-2.297
-11.24,11.84,-2.251
-11.24,12.16,-2.205
-11.24,12.48,-2.161
-11.24,12.8,-2.118
-11.24,13.12,-2.076
-11.24,13.44,-2.035
-11.24,13.76,-1.995
-11.24,14.08,-1.957
-11.24,14.4,-1.92
-11.24,14.72,-1.883
-11.24,15.04,-1.849
-11.24,15.36,-1.815
-11.24,15.68,-1.782
-11.24,16,-1.751
-10.92,-16,-1.736
-10.92,-15.68,-1.768
-10.92,-15.36,-1.801
-10.92,-15.04,-1.836
-10.92,-14.72,-1.871
-10.92,-14.4,-1.908
-10.92,-14.08,-1.946
-10.92,-13.76,-1.986
-10.92,-13.44,-2.027
-10.92,-13.12,-2.069
-10.92,-12.8,-2.112
-10.92,-12.48,-2.156
-10.92,-12.16,-2.202
-10.92,-11.84,-2.249
-10.92,-11.52,-2.297
-10.92,-11.2,-2.346
-10.92,-10.88,-2.396
-10.92,-10.56,-2.447
-10.92,-10.24,-2.499
-10.92,-9.92,-2.552
-10.92,-9.6,-2.605
-10.92,-9.28,-2.66
-10.92,-8.96,-2.715
-10.92,-8.64,-2.77
-10.92,-8.32,-2.826
-10.92,-8,-2.881
-10.92,-7.68,-2.937
-10.92,-7.36,-2.993
-10.92,-7.04,-3.049
-10.92,-6.72,-3.104
-10.92,-6.4,-3.159
-10.92,-6.08,-3.213
-10.92,-5.76,-3.266
-10.92,-5.44,-3.318
-10.92,-5.12,-3.368
-10.92,-4.8,-3.417
-10.92,-4.48,-3.464
-10.92,-4.16,-3.509
-10.92,-3.84,-3.552
-10.92,-3.52,-3.592
-10.92,-3.2,-3.63
-10.92,-2.88,-3.665
-10.92,-2.56,-3.697
-10.92,-2.24,-3.725
-10.92,-1.92,-3.75
-10.92,-1.6,-3.772
-10.92,-1.28,-3.789
-10.92,-0.96,-3.803
-10.92,-0.64,-3.813
-10.92,-0.32,-3.819
-10.92,0,-3.821
-10.92,0.32,-3.819
-10.92,0.64,-3.813
-10.92,0.96,-3.803
-10.92,1.28,-3.789
-10.92,1.6,-3.772
-10.92,1.92,-3.75
-10.92,2.24,-3.725
-10.92,2.56,-3.697
-10.92,2.88,-3.665
-10.92,3.2,-3.63
-10.92,3.52,-3.592
-10.92,3.84,-3.552
-10.92,4.16,-3.509
-10.92,4.48,-3.464
-10.92,4.8,-3.417
-10.92,5.12,-3.368
-10.92,5.44,-3.318
-10.92,5.76,-3.266
-10.92,6.08,-3.213
-10.92,6.4,-3.159
-10.92,6.72,-3.104
-10.92,7.04,-3.049
-10.92,7.36,-2.993
-10.92,7.68,-2.937
-10.92,8,-2.881
-10.92,8.32,-2.826
-10.92,8.64,-2.77
-10.92,8.96,-2.715
-10.92,9.28,-2.66
-10.92,9.6,-2.605
-10.92,9.92,-2.552
-10.92,10.24,-2.499
-10.92,10.56,-2.447
-10.92,10.88,-2.396
-10.92,11.2,-2.346
-10.92,11.52,-2.297
-10.92,11.84,-2.249
-10.92,12.16,-2.202
-10.92,12.48,-2.156
-10.92,12.8,-2.112
-10.92,13.12,-2.069
-10.92,13.44,-2.027
-10.92,13.76,-1.986
-10.92,14.08,-1.946
-10.92,14.4,-1.908
-10.92,14.72,-1.871
-10.92,15.04,-1.836
-10.92,15.36,-1.801
-10.92,15.68,-1.768
-10.92,16,-1.736
-10.6,-16,-1.72
-10.6,-15.68,-1.753
-10.6,-15.36,-1.786
-10.6,-15.04,-1.821
-10.6,-14.72,-1.858
-10.6,-14.4,-1.895
-10.6,-14.08,-1.935
-10.6,-13.76,-1.975
-10.6,-13.44,-2.017
-10.6,-13.12,-2.06
-10.6,-12.8,-2.104
-10.6,-12.48,-2.15
-10.6,-12.16,-2.197
-10.6,-11.84,-2.246
-10.6,-11.52,-2.295
-10.6,-11.2,-2.346
-10.6,-10.88,-2.398
-10.6,-10.56,-2.451
-10.6,-10.24,-2.505
-10.6,-9.92,-2.56
-10.6,-9.6,-2.616
-10.6,-9.28,-2.673
-10.6,-8.96,-2.73
-10.6,-8.64,-2.788
-10.6,-8.32,-2.846
-10.6,-8,-2.905
-10.6,-7.68,-2.964
-10.6,-7.36,-3.022
-10.6,-7.04,-3.081
-10.6,-6.72,-3.139
-10.6,-6.4,-3.197
-10.6,-6.08,-3.254
-10.6,-5.76,-3.31
-10.6,-5.44,-3.365
-10.6,-5.12,-3.419
-10.6,-4.8,-3.471
-10.6,-4.48,-3.521
-10.6,-4.16,-3.569
-10.6,-3.84,-3.614
-10.6,-3.52,-3.657
-10.6,-3.2,-3.698
-10.6,-2.88,-3.735
-10.6,-2.56,-3.769
-10.6,-2.24,-3.799
-10.6,-1.92,-3.826
-10.6,-1.6,-3.849
-10.6,-1.28,-3.868
-10.6,-0.96,-3.883
-10.6,-0.64,-3.894
-10.6,-0.32,-3.901
-10.6,0,-3.903
-10.6,0.32,-3.901
-10.6,0.64,-3.894
-10.6,0.96,-3.883
-10.6,1.28,-3.868
-10.6,1.6,-3.849
-10.6,1.92,-3.826
-10.6,2.24,-3.799
-10.6,2.56,-3.769
-10.6,2.88,-3.735
-10.6,3.2,-3.698
-10.6,3.52,-3.657
-10.6,3.84,-3.614
-10.6,4.16,-3.569
-10.6,4.48,-3.521
-10.6,4.8,-3.471
-10.6,5.12,-3.419
-10.6,5.44,-3.365
-10.6,5.76,-3.31
-10.6,6.08,-3.254
-10.6,6.4,-3.197
-10.6,6.72,-3.139
-10.6,7.04,-3.081
-10.6,7.36,-3.022
-10.6,7.68,-2.964
-10.6,8,-2.905
-10.6,8.32,-2.846
-10.6,8.64,-2.788
-10.6,8.96,-2.73
-10.6,9.28,-2.673
-10.6,9.6,-2.616
-10.6,9.92,-2.56
-10.6,10.24,-2.505
-10.6,10.56,-2.451
-10.6,10.88,-2.398
-10.6,11.2,-2.346
-10.6,11.52,-2.295
-10.6,11.84,-2.246
-10.6,12.16,-2.197
-10.6,12.48,-2.15
-10.6,12.8,-2.104
-10.6,13.12,-2.06
-10.6,13.44,-2.017
-10.6,13.76,-1.975
-10.6,14.08,-1.935
-10.6,14.4,-1.895
-10.6,14.72,-1.858
-10.6,15.04,-1.821
-10.6,15.36,-1.786
-10.6,15.68,-1.753
-10.6,16,-1.72
-10.28,-16,-1.703
-10.28,-15.68,-1.736
-10.28,-15.36,-1.77
-10.28,-15.04,-1.806
-10.28,-14.72,-1.843
-10.28,-14.4,-1.881
-10.28,-14.08,-1.921
-10.28,-13.76,-1.963
-10.28,-13.44,-2.006
-10.28,-13.12,-2.05
-10.28,-12.8,-2.096
-10.28,-12.48,-2.143
-10.28,-12.16,-2.191
-10.28,-11.84,-2.241
-10.28,-11.52,-2.293
-10.28,-11.2,-2.345
-10.28,-10.88,-2.399
-10.28,-10.56,-2.454
-10.28,-10.24,-2.51
-10.28,-9.92,-2.568
-10.28,-9.6,-2.626
-10.28,-9.28,-2.685
-10.28,-8.96,-2.745
-10.28,-8.64,-2.806
-10.28,-8.32,-2.867
-10.28,-8,-2.928
-10.28,-7.68,-2.99
-10.28,-7.36,-3.052
-10.28,-7.04,-3.114
-10.28,-6.72,-3.175
-10.28,-6.4,-3.236
-10.28,-6.08,-3.296
-10.28,-5.76,-3.356
-10.28,-5.44,-3.414
-10.28,-5.12,-3.471
-10.28,-4.8,-3.526
-10.28,-4.48,-3.579
-10.28,-4.16,-3.631
-10.28,-3.84,-3.679
-10.28,-3.52,-3.725
-10.28,-3.2,-3.768
-10.28,-2.88,-3.808
-10.28,-2.56,-3.845
-10.28,-2.24,-3.878
-10.28,-1.92,-3.906
-10.28,-1.6,-3.931
-10.28,-1.28,-3.952
-10.28,-0.96,-3.968
-10.28,-0.64,-3.979
-10.28,-0.32,-3.986
-10.28,0,-3.989
-10.28,0.32,-3.986
-10.28,0.64,-3.979
-10.28,0.96,-3.968
-10.28,1.28,-3.952
-10.28,1.6,-3.931
-10.28,1.92,-3.906
-10.28,2.24,-3.878
-10.28,2.56,-3.845
-10.28,2.88,-3.808
-10.28,3.2,-3.768
-10.28,3.52,-3.725
-10.28,3.84,-3.679
-10.28,4.16,-3.631
-10.28,4.48,-3.579
-10.28,4.8,-3.526
-10.28,5.12,-3.471
-10.28,5.44,-3.414
-10.28,5.76,-3.356
-10.28,6.08,-3.296
-10.28,6.4,-3.236
-10.28,6.72,-3.175
-10.28,7.04,-3.114
-10.28,7.36,-3.052
-10.28,7.68,-2.99
-10.28,8,-2.928
-10.28,8.32,-2.867
-10.28,8.64,-2.806
-10.28,8.96,-2.745
-10.28,9.28,-2.685
-10.28,9.6,-2.626
-10.28,9.92,-2.568
-10.28,10.24,-2.51
-10.28,10.56,-2.454
-10.28,10.88,-2.399
-10.28,11.2,-2.345
-10.28,11.52,-2.293
-10.28,11.84,-2.241
-10.28,12.16,-2.191
-10.28,12.48,-2.143
-10.28,12.8,-2.096
-10.28,13.12,-2.05
-10.28,13.44,-2.006
-10.28,13.76,-1.963
-10.28,14.08,-1.921
-10.28,14.4,-1.881
-10.28,14.72,-1.843
-10.28,15.04,-1.806
-10.28,15.36,-1.77
-10.28,15.68,-1.736
-10.28,16,-1.703
-9.96,-16,-1.684
-9.96,-15.68,-1.718
-9.96,-15.36,-1.753
-9.96,-15.04,-1.789
-9.96,-14.72,-1.827
-9.96,-14.4,-1.866
-9.96,-14.08,-1.907
-9.96,-13.76,-1.949
-9.96,-13.44,-1.993
-9.96,-13.12,-2.039
-9.96,-12.8,-2.086
-9.96,-12.48,-2.134
-9.96,-12.16,-2.184
-9.96,-11.84,-2.236
-9.96,-11.52,-2.289
-9.96,-11.2,-2.343
-9.96,-10.88,-2.399
-9.96,-10.56,-2.456
-9.96,-10.24,-2.515
-9.96,-9.92,-2.574
-9.96,-9.6,-2.635
-9.96,-9.28,-2.697
-9.96,-8.96,-2.759
-9.96,-8.64,-2.823
-9.96,-8.32,-2.887
-9.96,-8,-2.951
-9.96,-7.68,-3.016
-9.96,-7.36,-3.081
-9.96,-7.04,-3.146
-9.96,-6.72,-3.211
-9.96,-6.4,-3.276
-9.96,-6.08,-3.339
-9.96,-5.76,-3.402
-9.96,-5.44,-3.464
-9.96,-5.12,-3.525
-9.96,-4.8,-3.583
-9.96,-4.48,-3.64
-9.96,-4.16,-3.695
-9.96,-3.84,-3.747
-9.96,-3.52,-3.796
-9.96,-3.2,-3.842
-9.96,-2.88,-3.885
-9.96,-2.56,-3.924
-9.96,-2.24,-3.959
-9.96,-1.92,-3.99
-9.96,-1.6,-4.017
-9.96,-1.28,-4.039
-9.96,-0.96,-4.057
-9.96,-0.64,-4.069
-9.96,-0.32,-4.077
-9.96,0,-4.079
-9.96,0.32,-4.077
-9.96,0.64,-4.069
-9.96,0.96,-4.057
-9.96,1.28,-4.039
-9.96,1.6,-4.017
-9.96,1.92,-3.99
-9.96,2.24,-3.959
-9.96,2.56,-3.924
-9.96,2.88,-3.885
-9.96,3.2,-3.842
-9.96,3.52,-3.796
-9.96,3.84,-3.747
-9.96,4.16,-3.695
-9.96,4.48,-3.64
-9.96,4.8,-3.583
-9.96,5.12,-3.525
-9.96,5.44,-3.464
-9.96,5.76,-3.402
-9.96,6.08,-3.339
-9.96,6.4,-3.276
-9.96,6.72,-3.211
-9.96,7.04,-3.146
-9.96,7.36,-3.081
-9.96,7.68,-3.016
-9.96,8,-2.951
-9.96,8.32,-2.887
-9.96,8.64,-2.823
-9.96,8.96,-2.759
-9.96,9.28,-2.697
-9.96,9.6,-2.635
-9.96,9.92,-2.574
-9.96,10.24,-2.515
-9.96,10.56,-2.456
-9.96,10.88,-2.399
-9.96,11.2,-2.343
-9.96,11.52,-2.289
-9.96,11.84,-2.236
-9.96,12.16,-2.184
-9.96,12.48,-2.134
-9.96,12.8,-2.086
-9.96,13.12,-2.039
-9.96,13.44,-1.993
-9.96,13.76,-1.949
-9.96,14.08,-1.907
-9.96,14.4,-1.866
-9.96,14.72,-1.827
-9.96,15.04,-1.789
-9.96,15.36,-1.753
-9.96,15.68,-1.718
-9.96,16,-1.684
-9.64,-16,-1.664
-9.64,-15.68,-1.698
-9.64,-15.36,-1.733
-9.64,-15.04,-1.77
-9.64,-14.72,-1.809
-9.64,-14.4,-1.849
-9.64,-14.08,-1.891
-9.64,-13.76,-1.934
-9.64,-13.44,-1.979
-9.64,-13.12,-2.026
-9.64,-12.8,-2.074
-9.64,-12.48,-2.124
-9.64,-12.16,-2.176
-9.64,-11.84,-2.229
-9.64,-11.52,-2.284
-9.64,-11.2,-2.34
-9.64,-10.88,-2.398
-9.64,-10.56,-2.457
-9.64,-10.24,-2.518
-9.64,-9.92,-2.58
-9.64,-9.6,-2.643
-9.64,-9.28,-2.707
-9.64,-8.96,-2.773
-9.64,-8.64,-2.839
-9.64,-8.32,-2.906
-9.64,-8,-2.974
-9.64,-7.68,-3.042
-9.64,-7.36,-3.111
-9.64,-7.04,-3.179
-9.64,-6.72,-3.248
-9.64,-6.4,-3.316
-9.64,-6.08,-3.383
-9.64,-5.76,-3.45
-9.64,-5.44,-3.516
-9.64,-5.12,-3.58
-9.64,-4.8,-3.643
-9.64,-4.48,-3.703
-9.64,-4.16,-3.762
-9.64,-3.84,-3.817
-9.64,-3.52,-3.87
-9.64,-3.2,-3.92
-9.64,-2.88,-3.966
-9.64,-2.56,-4.008
-9.64,-2.24,-4.046
-9.64,-1.92,-4.079
-9.64,-1.6,-4.108
-9.64,-1.28,-4.131
-9.64,-0.96,-4.15
-9.64,-0.64,-4.164
-9.64,-0.32,-4.172
-9.64,0,-4.175
-9.64,0.32,-4.172
-9.64,0.64,-4.164
-9.64,0.96,-4.15
-9.64,1.28,-4.131
-9.64,1.6,-4.108
-9.64,1.92,-4.079
-9.64,2.24,-4.046
-9.64,2.56,-4.008
-9.64,2.88,-3.966
-9.64,3.2,-3.92
-9.64,3.52,-3.87
-9.64,3.84,-3.817
-9.64,4.16,-3.762
-9.64,4.48,-3.703
-9.64,4.8,-3.643
-9.64,5.12,-3.58
-9.64,5.44,-3.516
-9.64,5.76,-3.45
-9.64,6.08,-3.383
-9.64,6.4,-3.316
-9.64,6.72,-3.248
-9.64,7.04,-3.179
-9.64,7.36,-3.111
-9.64,7.68,-3.042
-9.64,8,-2.974
-9.64,8.32,-2.906
-9.64,8.64,-2.839
-9.64,8.96,-2.773
-9.64,9.28,-2.707
-9.64,9.6,-2.643
-9.64,9.92,-2.58
-9.64,10.24,-2.518
-9.64,10.56,-2.457
-9.64,10.88,-2.398
-9.64,11.2,-2.34
-9.64,11.52,-2.284
-9.64,11.84,-2.229
-9.64,12.16,-2.176
-9.64,12.48,-2.124
-9.64,12.8,-2.074
-9.64,13.12,-2.026
-9.64,13.44,-1.979
-9.64,13.76,-1.934
-9.64,14.08,-1.891
-9.64,14.4,-1.849
-9.64,14.72,-1.809
-9.64,15.04,-1.77
-9.64,15.36,-1.733
-9.64,15.68,-1.698
-9.64,16,-1.664
-9.32,-16,-1.643
-9.32,-15.68,-1.677
-9.32,-15.36,-1.713
-9.32,-15.04,-1.75
-9.32,-14.72,-1.789
-9.32,-14.4,-1.83
-9.32,-14.08,-1.873
-9.32,-13.76,-1.917
-9.32,-13.44,-1.963
-9.32,-13.12,-2.011
-9.32,-12.8,-2.061
-9.32,-12.48,-2.112
-9.32,-12.16,-2.165
-9.32,-11.84,-2.22
-9.32,-11.52,-2.277
-9.32,-11.2,-2.335
-9.32,-10.88,-2.395
-9.32,-10.56,-2.456
-9.32,-10.24,-2.519
-9.32,-9.92,-2.584
-9.32,-9.6,-2.65
-9.32,-9.28,-2.717
-9.32,-8.96,-2.785
-9.32,-8.64,-2.855
-9.32,-8.32,-2.925
-9.32,-8,-2.996
-9.32,-7.68,-3.068
-9.32,-7.36,-3.14
-9.32,-7.04,-3.212
-9.32,-6.72,-3.285
-9.32,-6.4,-3.357
-9.32,-6.08,-3.428
-9.32,-5.76,-3.499
-9.32,-5.44,-3.569
-9.32,-5.12,-3.637
-9.32,-4.8,-3.704
-9.32,-4.48,-3.769
-9.32,-4.16,-3.831
-9.32,-3.84,-3.891
-9.32,-3.52,-3.947
-9.32,-3.2,-4.001
-9.32,-2.88,-4.05
-9.32,-2.56,-4.095
-9.32,-2.24,-4.136
-9.32,-1.92,-4.172
-9.32,-1.6,-4.203
-9.32,-1.28,-4.229
-9.32,-0.96,-4.249
-9.32,-0.64,-4.264
-9.32,-0.32,-4.273
-9.32,0,-4.275
-9.32,0.32,-4.273
-9.32,0.64,-4.264
-9.32,0.96,-4.249
-9.32,1.28,-4.229
-9.32,1.6,-4.203
-9.32,1.92,-4.172
-9.32,2.24,-4.136
-9.32,2.56,-4.095
-9.32,2.88,-4.05
-9.32,3.2,-4.001
-9.32,3.52,-3.947
-9.32,3.84,-3.891
-9.32,4.16,-3.831
-9.32,4.48,-3.769
-9.32,4.8,-3.704
-9.32,5.12,-3.637
-9.32,5.44,-3.569
-9.32,5.76,-3.499
-9.32,6.08,-3.428
-9.32,6.4,-3.357
-9.32,6.72,-3.285
-9.32,7.04,-3.212
-9.32,7.36,-3.14
-9.32,7.68,-3.068
-9.32,8,-2.996
-9.32,8.32,-2.925
-9.32,8.64,-2.855
-9.32,8.96,-2.785
-9.32,9.28,-2.717
-9.32,9.6,-2.65
-9.32,9.92,-2.584
-9.32,10.24,-2.519
-9.32,10.56,-2.456
-9.32,10.88,-2.395
-9.32,11.2,-2.335
-9.32,11.52,-2.277
-9.32,11.84,-2.22
-9.32,12.16,-2.165
-9.32,12.48,-2.112
-9.32,12.8,-2.061
-9.32,13.12,-2.011
-9.32,13.44,-1.963
-9.32,13.76,-1.917
-9.32,14.08,-1.873
-9.32,14.4,-1.83
-9.32,14.72,-1.789
-9.32,15.04,-1.75
-9.32,15.36,-1.713
-9.32,15.68,-1.677
-9.32,16,-1.643
-9,-16,-1.62
-9,-15.68,-1.654
-9,-15.36,-1.691
-9,-15.04,-1.728
-9,-14.72,-1.768
-9,-14.4,-1.81
-9,-14.08,-1.853
-9,-13.76,-1.899
-9,-13.44,-1.946
-9,-13.12,-1.995
-9,-12.8,-2.046
-9,-12.48,-2.098
-9,-12.16,-2.153
-9,-11.84,-2.21
-9,-11.52,-2.268
-9,-11.2,-2.328
-9,-10.88,-2.39
-9,-10.56,-2.454
-9,-10.24,-2.52
-9,-9.92,-2.587
-9,-9.6,-2.655
-9,-9.28,-2.725
-9,-8.96,-2.797
-9,-8.64,-2.869
-9,-8.32,-2.943
-9,-8,-3.018
-9,-7.68,-3.093
-9,-7.36,-3.169
-9,-7.04,-3.245
-9,-6.72,-3.322
-9,-6.4,-3.398
-9,-6.08,-3.474
-9,-5.76,-3.549
-9,-5.44,-3.623
-9,-5.12,-3.696
-9,-4.8,-3.767
-9,-4.48,-3.837
-9,-4.16,-3.903
-9,-3.84,-3.967
-9,-3.52,-4.028
-9,-3.2,-4.085
-9,-2.88,-4.139
-9,-2.56,-4.187
-9,-2.24,-4.231
-9,-1.92,-4.27
-9,-1.6,-4.304
-9,-1.28,-4.332
-9,-0.96,-4.354
-9,-0.64,-4.37
-9,-0.32,-4.379
-9,0,-4.382
-9,0.32,-4.379
-9,0.64,-4.37
-9,0.96,-4.354
-9,1.28,-4.332
-9,1.6,-4.304
-9,1.92,-4.27
-9,2.24,-4.231
-9,2.56,-4.187
-9,2.88,-4.139
-9,3.2,-4.085
-9,3.52,-4.028
-9,3.84,-3.967
-9,4.16,-3.903
-9,4.48,-3.837
-9,4.8,-3.767
-9,5.12,-3.696
-9,5.44,-3.623
-9,5.76,-3.549
-9,6.08,-3.474
-9,6.4,-3.398
-9,6.72,-3.322
-9,7.04,-3.245
-9,7.36,-3.169
-9,7.68,-3.093
-9,8,-3.018
-9,8.32,-2.943
-9,8.64,-2.869
-9,8.96,-2.797
-9,9.28,-2.725
-9,9.6,-2.655
-9,9.92,-2.587
-9,10.24,-2.52
-9,10.56,-2.454
-9,10.88,-2.39
-9,11.2,-2.328
-9,11.52,-2.268
-9,11.84,-2.21
-9,12.16,-2.153
-9,12.48,-2.098
-9,12.8,-2.046
-9,13.12,-1.995
-9,13.44,-1.946
-9,13.76,-1.899
-9,14.08,-1.853
-9,14.4,-1.81
-9,14.72,-1.768
-9,15.04,-1.728
-9,15.36,-1.691
-9,15.68,-1.654
-9,16,-1.62
-8.68,-16,-1.595
-8.68,-15.68,-1.63
-8.68,-15.36,-1.666
-8.68,-15.04,-1.705
-8.68,-14.72,-1.745
-8.68,-14.4,-1.788
-8.68,-14.08,-1.832
-8.68,-13.76,-1.878
-8.68,-13.44,-1.926
-8.68,-13.12,-1.976
-8.68,-12.8,-2.029
-8.68,-12.48,-2.083
-8.68,-12.16,-2.139
-8.68,-11.84,-2.198
-8.68,-11.52,-2.258
-8.68,-11.2,-2.32
-8.68,-10.88,-2.384
-8.68,-10.56,-2.45
-8.68,-10.24,-2.518
-8.68,-9.92,-2.588
-8.68,-9.6,-2.659
-8.68,-9.28,-2.733
-8.68,-8.96,-2.807
-8.68,-8.64,-2.883
-8.68,-8.32,-2.96
-8.68,-8,-3.039
-8.68,-7.68,-3.118
-8.68,-7.36,-3.198
-8.68,-7.04,-3.278
-8.68,-6.72,-3.359
-8.68,-6.4,-3.44
-8.68,-6.08,-3.52
-8.68,-5.76,-3.6
-8.68,-5.44,-3.679
-8.68,-5.12,-3.757
-8.68,-4.8,-3.833
-8.68,-4.48,-3.907
-8.68,-4.16,-3.978
-8.68,-3.84,-4.047
-8.68,-3.52,-4.112
-8.68,-3.2,-4.174
-8.68,-2.88,-4.231
-8.68,-2.56,-4.284
-8.68,-2.24,-4.332
-8.68,-1.92,-4.374
-8.68,-1.6,-4.41
-8.68,-1.28,-4.441
-8.68,-0.96,-4.464
-8.68,-0.64,-4.482
-8.68,-0.32,-4.492
-8.68,0,-4.495
-8.68,0.32,-4.492
-8.68,0.64,-4.482
-8.68,0.96,-4.464
-8.68,1.28,-4.441
-8.68,1.6,-4.41
-8.68,1.92,-4.374
-8.68,2.24,-4.332
-8.68,2.56,-4.284
-8.68,2.88,-4.231
-8.68,3.2,-4.174
-8.68,3.52,-4.112
-8.68,3.84,-4.047
-8.68,4.16,-3.978
-8.68,4.48,-3.907
-8.68,4.8,-3.833
-8.68,5.12,-3.757
-8.68,5.44,-3.679
-8.68,5.76,-3.6
-8.68,6.08,-3.52
-8.68,6.4,-3.44
-8.68,6.72,-3.359
-8.68,7.04,-3.278
-8.68,7.36,-3.198
-8.68,7.68,-3.118
-8.68,8,-3.039
-8.68,8.32,-2.96
-8.68,8.64,-2.883
-8.68,8.96,-2.807
-8.68,9.28,-2.733
-8.68,9.6,-2.659
-8.68,9.92,-2.588
-8.68,10.24,-2.518
-8.68,10.56,-2.45
-8.68,10.88,-2.384
-8.68,11.2,-2.32
-8.68,11.52,-2.258
-8.68,11.84,-2.198
-8.68,12.16,-2.139
-8.68,12.48,-2.083
-8.68,12.8,-2.029
-8.68,13.12,-1.976
-8.68,13.44,-1.926
-8.68,13.76,-1.878
-8.68,14.08,-1.832
-8.68,14.4,-1.788
-8.68,14.72,-1.745
-8.68,15.04,-1.705
-8.68,15.36,-1.666
-8.68,15.68,-1.63
-8.68,16,-1.595
-8.36,-16,-1.569
-8.36,-15.68,-1.604
-8.36,-15.36,-1.641
-8.36,-15.04,-1.68
-8.36,-14.72,-1.72
-8.36,-14.4,-1.763
-8.36,-14.08,-1.808
-8.36,-13.76,-1.856
-8.36,-13.44,-1.905
-8.36,-13.12,-1.956
-8.36,-12.8,-2.01
-8.36,-12.48,-2.065
-8.36,-12.16,-2.123
-8.36,-11.84,-2.183
-8.36,-11.52,-2.245
-8.36,-11.2,-2.31
-8.36,-10.88,-2.376
-8.36,-10.56,-2.445
-8.36,-10.24,-2.515
-8.36,-9.92,-2.588
-8.36,-9.6,-2.662
-8.36,-9.28,-2.738
-8.36,-8.96,-2.816
-8.36,-8.64,-2.895
-8.36,-8.32,-2.976
-8.36,-8,-3.058
-8.36,-7.68,-3.142
-8.36,-7.36,-3.226
-8.36,-7.04,-3.311
-8.36,-6.72,-3.396
-8.36,-6.4,-3.482
-8.36,-6.08,-3.567
-8.36,-5.76,-3.652
-8.36,-5.44,-3.736
-8.36,-5.12,-3.819
-8.36,-4.8,-3.9
-8.36,-4.48,-3.979
-8.36,-4.16,-4.056
-8.36,-3.84,-4.13
-8.36,-3.52,-4.2
-8.36,-3.2,-4.267
-8.36,-2.88,-4.329
-8.36,-2.56,-4.386
-8.36,-2.24,-4.438
-8.36,-1.92,-4.483
-8.36,-1.6,-4.523
-8.36,-1.28,-4.556
-8.36,-0.96,-4.582
-8.36,-0.64,-4.601
-8.36,-0.32,-4.612
-8.36,0,-4.616
-8.36,0.32,-4.612
-8.36,0.64,-4.601
-8.36,0.96,-4.582
-8.36,1.28,-4.556
-8.36,1.6,-4.523
-8.36,1.92,-4.483
-8.36,2.24,-4.438
-8.36,2.56,-4.386
-8.36,2.88,-4.329
-8.36,3.2,-4.267
-8.36,3.52,-4.2
-8.36,3.84,-4.13
-8.36,4.16,-4.056
-8.36,4.48,-3.979
-8.36,4.8,-3.9
-8.36,5.12,-3.819
-8.36,5.44,-3.736
-8.36,5.76,-3.652
-8.36,6.08,-3.567
-8.36,6.4,-3.482
-8.36,6.72,-3.396
-8.36,7.04,-3.311
-8.36,7.36,-3.226
-8.36,7.68,-3.142
-8.36,8,-3.058
-8.36,8.32,-2.976
-8.36,8.64,-2.895
-8.36,8.96,-2.816
-8.36,9.28,-2.738
-8.36,9.6,-2.662
-8.36,9.92,-2.588
-8.36,10.24,-2.515
-8.36,10.56,-2.445
-8.36,10.88,-2.376
-8.36,11.2,-2.31
-8.36,11.52,-2.245
-8.36,11.84,-2.183
-8.36,12.16,-2.123
-8.36,12.48,-2.065
-8.36,12.8,-2.01
-8.36,13.12,-1.956
-8.36,13.44,-1.905
-8.36,13.76,-1.856
-8.36,14.08,-1.808
-8.36,14.4,-1.763
-8.36,14.72,-1.72
-8.36,15.04,-1.68
-8.36,15.36,-1.641
-8.36,15.68,-1.604
-8.36,16,-1.569
-8.04,-16,-1.54
-8.04,-15.68,-1.575
-8.04,-15.36,-1.613
-8.04,-15.04,-1.652
-8.04,-14.72,-1.694
-8.04,-14.4,-1.737
-8.04,-14.08,-1.783
-8.04,-13.76,-1.831
-8.04,-13.44,-1.881
-8.04,-13.12,-1.934
-8.04,-12.8,-1.989
-8.04,-12.48,-2.046
-8.04,-12.16,-2.105
-8.04,-11.84,-2.167
-8.04,-11.52,-2.231
-8.04,-11.2,-2.297
-8.04,-10.88,-2.366
-8.04,-10.56,-2.437
-8.04,-10.24,-2.51
-8.04,-9.92,-2.585
-8.04,-9.6,-2.663
-8.04,-9.28,-2.742
-8.04,-8.96,-2.823
-8.04,-8.64,-2.906
-8.04,-8.32,-2.991
-8.04,-8,-3.077
-8.04,-7.68,-3.165
-8.04,-7.36,-3.253
-8.04,-7.04,-3.343
-8.04,-6.72,-3.433
-8.04,-6.4,-3.524
-8.04,-6.08,-3.614
-8.04,-5.76,-3.705
-8.04,-5.44,-3.794
-8.04,-5.12,-3.883
-8.04,-4.8,-3.97
-8.04,-4.48,-4.055
-8.04,-4.16,-4.137
-8.04,-3.84,-4.217
-8.04,-3.52,-4.292
-8.04,-3.2,-4.364
-8.04,-2.88,-4.431
-8.04,-2.56,-4.493
-8.04,-2.24,-4.549
-8.04,-1.92,-4.599
-8.04,-1.6,-4.642
-8.04,-1.28,-4.678
-8.04,-0.96,-4.706
-8.04,-0.64,-4.727
-8.04,-0.32,-4.739
-8.04,0,-4.743
-8.04,0.32,-4.739
-8.04,0.64,-4.727
-8.04,0.96,-4.706
-8.04,1.28,-4.678
-8.04,1.6,-4.642
-8.04,1.92,-4.599
-8.04,2.24,-4.549
-8.04,2.56,-4.493
-8.04,2.88,-4.431
-8.04,3.2,-4.364
-8.04,3.52,-4.292
-8.04,3.84,-4.217
-8.04,4.16,-4.137
-8.04,4.48,-4.055
-8.04,4.8,-3.97
-8.04,5.12,-3.883
-8.04,5.44,-3.794
-8.04,5.76,-3.705
-8.04,6.08,-3.614
-8.04,6.4,-3.524
-8.04,6.72,-3.433
-8.04,7.04,-3.343
-8.04,7.36,-3.253
-8.04,7.68,-3.165
-8.04,8,-3.077
-8.04,8.32,-2.991
-8.04,8.64,-2.906
-8.04,8.96,-2.823
-8.04,9.28,-2.742
-8.04,9.6,-2.663
-8.04,9.92,-2.585
-8.04,10.24,-2.51
-8.04,10.56,-2.437
-8.04,10.88,-2.366
-8.04,11.2,-2.297
-8.04,11.52,-2.231
-8.04,11.84,-2.167
-8.04,12.16,-2.105
-8.04,12.48,-2.046
-8.04,12.8,-1.989
-8.04,13.12,-1.934
-8.04,13.44,-1.881
-8.04,13.76,-1.831
-8.04,14.08,-1.783
-8.04,14.4,-1.737
-8.04,14.72,-1.694
-8.04,15.04,-1.652
-8.04,15.36,-1.613
-8.04,15.68,-1.575
-8.04,16,-1.54
-7.72,-16,-1.51
-7.72,-15.68,-1.545
-7.72,-15.36,-1.583
-7.72,-15.04,-1.623
-7.72,-14.72,-1.664
-7.72,-14.4,-1.709
-7.72,-14.08,-1.755
-7.72,-13.76,-1.804
-7.72,-13.44,-1.855
-7.72,-13.12,-1.909
-7.72,-12.8,-1.965
-7.72,-12.48,-2.024
-7.72,-12.16,-2.085
-7.72,-11.84,-2.148
-7.72,-11.52,-2.214
-7.72,-11.2,-2.283
-7.72,-10.88,-2.354
-7.72,-10.56,-2.427
-7.72,-10.24,-2.503
-7.72,-9.92,-2.581
-7.72,-9.6,-2.661
-7.72,-9.28,-2.744
-7.72,-8.96,-2.829
-7.72,-8.64,-2.916
-7.72,-8.32,-3.004
-7.72,-8,-3.095
-7.72,-7.68,-3.187
-7.72,-7.36,-3.28
-7.72,-7.04,-3.375
-7.72,-6.72,-3.47
-7.72,-6.4,-3.566
-7.72,-6.08,-3.662
-7.72,-5.76,-3.758
-7.72,-5.44,-3.853
-7.72,-5.12,-3.948
-7.72,-4.8,-4.041
-7.72,-4.48,-4.132
-7.72,-4.16,-4.221
-7.72,-3.84,-4.307
-7.72,-3.52,-4.389
-7.72,-3.2,-4.466
-7.72,-2.88,-4.539
-7.72,-2.56,-4.606
-7.72,-2.24,-4.667
-7.72,-1.92,-4.722
-7.72,-1.6,-4.769
-7.72,-1.28,-4.808
-7.72,-0.96,-4.839
-7.72,-0.64,-4.861
-7.72,-0.32,-4.875
-7.72,0,-4.879
-7.72,0.32,-4.875
-7.72,0.64,-4.861
-7.72,0.96,-4.839
-7.72,1.28,-4.808
-7.72,1.6,-4.769
-7.72,1.92,-4.722
-7.72,2.24,-4.667
-7.72,2.56,-4.606
-7.72,2.88,-4.539
-7.72,3.2,-4.466
-7.72,3.52,-4.389
-7.72,3.84,-4.307
-7.72,4.16,-4.221
-7.72,4.48,-4.132
-7.72,4.8,-4.041
-7.72,5.12,-3.948
-7.72,5.44,-3.853
-7.72,5.76,-3.758
-7.72,6.08,-3.662
-7.72,6.4,-3.566
-7.72,6.72,-3.47
-7.72,7.04,-3.375
-7.72,7.36,-3.28
-7.72,7.68,-3.187
-7.72,8,-3.095
-7.72,8.32,-3.004
-7.72,8.64,-2.916
-7.72,8.96,-2.829
-7.72,9.28,-2.744
-7.72,9.6,-2.661
-7.72,9.92,-2.581
-7.72,10.24,-2.503
-7.72,10.56,-2.427
-7.72,10.88,-2.354
-7.72,11.2,-2.283
-7.72,11.52,-2.214
-7.72,11.84,-2.148
-7.72,12.16,-2.085
-7.72,12.48,-2.024
-7.72,12.8,-1.965
-7.72,13.12,-1.909
-7.72,13.44,-1.855
-7.72,13.76,-1.804
-7.72,14.08,-1.755
-7.72,14.4,-1.709
-7.72,14.72,-1.664
-7.72,15.04,-1.623
-7.72,15.36,-1.583
-7.72,15.68,-1.545
-7.72,16,-1.51
-7.4,-16,-1.477
-7.4,-15.68,-1.513
-7.4,-15.36,-1.551
-7.4,-15.04,-1.591
-7.4,-14.72,-1.633
-7.4,-14.4,-1.678
-7.4,-14.08,-1.725
-7.4,-13.76,-1.775
-7.4,-13.44,-1.827
-7.4,-13.12,-1.882
-7.4,-12.8,-1.939
-7.4,-12.48,-1.999
-7.4,-12.16,-2.062
-7.4,-11.84,-2.127
-7.4,-11.52,-2.195
-7.4,-11.2,-2.266
-7.4,-10.88,-2.339
-7.4,-10.56,-2.415
-7.4,-10.24,-2.493
-7.4,-9.92,-2.574
-7.4,-9.6,-2.658
-7.4,-9.28,-2.744
-7.4,-8.96,-2.832
-7.4,-8.64,-2.923
-7.4,-8.32,-3.016
-7.4,-8,-3.111
-7.4,-7.68,-3.207
-7.4,-7.36,-3.306
-7.4,-7.04,-3.405
-7.4,-6.72,-3.506
-7.4,-6.4,-3.608
-7.4,-6.08,-3.71
-7.4,-5.76,-3.812
-7.4,-5.44,-3.914
-7.4,-5.12,-4.015
-7.4,-4.8,-4.114
-7.4,-4.48,-4.212
-7.4,-4.16,-4.308
-7.4,-3.84,-4.4
-7.4,-3.52,-4.489
-7.4,-3.2,-4.573
-7.4,-2.88,-4.652
-7.4,-2.56,-4.725
-7.4,-2.24,-4.792
-7.4,-1.92,-4.851
-7.4,-1.6,-4.903
-7.4,-1.28,-4.946
-7.4,-0.96,-4.98
-7.4,-0.64,-5.005
-7.4,-0.32,-5.019
-7.4,0,-5.024
-7.4,0.32,-5.019
-7.4,0.64,-5.005
-7.4,0.96,-4.98
-7.4,1.28,-4.946
-7.4,1.6,-4.903
-7.4,1.92,-4.851
-7.4,2.24,-4.792
-7.4,2.56,-4.725
-7.4,2.88,-4.652
-7.4,3.2,-4.573
-7.4,3.52,-4.489
-7.4,3.84,-4.4
-7.4,4.16,-4.308
-7.4,4.48,-4.212
-7.4,4.8,-4.114
-7.4,5.12,-4.015
-7.4,5.44,-3.914
-7.4,5.76,-3.812
-7.4,6.08,-3.71
-7.4,6.4,-3.608
-7.4,6.72,-3.506
-7.4,7.04,-3.405
-7.4,7.36,-3.306
-7.4,7.68,-3.207
-7.4,8,-3.111
-7.4,8.32,-3.016
-7.4,8.64,-2.923
-7.4,8.96,-2.832
-7.4,9.28,-2.744
-7.4,9.6,-2.658
-7.4,9.92,-2.574
-7.4,10.24,-2.493
-7.4,10.56,-2.415
-7.4,10.88,-2.339
-7.4,11.2,-2.266
-7.4,11.52,-2.195
-7.4,11.84,-2.127
-7.4,12.16,-2.062
-7.4,12.48,-1.999
-7.4,12.8,-1.939
-7.4,13.12,-1.882
-7.4,13.44,-1.827
-7.4,13.76,-1.775
-7.4,14.08,-1.725
-7.4,14.4,-1.678
-7.4,14.72,-1.633
-7.4,15.04,-1.591
-7.4,15.36,-1.551
-7.4,15.68,-1.513
-7.4,16,-1.477
-7.08,-16,-1.443
-7.08,-15.68,-1.479
-7.08,-15.36,-1.516
-7.08,-15.04,-1.557
-7.08,-14.72,-1.599
-7.08,-14.4,-1.645
-7.08,-14.08,-1.693
-7.08,-13.76,-1.743
-7.08,-13.44,-1.796
-7.08,-13.12,-1.852
-7.08,-12.8,-1.911
-7.08,-12.48,-1.972
-7.08,-12.16,-2.036
-7.08,-11.84,-2.103
-7.08,-11.52,-2.173
-7.08,-11.2,-2.246
-7.08,-10.88,-2.321
-7.08,-10.56,-2.4
-7.08,-10.24,-2.481
-7.08,-9.92,-2.565
-7.08,-9.6,-2.652
-7.08,-9.28,-2.741
-7.08,-8.96,-2.834
-7.08,-8.64,-2.928
-7.08,-8.32,-3.025
-7.08,-8,-3.125
-7.08,-7.68,-3.226
-7.08,-7.36,-3.33
-7.08,-7.04,-3.435
-7.08,-6.72,-3.541
-7.08,-6.4,-3.649
-7.08,-6.08,-3.757
-7.08,-5.76,-3.866
-7.08,-5.44,-3.975
-7.08,-5.12,-4.083
-7.08,-4.8,-4.19
-7.08,-4.48,-4.295
-7.08,-4.16,-4.398
-7.08,-3.84,-4.498
-7.08,-3.52,-4.594
-7.08,-3.2,-4.685
-7.08,-2.88,-4.771
-7.08,-2.56,-4.851
-7.08,-2.24,-4.924
-7.08,-1.92,-4.989
-7.08,-1.6,-5.046
-7.08,-1.28,-5.093
-7.08,-0.96,-5.13
-7.08,-0.64,-5.158
-7.08,-0.32,-5.174
-7.08,0,-5.179
-7.08,0.32,-5.174
-7.08,0.64,-5.158
-7.08,0.96,-5.13
-7.08,1.28,-5.093
-7.08,1.6,-5.046
-7.08,1.92,-4.989
-7.08,2.24,-4.924
-7.08,2.56,-4.851
-7.08,2.88,-4.771
-7.08,3.2,-4.685
-7.08,3.52,-4.594
-7.08,3.84,-4.498
-7.08,4.16,-4.398
-7.08,4.48,-4.295
-7.08,4.8,-4.19
-7.08,5.12,-4.083
-7.08,5.44,-3.975
-7.08,5.76,-3.866
-7.08,6.08,-3.757
-7.08,6.4,-3.649
-7.08,6.72,-3.541
-7.08,7.04,-3.435
-7.08,7.36,-3.33
-7.08,7.68,-3.226
-7.08,8,-3.125
-7.08,8.32,-3.025
-7.08,8.64,-2.928
-7.08,8.96,-2.834
-7.08,9.28,-2.741
-7.08,9.6,-2.652
-7.08,9.92,-2.565
-7.08,10.24,-2.481
-7.08,10.56,-2.4
-7.08,10.88,-2.321
-7.08,11.2,-2.246
-7.08,11.52,-2.173
-7.08,11.84,-2.103
-7.08,12.16,-2.036
-7.08,12.48,-1.972
-7.08,12.8,-1.911
-7.08,13.12,-1.852
-7.08,13.44,-1.796
-7.08,13.76,-1.743
-7.08,14.08,-1.693
-7.08,14.4,-1.645
-7.08,14.72,-1.599
-7.08,15.04,-1.557
-7.08,15.36,-1.516
-7.08,15.68,-1.479
-7.08,16,-1.443
-6.76,-16,-1.406
-6.76,-15.68,-1.442
-6.76,-15.36,-1.48
-6.76,-15.04,-1.52
-6.76,-14.72,-1.563
-6.76,-14.4,-1.609
-6.76,-14.08,-1.657
-6.76,-13.76,-1.709
-6.76,-13.44,-1.763
-6.76,-13.12,-1.82
-6.76,-12.8,-1.879
-6.76,-12.48,-1.942
-6.76,-12.16,-2.008
-6.76,-11.84,-2.077
-6.76,-11.52,-2.148
-6.76,-11.2,-2.223
-6.76,-10.88,-2.301
-6.76,-10.56,-2.382
-6.76,-10.24,-2.466
-6.76,-9.92,-2.553
-6.76,-9.6,-2.643
-6.76,-9.28,-2.736
-6.76,-8.96,-2.832
-6.76,-8.64,-2.931
-6.76,-8.32,-3.033
-6.76,-8,-3.137
-6.76,-7.68,-3.243
-6.76,-7.36,-3.352
-6.76,-7.04,-3.463
-6.76,-6.72,-3.575
-6.76,-6.4,-3.689
-6.76,-6.08,-3.804
-6.76,-5.76,-3.92
-6.76,-5.44,-4.036
-6.76,-5.12,-4.152
-6.76,-4.8,-4.267
-6.76,-4.48,-4.38
-6.76,-4.16,-4.491
-6.76,-3.84,-4.599
-6.76,-3.52,-4.703
-6.76,-3.2,-4.803
-6.76,-2.88,-4.897
-6.76,-2.56,-4.984
-6.76,-2.24,-5.064
-6.76,-1.92,-5.136
-6.76,-1.6,-5.198
-6.76,-1.28,-5.25
-6.76,-0.96,-5.291
-6.76,-0.64,-5.321
-6.76,-0.32,-5.339
-6.76,0,-5.346
-6.76,0.32,-5.339
-6.76,0.64,-5.321
-6.76,0.96,-5.291
-6.76,1.28,-5.25
-6.76,1.6,-5.198
-6.76,1.92,-5.136
-6.76,2.24,-5.064
-6.76,2.56,-4.984
-6.76,2.88,-4.897
-6.76,3.2,-4.803
-6.76,3.52,-4.703
-6.76,3.84,-4.599
-6.76,4.16,-4.491
-6.76,4.48,-4.38
-6.76,4.8,-4.267
-6.76,5.12,-4.152
-6.76,5.44,-4.036
-6.76,5.76,-3.92
-6.76,6.08,-3.804
-6.76,6.4,-3.689
-6.76,6.72,-3.575
-6.76,7.04,-3.463
-6.76,7.36,-3.352
-6.76,7.68,-3.243
-6.76,8,-3.137
-6.76,8.32,-3.033
-6.76,8.64,-2.931
-6.76,8.96,-2.832
-6.76,9.28,-2.736
-6.76,9.6,-2.643
-6.76,9.92,-2.553
-6.76,10.24,-2.466
-6.76,10.56,-2.382
-6.76,10.88,-2.301
-6.76,11.2,-2.223
-6.76,11.52,-2.148
-6.76,11.84,-2.077
-6.76,12.16,-2.008
-6.76,12.48,-1.942
-6.76,12.8,-1.879
-6.76,13.12,-1.82
-6.76,13.44,-1.763
-6.76,13.76,-1.709
-6.76,14.08,-1.657
-6.76,14.4,-1.609
-6.76,14.72,-1.563
-6.76,15.04,-1.52
-6.76,15.36,-1.48
-6.76,15.68,-1.442
-6.76,16,-1.406
-6.44,-16,-1.367
-6.44,-15.68,-1.402
-6.44,-15.36,-1.44
-6.44,-15.04,-1.481
-6.44,-14.72,-1.524
-6.44,-14.4,-1.571
-6.44,-14.08,-1.62
-6.44,-13.76,-1.671
-6.44,-13.44,-1.726
-6.44,-13.12,-1.784
-6.44,-12.8,-1.845
-6.44,-12.48,-1.909
-6.44,-12.16,-1.976
-6.44,-11.84,-2.047
-6.44,-11.52,-2.12
-6.44,-11.2,-2.197
-6.44,-10.88,-2.278
-6.44,-10.56,-2.361
-6.44,-10.24,-2.448
-6.44,-9.92,-2.538
-6.44,-9.6,-2.632
-6.44,-9.28,-2.728
-6.44,-8.96,-2.828
-6.44,-8.64,-2.931
-6.44,-8.32,-3.037
-6.44,-8,-3.146
-6.44,-7.68,-3.258
-6.44,-7.36,-3.372
-6.44,-7.04,-3.489
-6.44,-6.72,-3.608
-6.44,-6.4,-3.729
-6.44,-6.08,-3.851
-6.44,-5.76,-3.974
-6.44,-5.44,-4.098
-6.44,-5.12,-4.222
-6.44,-4.8,-4.345
-6.44,-4.48,-4.467
-6.44,-4.16,-4.587
-6.44,-3.84,-4.704
-6.44,-3.52,-4.817
-6.44,-3.2,-4.926
-6.44,-2.88,-5.029
-6.44,-2.56,-5.124
-6.44,-2.24,-5.212
-6.44,-1.92,-5.291
-6.44,-1.6,-5.36
-6.44,-1.28,-5.418
-6.44,-0.96,-5.464
-6.44,-0.64,-5.497
-6.44,-0.32,-5.517
-6.44,0,-5.524
-6.44,0.32,-5.517
-6.44,0.64,-5.497
-6.44,0.96,-5.464
-6.44,1.28,-5.418
-6.44,1.6,-5.36
-6.44,1.92,-5.291
-6.44,2.24,-5.212
-6.44,2.56,-5.124
-6.44,2.88,-5.029
-6.44,3.2,-4.926
-6.44,3.52,-4.817
-6.44,3.84,-4.704
-6.44,4.16,-4.587
-6.44,4.48,-4.467
-6.44,4.8,-4.345
-6.44,5.12,-4.222
-6.44,5.44,-4.098
-6.44,5.76,-3.974
-6.44,6.08,-3.851
-6.44,6.4,-3.729
-6.44,6.72,-3.608
-6.44,7.04,-3.489
-6.44,7.36,-3.372
-6.44,7.68,-3.258
-6.44,8,-3.146
-6.44,8.32,-3.037
-6.44,8.64,-2.931
-6.44,8.96,-2.828
-6.44,9.28,-2.728
-6.44,9.6,-2.632
-6.44,9.92,-2.538
-6.44,10.24,-2.448
-6.44,10.56,-2.361
-6.44,10.88,-2.278
-6.44,11.2,-2.197
-6.44,11.52,-2.12
-6.44,11.84,-2.047
-6.44,12.16,-1.976
-6.44,12.48,-1.909
-6.44,12.8,-1.845
-6.44,13.12,-1.784
-6.44,13.44,-1.726
-6.44,13.76,-1.671
-6.44,14.08,-1.62
-6.44,14.4,-1.571
-6.44,14.72,-1.524
-6.44,15.04,-1.481
-6.44,15.36,-1.44
-6.44,15.68,-1.402
-6.44,16,-1.367
-6.12,-16,-1.325
-6.12,-15.68,-1.361
-6.12,-15.36,-1.398
-6.12,-15.04,-1.439
-6.12,-14.72,-1.483
-6.12,-14.4,-1.529
-6.12,-14.08,-1.579
-6.12,-13.76,-1.631
-6.12,-13.44,-1.687
-6.12,-13.12,-1.746
-6.12,-12.8,-1.808
-6.12,-12.48,-1.873
-6.12,-12.16,-1.942
-6.12,-11.84,-2.014
-6.12,-11.52,-2.089
-6.12,-11.2,-2.168
-6.12,-10.88,-2.251
-6.12,-10.56,-2.337
-6.12,-10.24,-2.427
-6.12,-9.92,-2.52
-6.12,-9.6,-2.617
-6.12,-9.28,-2.717
-6.12,-8.96,-2.821
-6.12,-8.64,-2.928
-6.12,-8.32,-3.039
-6.12,-8,-3.153
-6.12,-7.68,-3.27
-6.12,-7.36,-3.39
-6.12,-7.04,-3.513
-6.12,-6.72,-3.639
-6.12,-6.4,-3.767
-6.12,-6.08,-3.896
-6.12,-5.76,-4.028
-6.12,-5.44,-4.16
-6.12,-5.12,-4.292
-6.12,-4.8,-4.425
-6.12,-4.48,-4.556
-6.12,-4.16,-4.686
-6.12,-3.84,-4.813
-6.12,-3.52,-4.936
-6.12,-3.2,-5.055
-6.12,-2.88,-5.167
-6.12,-2.56,-5.273
-6.12,-2.24,-5.37
-6.12,-1.92,-5.457
-6.12,-1.6,-5.533
-6.12,-1.28,-5.597
-6.12,-0.96,-5.648
-6.12,-0.64,-5.686
-6.12,-0.32,-5.708
-6.12,0,-5.716
-6.12,0.32,-5.708
-6.12,0.64,-5.686
-6.12,0.96,-5.648
-6.12,1.28,-5.597
-6.12,1.6,-5.533
-6.12,1.92,-5.457
-6.12,2.24,-5.37
-6.12,2.56,-5.273
-6.12,2.88,-5.167
-6.12,3.2,-5.055
-6.12,3.52,-4.936
-6.12,3.84,-4.813
-6.12,4.16,-4.686
-6.12,4.48,-4.556
-6.12,4.8,-4.425
-6.12,5.12,-4.292
-6.12,5.44,-4.16
-6.12,5.76,-4.028
-6.12,6.08,-3.896
-6.12,6.4,-3.767
-6.12,6.72,-3.639
-6.12,7.04,-3.513
-6.12,7.36,-3.39
-6.12,7.68,-3.27
-6.12,8,-3.153
-6.12,8.32,-3.039
-6.12,8.64,-2.928
-6.12,8.96,-2.821
-6.12,9.28,-2.717
-6.12,9.6,-2.617
-6.12,9.92,-2.52
-6.12,10.24,-2.427
-6.12,10.56,-2.337
-6.12,10.88,-2.251
-6.12,11.2,-2.168
-6.12,11.52,-2.089
-6.12,11.84,-2.014
-6.12,12.16,-1.942
-6.12,12.48,-1.873
-6.12,12.8,-1.808
-6.12,13.12,-1.746
-6.12,13.44,-1.687
-6.12,13.76,-1.631
-6.12,14.08,-1.579
-6.12,14.4,-1.529
-6.12,14.72,-1.483
-6.12,15.04,-1.439
-6.12,15.36,-1.398
-6.12,15.68,-1.361
-6.12,16,-1.325
-5.8,-16,-1.281
-5.8,-15.68,-1.316
-5.8,-15.36,-1.354
-5.8,-15.04,-1.394
-5.8,-14.72,-1.438
-5.8,-14.4,-1.485
-5.8,-14.08,-1.535
-5.8,-13.76,-1.588
-5.8,-13.44,-1.644
-5.8,-13.12,-1.704
-5.8,-12.8,-1.767
-5.8,-12.48,-1.834
-5.8,-12.16,-1.904
-5.8,-11.84,-1.977
-5.8,-11.52,-2.055
-5.8,-11.2,-2.136
-5.8,-10.88,-2.221
-5.8,-10.56,-2.309
-5.8,-10.24,-2.402
-5.8,-9.92,-2.498
-5.8,-9.6,-2.598
-5.8,-9.28,-2.702
-5.8,-8.96,-2.81
-5.8,-8.64,-2.922
-5.8,-8.32,-3.037
-5.8,-8,-3.157
-5.8,-7.68,-3.279
-5.8,-7.36,-3.406
-5.8,-7.04,-3.535
-5.8,-6.72,-3.668
-5.8,-6.4,-3.803
-5.8,-6.08,-3.94
-5.8,-5.76,-4.08
-5.8,-5.44,-4.221
-5.8,-5.12,-4.363
-5.8,-4.8,-4.505
-5.8,-4.48,-4.647
-5.8,-4.16,-4.787
-5.8,-3.84,-4.925
-5.8,-3.52,-5.06
-5.8,-3.2,-5.189
-5.8,-2.88,-5.313
-5.8,-2.56,-5.429
-5.8,-2.24,-5.537
-5.8,-1.92,-5.633
-5.8,-1.6,-5.718
-5.8,-1.28,-5.79
-5.8,-0.96,-5.847
-5.8,-0.64,-5.889
-5.8,-0.32,-5.914
-5.8,0,-5.923
-5.8,0.32,-5.914
-5.8,0.64,-5.889
-5.8,0.96,-5.847
-5.8,1.28,-5.79
-5.8,1.6,-5.718
-5.8,1.92,-5.633
-5.8,2.24,-5.537
-5.8,2.56,-5.429
-5.8,2.88,-5.313
-5.8,3.2,-5.189
-5.8,3.52,-5.06
-5.8,3.84,-4.925
-5.8,4.16,-4.787
-5.8,4.48,-4.647
-5.8,4.8,-4.505
-5.8,5.12,-4.363
-5.8,5.44,-4.221
-5.8,5.76,-4.08
-5.8,6.08,-3.94
-5.8,6.4,-3.803
-5.8,6.72,-3.668
-5.8,7.04,-3.535
-5.8,7.36,-3.406
-5.8,7.68,-3.279
-5.8,8,-3.157
-5.8,8.32,-3.037
-5.8,8.64,-2.922
-5.8,8.96,-2.81
-5.8,9.28,-2.702
-5.8,9.6,-2.598
-5.8,9.92,-2.498
-5.8,10.24,-2.402
-5.8,10.56,-2.309
-5.8,10.88,-2.221
-5.8,11.2,-2.136
-5.8,11.52,-2.055
-5.8,11.84,-1.977
-5.8,12.16,-1.904
-5.8,12.48,-1.834
-5.8,12.8,-1.767
-5.8,13.12,-1.704
-5.8,13.44,-1.644
-5.8,13.76,-1.588
-5.8,14.08,-1.535
-5.8,14.4,-1.485
-5.8,14.72,-1.438
-5.8,15.04,-1.394
-5.8,15.36,-1.354
-5.8,15.68,-1.316
-5.8,16,-1.281
-5.48,-16,-1.234
-5.48,-15.68,-1.269
-5.48,-15.36,-1.306
-5.48,-15.04,-1.347
-5.48,-14.72,-1.391
-5.48,-14.4,-1.438
-5.48,-14.08,-1.488
-5.48,-13.76,-1.541
-5.48,-13.44,-1.598
-5.48,-13.12,-1.659
-5.48,-12.8,-1.723
-5.48,-12.48,-1.791
-5.48,-12.16,-1.862
-5.48,-11.84,-1.937
-5.48,-11.52,-2.016
-5.48,-11.2,-2.1
-5.48,-10.88,-2.187
-5.48,-10.56,-2.278
-5.48,-10.24,-2.373
-5.48,-9.92,-2.472
-5.48,-9.6,-2.576
-5.48,-9.28,-2.684
-5.48,-8.96,-2.796
-5.48,-8.64,-2.912
-5.48,-8.32,-3.032
-5.48,-8,-3.157
-5.48,-7.68,-3.285
-5.48,-7.36,-3.418
-5.48,-7.04,-3.554
-5.48,-6.72,-3.693
-5.48,-6.4,-3.836
-5.48,-6.08,-3.982
-5.48,-5.76,-4.131
-5.48,-5.44,-4.281
-5.48,-5.12,-4.433
-5.48,-4.8,-4.586
-5.48,-4.48,-4.739
-5.48,-4.16,-4.891
-5.48,-3.84,-5.041
-5.48,-3.52,-5.188
-5.48,-3.2,-5.33
-5.48,-2.88,-5.466
-5.48,-2.56,-5.595
-5.48,-2.24,-5.714
-5.48,-1.92,-5.822
-5.48,-1.6,-5.917
-5.48,-1.28,-5.997
-5.48,-0.96,-6.062
-5.48,-0.64,-6.109
-5.48,-0.32,-6.137
-5.48,0,-6.147
-5.48,0.32,-6.137
-5.48,0.64,-6.109
-5.48,0.96,-6.062
-5.48,1.28,-5.997
-5.48,1.6,-5.917
-5.48,1.92,-5.822
-5.48,2.24,-5.714
-5.48,2.56,-5.595
-5.48,2.88,-5.466
-5.48,3.2,-5.33
-5.48,3.52,-5.188
-5.48,3.84,-5.041
-5.48,4.16,-4.891
-5.48,4.48,-4.739
-5.48,4.8,-4.586
-5.48,5.12,-4.433
-5.48,5.44,-4.281
-5.48,5.76,-4.131
-5.48,6.08,-3.982
-5.48,6.4,-3.836
-5.48,6.72,-3.693
-5.48,7.04,-3.554
-5.48,7.36,-3.418
-5.48,7.68,-3.285
-5.48,8,-3.157
-5.48,8.32,-3.032
-5.48,8.64,-2.912
-5.48,8.96,-2.796
-5.48,9.28,-2.684
-5.48,9.6,-2.576
-5.48,9.92,-2.472
-5.48,10.24,-2.373
-5.48,10.56,-2.278
-5.48,10.88,-2.187
-5.48,11.2,-2.1
-5.48,11.52,-2.016
-5.48,11.84,-1.937
-5.48,12.16,-1.862
-5.48,12.48,-1.791
-5.48,12.8,-1.723
-5.48,13.12,-1.659
-5.48,13.44,-1.598
-5.48,13.76,-1.541
-5.48,14.08,-1.488
-5.48,14.4,-1.438
-5.48,14.72,-1.391
-5.48,15.04,-1.347
-5.48,15.36,-1.306
-5.48,15.68,-1.269
-5.48,16,-1.234
-5.16,-16,-1.184
-5.16,-15.68,-1.218
-5.16,-15.36,-1.255
-5.16,-15.04,-1.296
-5.16,-14.72,-1.34
-5.16,-14.4,-1.387
-5.16,-14.08,-1.437
-5.16,-13.76,-1.491
-5.16,-13.44,-1.549
-5.16,-13.12,-1.61
-5.16,-12.8,-1.675
-5.16,-12.48,-1.744
-5.16,-12.16,-1.817
-5.16,-11.84,-1.893
-5.16,-11.52,-1.974
-5.16,-11.2,-2.059
-5.16,-10.88,-2.148
-5.16,-10.56,-2.242
-5.16,-10.24,-2.34
-5.16,-9.92,-2.442
-5.16,-9.6,-2.549
-5.16,-9.28,-2.661
-5.16,-8.96,-2.777
-5.16,-8.64,-2.898
-5.16,-8.32,-3.023
-5.16,-8,-3.153
-5.16,-7.68,-3.287
-5.16,-7.36,-3.426
-5.16,-7.04,-3.569
-5.16,-6.72,-3.716
-5.16,-6.4,-3.867
-5.16,-6.08,-4.022
-5.16,-5.76,-4.18
-5.16,-5.44,-4.34
-5.16,-5.12,-4.503
-5.16,-4.8,-4.667
-5.16,-4.48,-4.832
-5.16,-4.16,-4.997
-5.16,-3.84,-5.16
-5.16,-3.52,-5.321
-5.16,-3.2,-5.477
-5.16,-2.88,-5.627
-5.16,-2.56,-5.77
-5.16,-2.24,-5.903
-5.16,-1.92,-6.023
-5.16,-1.6,-6.13
-5.16,-1.28,-6.221
-5.16,-0.96,-6.294
-5.16,-0.64,-6.347
-5.16,-0.32,-6.379
-5.16,0,-6.39
-5.16,0.32,-6.379
-5.16,0.64,-6.347
-5.16,0.96,-6.294
-5.16,1.28,-6.221
-5.16,1.6,-6.13
-5.16,1.92,-6.023
-5.16,2.24,-5.903
-5.16,2.56,-5.77
-5.16,2.88,-5.627
-5.16,3.2,-5.477
-5.16,3.52,-5.321
-5.16,3.84,-5.16
-5.16,4.16,-4.997
-5.16,4.48,-4.832
-5.16,4.8,-4.667
-5.16,5.12,-4.503
-5.16,5.44,-4.34
-5.16,5.76,-4.18
-5.16,6.08,-4.022
-5.16,6.4,-3.867
-5.16,6.72,-3.716
-5.16,7.04,-3.569
-5.16,7.36,-3.426
-5.16,7.68,-3.287
-5.16,8,-3.153
-5.16,8.32,-3.023
-5.16,8.64,-2.898
-5.16,8.96,-2.777
-5.16,9.28,-2.661
-5.16,9.6,-2.549
-5.16,9.92,-2.442
-5.16,10.24,-2.34
-5.16,10.56,-2.242
-5.16,10.88,-2.148
-5.16,11.2,-2.059
-5.16,11.52,-1.974
-5.16,11.84,-1.893
-5.16,12.16,-1.817
-5.16,12.48,-1.744
-5.16,12.8,-1.675
-5.16,13.12,-1.61
-5.16,13.44,-1.549
-5.16,13.76,-1.491
-5.16,14.08,-1.437
-5.16,14.4,-1.387
-5.16,14.72,-1.34
-5.16,15.04,-1.296
-5.16,15.36,-1.255
-5.16,15.68,-1.218
-5.16,16,-1.184
-4.84,-16,-1.131
-4.84,-15.68,-1.165
-4.84,-15.36,-1.202
-4.84,-15.04,-1.242
-4.84,-14.72,-1.286
-4.84,-14.4,-1.333
-4.84,-14.08,-1.383
-4.84,-13.76,-1.438
-4.84,-13.44,-1.496
-4.84,-13.12,-1.558
-4.84,-12.8,-1.623
-4.84,-12.48,-1.693
-4.84,-12.16,-1.767
-4.84,-11.84,-1.845
-4.84,-11.52,-1.928
-4.84,-11.2,-2.015
-4.84,-10.88,-2.106
-4.84,-10.56,-2.202
-4.84,-10.24,-2.303
-4.84,-9.92,-2.408
-4.84,-9.6,-2.518
-4.84,-9.28,-2.633
-4.84,-8.96,-2.754
-4.84,-8.64,-2.879
-4.84,-8.32,-3.009
-4.84,-8,-3.144
-4.84,-7.68,-3.284
-4.84,-7.36,-3.43
-4.84,-7.04,-3.58
-4.84,-6.72,-3.735
-4.84,-6.4,-3.894
-4.84,-6.08,-4.058
-4.84,-5.76,-4.226
-4.84,-5.44,-4.397
-4.84,-5.12,-4.571
-4.84,-4.8,-4.748
-4.84,-4.48,-4.926
-4.84,-4.16,-5.104
-4.84,-3.84,-5.282
-4.84,-3.52,-5.458
-4.84,-3.2,-5.63
-4.84,-2.88,-5.796
-4.84,-2.56,-5.955
-4.84,-2.24,-6.103
-4.84,-1.92,-6.239
-4.84,-1.6,-6.359
-4.84,-1.28,-6.462
-4.84,-0.96,-6.545
-4.84,-0.64,-6.606
-4.84,-0.32,-6.643
-4.84,0,-6.655
-4.84,0.32,-6.643
-4.84,0.64,-6.606
-4.84,0.96,-6.545
-4.84,1.28,-6.462
-4.84,1.6,-6.359
-4.84,1.92,-6.239
-4.84,2.24,-6.103
-4.84,2.56,-5.955
-4.84,2.88,-5.796
-4.84,3.2,-5.63
-4.84,3.52,-5.458
-4.84,3.84,-5.282
-4.84,4.16,-5.104
-4.84,4.48,-4.926
-4.84,4.8,-4.748
-4.84,5.12,-4.571
-4.84,5.44,-4.397
-4.84,5.76,-4.226
-4.84,6.08,-4.058
-4.84,6.4,-3.894
-4.84,6.72,-3.735
-4.84,7.04,-3.58
-4.84,7.36,-3.43
-4.84,7.68,-3.284
-4.84,8,-3.144
-4.84,8.32,-3.009
-4.84,8.64,-2.879
-4.84,8.96,-2.754
-4.84,9.28,-2.633
-4.84,9.6,-2.518
-4.84,9.92,-2.408
-4.84,10.24,-2.303
-4.84,10.56,-2.202
-4.84,10.88,-2.106
-4.84,11.2,-2.015
-4.84,11.52,-1.928
-4.84,11.84,-1.845
-4.84,12.16,-1.767
-4.84,12.48,-1.693
-4.84,12.8,-1.623
-4.84,13.12,-1.558
-4.84,13.44,-1.496
-4.84,13.76,-1.438
-4.84,14.08,-1.383
-4.84,14.4,-1.333
-4.84,14.72,-1.286
-4.84,15.04,-1.242
-4.84,15.36,-1.202
-4.84,15.68,-1.165
-4.84,16,-1.131
-4.52,-16,-1.075
-4.52,-15.68,-1.108
-4.52,-15.36,-1.144
-4.52,-15.04,-1.184
-4.52,-14.72,-1.228
-4.52,-14.4,-1.275
-4.52,-14.08,-1.326
-4.52,-13.76,-1.38
-4.52,-13.44,-1.439
-4.52,-13.12,-1.501
-4.52,-12.8,-1.568
-4.52,-12.48,-1.639
-4.52,-12.16,-1.714
-4.52,-11.84,-1.793
-4.52,-11.52,-1.877
-4.52,-11.2,-1.966
-4.52,-10.88,-2.059
-4.52,-10.56,-2.157
-4.52,-10.24,-2.26
-4.52,-9.92,-2.369
-4.52,-9.6,-2.482
-4.52,-9.28,-2.601
-4.52,-8.96,-2.725
-4.52,-8.64,-2.855
-4.52,-8.32,-2.99
-4.52,-8,-3.131
-4.52,-7.68,-3.277
-4.52,-7.36,-3.429
-4.52,-7.04,-3.586
-4.52,-6.72,-3.749
-4.52,-6.4,-3.917
-4.52,-6.08,-4.09
-4.52,-5.76,-4.268
-4.52,-5.44,-4.45
-4.52,-5.12,-4.637
-4.52,-4.8,-4.827
-4.52,-4.48,-5.019
-4.52,-4.16,-5.212
-4.52,-3.84,-5.406
-4.52,-3.52,-5.599
-4.52,-3.2,-5.789
-4.52,-2.88,-5.973
-4.52,-2.56,-6.15
-4.52,-2.24,-6.316
-4.52,-1.92,-6.469
-4.52,-1.6,-6.606
-4.52,-1.28,-6.724
-4.52,-0.96,-6.819
-4.52,-0.64,-6.889
-4.52,-0.32,-6.931
-4.52,0,-6.946
-4.52,0.32,-6.931
-4.52,0.64,-6.889
-4.52,0.96,-6.819
-4.52,1.28,-6.724
-4.52,1.6,-6.606
-4.52,1.92,-6.469
-4.52,2.24,-6.316
-4.52,2.56,-6.15
-4.52,2.88,-5.973
-4.52,3.2,-5.789
-4.52,3.52,-5.599
-4.52,3.84,-5.406
-4.52,4.16,-5.212
-4.52,4.48,-5.019
-4.52,4.8,-4.827
-4.52,5.12,-4.637
-4.52,5.44,-4.45
-4.52,5.76,-4.268
-4.52,6.08,-4.09
-4.52,6.4,-3.917
-4.52,6.72,-3.749
-4.52,7.04,-3.586
-4.52,7.36,-3.429
-4.52,7.68,-3.277
-4.52,8,-3.131
-4.52,8.32,-2.99
-4.52,8.64,-2.855
-4.52,8.96,-2.725
-4.52,9.28,-2.601
-4.52,9.6,-2.482
-4.52,9.92,-2.369
-4.52,10.24,-2.26
-4.52,10.56,-2.157
-4.52,10.88,-2.059
-4.52,11.2,-1.966
-4.52,11.52,-1.877
-4.52,11.84,-1.793
-4.52,12.16,-1.714
-4.52,12.48,-1.639
-4.52,12.8,-1.568
-4.52,13.12,-1.501
-4.52,13.44,-1.439
-4.52,13.76,-1.38
-4.52,14.08,-1.326
-4.52,14.4,-1.275
-4.52,14.72,-1.228
-4.52,15.04,-1.184
-4.52,15.36,-1.144
-4.52,15.68,-1.108
-4.52,16,-1.075
-4.2,-16,-1.015
-4.2,-15.68,-1.048
-4.2,-15.36,-1.084
-4.2,-15.04,-1.123
-4.2,-14.72,-1.167
-4.2,-14.4,-1.214
-4.2,-14.08,-1.265
-4.2,-13.76,-1.319
-4.2,-13.44,-1.378
-4.2,-13.12,-1.441
-4.2,-12.8,-1.508
-4.2,-12.48,-1.58
-4.2,-12.16,-1.656
-4.2,-11.84,-1.736
-4.2,-11.52,-1.821
-4.2,-11.2,-1.912
-4.2,-10.88,-2.007
-4.2,-10.56,-2.107
-4.2,-10.24,-2.213
-4.2,-9.92,-2.324
-4.2,-9.6,-2.441
-4.2,-9.28,-2.563
-4.2,-8.96,-2.691
-4.2,-8.64,-2.825
-4.2,-8.32,-2.965
-4.2,-8,-3.111
-4.2,-7.68,-3.264
-4.2,-7.36,-3.422
-4.2,-7.04,-3.587
-4.2,-6.72,-3.758
-4.2,-6.4,-3.934
-4.2,-6.08,-4.117
-4.2,-5.76,-4.306
-4.2,-5.44,-4.5
-4.2,-5.12,-4.699
-4.2,-4.8,-4.903
-4.2,-4.48,-5.11
-4.2,-4.16,-5.32
-4.2,-3.84,-5.532
-4.2,-3.52,-5.743
-4.2,-3.2,-5.952
-4.2,-2.88,-6.157
-4.2,-2.56,-6.355
-4.2,-2.24,-6.543
-4.2,-1.92,-6.716
-4.2,-1.6,-6.873
-4.2,-1.28,-7.008
-4.2,-0.96,-7.117
-4.2,-0.64,-7.199
-4.2,-0.32,-7.248
-4.2,0,-7.265
-4.2,0.32,-7.248
-4.2,0.64,-7.199
-4.2,0.96,-7.117
-4.2,1.28,-7.008
-4.2,1.6,-6.873
-4.2,1.92,-6.716
-4.2,2.24,-6.543
-4.2,2.56,-6.355
-4.2,2.88,-6.157
-4.2,3.2,-5.952
-4.2,3.52,-5.743
-4.2,3.84,-5.532
-4.2,4.16,-5.32
-4.2,4.48,-5.11
-4.2,4.8,-4.903
-4.2,5.12,-4.699
-4.2,5.44,-4.5
-4.2,5.76,-4.306
-4.2,6.08,-4.117
-4.2,6.4,-3.934
-4.2,6.72,-3.758
-4.2,7.04,-3.587
-4.2,7.36,-3.422
-4.2,7.68,-3.264
-4.2,8,-3.111
-4.2,8.32,-2.965
-4.2,8.64,-2.825
-4.2,8.96,-2.691
-4.2,9.28,-2.563
-4.2,9.6,-2.441
-4.2,9.92,-2.324
-4.2,10.24,-2.213
-4.2,10.56,-2.107
-4.2,10.88,-2.007
-4.2,11.2,-1.912
-4.2,11.52,-1.821
-4.2,11.84,-1.736
-4.2,12.16,-1.656
-4.2,12.48,-1.58
-4.2,12.8,-1.508
-4.2,13.12,-1.441
-4.2,13.44,-1.378
-4.2,13.76,-1.319
-4.2,14.08,-1.265
-4.2,14.4,-1.214
-4.2,14.72,-1.167
-4.2,15.04,-1.123
-4.2,15.36,-1.084
-4.2,15.68,-1.048
-4.2,16,-1.015
-3.88,-16,-0.952
-3.88,-15.68,-0.984
-3.88,-15.36,-1.02
-3.88,-15.04,-1.059
-3.88,-14.72,-1.102
-3.88,-14.4,-1.149
-3.88,-14.08,-1.199
-3.88,-13.76,-1.254
-3.88,-13.44,-1.313
-3.88,-13.12,-1.376
-3.88,-12.8,-1.444
-3.88,-12.48,-1.516
-3.88,-12.16,-1.593
-3.88,-11.84,-1.675
-3.88,-11.52,-1.761
-3.88,-11.2,-1.853
-3.88,-10.88,-1.95
-3.88,-10.56,-2.052
-3.88,-10.24,-2.16
-3.88,-9.92,-2.274
-3.88,-9.6,-2.394
-3.88,-9.28,-2.52
-3.88,-8.96,-2.652
-3.88,-8.64,-2.79
-3.88,-8.32,-2.935
-3.88,-8,-3.086
-3.88,-7.68,-3.244
-3.88,-7.36,-3.409
-3.88,-7.04,-3.581
-3.88,-6.72,-3.76
-3.88,-6.4,-3.946
-3.88,-6.08,-4.139
-3.88,-5.76,-4.338
-3.88,-5.44,-4.545
-3.88,-5.12,-4.757
-3.88,-4.8,-4.975
-3.88,-4.48,-5.199
-3.88,-4.16,-5.426
-3.88,-3.84,-5.657
-3.88,-3.52,-5.889
-3.88,-3.2,-6.12
-3.88,-2.88,-6.348
-3.88,-2.56,-6.57
-3.88,-2.24,-6.783
-3.88,-1.92,-6.981
-3.88,-1.6,-7.161
-3.88,-1.28,-7.317
-3.88,-0.96,-7.445
-3.88,-0.64,-7.54
-3.88,-0.32,-7.599
-3.88,0,-7.618
-3.88,0.32,-7.599
-3.88,0.64,-7.54
-3.88,0.96,-7.445
-3.88,1.28,-7.317
-3.88,1.6,-7.161
-3.88,1.92,-6.981
-3.88,2.24,-6.783
-3.88,2.56,-6.57
-3.88,2.88,-6.348
-3.88,3.2,-6.12
-3.88,3.52,-5.889
-3.88,3.84,-5.657
-3.88,4.16,-5.426
-3.88,4.48,-5.199
-3.88,4.8,-4.975
-3.88,5.12,-4.757
-3.88,5.44,-4.545
-3.88,5.76,-4.338
-3.88,6.08,-4.139
-3.88,6.4,-3.946
-3.88,6.72,-3.76
-3.88,7.04,-3.581
-3.88,7.36,-3.409
-3.88,7.68,-3.244
-3.88,8,-3.086
-3.88,8.32,-2.935
-3.88,8.64,-2.79
-3.88,8.96,-2.652
-3.88,9.28,-2.52
-3.88,9.6,-2.394
-3.88,9.92,-2.274
-3.88,10.24,-2.16
-3.88,10.56,-2.052
-3.88,10.88,-1.95
-3.88,11.2,-1.853
-3.88,11.52,-1.761
-3.88,11.84,-1.675
-3.88,12.16,-1.593
-3.88,12.48,-1.516
-3.88,12.8,-1.444
-3.88,13.12,-1.376
-3.88,13.44,-1.313
-3.88,13.76,-1.254
-3.88,14.08,-1.199
-3.88,14.4,-1.149
-3.88,14.72,-1.102
-3.88,15.04,-1.059
-3.88,15.36,-1.02
-3.88,15.68,-0.984
-3.88,16,-0.952
-3.56,-16,-0.886
-3.56,-15.68,-0.917
-3.56,-15.36,-0.952
-3.56,-15.04,-0.99
-3.56,-14.72,-1.033
-3.56,-14.4,-1.079
-3.56,-14.08,-1.13
-3.56,-13.76,-1.185
-3.56,-13.44,-1.244
-3.56,-13.12,-1.307
-3.56,-12.8,-1.375
-3.56,-12.48,-1.448
-3.56,-12.16,-1.525
-3.56,-11.84,-1.608
-3.56,-11.52,-1.696
-3.56,-11.2,-1.789
-3.56,-10.88,-1.887
-3.56,-10.56,-1.992
-3.56,-10.24,-2.102
-3.56,-9.92,-2.218
-3.56,-9.6,-2.341
-3.56,-9.28,-2.47
-3.56,-8.96,-2.606
-3.56,-8.64,-2.748
-3.56,-8.32,-2.897
-3.56,-8,-3.054
-3.56,-7.68,-3.218
-3.56,-7.36,-3.39
-3.56,-7.04,-3.569
-3.56,-6.72,-3.756
-3.56,-6.4,-3.951
-3.56,-6.08,-4.154
-3.56,-5.76,-4.364
-3.56,-5.44,-4.583
-3.56,-5.12,-4.809
-3.56,-4.8,-5.043
-3.56,-4.48,-5.283
-3.56,-4.16,-5.529
-3.56,-3.84,-5.781
-3.56,-3.52,-6.035
-3.56,-3.2,-6.291
-3.56,-2.88,-6.545
-3.56,-2.56,-6.795
-3.56,-2.24,-7.036
-3.56,-1.92,-7.264
-3.56,-1.6,-7.472
-3.56,-1.28,-7.655
-3.56,-0.96,-7.805
-3.56,-0.64,-7.918
-3.56,-0.32,-7.988
-3.56,0,-8.012
-3.56,0.32,-7.988
-3.56,0.64,-7.918
-3.56,0.96,-7.805
-3.56,1.28,-7.655
-3.56,1.6,-7.472
-3.56,1.92,-7.264
-3.56,2.24,-7.036
-3.56,2.56,-6.795
-3.56,2.88,-6.545
-3.56,3.2,-6.291
-3.56,3.52,-6.035
-3.56,3.84,-5.781
-3.56,4.16,-5.529
-3.56,4.48,-5.283
-3.56,4.8,-5.043
-3.56,5.12,-4.809
-3.56,5.44,-4.583
-3.56,5.76,-4.364
-3.56,6.08,-4.154
-3.56,6.4,-3.951
-3.56,6.72,-3.756
-3.56,7.04,-3.569
-3.56,7.36,-3.39
-3.56,7.68,-3.218
-3.56,8,-3.054
-3.56,8.32,-2.897
-3.56,8.64,-2.748
-3.56,8.96,-2.606
-3.56,9.28,-2.47
-3.56,9.6,-2.341
-3.56,9.92,-2.218
-3.56,10.24,-2.102
-3.56,10.56,-1.992
-3.56,10.88,-1.887
-3.56,11.2,-1.789
-3.56,11.52,-1.696
-3.56,11.84,-1.608
-3.56,12.16,-1.525
-3.56,12.48,-1.448
-3.56,12.8,-1.375
-3.56,13.12,-1.307
-3.56,13.44,-1.244
-3.56,13.76,-1.185
-3.56,14.08,-1.13
-3.56,14.4,-1.079
-3.56,14.72,-1.033
-3.56,15.04,-0.99
-3.56,15.36,-0.952
-3.56,15.68,-0.917
-3.56,16,-0.886
-3.24,-16,-0.816
-3.24,-15.68,-0.846
-3.24,-15.36,-0.88
-3.24,-15.04,-0.918
-3.24,-14.72,-0.96
-3.24,-14.4,-1.006
-3.24,-14.08,-1.056
-3.24,-13.76,-1.111
-3.24,-13.44,-1.17
-3.24,-13.12,-1.233
-3.24,-12.8,-1.302
-3.24,-12.48,-1.375
-3.24,-12.16,-1.453
-3.24,-11.84,-1.536
-3.24,-11.52,-1.625
-3.24,-11.2,-1.719
-3.24,-10.88,-1.819
-3.24,-10.56,-1.925
-3.24,-10.24,-2.037
-3.24,-9.92,-2.156
-3.24,-9.6,-2.281
-3.24,-9.28,-2.413
-3.24,-8.96,-2.553
-3.24,-8.64,-2.699
-3.24,-8.32,-2.853
-3.24,-8,-3.015
-3.24,-7.68,-3.184
-3.24,-7.36,-3.362
-3.24,-7.04,-3.549
-3.24,-6.72,-3.744
-3.24,-6.4,-3.947
-3.24,-6.08,-4.16
-3.24,-5.76,-4.382
-3.24,-5.44,-4.614
-3.24,-5.12,-4.854
-3.24,-4.8,-5.103
-3.24,-4.48,-5.361
-3.24,-4.16,-5.628
-3.24,-3.84,-5.901
-3.24,-3.52,-6.18
-3.24,-3.2,-6.463
-3.24,-2.88,-6.747
-3.24,-2.56,-7.029
-3.24,-2.24,-7.304
-3.24,-1.92,-7.566
-3.24,-1.6,-7.809
-3.24,-1.28,-8.024
-3.24,-0.96,-8.204
-3.24,-0.64,-8.339
-3.24,-0.32,-8.424
-3.24,0,-8.452
-3.24,0.32,-8.424
-3.24,0.64,-8.339
-3.24,0.96,-8.204
-3.24,1.28,-8.024
-3.24,1.6,-7.809
-3.24,1.92,-7.566
-3.24,2.24,-7.304
-3.24,2.56,-7.029
-3.24,2.88,-6.747
-3.24,3.2,-6.463
-3.24,3.52,-6.18
-3.24,3.84,-5.901
-3.24,4.16,-5.628
-3.24,4.48,-5.361
-3.24,4.8,-5.103
-3.24,5.12,-4.854
-3.24,5.44,-4.614
-3.24,5.76,-4.382
-3.24,6.08,-4.16
-3.24,6.4,-3.947
-3.24,6.72,-3.744
-3.24,7.04,-3.549
-3.24,7.36,-3.362
-3.24,7.68,-3.184
-3.24,8,-3.015
-3.24,8.32,-2.853
-3.24,8.64,-2.699
-3.24,8.96,-2.553
-3.24,9.28,-2.413
-3.24,9.6,-2.281
-3.24,9.92,-2.156
-3.24,10.24,-2.037
-3.24,10.56,-1.925
-3.24,10.88,-1.819
-3.24,11.2,-1.719
-3.24,11.52,-1.625
-3.24,11.84,-1.536
-3.24,12.16,-1.453
-3.24,12.48,-1.375
-3.24,12.8,-1.302
-3.24,13.12,-1.233
-3.24,13.44,-1.17
-3.24,13.76,-1.111
-3.24,14.08,-1.056
-3.24,14.4,-1.006
-3.24,14.72,-0.96
-3.24,15.04,-0.918
-3.24,15.36,-0.88
-3.24,15.68,-0.846
-3.24,16,-0.816
-2.92,-16,-0.742
-2.92,-15.68,-0.771
-2.92,-15.36,-0.804
-2.92,-15.04,-0.842
-2.92,-14.72,-0.883
-2.92,-14.4,-0.929
-2.92,-14.08,-0.979
-2.92,-13.76,-1.033
-2.92,-13.44,-1.092
-2.92,-13.12,-1.155
-2.92,-12.8,-1.223
-2.92,-12.48,-1.297
-2.92,-12.16,-1.375
-2.92,-11.84,-1.459
-2.92,-11.52,-1.548
-2.92,-11.2,-1.644
-2.92,-10.88,-1.745
-2.92,-10.56,-1.853
-2.92,-10.24,-1.967
-2.92,-9.92,-2.087
-2.92,-9.6,-2.215
-2.92,-9.28,-2.35
-2.92,-8.96,-2.492
-2.92,-8.64,-2.643
-2.92,-8.32,-2.801
-2.92,-8,-2.967
-2.92,-7.68,-3.142
-2.92,-7.36,-3.327
-2.92,-7.04,-3.52
-2.92,-6.72,-3.723
-2.92,-6.4,-3.935
-2.92,-6.08,-4.158
-2.92,-5.76,-4.391
-2.92,-5.44,-4.635
-2.92,-5.12,-4.89
-2.92,-4.8,-5.155
-2.92,-4.48,-5.432
-2.92,-4.16,-5.719
-2.92,-3.84,-6.015
-2.92,-3.52,-6.321
-2.92,-3.2,-6.634
-2.92,-2.88,-6.951
-2.92,-2.56,-7.269
-2.92,-2.24,-7.584
-2.92,-1.92,-7.888
-2.92,-1.6,-8.173
-2.92,-1.28,-8.43
-2.92,-0.96,-8.647
-2.92,-0.64,-8.812
-2.92,-0.32,-8.916
-2.92,0,-8.951
-2.92,0.32,-8.916
-2.92,0.64,-8.812
-2.92,0.96,-8.647
-2.92,1.28,-8.43
-2.92,1.6,-8.173
-2.92,1.92,-7.888
-2.92,2.24,-7.584
-2.92,2.56,-7.269
-2.92,2.88,-6.951
-2.92,3.2,-6.634
-2.92,3.52,-6.321
-2.92,3.84,-6.015
-2.92,4.16,-5.719
-2.92,4.48,-5.432
-2.92,4.8,-5.155
-2.92,5.12,-4.89
-2.92,5.44,-4.635
-2.92,5.76,-4.391
-2.92,6.08,-4.158
-2.92,6.4,-3.935
-2.92,6.72,-3.723
-2.92,7.04,-3.52
-2.92,7.36,-3.327
-2.92,7.68,-3.142
-2.92,8,-2.967
-2.92,8.32,-2.801
-2.92,8.64,-2.643
-2.92,8.96,-2.492
-2.92,9.28,-2.35
-2.92,9.6,-2.215
-2.92,9.92,-2.087
-2.92,10.24,-1.967
-2.92,10.56,-1.853
-2.92,10.88,-1.745
-2.92,11.2,-1.644
-2.92,11.52,-1.548
-2.92,11.84,-1.459
-2.92,12.16,-1.375
-2.92,12.48,-1.297
-2.92,12.8,-1.223
-2.92,13.12,-1.155
-2.92,13.44,-1.092
-2.92,13.76,-1.033
-2.92,14.08,-0.979
-2.92,14.4,-0.929
-2.92,14.72,-0.883
-2.92,15.04,-0.842
-2.92,15.36,-0.804
-2.92,15.68,-0.771
-2.92,16,-0.742
-2.6,-16,-0.664
-2.6,-15.68,-0.692
-2.6,-15.36,-0.725
-2.6,-15.04,-0.761
-2.6,-14.72,-0.802
-2.6,-14.4,-0.847
-2.6,-14.08,-0.897
-2.6,-13.76,-0.95
-2.6,-13.44,-1.009
-2.6,-13.12,-1.072
-2.6,-12.8,-1.14
-2.6,-12.48,-1.213
-2.6,-12.16,-1.292
-2.6,-11.84,-1.376
-2.6,-11.52,-1.466
-2.6,-11.2,-1.562
-2.6,-10.88,-1.665
-2.6,-10.56,-1.773
-2.6,-10.24,-1.889
-2.6,-9.92,-2.012
-2.6,-9.6,-2.141
-2.6,-9.28,-2.279
-2.6,-8.96,-2.424
-2.6,-8.64,-2.578
-2.6,-8.32,-2.74
-2.6,-8,-2.911
-2.6,-7.68,-3.092
-2.6,-7.36,-3.282
-2.6,-7.04,-3.481
-2.6,-6.72,-3.692
-2.6,-6.4,-3.913
-2.6,-6.08,-4.145
-2.6,-5.76,-4.389
-2.6,-5.44,-4.646
-2.6,-5.12,-4.914
-2.6,-4.8,-5.196
-2.6,-4.48,-5.491
-2.6,-4.16,-5.8
-2.6,-3.84,-6.121
-2.6,-3.52,-6.455
-2.6,-3.2,-6.8
-2.6,-2.88,-7.154
-2.6,-2.56,-7.513
-2.6,-2.24,-7.874
-2.6,-1.92,-8.228
-2.6,-1.6,-8.566
-2.6,-1.28,-8.875
-2.6,-0.96,-9.141
-2.6,-0.64,-9.346
-2.6,-0.32,-9.477
-2.6,0,-9.522
-2.6,0.32,-9.477
-2.6,0.64,-9.346
-2.6,0.96,-9.141
-2.6,1.28,-8.875
-2.6,1.6,-8.566
-2.6,1.92,-8.228
-2.6,2.24,-7.874
-2.6,2.56,-7.513
-2.6,2.88,-7.154
-2.6,3.2,-6.8
-2.6,3.52,-6.455
-2.6,3.84,-6.121
-2.6,4.16,-5.8
-2.6,4.48,-5.491
-2.6,4.8,-5.196
-2.6,5.12,-4.914
-2.6,5.44,-4.646
-2.6,5.76,-4.389
-2.6,6.08,-4.145
-2.6,6.4,-3.913
-2.6,6.72,-3.692
-2.6,7.04,-3.481
-2.6,7.36,-3.282
-2.6,7.68,-3.092
-2.6,8,-2.911
-2.6,8.32,-2.74
-2.6,8.64,-2.578
-2.6,8.96,-2.424
-2.6,9.28,-2.279
-2.6,9.6,-2.141
-2.6,9.92,-2.012
-2.6,10.24,-1.889
-2.6,10.56,-1.773
-2.6,10.88,-1.665
-2.6,11.2,-1.562
-2.6,11.52,-1.466
-2.6,11.84,-1.376
-2.6,12.16,-1.292
-2.6,12.48,-1.213
-2.6,12.8,-1.14
-2.6,13.12,-1.072
-2.6,13.44,-1.009
-2.6,13.76,-0.95
-2.6,14.08,-0.897
-2.6,14.4,-0.847
-2.6,14.72,-0.802
-2.6,15.04,-0.761
-2.6,15.36,-0.725
-2.6,15.68,-0.692
-2.6,16,-0.664
-2.28,-16,-0.582
-2.28,-15.68,-0.609
-2.28,-15.36,-0.641
-2.28,-15.04,-0.677
-2.28,-14.72,-0.717
-2.28,-14.4,-0.761
-2.28,-14.08,-0.81
-2.28,-13.76,-0.863
-2.28,-13.44,-0.921
-2.28,-13.12,-0.984
-2.28,-12.8,-1.052
-2.28,-12.48,-1.125
-2.28,-12.16,-1.203
-2.28,-11.84,-1.288
-2.28,-11.52,-1.378
-2.28,-11.2,-1.475
-2.28,-10.88,-1.578
-2.28,-10.56,-1.687
-2.28,-10.24,-1.804
-2.28,-9.92,-1.928
-2.28,-9.6,-2.06
-2.28,-9.28,-2.2
-2.28,-8.96,-2.348
-2.28,-8.64,-2.505
-2.28,-8.32,-2.671
-2.28,-8,-2.846
-2.28,-7.68,-3.031
-2.28,-7.36,-3.227
-2.28,-7.04,-3.433
-2.28,-6.72,-3.65
-2.28,-6.4,-3.879
-2.28,-6.08,-4.121
-2.28,-5.76,-4.375
-2.28,-5.44,-4.644
-2.28,-5.12,-4.926
-2.28,-4.8,-5.224
-2.28,-4.48,-5.538
-2.28,-4.16,-5.868
-2.28,-3.84,-6.214
-2.28,-3.52,-6.577
-2.28,-3.2,-6.956
-2.28,-2.88,-7.35
-2.28,-2.56,-7.756
-2.28,-2.24,-8.17
-2.28,-1.92,-8.584
-2.28,-1.6,-8.987
-2.28,-1.28,-9.364
-2.28,-0.96,-9.695
-2.28,-0.64,-9.957
-2.28,-0.32,-10.126
-2.28,0,-10.184
-2.28,0.32,-10.126
-2.28,0.64,-9.957
-2.28,0.96,-9.695
-2.28,1.28,-9.364
-2.28,1.6,-8.987
-2.28,1.92,-8.584
-2.28,2.24,-8.17
-2.28,2.56,-7.756
-2.28,2.88,-7.35
-2.28,3.2,-6.956
-2.28,3.52,-6.577
-2.28,3.84,-6.214
-2.28,4.16,-5.868
-2.28,4.48,-5.538
-2.28,4.8,-5.224
-2.28,5.12,-4.926
-2.28,5.44,-4.644
-2.28,5.76,-4.375
-2.28,6.08,-4.121
-2.28,6.4,-3.879
-2.28,6.72,-3.65
-2.28,7.04,-3.433
-2.28,7.36,-3.227
-2.28,7.68,-3.031
-2.28,8,-2.846
-2.28,8.32,-2.671
-2.28,8.64,-2.505
-2.28,8.96,-2.348
-2.28,9.28,-2.2
-2.28,9.6,-2.06
-2.28,9.92,-1.928
-2.28,10.24,-1.804
-2.28,10.56,-1.687
-2.28,10.88,-1.578
-2.28,11.2,-1.475
-2.28,11.52,-1.378
-2.28,11.84,-1.288
-2.28,12.16,-1.203
-2.28,12.48,-1.125
-2.28,12.8,-1.052
-2.28,13.12,-0.984
-2.28,13.44,-0.921
-2.28,13.76,-0.863
-2.28,14.08,-0.81
-2.28,14.4,-0.761
-2.28,14.72,-0.717
-2.28,15.04,-0.677
-2.28,15.36,-0.641
-2.28,15.68,-0.609
-2.28,16,-0.582
-1.96,-16,-0.496
-1.96,-15.68,-0.523
-1.96,-15.36,-0.553
-1.96,-15.04,-0.588
-1.96,-14.72,-0.627
-1.96,-14.4,-0.671
-1.96,-14.08,-0.719
-1.96,-13.76,-0.771
-1.96,-13.44,-0.828
-1.96,-13.12,-0.891
-1.96,-12.8,-0.958
-1.96,-12.48,-1.031
-1.96,-12.16,-1.109
-1.96,-11.84,-1.193
-1.96,-11.52,-1.284
-1.96,-11.2,-1.38
-1.96,-10.88,-1.484
-1.96,-10.56,-1.594
-1.96,-10.24,-1.712
-1.96,-9.92,-1.838
-1.96,-9.6,-1.971
-1.96,-9.28,-2.113
-1.96,-8.96,-2.264
-1.96,-8.64,-2.423
-1.96,-8.32,-2.592
-1.96,-8,-2.771
-1.96,-7.68,-2.961
-1.96,-7.36,-3.161
-1.96,-7.04,-3.372
-1.96,-6.72,-3.596
-1.96,-6.4,-3.833
-1.96,-6.08,-4.083
-1.96,-5.76,-4.347
-1.96,-5.44,-4.627
-1.96,-5.12,-4.923
-1.96,-4.8,-5.236
-1.96,-4.48,-5.568
-1.96,-4.16,-5.919
-1.96,-3.84,-6.29
-1.96,-3.52,-6.683
-1.96,-3.2,-7.098
-1.96,-2.88,-7.534
-1.96,-2.56,-7.991
-1.96,-2.24,-8.465
-1.96,-1.92,-8.949
-1.96,-1.6,-9.433
-1.96,-1.28,-9.898
-1.96,-0.96,-10.319
-1.96,-0.64,-10.661
-1.96,-0.32,-10.887
-1.96,0,-10.969
-1.96,0.32,-10.887
-1.96,0.64,-10.661
-1.96,0.96,-10.319
-1.96,1.28,-9.898
-1.96,1.6,-9.433
-1.96,1.92,-8.949
-1.96,2.24,-8.465
-1.96,2.56,-7.991
-1.96,2.88,-7.534
-1.96,3.2,-7.098
-1.96,3.52,-6.683
-1.96,3.84,-6.29
-1.96,4.16,-5.919
-1.96,4.48,-5.568
-1.96,4.8,-5.236
-1.96,5.12,-4.923
-1.96,5.44,-4.627
-1.96,5.76,-4.347
-1.96,6.08,-4.083
-1.96,6.4,-3.833
-1.96,6.72,-3.596
-1.96,7.04,-3.372
-1.96,7.36,-3.161
-1.96,7.68,-2.961
-1.96,8,-2.771
-1.96,8.32,-2.592
-1.96,8.64,-2.423
-1.96,8.96,-2.264
-1.96,9.28,-2.113
-1.96,9.6,-1.971
-1.96,9.92,-1.838
-1.96,10.24,-1.712
-1.96,10.56,-1.594
-1.96,10.88,-1.484
-1.96,11.2,-1.38
-1.96,11.52,-1.284
-1.96,11.84,-1.193
-1.96,12.16,-1.109
-1.96,12.48,-1.031
-1.96,12.8,-0.958
-1.96,13.12,-0.891
-1.96,13.44,-0.828
-1.96,13.76,-0.771
-1.96,14.08,-0.719
-1.96,14.4,-0.671
-1.96,14.72,-0.627
-1.96,15.04,-0.588
-1.96,15.36,-0.553
-1.96,15.68,-0.523
-1.96,16,-0.496
-1.64,-16,-0.406
-1.64,-15.68,-0.431
-1.64,-15.36,-0.461
-1.64,-15.04,-0.495
-1.64,-14.72,-0.533
-1.64,-14.4,-0.576
-1.64,-14.08,-0.623
-1.64,-13.76,-0.675
-1.64,-13.44,-0.731
-1.64,-13.12,-0.792
-1.64,-12.8,-0.859
-1.64,-12.48,-0.931
-1.64,-12.16,-1.009
-1.64,-11.84,-1.093
-1.64,-11.52,-1.183
-1.64,-11.2,-1.279
-1.64,-10.88,-1.383
-1.64,-10.56,-1.494
-1.64,-10.24,-1.612
-1.64,-9.92,-1.739
-1.64,-9.6,-1.874
-1.64,-9.28,-2.017
-1.64,-8.96,-2.17
-1.64,-8.64,-2.332
-1.64,-8.32,-2.504
-1.64,-8,-2.686
-1.64,-7.68,-2.879
-1.64,-7.36,-3.084
-1.64,-7.04,-3.3
-1.64,-6.72,-3.53
-1.64,-6.4,-3.773
-1.64,-6.08,-4.031
-1.64,-5.76,-4.304
-1.64,-5.44,-4.594
-1.64,-5.12,-4.903
-1.64,-4.8,-5.23
-1.64,-4.48,-5.578
-1.64,-4.16,-5.95
-1.64,-3.84,-6.345
-1.64,-3.52,-6.767
-1.64,-3.2,-7.218
-1.64,-2.88,-7.698
-1.64,-2.56,-8.208
-1.64,-2.24,-8.749
-1.64,-1.92,-9.314
-1.64,-1.6,-9.897
-1.64,-1.28,-10.476
-1.64,-0.96,-11.02
-1.64,-0.64,-11.484
-1.64,-0.32,-11.796
-1.64,0,-11.865
-1.64,0.32,-11.797
-1.64,0.64,-11.484
-1.64,0.96,-11.02
-1.64,1.28,-10.476
-1.64,1.6,-9.897
-1.64,1.92,-9.314
-1.64,2.24,-8.749
-1.64,2.56,-8.208
-1.64,2.88,-7.698
-1.64,3.2,-7.218
-1.64,3.52,-6.767
-1.64,3.84,-6.345
-1.64,4.16,-5.95
-1.64,4.48,-5.578
-1.64,4.8,-5.23
-1.64,5.12,-4.903
-1.64,5.44,-4.594
-1.64,5.76,-4.304
-1.64,6.08,-4.031
-1.64,6.4,-3.773
-1.64,6.72,-3.53
-1.64,7.04,-3.3
-1.64,7.36,-3.084
-1.64,7.68,-2.879
-1.64,8,-2.686
-1.64,8.32,-2.504
-1.64,8.64,-2.332
-1.64,8.96,-2.17
-1.64,9.28,-2.017
-1.64,9.6,-1.874
-1.64,9.92,-1.739
-1.64,10.24,-1.612
-1.64,10.56,-1.494
-1.64,10.88,-1.383
-1.64,11.2,-1.279
-1.64,11.52,-1.183
-1.64,11.84,-1.093
-1.64,12.16,-1.009
-1.64,12.48,-0.931
-1.64,12.8,-0.859
-1.64,13.12,-0.792
-1.64,13.44,-0.731
-1.64,13.76,-0.675
-1.64,14.08,-0.623
-1.64,14.4,-0.576
-1.64,14.72,-0.533
-1.64,15.04,-0.495
-1.64,15.36,-0.461
-1.64,15.68,-0.431
-1.64,16,-0.406
-1.32,-16,-0.312
-1.32,-15.68,-0.336
-1.32,-15.36,-0.365
-1.32,-15.04,-0.398
-1.32,-14.72,-0.435
-1.32,-14.4,-0.477
-1.32,-14.08,-0.523
-1.32,-13.76,-0.573
-1.32,-13.44,-0.628
-1.32,-13.12,-0.689
-1.32,-12.8,-0.754
-1.32,-12.48,-0.826
-1.32,-12.16,-0.903
-1.32,-11.84,-0.986
-1.32,-11.52,-1.075
-1.32,-11.2,-1.172
-1.32,-10.88,-1.275
-1.32,-10.56,-1.386
-1.32,-10.24,-1.505
-1.32,-9.92,-1.632
-1.32,-9.6,-1.768
-1.32,-9.28,-1.912
-1.32,-8.96,-2.066
-1.32,-8.64,-2.23
-1.32,-8.32,-2.404
-1.32,-8,-2.589
-1.32,-7.68,-2.786
-1.32,-7.36,-2.994
-1.32,-7.04,-3.215
-1.32,-6.72,-3.45
-1.32,-6.4,-3.699
-1.32,-6.08,-3.964
-1.32,-5.76,-4.245
-1.32,-5.44,-4.544
-1.32,-5.12,-4.863
-1.32,-4.8,-5.203
-1.32,-4.48,-5.566
-1.32,-4.16,-5.956
-1.32,-3.84,-6.374
-1.32,-3.52,-6.823
-1.32,-3.2,-7.308
-1.32,-2.88,-7.831
-1.32,-2.56,-8.396
-1.32,-2.24,-9.006
-1.32,-1.92,-9.662
-1.32,-1.6,-10.36
-1.32,-1.28,-11.087
-1.32,-0.96,-11.805
-1.32,-0.64,-12.35
-1.32,-0.32,-13.228
-1.32,0,-13.253
-1.32,0.32,-13.228
-1.32,0.64,-12.35
-1.32,0.96,-11.806
-1.32,1.28,-11.087
-1.32,1.6,-10.36
-1.32,1.92,-9.662
-1.32,2.24,-9.006
-1.32,2.56,-8.396
-1.32,2.88,-7.831
-1.32,3.2,-7.308
-1.32,3.52,-6.823
-1.32,3.84,-6.374
-1.32,4.16,-5.956
-1.32,4.48,-5.566
-1.32,4.8,-5.203
-1.32,5.12,-4.863
-1.32,5.44,-4.544
-1.32,5.76,-4.245
-1.32,6.08,-3.964
-1.32,6.4,-3.699
-1.32,6.72,-3.45
-1.32,7.04,-3.215
-1.32,7.36,-2.994
-1.32,7.68,-2.786
-1.32,8,-2.589
-1.32,8.32,-2.404
-1.32,8.64,-2.23
-1.32,8.96,-2.066
-1.32,9.28,-1.912
-1.32,9.6,-1.768
-1.32,9.92,-1.632
-1.32,10.24,-1.505
-1.32,10.56,-1.386
-1.32,10.88,-1.275
-1.32,11.2,-1.172
-1.32,11.52,-1.075
-1.32,11.84,-0.986
-1.32,12.16,-0.903
-1.32,12.48,-0.826
-1.32,12.8,-0.754
-1.32,13.12,-0.689
-1.32,13.44,-0.628
-1.32,13.76,-0.573
-1.32,14.08,-0.523
-1.32,14.4,-0.477
-1.32,14.72,-0.435
-1.32,15.04,-0.398
-1.32,15.36,-0.365
-1.32,15.68,-0.336
-1.32,16,-0.312
-1,-16,-0.213
-1,-15.68,-0.237
-1,-15.36,-0.265
-1,-15.04,-0.297
-1,-14.72,-0.333
-1,-14.4,-0.373
-1,-14.08,-0.418
-1,-13.76,-0.467
-1,-13.44,-0.521
-1,-13.12,-0.58
-1,-12.8,-0.644
-1,-12.48,-0.714
-1,-12.16,-0.79
-1,-11.84,-0.872
-1,-11.52,-0.961
-1,-11.2,-1.057
-1,-10.88,-1.16
-1,-10.56,-1.27
-1,-10.24,-1.389
-1,-9.92,-1.516
-1,-9.6,-1.652
-1,-9.28,-1.798
-1,-8.96,-1.953
-1,-8.64,-2.119
-1,-8.32,-2.295
-1,-8,-2.482
-1,-7.68,-2.681
-1,-7.36,-2.892
-1,-7.04,-3.117
-1,-6.72,-3.356
-1,-6.4,-3.609
-1,-6.08,-3.879
-1,-5.76,-4.167
-1,-5.44,-4.474
-1,-5.12,-4.801
-1,-4.8,-5.152
-1,-4.48,-5.529
-1,-4.16,-5.934
-1,-3.84,-6.371
-1,-3.52,-6.844
-1,-3.2,-7.359
-1,-2.88,-7.921
-1,-2.56,-8.538
-1,-2.24,-9.217
-1,-1.92,-9.966
-1,-1.6,-10.794
-1,-1.28,-11.69
-1,-0.96,-12.672
-1,-0.64,-13.313
-1,-0.32,-13.05
-1,0,-14.074
-1,0.32,-13.048
-1,0.64,-13.301
-1,0.96,-12.67
-1,1.28,-11.689
-1,1.6,-10.794
-1,1.92,-9.966
-1,2.24,-9.217
-1,2.56,-8.538
-1,2.88,-7.921
-1,3.2,-7.359
-1,3.52,-6.844
-1,3.84,-6.371
-1,4.16,-5.934
-1,4.48,-5.529
-1,4.8,-5.152
-1,5.12,-4.801
-1,5.44,-4.474
-1,5.76,-4.167
-1,6.08,-3.879
-1,6.4,-3.609
-1,6.72,-3.356
-1,7.04,-3.117
-1,7.36,-2.892
-1,7.68,-2.681
-1,8,-2.482
-1,8.32,-2.295
-1,8.64,-2.119
-1,8.96,-1.953
-1,9.28,-1.798
-1,9.6,-1.652
-1,9.92,-1.516
-1,10.24,-1.389
-1,10.56,-1.27
-1,10.88,-1.16
-1,11.2,-1.057
-1,11.52,-0.961
-1,11.84,-0.872
-1,12.16,-0.79
-1,12.48,-0.714
-1,12.8,-0.644
-1,13.12,-0.58
-1,13.44,-0.521
-1,13.76,-0.467
-1,14.08,-0.418
-1,14.4,-0.373
-1,14.72,-0.333
-1,15.04,-0.297
-1,15.36,-0.265
-1,15.68,-0.237
-1,16,-0.213
-0.68,-16,-0.111
-0.68,-15.68,-0.134
-0.68,-15.36,-0.16
-0.68,-15.04,-0.191
-0.68,-14.72,-0.226
-0.68,-14.4,-0.265
-0.68,-14.08,-0.308
-0.68,-13.76,-0.356
-0.68,-13.44,-0.408
-0.68,-13.12,-0.466
-0.68,-12.8,-0.529
-0.68,-12.48,-0.597
-0.68,-12.16,-0.672
-0.68,-11.84,-0.752
-0.68,-11.52,-0.84
-0.68,-11.2,-0.934
-0.68,-10.88,-1.036
-0.68,-10.56,-1.146
-0.68,-10.24,-1.265
-0.68,-9.92,-1.392
-0.68,-9.6,-1.528
-0.68,-9.28,-1.674
-0.68,-8.96,-1.83
-0.68,-8.64,-1.996
-0.68,-8.32,-2.174
-0.68,-8,-2.362
-0.68,-7.68,-2.563
-0.68,-7.36,-2.777
-0.68,-7.04,-3.004
-0.68,-6.72,-3.246
-0.68,-6.4,-3.504
-0.68,-6.08,-3.778
-0.68,-5.76,-4.07
-0.68,-5.44,-4.383
-0.68,-5.12,-4.717
-0.68,-4.8,-5.076
-0.68,-4.48,-5.462
-0.68,-4.16,-5.879
-0.68,-3.84,-6.331
-0.68,-3.52,-6.824
-0.68,-3.2,-7.363
-0.68,-2.88,-7.958
-0.68,-2.56,-8.617
-0.68,-2.24,-9.356
-0.68,-1.92,-10.191
-0.68,-1.6,-11.147
-0.68,-1.28,-12.255
-0.68,-0.96,-12.968
-0.68,-0.64,-13.366
-0.68,-0.32,-13.486
-0.68,0,-13.354
-0.68,0.32,-13.486
-0.68,0.64,-13.362
-0.68,0.96,-12.967
-0.68,1.28,-12.256
-0.68,1.6,-11.147
-0.68,1.92,-10.191
-0.68,2.24,-9.356
-0.68,2.56,-8.617
-0.68,2.88,-7.958
-0.68,3.2,-7.363
-0.68,3.52,-6.824
-0.68,3.84,-6.331
-0.68,4.16,-5.879
-0.68,4.48,-5.462
-0.68,4.8,-5.076
-0.68,5.12,-4.717
-0.68,5.44,-4.383
-0.68,5.76,-4.07
-0.68,6.08,-3.778
-0.68,6.4,-3.504
-0.68,6.72,-3.246
-0.68,7.04,-3.004
-0.68,7.36,-2.777
-0.68,7.68,-2.563
-0.68,8,-2.362
-0.68,8.32,-2.174
-0.68,8.64,-1.996
-0.68,8.96,-1.83
-0.68,9.28,-1.674
-0.68,9.6,-1.528
-0.68,9.92,-1.392
-0.68,10.24,-1.265
-0.68,10.56,-1.146
-0.68,10.88,-1.036
-0.68,11.2,-0.934
-0.68,11.52,-0.84
-0.68,11.84,-0.752
-0.68,12.16,-0.672
-0.68,12.48,-0.597
-0.68,12.8,-0.529
-0.68,13.12,-0.466
-0.68,13.44,-0.408
-0.68,13.76,-0.356
-0.68,14.08,-0.308
-0.68,14.4,-0.265
-0.68,14.72,-0.226
-0.68,15.04,-0.191
-0.68,15.36,-0.16
-0.68,15.68,-0.134
-0.68,16,-0.111
-0.359999999999999,-16,-0.005
-0.359999999999999,-15.68,-0.026
-0.359999999999999,-15.36,-0.052
-0.359999999999999,-15.04,-0.081
-0.359999999999999,-14.72,-0.115
-0.359999999999999,-14.4,-0.152
-0.359999999999999,-14.08,-0.194
-0.359999999999999,-13.76,-0.24
-0.359999999999999,-13.44,-0.291
-0.359999999999999,-13.12,-0.347
-0.359999999999999,-12.8,-0.408
-0.359999999999999,-12.48,-0.474
-0.359999999999999,-12.16,-0.547
-0.359999999999999,-11.84,-0.626
-0.359999999999999,-11.52,-0.711
-0.359999999999999,-11.2,-0.804
-0.359999999999999,-10.88,-0.905
-0.359999999999999,-10.56,-1.014
-0.359999999999999,-10.24,-1.131
-0.359999999999999,-9.92,-1.258
-0.359999999999999,-9.6,-1.394
-0.359999999999999,-9.28,-1.54
-0.359999999999999,-8.96,-1.696
-0.359999999999999,-8.64,-1.863
-0.359999999999999,-8.32,-2.041
-0.359999999999999,-8,-2.231
-0.359999999999999,-7.68,-2.433
-0.359999999999999,-7.36,-2.648
-0.359999999999999,-7.04,-2.878
-0.359999999999999,-6.72,-3.121
-0.359999999999999,-6.4,-3.381
-0.359999999999999,-6.08,-3.658
-0.359999999999999,-5.76,-3.953
-0.359999999999999,-5.44,-4.27
-0.359999999999999,-5.12,-4.608
-0.359999999999999,-4.8,-4.973
-0.359999999999999,-4.48,-5.365
-0.359999999999999,-4.16,-5.79
-0.359999999999999,-3.84,-6.252
-0.359999999999999,-3.52,-6.757
-0.359999999999999,-3.2,-7.313
-0.359999999999999,-2.88,-7.929
-0.359999999999999,-2.56,-8.619
-0.359999999999999,-2.24,-9.4
-0.359999999999999,-1.92,-10.299
-0.359999999999999,-1.6,-11.353
-0.359999999999999,-1.28,-12.621
-0.359999999999999,-0.96,-13.028
-0.359999999999999,-0.64,-13.164
-0.359999999999999,-0.32,-13.795
-0.359999999999999,0,-15.353
-0.359999999999999,0.32,-13.779
-0.359999999999999,0.64,-13.163
-0.359999999999999,0.96,-13.028
-0.359999999999999,1.28,-12.63
-0.359999999999999,1.6,-11.353
-0.359999999999999,1.92,-10.299
-0.359999999999999,2.24,-9.4
-0.359999999999999,2.56,-8.619
-0.359999999999999,2.88,-7.929
-0.359999999999999,3.2,-7.313
-0.359999999999999,3.52,-6.757
-0.359999999999999,3.84,-6.252
-0.359999999999999,4.16,-5.79
-0.359999999999999,4.48,-5.365
-0.359999999999999,4.8,-4.973
-0.359999999999999,5.12,-4.608
-0.359999999999999,5.44,-4.27
-0.359999999999999,5.76,-3.953
-0.359999999999999,6.08,-3.658
-0.359999999999999,6.4,-3.381
-0.359999999999999,6.72,-3.121
-0.359999999999999,7.04,-2.878
-0.359999999999999,7.36,-2.648
-0.359999999999999,7.68,-2.433
-0.359999999999999,8,-2.231
-0.359999999999999,8.32,-2.041
-0.359999999999999,8.64,-1.863
-0.359999999999999,8.96,-1.696
-0.359999999999999,9.28,-1.54
-0.359999999999999,9.6,-1.394
-0.359999999999999,9.92,-1.258
-0.359999999999999,10.24,-1.131
-0.359999999999999,10.56,-1.014
-0.359999999999999,10.88,-0.905
-0.359999999999999,11.2,-0.804
-0.359999999999999,11.52,-0.711
-0.359999999999999,11.84,-0.626
-0.359999999999999,12.16,-0.547
-0.359999999999999,12.48,-0.474
-0.359999999999999,12.8,-0.408
-0.359999999999999,13.12,-0.347
-0.359999999999999,13.44,-0.291
-0.359999999999999,13.76,-0.24
-0.359999999999999,14.08,-0.194
-0.359999999999999,14.4,-0.152
-0.359999999999999,14.72,-0.115
-0.359999999999999,15.04,-0.081
-0.359999999999999,15.36,-0.052
-0.359999999999999,15.68,-0.026
-0.359999999999999,16,-0.005
-0.0399999999999991,-16,0.105
-0.0399999999999991,-15.68,0.085
-0.0399999999999991,-15.36,0.06
-0.0399999999999991,-15.04,0.032
-0.0399999999999991,-14.72,0
-0.0399999999999991,-14.4,-0.035
-0.0399999999999991,-14.08,-0.075
-0.0399999999999991,-13.76,-0.12
-0.0399999999999991,-13.44,-0.168
-0.0399999999999991,-13.12,-0.222
-0.0399999999999991,-12.8,-0.281
-0.0399999999999991,-12.48,-0.345
-0.0399999999999991,-12.16,-0.416
-0.0399999999999991,-11.84,-0.492
-0.0399999999999991,-11.52,-0.576
-0.0399999999999991,-11.2,-0.667
-0.0399999999999991,-10.88,-0.766
-0.0399999999999991,-10.56,-0.873
-0.0399999999999991,-10.24,-0.989
-0.0399999999999991,-9.92,-1.115
-0.0399999999999991,-9.6,-1.25
-0.0399999999999991,-9.28,-1.395
-0.0399999999999991,-8.96,-1.551
-0.0399999999999991,-8.64,-1.718
-0.0399999999999991,-8.32,-1.897
-0.0399999999999991,-8,-2.087
-0.0399999999999991,-7.68,-2.29
-0.0399999999999991,-7.36,-2.506
-0.0399999999999991,-7.04,-2.736
-0.0399999999999991,-6.72,-2.981
-0.0399999999999991,-6.4,-3.241
-0.0399999999999991,-6.08,-3.519
-0.0399999999999991,-5.76,-3.816
-0.0399999999999991,-5.44,-4.134
-0.0399999999999991,-5.12,-4.475
-0.0399999999999991,-4.8,-4.841
-0.0399999999999991,-4.48,-5.236
-0.0399999999999991,-4.16,-5.664
-0.0399999999999991,-3.84,-6.13
-0.0399999999999991,-3.52,-6.64
-0.0399999999999991,-3.2,-7.202
-0.0399999999999991,-2.88,-7.827
-0.0399999999999991,-2.56,-8.529
-0.0399999999999991,-2.24,-9.329
-0.0399999999999991,-1.92,-10.255
-0.0399999999999991,-1.6,-11.353
-0.0399999999999991,-1.28,-12.698
-0.0399999999999991,-0.96,-13.368
-0.0399999999999991,-0.64,-12.798
-0.0399999999999991,-0.32,-13.486
-0.0399999999999991,0,-14.025
-0.0399999999999991,0.32,-13.498
-0.0399999999999991,0.64,-12.798
-0.0399999999999991,0.96,-13.37
-0.0399999999999991,1.28,-12.693
-0.0399999999999991,1.6,-11.353
-0.0399999999999991,1.92,-10.255
-0.0399999999999991,2.24,-9.329
-0.0399999999999991,2.56,-8.529
-0.0399999999999991,2.88,-7.827
-0.0399999999999991,3.2,-7.202
-0.0399999999999991,3.52,-6.64
-0.0399999999999991,3.84,-6.13
-0.0399999999999991,4.16,-5.664
-0.0399999999999991,4.48,-5.236
-0.0399999999999991,4.8,-4.841
-0.0399999999999991,5.12,-4.475
-0.0399999999999991,5.44,-4.134
-0.0399999999999991,5.76,-3.816
-0.0399999999999991,6.08,-3.519
-0.0399999999999991,6.4,-3.241
-0.0399999999999991,6.72,-2.981
-0.0399999999999991,7.04,-2.736
-0.0399999999999991,7.36,-2.506
-0.0399999999999991,7.68,-2.29
-0.0399999999999991,8,-2.087
-0.0399999999999991,8.32,-1.897
-0.0399999999999991,8.64,-1.718
-0.0399999999999991,8.96,-1.551
-0.0399999999999991,9.28,-1.395
-0.0399999999999991,9.6,-1.25
-0.0399999999999991,9.92,-1.115
-0.0399999999999991,10.24,-0.989
-0.0399999999999991,10.56,-0.873
-0.0399999999999991,10.88,-0.766
-0.0399999999999991,11.2,-0.667
-0.0399999999999991,11.52,-0.576
-0.0399999999999991,11.84,-0.492
-0.0399999999999991,12.16,-0.416
-0.0399999999999991,12.48,-0.345
-0.0399999999999991,12.8,-0.281
-0.0399999999999991,13.12,-0.222
-0.0399999999999991,13.44,-0.168
-0.0399999999999991,13.76,-0.12
-0.0399999999999991,14.08,-0.075
-0.0399999999999991,14.4,-0.035
-0.0399999999999991,14.72,0
-0.0399999999999991,15.04,0.032
-0.0399999999999991,15.36,0.06
-0.0399999999999991,15.68,0.085
-0.0399999999999991,16,0.105
0.280000000000001,-16,0.219
0.280000000000001,-15.68,0.199
0.280000000000001,-15.36,0.176
0.280000000000001,-15.04,0.15
0.280000000000001,-14.72,0.119
0.280000000000001,-14.4,0.085
0.280000000000001,-14.08,0.047
0.280000000000001,-13.76,0.005
0.280000000000001,-13.44,-0.041
0.280000000000001,-13.12,-0.092
0.280000000000001,-12.8,-0.149
0.280000000000001,-12.48,-0.21
0.280000000000001,-12.16,-0.278
0.280000000000001,-11.84,-0.352
0.280000000000001,-11.52,-0.433
0.280000000000001,-11.2,-0.521
0.280000000000001,-10.88,-0.618
0.280000000000001,-10.56,-0.723
0.280000000000001,-10.24,-0.838
0.280000000000001,-9.92,-0.962
0.280000000000001,-9.6,-1.096
0.280000000000001,-9.28,-1.24
0.280000000000001,-8.96,-1.396
0.280000000000001,-8.64,-1.563
0.280000000000001,-8.32,-1.741
0.280000000000001,-8,-1.931
0.280000000000001,-7.68,-2.134
0.280000000000001,-7.36,-2.35
0.280000000000001,-7.04,-2.579
0.280000000000001,-6.72,-2.824
0.280000000000001,-6.4,-3.084
0.280000000000001,-6.08,-3.362
0.280000000000001,-5.76,-3.658
0.280000000000001,-5.44,-3.975
0.280000000000001,-5.12,-4.315
0.280000000000001,-4.8,-4.68
0.280000000000001,-4.48,-5.074
0.280000000000001,-4.16,-5.501
0.280000000000001,-3.84,-5.964
0.280000000000001,-3.52,-6.471
0.280000000000001,-3.2,-7.03
0.280000000000001,-2.88,-7.649
0.280000000000001,-2.56,-8.344
0.280000000000001,-2.24,-9.133
0.280000000000001,-1.92,-10.043
0.280000000000001,-1.6,-11.115
0.280000000000001,-1.28,-12.436
0.280000000000001,-0.96,-13.44
0.280000000000001,-0.64,-13.716
0.280000000000001,-0.32,-13.071
0.280000000000001,0,-13.008
0.280000000000001,0.32,-13.075
0.280000000000001,0.64,-13.72
0.280000000000001,0.96,-13.437
0.280000000000001,1.28,-12.436
0.280000000000001,1.6,-11.115
0.280000000000001,1.92,-10.043
0.280000000000001,2.24,-9.133
0.280000000000001,2.56,-8.344
0.280000000000001,2.88,-7.649
0.280000000000001,3.2,-7.03
0.280000000000001,3.52,-6.471
0.280000000000001,3.84,-5.964
0.280000000000001,4.16,-5.501
0.280000000000001,4.48,-5.074
0.280000000000001,4.8,-4.68
0.280000000000001,5.12,-4.315
0.280000000000001,5.44,-3.975
0.280000000000001,5.76,-3.658
0.280000000000001,6.08,-3.362
0.280000000000001,6.4,-3.084
0.280000000000001,6.72,-2.824
0.280000000000001,7.04,-2.579
0.280000000000001,7.36,-2.35
0.280000000000001,7.68,-2.134
0.280000000000001,8,-1.931
0.280000000000001,8.32,-1.741
0.280000000000001,8.64,-1.563
0.280000000000001,8.96,-1.396
0.280000000000001,9.28,-1.24
0.280000000000001,9.6,-1.096
0.280000000000001,9.92,-0.962
0.280000000000001,10.24,-0.838
0.280000000000001,10.56,-0.723
0.280000000000001,10.88,-0.618
0.280000000000001,11.2,-0.521
0.280000000000001,11.52,-0.433
0.280000000000001,11.84,-0.352
0.280000000000001,12.16,-0.278
0.280000000000001,12.48,-0.21
0.280000000000001,12.8,-0.149
0.280000000000001,13.12,-0.092
0.280000000000001,13.44,-0.041
0.280000000000001,13.76,0.005
0.280000000000001,14.08,0.047
0.280000000000001,14.4,0.085
0.280000000000001,14.72,0.119
0.280000000000001,15.04,0.15
0.280000000000001,15.36,0.176
0.280000000000001,15.68,0.199
0.280000000000001,16,0.219
0.600000000000001,-16,0.336
0.600000000000001,-15.68,0.318
0.600000000000001,-15.36,0.296
0.600000000000001,-15.04,0.271
0.600000000000001,-14.72,0.242
0.600000000000001,-14.4,0.21
0.600000000000001,-14.08,0.174
0.600000000000001,-13.76,0.135
0.600000000000001,-13.44,0.091
0.600000000000001,-13.12,0.042
0.600000000000001,-12.8,-0.011
0.600000000000001,-12.48,-0.07
0.600000000000001,-12.16,-0.134
0.600000000000001,-11.84,-0.205
0.600000000000001,-11.52,-0.282
0.600000000000001,-11.2,-0.368
0.600000000000001,-10.88,-0.461
0.600000000000001,-10.56,-0.564
0.600000000000001,-10.24,-0.676
0.600000000000001,-9.92,-0.799
0.600000000000001,-9.6,-0.931
0.600000000000001,-9.28,-1.075
0.600000000000001,-8.96,-1.229
0.600000000000001,-8.64,-1.395
0.600000000000001,-8.32,-1.573
0.600000000000001,-8,-1.762
0.600000000000001,-7.68,-1.964
0.600000000000001,-7.36,-2.179
0.600000000000001,-7.04,-2.408
0.600000000000001,-6.72,-2.651
0.600000000000001,-6.4,-2.91
0.600000000000001,-6.08,-3.186
0.600000000000001,-5.76,-3.48
0.600000000000001,-5.44,-3.794
0.600000000000001,-5.12,-4.13
0.600000000000001,-4.8,-4.491
0.600000000000001,-4.48,-4.88
0.600000000000001,-4.16,-5.3
0.600000000000001,-3.84,-5.755
0.600000000000001,-3.52,-6.252
0.600000000000001,-3.2,-6.796
0.600000000000001,-2.88,-7.397
0.600000000000001,-2.56,-8.066
0.600000000000001,-2.24,-8.818
0.600000000000001,-1.92,-9.672
0.600000000000001,-1.6,-10.654
0.600000000000001,-1.28,-11.814
0.600000000000001,-0.96,-13.115
0.600000000000001,-0.64,-13.223
0.600000000000001,-0.32,-13.5
0.600000000000001,0,-12.752
0.600000000000001,0.32,-13.498
0.600000000000001,0.64,-13.221
0.600000000000001,0.96,-13.113
0.600000000000001,1.28,-11.814
0.600000000000001,1.6,-10.654
0.600000000000001,1.92,-9.672
0.600000000000001,2.24,-8.818
0.600000000000001,2.56,-8.066
0.600000000000001,2.88,-7.397
0.600000000000001,3.2,-6.796
0.600000000000001,3.52,-6.252
0.600000000000001,3.84,-5.755
0.600000000000001,4.16,-5.3
0.600000000000001,4.48,-4.88
0.600000000000001,4.8,-4.491
0.600000000000001,5.12,-4.13
0.600000000000001,5.44,-3.794
0.600000000000001,5.76,-3.48
0.600000000000001,6.08,-3.186
0.600000000000001,6.4,-2.91
0.600000000000001,6.72,-2.651
0.600000000000001,7.04,-2.408
0.600000000000001,7.36,-2.179
0.600000000000001,7.68,-1.964
0.600000000000001,8,-1.762
0.600000000000001,8.32,-1.573
0.600000000000001,8.64,-1.395
0.600000000000001,8.96,-1.229
0.600000000000001,9.28,-1.075
0.600000000000001,9.6,-0.931
0.600000000000001,9.92,-0.799
0.600000000000001,10.24,-0.676
0.600000000000001,10.56,-0.564
0.600000000000001,10.88,-0.461
0.600000000000001,11.2,-0.368
0.600000000000001,11.52,-0.282
0.600000000000001,11.84,-0.205
0.600000000000001,12.16,-0.134
0.600000000000001,12.48,-0.07
0.600000000000001,12.8,-0.011
0.600000000000001,13.12,0.042
0.600000000000001,13.44,0.091
0.600000000000001,13.76,0.135
0.600000000000001,14.08,0.174
0.600000000000001,14.4,0.21
0.600000000000001,14.72,0.242
0.600000000000001,15.04,0.271
0.600000000000001,15.36,0.296
0.600000000000001,15.68,0.318
0.600000000000001,16,0.336
0.920000000000002,-16,0.456
0.920000000000002,-15.68,0.439
0.920000000000002,-15.36,0.419
0.920000000000002,-15.04,0.395
0.920000000000002,-14.72,0.369
0.920000000000002,-14.4,0.339
0.920000000000002,-14.08,0.305
0.920000000000002,-13.76,0.268
0.920000000000002,-13.44,0.227
0.920000000000002,-13.12,0.182
0.920000000000002,-12.8,0.132
0.920000000000002,-12.48,0.077
0.920000000000002,-12.16,0.016
0.920000000000002,-11.84,-0.05
0.920000000000002,-11.52,-0.124
0.920000000000002,-11.2,-0.206
0.920000000000002,-10.88,-0.296
0.920000000000002,-10.56,-0.396
0.920000000000002,-10.24,-0.505
0.920000000000002,-9.92,-0.625
0.920000000000002,-9.6,-0.756
0.920000000000002,-9.28,-0.898
0.920000000000002,-8.96,-1.051
0.920000000000002,-8.64,-1.216
0.920000000000002,-8.32,-1.393
0.920000000000002,-8,-1.581
0.920000000000002,-7.68,-1.782
0.920000000000002,-7.36,-1.995
0.920000000000002,-7.04,-2.222
0.920000000000002,-6.72,-2.463
0.920000000000002,-6.4,-2.719
0.920000000000002,-6.08,-2.991
0.920000000000002,-5.76,-3.281
0.920000000000002,-5.44,-3.591
0.920000000000002,-5.12,-3.921
0.920000000000002,-4.8,-4.275
0.920000000000002,-4.48,-4.655
0.920000000000002,-4.16,-5.064
0.920000000000002,-3.84,-5.505
0.920000000000002,-3.52,-5.985
0.920000000000002,-3.2,-6.507
0.920000000000002,-2.88,-7.078
0.920000000000002,-2.56,-7.707
0.920000000000002,-2.24,-8.402
0.920000000000002,-1.92,-9.174
0.920000000000002,-1.6,-10.034
0.920000000000002,-1.28,-10.986
0.920000000000002,-0.96,-12.017
0.920000000000002,-0.64,-13.327
0.920000000000002,-0.32,-13.718
0.920000000000002,0,-13.533
0.920000000000002,0.32,-13.728
0.920000000000002,0.64,-13.327
0.920000000000002,0.96,-12.016
0.920000000000002,1.28,-10.986
0.920000000000002,1.6,-10.034
0.920000000000002,1.92,-9.174
0.920000000000002,2.24,-8.402
0.920000000000002,2.56,-7.707
0.920000000000002,2.88,-7.078
0.920000000000002,3.2,-6.507
0.920000000000002,3.52,-5.985
0.920000000000002,3.84,-5.505
0.920000000000002,4.16,-5.064
0.920000000000002,4.48,-4.655
0.920000000000002,4.8,-4.275
0.920000000000002,5.12,-3.921
0.920000000000002,5.44,-3.591
0.920000000000002,5.76,-3.281
0.920000000000002,6.08,-2.991
0.920000000000002,6.4,-2.719
0.920000000000002,6.72,-2.463
0.920000000000002,7.04,-2.222
0.920000000000002,7.36,-1.995
0.920000000000002,7.68,-1.782
0.920000000000002,8,-1.581
0.920000000000002,8.32,-1.393
0.920000000000002,8.64,-1.216
0.920000000000002,8.96,-1.051
0.920000000000002,9.28,-0.898
0.920000000000002,9.6,-0.756
0.920000000000002,9.92,-0.625
0.920000000000002,10.24,-0.505
0.920000000000002,10.56,-0.396
0.920000000000002,10.88,-0.296
0.920000000000002,11.2,-0.206
0.920000000000002,11.52,-0.124
0.920000000000002,11.84,-0.05
0.920000000000002,12.16,0.016
0.920000000000002,12.48,0.077
0.920000000000002,12.8,0.132
0.920000000000002,13.12,0.182
0.920000000000002,13.44,0.227
0.920000000000002,13.76,0.268
0.920000000000002,14.08,0.305
0.920000000000002,14.4,0.339
0.920000000000002,14.72,0.369
0.920000000000002,15.04,0.395
0.920000000000002,15.36,0.419
0.920000000000002,15.68,0.439
0.920000000000002,16,0.456
1.24,-16,0.58
1.24,-15.68,0.564
1.24,-15.36,0.545
1.24,-15.04,0.523
1.24,-14.72,0.498
1.24,-14.4,0.471
1.24,-14.08,0.44
1.24,-13.76,0.406
1.24,-13.44,0.368
1.24,-13.12,0.326
1.24,-12.8,0.28
1.24,-12.48,0.229
1.24,-12.16,0.173
1.24,-11.84,0.111
1.24,-11.52,0.042
1.24,-11.2,-0.035
1.24,-10.88,-0.121
1.24,-10.56,-0.217
1.24,-10.24,-0.323
1.24,-9.92,-0.44
1.24,-9.6,-0.569
1.24,-9.28,-0.71
1.24,-8.96,-0.862
1.24,-8.64,-1.025
1.24,-8.32,-1.201
1.24,-8,-1.388
1.24,-7.68,-1.587
1.24,-7.36,-1.798
1.24,-7.04,-2.022
1.24,-6.72,-2.26
1.24,-6.4,-2.512
1.24,-6.08,-2.779
1.24,-5.76,-3.064
1.24,-5.44,-3.366
1.24,-5.12,-3.688
1.24,-4.8,-4.032
1.24,-4.48,-4.4
1.24,-4.16,-4.795
1.24,-3.84,-5.218
1.24,-3.52,-5.675
1.24,-3.2,-6.168
1.24,-2.88,-6.702
1.24,-2.56,-7.28
1.24,-2.24,-7.908
1.24,-1.92,-8.588
1.24,-1.6,-9.318
1.24,-1.28,-10.085
1.24,-0.96,-10.859
1.24,-0.64,-11.564
1.24,-0.32,-12.129
1.24,0,-12.282
1.24,0.32,-12.129
1.24,0.64,-11.564
1.24,0.96,-10.859
1.24,1.28,-10.085
1.24,1.6,-9.318
1.24,1.92,-8.588
1.24,2.24,-7.908
1.24,2.56,-7.28
1.24,2.88,-6.702
1.24,3.2,-6.168
1.24,3.52,-5.675
1.24,3.84,-5.218
1.24,4.16,-4.795
1.24,4.48,-4.4
1.24,4.8,-4.032
1.24,5.12,-3.688
1.24,5.44,-3.366
1.24,5.76,-3.064
1.24,6.08,-2.779
1.24,6.4,-2.512
1.24,6.72,-2.26
1.24,7.04,-2.022
1.24,7.36,-1.798
1.24,7.68,-1.587
1.24,8,-1.388
1.24,8.32,-1.201
1.24,8.64,-1.025
1.24,8.96,-0.862
1.24,9.28,-0.71
1.24,9.6,-0.569
1.24,9.92,-0.44
1.24,10.24,-0.323
1.24,10.56,-0.217
1.24,10.88,-0.121
1.24,11.2,-0.035
1.24,11.52,0.042
1.24,11.84,0.111
1.24,12.16,0.173
1.24,12.48,0.229
1.24,12.8,0.28
1.24,13.12,0.326
1.24,13.44,0.368
1.24,13.76,0.406
1.24,14.08,0.44
1.24,14.4,0.471
1.24,14.72,0.498
1.24,15.04,0.523
1.24,15.36,0.545
1.24,15.68,0.564
1.24,16,0.58
1.56,-16,0.706
1.56,-15.68,0.691
1.56,-15.36,0.674
1.56,-15.04,0.654
1.56,-14.72,0.631
1.56,-14.4,0.606
1.56,-14.08,0.578
1.56,-13.76,0.547
1.56,-13.44,0.512
1.56,-13.12,0.475
1.56,-12.8,0.433
1.56,-12.48,0.387
1.56,-12.16,0.336
1.56,-11.84,0.279
1.56,-11.52,0.215
1.56,-11.2,0.144
1.56,-10.88,0.063
1.56,-10.56,-0.028
1.56,-10.24,-0.13
1.56,-9.92,-0.244
1.56,-9.6,-0.371
1.56,-9.28,-0.51
1.56,-8.96,-0.661
1.56,-8.64,-0.823
1.56,-8.32,-0.997
1.56,-8,-1.183
1.56,-7.68,-1.379
1.56,-7.36,-1.588
1.56,-7.04,-1.809
1.56,-6.72,-2.042
1.56,-6.4,-2.289
1.56,-6.08,-2.551
1.56,-5.76,-2.828
1.56,-5.44,-3.122
1.56,-5.12,-3.434
1.56,-4.8,-3.766
1.56,-4.48,-4.119
1.56,-4.16,-4.496
1.56,-3.84,-4.899
1.56,-3.52,-5.329
1.56,-3.2,-5.788
1.56,-2.88,-6.28
1.56,-2.56,-6.805
1.56,-2.24,-7.363
1.56,-1.92,-7.951
1.56,-1.6,-8.56
1.56,-1.28,-9.174
1.56,-0.96,-9.757
1.56,-0.64,-10.255
1.56,-0.32,-10.601
1.56,0,-10.727
1.56,0.32,-10.601
1.56,0.64,-10.255
1.56,0.96,-9.757
1.56,1.28,-9.174
1.56,1.6,-8.56
1.56,1.92,-7.951
1.56,2.24,-7.363
1.56,2.56,-6.805
1.56,2.88,-6.28
1.56,3.2,-5.788
1.56,3.52,-5.329
1.56,3.84,-4.899
1.56,4.16,-4.496
1.56,4.48,-4.119
1.56,4.8,-3.766
1.56,5.12,-3.434
1.56,5.44,-3.122
1.56,5.76,-2.828
1.56,6.08,-2.551
1.56,6.4,-2.289
1.56,6.72,-2.042
1.56,7.04,-1.809
1.56,7.36,-1.588
1.56,7.68,-1.379
1.56,8,-1.183
1.56,8.32,-0.997
1.56,8.64,-0.823
1.56,8.96,-0.661
1.56,9.28,-0.51
1.56,9.6,-0.371
1.56,9.92,-0.244
1.56,10.24,-0.13
1.56,10.56,-0.028
1.56,10.88,0.063
1.56,11.2,0.144
1.56,11.52,0.215
1.56,11.84,0.279
1.56,12.16,0.336
1.56,12.48,0.387
1.56,12.8,0.433
1.56,13.12,0.475
1.56,13.44,0.512
1.56,13.76,0.547
1.56,14.08,0.578
1.56,14.4,0.606
1.56,14.72,0.631
1.56,15.04,0.654
1.56,15.36,0.674
1.56,15.68,0.691
1.56,16,0.706
1.88,-16,0.834
1.88,-15.68,0.821
1.88,-15.36,0.805
1.88,-15.04,0.787
1.88,-14.72,0.767
1.88,-14.4,0.744
1.88,-14.08,0.719
1.88,-13.76,0.691
1.88,-13.44,0.661
1.88,-13.12,0.627
1.88,-12.8,0.59
1.88,-12.48,0.55
1.88,-12.16,0.504
1.88,-11.84,0.454
1.88,-11.52,0.397
1.88,-11.2,0.332
1.88,-10.88,0.258
1.88,-10.56,0.173
1.88,-10.24,0.075
1.88,-9.92,-0.036
1.88,-9.6,-0.16
1.88,-9.28,-0.298
1.88,-8.96,-0.448
1.88,-8.64,-0.609
1.88,-8.32,-0.782
1.88,-8,-0.966
1.88,-7.68,-1.16
1.88,-7.36,-1.366
1.88,-7.04,-1.582
1.88,-6.72,-1.811
1.88,-6.4,-2.052
1.88,-6.08,-2.306
1.88,-5.76,-2.575
1.88,-5.44,-2.859
1.88,-5.12,-3.16
1.88,-4.8,-3.478
1.88,-4.48,-3.815
1.88,-4.16,-4.173
1.88,-3.84,-4.551
1.88,-3.52,-4.952
1.88,-3.2,-5.377
1.88,-2.88,-5.825
1.88,-2.56,-6.296
1.88,-2.24,-6.786
1.88,-1.92,-7.29
1.88,-1.6,-7.797
1.88,-1.28,-8.289
1.88,-0.96,-8.737
1.88,-0.64,-9.104
1.88,-0.32,-9.348
1.88,0,-9.434
1.88,0.32,-9.348
1.88,0.64,-9.104
1.88,0.96,-8.737
1.88,1.28,-8.289
1.88,1.6,-7.797
1.88,1.92,-7.29
1.88,2.24,-6.786
1.88,2.56,-6.296
1.88,2.88,-5.825
1.88,3.2,-5.377
1.88,3.52,-4.952
1.88,3.84,-4.551
1.88,4.16,-4.173
1.88,4.48,-3.815
1.88,4.8,-3.478
1.88,5.12,-3.16
1.88,5.44,-2.859
1.88,5.76,-2.575
1.88,6.08,-2.306
1.88,6.4,-2.052
1.88,6.72,-1.811
1.88,7.04,-1.582
1.88,7.36,-1.366
1.88,7.68,-1.16
1.88,8,-0.966
1.88,8.32,-0.782
1.88,8.64,-0.609
1.88,8.96,-0.448
1.88,9.28,-0.298
1.88,9.6,-0.16
1.88,9.92,-0.036
1.88,10.24,0.075
1.88,10.56,0.173
1.88,10.88,0.258
1.88,11.2,0.332
1.88,11.52,0.397
1.88,11.84,0.454
1.88,12.16,0.504
1.88,12.48,0.55
1.88,12.8,0.59
1.88,13.12,0.627
1.88,13.44,0.661
1.88,13.76,0.691
1.88,14.08,0.719
1.88,14.4,0.744
1.88,14.72,0.767
1.88,15.04,0.787
1.88,15.36,0.805
1.88,15.68,0.821
1.88,16,0.834
2.2,-16,0.965
2.2,-15.68,0.953
2.2,-15.36,0.939
2.2,-15.04,0.923
2.2,-14.72,0.904
2.2,-14.4,0.884
2.2,-14.08,0.862
2.2,-13.76,0.838
2.2,-13.44,0.812
2.2,-13.12,0.783
2.2,-12.8,0.751
2.2,-12.48,0.717
2.2,-12.16,0.678
2.2,-11.84,0.635
2.2,-11.52,0.586
2.2,-11.2,0.53
2.2,-10.88,0.464
2.2,-10.56,0.385
2.2,-10.24,0.293
2.2,-9.92,0.186
2.2,-9.6,0.064
2.2,-9.28,-0.073
2.2,-8.96,-0.223
2.2,-8.64,-0.385
2.2,-8.32,-0.557
2.2,-8,-0.739
2.2,-7.68,-0.931
2.2,-7.36,-1.132
2.2,-7.04,-1.344
2.2,-6.72,-1.567
2.2,-6.4,-1.801
2.2,-6.08,-2.048
2.2,-5.76,-2.307
2.2,-5.44,-2.58
2.2,-5.12,-2.868
2.2,-4.8,-3.172
2.2,-4.48,-3.491
2.2,-4.16,-3.828
2.2,-3.84,-4.181
2.2,-3.52,-4.553
2.2,-3.2,-4.942
2.2,-2.88,-5.347
2.2,-2.56,-5.766
2.2,-2.24,-6.195
2.2,-1.92,-6.626
2.2,-1.6,-7.048
2.2,-1.28,-7.445
2.2,-0.96,-7.796
2.2,-0.64,-8.075
2.2,-0.32,-8.256
2.2,0,-8.319
2.2,0.32,-8.256
2.2,0.64,-8.075
2.2,0.96,-7.796
2.2,1.28,-7.445
2.2,1.6,-7.048
2.2,1.92,-6.626
2.2,2.24,-6.195
2.2,2.56,-5.766
2.2,2.88,-5.347
2.2,3.2,-4.942
2.2,3.52,-4.553
2.2,3.84,-4.181
2.2,4.16,-3.828
2.2,4.48,-3.491
2.2,4.8,-3.172
2.2,5.12,-2.868
2.2,5.44,-2.58
2.2,5.76,-2.307
2.2,6.08,-2.048
2.2,6.4,-1.801
2.2,6.72,-1.567
2.2,7.04,-1.344
2.2,7.36,-1.132
2.2,7.68,-0.931
2.2,8,-0.739
2.2,8.32,-0.557
2.2,8.64,-0.385
2.2,8.96,-0.223
2.2,9.28,-0.073
2.2,9.6,0.064
2.2,9.92,0.186
2.2,10.24,0.293
2.2,10.56,0.385
2.2,10.88,0.464
2.2,11.2,0.53
2.2,11.52,0.586
2.2,11.84,0.635
2.2,12.16,0.678
2.2,12.48,0.717
2.2,12.8,0.751
2.2,13.12,0.783
2.2,13.44,0.812
2.2,13.76,0.838
2.2,14.08,0.862
2.2,14.4,0.884
2.2,14.72,0.904
2.2,15.04,0.923
2.2,15.36,0.939
2.2,15.68,0.953
2.2,16,0.965
2.52,-16,1.098
2.52,-15.68,1.087
2.52,-15.36,1.074
2.52,-15.04,1.06
2.52,-14.72,1.044
2.52,-14.4,1.027
2.52,-14.08,1.008
2.52,-13.76,0.987
2.52,-13.44,0.965
2.52,-13.12,0.941
2.52,-12.8,0.915
2.52,-12.48,0.887
2.52,-12.16,0.857
2.52,-11.84,0.823
2.52,-11.52,0.783
2.52,-11.2,0.737
2.52,-10.88,0.682
2.52,-10.56,0.612
2.52,-10.24,0.527
2.52,-9.92,0.423
2.52,-9.6,0.302
2.52,-9.28,0.164
2.52,-8.96,0.013
2.52,-8.64,-0.149
2.52,-8.32,-0.321
2.52,-8,-0.502
2.52,-7.68,-0.691
2.52,-7.36,-0.888
2.52,-7.04,-1.095
2.52,-6.72,-1.312
2.52,-6.4,-1.538
2.52,-6.08,-1.776
2.52,-5.76,-2.025
2.52,-5.44,-2.287
2.52,-5.12,-2.561
2.52,-4.8,-2.849
2.52,-4.48,-3.15
2.52,-4.16,-3.465
2.52,-3.84,-3.794
2.52,-3.52,-4.136
2.52,-3.2,-4.49
2.52,-2.88,-4.855
2.52,-2.56,-5.227
2.52,-2.24,-5.6
2.52,-1.92,-5.969
2.52,-1.6,-6.322
2.52,-1.28,-6.647
2.52,-0.96,-6.928
2.52,-0.64,-7.146
2.52,-0.32,-7.285
2.52,0,-7.333
2.52,0.32,-7.285
2.52,0.64,-7.146
2.52,0.96,-6.928
2.52,1.28,-6.647
2.52,1.6,-6.322
2.52,1.92,-5.969
2.52,2.24,-5.6
2.52,2.56,-5.227
2.52,2.88,-4.855
2.52,3.2,-4.49
2.52,3.52,-4.136
2.52,3.84,-3.794
2.52,4.16,-3.465
2.52,4.48,-3.15
2.52,4.8,-2.849
2.52,5.12,-2.561
2.52,5.44,-2.287
2.52,5.76,-2.025
2.52,6.08,-1.776
2.52,6.4,-1.538
2.52,6.72,-1.312
2.52,7.04,-1.095
2.52,7.36,-0.888
2.52,7.68,-0.691
2.52,8,-0.502
2.52,8.32,-0.321
2.52,8.64,-0.149
2.52,8.96,0.013
2.52,9.28,0.164
2.52,9.6,0.302
2.52,9.92,0.423
2.52,10.24,0.527
2.52,10.56,0.612
2.52,10.88,0.682
2.52,11.2,0.737
2.52,11.52,0.783
2.52,11.84,0.823
2.52,12.16,0.857
2.52,12.48,0.887
2.52,12.8,0.915
2.52,13.12,0.941
2.52,13.44,0.965
2.52,13.76,0.987
2.52,14.08,1.008
2.52,14.4,1.027
2.52,14.72,1.044
2.52,15.04,1.06
2.52,15.36,1.074
2.52,15.68,1.087
2.52,16,1.098
2.84,-16,1.232
2.84,-15.68,1.223
2.84,-15.36,1.212
2.84,-15.04,1.199
2.84,-14.72,1.186
2.84,-14.4,1.171
2.84,-14.08,1.155
2.84,-13.76,1.138
2.84,-13.44,1.12
2.84,-13.12,1.101
2.84,-12.8,1.081
2.84,-12.48,1.061
2.84,-12.16,1.039
2.84,-11.84,1.015
2.84,-11.52,0.987
2.84,-11.2,0.955
2.84,-10.88,0.913
2.84,-10.56,0.856
2.84,-10.24,0.779
2.84,-9.92,0.679
2.84,-9.6,0.556
2.84,-9.28,0.415
2.84,-8.96,0.26
2.84,-8.64,0.095
2.84,-8.32,-0.077
2.84,-8,-0.256
2.84,-7.68,-0.442
2.84,-7.36,-0.636
2.84,-7.04,-0.837
2.84,-6.72,-1.046
2.84,-6.4,-1.265
2.84,-6.08,-1.493
2.84,-5.76,-1.731
2.84,-5.44,-1.98
2.84,-5.12,-2.241
2.84,-4.8,-2.512
2.84,-4.48,-2.795
2.84,-4.16,-3.089
2.84,-3.84,-3.393
2.84,-3.52,-3.707
2.84,-3.2,-4.028
2.84,-2.88,-4.355
2.84,-2.56,-4.684
2.84,-2.24,-5.011
2.84,-1.92,-5.327
2.84,-1.6,-5.625
2.84,-1.28,-5.894
2.84,-0.96,-6.122
2.84,-0.64,-6.296
2.84,-0.32,-6.406
2.84,0,-6.444
2.84,0.32,-6.406
2.84,0.64,-6.296
2.84,0.96,-6.122
2.84,1.28,-5.894
2.84,1.6,-5.625
2.84,1.92,-5.327
2.84,2.24,-5.011
2.84,2.56,-4.684
2.84,2.88,-4.355
2.84,3.2,-4.028
2.84,3.52,-3.707
2.84,3.84,-3.393
2.84,4.16,-3.089
2.84,4.48,-2.795
2.84,4.8,-2.512
2.84,5.12,-2.241
2.84,5.44,-1.98
2.84,5.76,-1.731
2.84,6.08,-1.493
2.84,6.4,-1.265
2.84,6.72,-1.046
2.84,7.04,-0.837
2.84,7.36,-0.636
2.84,7.68,-0.442
2.84,8,-0.256
2.84,8.32,-0.077
2.84,8.64,0.095
2.84,8.96,0.26
2.84,9.28,0.415
2.84,9.6,0.556
2.84,9.92,0.679
2.84,10.24,0.779
2.84,10.56,0.856
2.84,10.88,0.913
2.84,11.2,0.955
2.84,11.52,0.987
2.84,11.84,1.015
2.84,12.16,1.039
2.84,12.48,1.061
2.84,12.8,1.081
2.84,13.12,1.101
2.84,13.44,1.12
2.84,13.76,1.138
2.84,14.08,1.155
2.84,14.4,1.171
2.84,14.72,1.186
2.84,15.04,1.199
2.84,15.36,1.212
2.84,15.68,1.223
2.84,16,1.232
3.16,-16,1.368
3.16,-15.68,1.36
3.16,-15.36,1.35
3.16,-15.04,1.34
3.16,-14.72,1.328
3.16,-14.4,1.316
3.16,-14.08,1.303
3.16,-13.76,1.29
3.16,-13.44,1.276
3.16,-13.12,1.262
3.16,-12.8,1.249
3.16,-12.48,1.235
3.16,-12.16,1.222
3.16,-11.84,1.21
3.16,-11.52,1.197
3.16,-11.2,1.181
3.16,-10.88,1.158
3.16,-10.56,1.12
3.16,-10.24,1.056
3.16,-9.92,0.958
3.16,-9.6,0.829
3.16,-9.28,0.679
3.16,-8.96,0.517
3.16,-8.64,0.348
3.16,-8.32,0.174
3.16,-8,-0.004
3.16,-7.68,-0.187
3.16,-7.36,-0.375
3.16,-7.04,-0.57
3.16,-6.72,-0.771
3.16,-6.4,-0.981
3.16,-6.08,-1.199
3.16,-5.76,-1.427
3.16,-5.44,-1.663
3.16,-5.12,-1.909
3.16,-4.8,-2.164
3.16,-4.48,-2.429
3.16,-4.16,-2.702
3.16,-3.84,-2.982
3.16,-3.52,-3.269
3.16,-3.2,-3.56
3.16,-2.88,-3.854
3.16,-2.56,-4.145
3.16,-2.24,-4.43
3.16,-1.92,-4.703
3.16,-1.6,-4.956
3.16,-1.28,-5.181
3.16,-0.96,-5.37
3.16,-0.64,-5.512
3.16,-0.32,-5.601
3.16,0,-5.631
3.16,0.32,-5.601
3.16,0.64,-5.512
3.16,0.96,-5.37
3.16,1.28,-5.181
3.16,1.6,-4.956
3.16,1.92,-4.703
3.16,2.24,-4.43
3.16,2.56,-4.145
3.16,2.88,-3.854
3.16,3.2,-3.56
3.16,3.52,-3.269
3.16,3.84,-2.982
3.16,4.16,-2.702
3.16,4.48,-2.429
3.16,4.8,-2.164
3.16,5.12,-1.909
3.16,5.44,-1.663
3.16,5.76,-1.427
3.16,6.08,-1.199
3.16,6.4,-0.981
3.16,6.72,-0.771
3.16,7.04,-0.57
3.16,7.36,-0.375
3.16,7.68,-0.187
3.16,8,-0.004
3.16,8.32,0.174
3.16,8.64,0.348
3.16,8.96,0.517
3.16,9.28,0.679
3.16,9.6,0.829
3.16,9.92,0.958
3.16,10.24,1.056
3.16,10.56,1.12
3.16,10.88,1.158
3.16,11.2,1.181
3.16,11.52,1.197
3.16,11.84,1.21
3.16,12.16,1.222
3.16,12.48,1.235
3.16,12.8,1.249
3.16,13.12,1.262
3.16,13.44,1.276
3.16,13.76,1.29
3.16,14.08,1.303
3.16,14.4,1.316
3.16,14.72,1.328
3.16,15.04,1.34
3.16,15.36,1.35
3.16,15.68,1.36
3.16,16,1.368
3.48,-16,1.505
3.48,-15.68,1.498
3.48,-15.36,1.49
3.48,-15.04,1.481
3.48,-14.72,1.472
3.48,-14.4,1.462
3.48,-14.08,1.452
3.48,-13.76,1.442
3.48,-13.44,1.432
3.48,-13.12,1.423
3.48,-12.8,1.415
3.48,-12.48,1.409
3.48,-12.16,1.405
3.48,-11.84,1.405
3.48,-11.52,1.408
3.48,-11.2,1.414
3.48,-10.88,1.419
3.48,-10.56,1.411
3.48,-10.24,1.368
3.48,-9.92,1.269
3.48,-9.6,1.123
3.48,-9.28,0.955
3.48,-8.96,0.78
3.48,-8.64,0.604
3.48,-8.32,0.429
3.48,-8,0.252
3.48,-7.68,0.074
3.48,-7.36,-0.108
3.48,-7.04,-0.295
3.48,-6.72,-0.489
3.48,-6.4,-0.689
3.48,-6.08,-0.897
3.48,-5.76,-1.112
3.48,-5.44,-1.336
3.48,-5.12,-1.568
3.48,-4.8,-1.807
3.48,-4.48,-2.054
3.48,-4.16,-2.307
3.48,-3.84,-2.565
3.48,-3.52,-2.827
3.48,-3.2,-3.091
3.48,-2.88,-3.354
3.48,-2.56,-3.612
3.48,-2.24,-3.862
3.48,-1.92,-4.098
3.48,-1.6,-4.315
3.48,-1.28,-4.506
3.48,-0.96,-4.663
3.48,-0.64,-4.781
3.48,-0.32,-4.855
3.48,0,-4.88
3.48,0.32,-4.855
3.48,0.64,-4.781
3.48,0.96,-4.663
3.48,1.28,-4.506
3.48,1.6,-4.315
3.48,1.92,-4.098
3.48,2.24,-3.862
3.48,2.56,-3.612
3.48,2.88,-3.354
3.48,3.2,-3.091
3.48,3.52,-2.827
3.48,3.84,-2.565
3.48,4.16,-2.307
3.48,4.48,-2.054
3.48,4.8,-1.807
3.48,5.12,-1.568
3.48,5.44,-1.336
3.48,5.76,-1.112
3.48,6.08,-0.897
3.48,6.4,-0.689
3.48,6.72,-0.489
3.48,7.04,-0.295
3.48,7.36,-0.108
3.48,7.68,0.074
3.48,8,0.252
3.48,8.32,0.429
3.48,8.64,0.604
3.48,8.96,0.78
3.48,9.28,0.955
3.48,9.6,1.123
3.48,9.92,1.269
3.48,10.24,1.368
3.48,10.56,1.411
3.48,10.88,1.419
3.48,11.2,1.414
3.48,11.52,1.408
3.48,11.84,1.405
3.48,12.16,1.405
3.48,12.48,1.409
3.48,12.8,1.415
3.48,13.12,1.423
3.48,13.44,1.432
3.48,13.76,1.442
3.48,14.08,1.452
3.48,14.4,1.462
3.48,14.72,1.472
3.48,15.04,1.481
3.48,15.36,1.49
3.48,15.68,1.498
3.48,16,1.505
3.8,-16,1.643
3.8,-15.68,1.637
3.8,-15.36,1.63
3.8,-15.04,1.623
3.8,-14.72,1.616
3.8,-14.4,1.608
3.8,-14.08,1.601
3.8,-13.76,1.594
3.8,-13.44,1.588
3.8,-13.12,1.583
3.8,-12.8,1.58
3.8,-12.48,1.581
3.8,-12.16,1.586
3.8,-11.84,1.596
3.8,-11.52,1.616
3.8,-11.2,1.646
3.8,-10.88,1.689
3.8,-10.56,1.737
3.8,-10.24,1.741
3.8,-9.92,1.63
3.8,-9.6,1.438
3.8,-9.28,1.236
3.8,-8.96,1.043
3.8,-8.64,0.86
3.8,-8.32,0.684
3.8,-8,0.511
3.8,-7.68,0.338
3.8,-7.36,0.164
3.8,-7.04,-0.015
3.8,-6.72,-0.199
3.8,-6.4,-0.389
3.8,-6.08,-0.586
3.8,-5.76,-0.79
3.8,-5.44,-1.001
3.8,-5.12,-1.219
3.8,-4.8,-1.443
3.8,-4.48,-1.673
3.8,-4.16,-1.907
3.8,-3.84,-2.144
3.8,-3.52,-2.383
3.8,-3.2,-2.622
3.8,-2.88,-2.858
3.8,-2.56,-3.087
3.8,-2.24,-3.307
3.8,-1.92,-3.513
3.8,-1.6,-3.7
3.8,-1.28,-3.863
3.8,-0.96,-3.997
3.8,-0.64,-4.096
3.8,-0.32,-4.157
3.8,0,-4.178
3.8,0.32,-4.157
3.8,0.64,-4.096
3.8,0.96,-3.997
3.8,1.28,-3.863
3.8,1.6,-3.7
3.8,1.92,-3.513
3.8,2.24,-3.307
3.8,2.56,-3.087
3.8,2.88,-2.858
3.8,3.2,-2.622
3.8,3.52,-2.383
3.8,3.84,-2.144
3.8,4.16,-1.907
3.8,4.48,-1.673
3.8,4.8,-1.443
3.8,5.12,-1.219
3.8,5.44,-1.001
3.8,5.76,-0.79
3.8,6.08,-0.586
3.8,6.4,-0.389
3.8,6.72,-0.199
3.8,7.04,-0.015
3.8,7.36,0.164
3.8,7.68,0.338
3.8,8,0.511
3.8,8.32,0.684
3.8,8.64,0.86
3.8,8.96,1.043
3.8,9.28,1.236
3.8,9.6,1.438
3.8,9.92,1.63
3.8,10.24,1.741
3.8,10.56,1.737
3.8,10.88,1.689
3.8,11.2,1.646
3.8,11.52,1.616
3.8,11.84,1.596
3.8,12.16,1.586
3.8,12.48,1.581
3.8,12.8,1.58
3.8,13.12,1.583
3.8,13.44,1.588
3.8,13.76,1.594
3.8,14.08,1.601
3.8,14.4,1.608
3.8,14.72,1.616
3.8,15.04,1.623
3.8,15.36,1.63
3.8,15.68,1.637
3.8,16,1.643
4.12,-16,1.782
4.12,-15.68,1.777
4.12,-15.36,1.771
4.12,-15.04,1.766
4.12,-14.72,1.76
4.12,-14.4,1.754
4.12,-14.08,1.749
4.12,-13.76,1.745
4.12,-13.44,1.742
4.12,-13.12,1.741
4.12,-12.8,1.742
4.12,-12.48,1.748
4.12,-12.16,1.76
4.12,-11.84,1.78
4.12,-11.52,1.812
4.12,-11.2,1.864
4.12,-10.88,1.95
4.12,-10.56,2.093
4.12,-10.24,2.267
4.12,-9.92,2.068
4.12,-9.6,1.753
4.12,-9.28,1.504
4.12,-8.96,1.296
4.12,-8.64,1.11
4.12,-8.32,0.937
4.12,-8,0.77
4.12,-7.68,0.605
4.12,-7.36,0.439
4.12,-7.04,0.271
4.12,-6.72,0.097
4.12,-6.4,-0.082
4.12,-6.08,-0.268
4.12,-5.76,-0.461
4.12,-5.44,-0.66
4.12,-5.12,-0.864
4.12,-4.8,-1.074
4.12,-4.48,-1.287
4.12,-4.16,-1.504
4.12,-3.84,-1.722
4.12,-3.52,-1.94
4.12,-3.2,-2.156
4.12,-2.88,-2.367
4.12,-2.56,-2.572
4.12,-2.24,-2.767
4.12,-1.92,-2.947
4.12,-1.6,-3.109
4.12,-1.28,-3.25
4.12,-0.96,-3.364
4.12,-0.64,-3.449
4.12,-0.32,-3.501
4.12,0,-3.519
4.12,0.32,-3.501
4.12,0.64,-3.449
4.12,0.96,-3.364
4.12,1.28,-3.25
4.12,1.6,-3.109
4.12,1.92,-2.947
4.12,2.24,-2.767
4.12,2.56,-2.572
4.12,2.88,-2.367
4.12,3.2,-2.156
4.12,3.52,-1.94
4.12,3.84,-1.722
4.12,4.16,-1.504
4.12,4.48,-1.287
4.12,4.8,-1.074
4.12,5.12,-0.864
4.12,5.44,-0.66
4.12,5.76,-0.461
4.12,6.08,-0.268
4.12,6.4,-0.082
4.12,6.72,0.097
4.12,7.04,0.271
4.12,7.36,0.439
4.12,7.68,0.605
4.12,8,0.77
4.12,8.32,0.937
4.12,8.64,1.11
4.12,8.96,1.296
4.12,9.28,1.504
4.12,9.6,1.753
4.12,9.92,2.068
4.12,10.24,2.267
4.12,10.56,2.093
4.12,10.88,1.95
4.12,11.2,1.864
4.12,11.52,1.812
4.12,11.84,1.78
4.12,12.16,1.76
4.12,12.48,1.748
4.12,12.8,1.742
4.12,13.12,1.741
4.12,13.44,1.742
4.12,13.76,1.745
4.12,14.08,1.749
4.12,14.4,1.754
4.12,14.72,1.76
4.12,15.04,1.766
4.12,15.36,1.771
4.12,15.68,1.777
4.12,16,1.782
4.44,-16,1.921
4.44,-15.68,1.917
4.44,-15.36,1.912
4.44,-15.04,1.908
4.44,-14.72,1.904
4.44,-14.4,1.9
4.44,-14.08,1.897
4.44,-13.76,1.895
4.44,-13.44,1.894
4.44,-13.12,1.896
4.44,-12.8,1.9
4.44,-12.48,1.91
4.44,-12.16,1.926
4.44,-11.84,1.951
4.44,-11.52,1.99
4.44,-11.2,2.052
4.44,-10.88,2.155
4.44,-10.56,2.352
4.44,-10.24,2.917
4.44,-9.92,2.412
4.44,-9.6,1.997
4.44,-9.28,1.734
4.44,-8.96,1.528
4.44,-8.64,1.348
4.44,-8.32,1.184
4.44,-8,1.027
4.44,-7.68,0.873
4.44,-7.36,0.718
4.44,-7.04,0.561
4.44,-6.72,0.399
4.44,-6.4,0.231
4.44,-6.08,0.056
4.44,-5.76,-0.125
4.44,-5.44,-0.312
4.44,-5.12,-0.504
4.44,-4.8,-0.7
4.44,-4.48,-0.899
4.44,-4.16,-1.099
4.44,-3.84,-1.299
4.44,-3.52,-1.498
4.44,-3.2,-1.694
4.44,-2.88,-1.884
4.44,-2.56,-2.067
4.44,-2.24,-2.24
4.44,-1.92,-2.399
4.44,-1.6,-2.541
4.44,-1.28,-2.663
4.44,-0.96,-2.762
4.44,-0.64,-2.835
4.44,-0.32,-2.879
4.44,0,-2.894
4.44,0.32,-2.879
4.44,0.64,-2.835
4.44,0.96,-2.762
4.44,1.28,-2.663
4.44,1.6,-2.541
4.44,1.92,-2.399
4.44,2.24,-2.24
4.44,2.56,-2.067
4.44,2.88,-1.884
4.44,3.2,-1.694
4.44,3.52,-1.498
4.44,3.84,-1.299
4.44,4.16,-1.099
4.44,4.48,-0.899
4.44,4.8,-0.7
4.44,5.12,-0.504
4.44,5.44,-0.312
4.44,5.76,-0.125
4.44,6.08,0.056
4.44,6.4,0.231
4.44,6.72,0.399
4.44,7.04,0.561
4.44,7.36,0.718
4.44,7.68,0.873
4.44,8,1.027
4.44,8.32,1.184
4.44,8.64,1.348
4.44,8.96,1.528
4.44,9.28,1.734
4.44,9.6,1.997
4.44,9.92,2.412
4.44,10.24,2.917
4.44,10.56,2.352
4.44,10.88,2.155
4.44,11.2,2.052
4.44,11.52,1.99
4.44,11.84,1.951
4.44,12.16,1.926
4.44,12.48,1.91
4.44,12.8,1.9
4.44,13.12,1.896
4.44,13.44,1.894
4.44,13.76,1.895
4.44,14.08,1.897
4.44,14.4,1.9
4.44,14.72,1.904
4.44,15.04,1.908
4.44,15.36,1.912
4.44,15.68,1.917
4.44,16,1.921
4.76,-16,2.06
4.76,-15.68,2.057
4.76,-15.36,2.054
4.76,-15.04,2.05
4.76,-14.72,2.047
4.76,-14.4,2.045
4.76,-14.08,2.043
4.76,-13.76,2.043
4.76,-13.44,2.044
4.76,-13.12,2.047
4.76,-12.8,2.054
4.76,-12.48,2.065
4.76,-12.16,2.083
4.76,-11.84,2.108
4.76,-11.52,2.146
4.76,-11.2,2.202
4.76,-10.88,2.284
4.76,-10.56,2.399
4.76,-10.24,2.492
4.76,-9.92,2.364
4.76,-9.6,2.127
4.76,-9.28,1.916
4.76,-8.96,1.734
4.76,-8.64,1.572
4.76,-8.32,1.423
4.76,-8,1.28
4.76,-7.68,1.141
4.76,-7.36,1
4.76,-7.04,0.857
4.76,-6.72,0.707
4.76,-6.4,0.551
4.76,-6.08,0.387
4.76,-5.76,0.216
4.76,-5.44,0.04
4.76,-5.12,-0.14
4.76,-4.8,-0.324
4.76,-4.48,-0.509
4.76,-4.16,-0.694
4.76,-3.84,-0.878
4.76,-3.52,-1.059
4.76,-3.2,-1.237
4.76,-2.88,-1.409
4.76,-2.56,-1.573
4.76,-2.24,-1.726
4.76,-1.92,-1.867
4.76,-1.6,-1.992
4.76,-1.28,-2.099
4.76,-0.96,-2.185
4.76,-0.64,-2.249
4.76,-0.32,-2.287
4.76,0,-2.3
4.76,0.32,-2.287
4.76,0.64,-2.249
4.76,0.96,-2.185
4.76,1.28,-2.099
4.76,1.6,-1.992
4.76,1.92,-1.867
4.76,2.24,-1.726
4.76,2.56,-1.573
4.76,2.88,-1.409
4.76,3.2,-1.237
4.76,3.52,-1.059
4.76,3.84,-0.878
4.76,4.16,-0.694
4.76,4.48,-0.509
4.76,4.8,-0.324
4.76,5.12,-0.14
4.76,5.44,0.04
4.76,5.76,0.216
4.76,6.08,0.387
4.76,6.4,0.551
4.76,6.72,0.707
4.76,7.04,0.857
4.76,7.36,1
4.76,7.68,1.141
4.76,8,1.28
4.76,8.32,1.423
4.76,8.64,1.572
4.76,8.96,1.734
4.76,9.28,1.916
4.76,9.6,2.127
4.76,9.92,2.364
4.76,10.24,2.492
4.76,10.56,2.399
4.76,10.88,2.284
4.76,11.2,2.202
4.76,11.52,2.146
4.76,11.84,2.108
4.76,12.16,2.083
4.76,12.48,2.065
4.76,12.8,2.054
4.76,13.12,2.047
4.76,13.44,2.044
4.76,13.76,2.043
4.76,14.08,2.043
4.76,14.4,2.045
4.76,14.72,2.047
4.76,15.04,2.05
4.76,15.36,2.054
4.76,15.68,2.057
4.76,16,2.06
5.08,-16,2.2
5.08,-15.68,2.197
5.08,-15.36,2.195
5.08,-15.04,2.192
5.08,-14.72,2.191
5.08,-14.4,2.189
5.08,-14.08,2.189
5.08,-13.76,2.189
5.08,-13.44,2.192
5.08,-13.12,2.196
5.08,-12.8,2.204
5.08,-12.48,2.215
5.08,-12.16,2.231
5.08,-11.84,2.254
5.08,-11.52,2.285
5.08,-11.2,2.326
5.08,-10.88,2.375
5.08,-10.56,2.421
5.08,-10.24,2.428
5.08,-9.92,2.354
5.08,-9.6,2.218
5.08,-9.28,2.067
5.08,-8.96,1.921
5.08,-8.64,1.784
5.08,-8.32,1.656
5.08,-8,1.532
5.08,-7.68,1.409
5.08,-7.36,1.286
5.08,-7.04,1.158
5.08,-6.72,1.022
5.08,-6.4,0.878
5.08,-6.08,0.725
5.08,-5.76,0.564
5.08,-5.44,0.397
5.08,-5.12,0.226
5.08,-4.8,0.054
5.08,-4.48,-0.118
5.08,-4.16,-0.289
5.08,-3.84,-0.459
5.08,-3.52,-0.624
5.08,-3.2,-0.786
5.08,-2.88,-0.941
5.08,-2.56,-1.088
5.08,-2.24,-1.226
5.08,-1.92,-1.351
5.08,-1.6,-1.462
5.08,-1.28,-1.556
5.08,-0.96,-1.632
5.08,-0.64,-1.687
5.08,-0.32,-1.721
5.08,0,-1.732
5.08,0.32,-1.721
5.08,0.64,-1.687
5.08,0.96,-1.632
5.08,1.28,-1.556
5.08,1.6,-1.462
5.08,1.92,-1.351
5.08,2.24,-1.226
5.08,2.56,-1.088
5.08,2.88,-0.941
5.08,3.2,-0.786
5.08,3.52,-0.624
5.08,3.84,-0.459
5.08,4.16,-0.289
5.08,4.48,-0.118
5.08,4.8,0.054
5.08,5.12,0.226
5.08,5.44,0.397
5.08,5.76,0.564
5.08,6.08,0.725
5.08,6.4,0.878
5.08,6.72,1.022
5.08,7.04,1.158
5.08,7.36,1.286
5.08,7.68,1.409
5.08,8,1.532
5.08,8.32,1.656
5.08,8.64,1.784
5.08,8.96,1.921
5.08,9.28,2.067
5.08,9.6,2.218
5.08,9.92,2.354
5.08,10.24,2.428
5.08,10.56,2.421
5.08,10.88,2.375
5.08,11.2,2.326
5.08,11.52,2.285
5.08,11.84,2.254
5.08,12.16,2.231
5.08,12.48,2.215
5.08,12.8,2.204
5.08,13.12,2.196
5.08,13.44,2.192
5.08,13.76,2.189
5.08,14.08,2.189
5.08,14.4,2.189
5.08,14.72,2.191
5.08,15.04,2.192
5.08,15.36,2.195
5.08,15.68,2.197
5.08,16,2.2
5.4,-16,2.339
5.4,-15.68,2.338
5.4,-15.36,2.336
5.4,-15.04,2.334
5.4,-14.72,2.333
5.4,-14.4,2.333
5.4,-14.08,2.333
5.4,-13.76,2.334
5.4,-13.44,2.337
5.4,-13.12,2.342
5.4,-12.8,2.349
5.4,-12.48,2.359
5.4,-12.16,2.373
5.4,-11.84,2.391
5.4,-11.52,2.414
5.4,-11.2,2.44
5.4,-10.88,2.464
5.4,-10.56,2.477
5.4,-10.24,2.463
5.4,-9.92,2.408
5.4,-9.6,2.318
5.4,-9.28,2.21
5.4,-8.96,2.098
5.4,-8.64,1.989
5.4,-8.32,1.883
5.4,-8,1.781
5.4,-7.68,1.68
5.4,-7.36,1.576
5.4,-7.04,1.467
5.4,-6.72,1.347
5.4,-6.4,1.215
5.4,-6.08,1.07
5.4,-5.76,0.917
5.4,-5.44,0.757
5.4,-5.12,0.594
5.4,-4.8,0.432
5.4,-4.48,0.271
5.4,-4.16,0.113
5.4,-3.84,-0.043
5.4,-3.52,-0.194
5.4,-3.2,-0.341
5.4,-2.88,-0.481
5.4,-2.56,-0.614
5.4,-2.24,-0.737
5.4,-1.92,-0.85
5.4,-1.6,-0.948
5.4,-1.28,-1.032
5.4,-0.96,-1.099
5.4,-0.64,-1.148
5.4,-0.32,-1.177
5.4,0,-1.187
5.4,0.32,-1.177
5.4,0.64,-1.148
5.4,0.96,-1.099
5.4,1.28,-1.032
5.4,1.6,-0.948
5.4,1.92,-0.85
5.4,2.24,-0.737
5.4,2.56,-0.614
5.4,2.88,-0.481
5.4,3.2,-0.341
5.4,3.52,-0.194
5.4,3.84,-0.043
5.4,4.16,0.113
5.4,4.48,0.271
5.4,4.8,0.432
5.4,5.12,0.594
5.4,5.44,0.757
5.4,5.76,0.917
5.4,6.08,1.07
5.4,6.4,1.215
5.4,6.72,1.347
5.4,7.04,1.467
5.4,7.36,1.576
5.4,7.68,1.68
5.4,8,1.781
5.4,8.32,1.883
5.4,8.64,1.989
5.4,8.96,2.098
5.4,9.28,2.21
5.4,9.6,2.318
5.4,9.92,2.408
5.4,10.24,2.463
5.4,10.56,2.477
5.4,10.88,2.464
5.4,11.2,2.44
5.4,11.52,2.414
5.4,11.84,2.391
5.4,12.16,2.373
5.4,12.48,2.359
5.4,12.8,2.349
5.4,13.12,2.342
5.4,13.44,2.337
5.4,13.76,2.334
5.4,14.08,2.333
5.4,14.4,2.333
5.4,14.72,2.333
5.4,15.04,2.334
5.4,15.36,2.336
5.4,15.68,2.338
5.4,16,2.339
5.72,-16,2.479
5.72,-15.68,2.478
5.72,-15.36,2.477
5.72,-15.04,2.476
5.72,-14.72,2.475
5.72,-14.4,2.475
5.72,-14.08,2.476
5.72,-13.76,2.478
5.72,-13.44,2.481
5.72,-13.12,2.485
5.72,-12.8,2.492
5.72,-12.48,2.5
5.72,-12.16,2.511
5.72,-11.84,2.525
5.72,-11.52,2.539
5.72,-11.2,2.553
5.72,-10.88,2.563
5.72,-10.56,2.562
5.72,-10.24,2.542
5.72,-9.92,2.499
5.72,-9.6,2.434
5.72,-9.28,2.356
5.72,-8.96,2.273
5.72,-8.64,2.189
5.72,-8.32,2.107
5.72,-8,2.029
5.72,-7.68,1.952
5.72,-7.36,1.873
5.72,-7.04,1.786
5.72,-6.72,1.685
5.72,-6.4,1.564
5.72,-6.08,1.426
5.72,-5.76,1.275
5.72,-5.44,1.119
5.72,-5.12,0.963
5.72,-4.8,0.808
5.72,-4.48,0.658
5.72,-4.16,0.511
5.72,-3.84,0.369
5.72,-3.52,0.231
5.72,-3.2,0.098
5.72,-2.88,-0.029
5.72,-2.56,-0.149
5.72,-2.24,-0.26
5.72,-1.92,-0.361
5.72,-1.6,-0.45
5.72,-1.28,-0.525
5.72,-0.96,-0.584
5.72,-0.64,-0.627
5.72,-0.32,-0.653
5.72,0,-0.662
5.72,0.32,-0.653
5.72,0.64,-0.627
5.72,0.96,-0.584
5.72,1.28,-0.525
5.72,1.6,-0.45
5.72,1.92,-0.361
5.72,2.24,-0.26
5.72,2.56,-0.149
5.72,2.88,-0.029
5.72,3.2,0.098
5.72,3.52,0.231
5.72,3.84,0.369
5.72,4.16,0.511
5.72,4.48,0.658
5.72,4.8,0.808
5.72,5.12,0.963
5.72,5.44,1.119
5.72,5.76,1.275
5.72,6.08,1.426
5.72,6.4,1.564
5.72,6.72,1.685
5.72,7.04,1.786
5.72,7.36,1.873
5.72,7.68,1.952
5.72,8,2.029
5.72,8.32,2.107
5.72,8.64,2.189
5.72,8.96,2.273
5.72,9.28,2.356
5.72,9.6,2.434
5.72,9.92,2.499
5.72,10.24,2.542
5.72,10.56,2.562
5.72,10.88,2.563
5.72,11.2,2.553
5.72,11.52,2.539
5.72,11.84,2.525
5.72,12.16,2.511
5.72,12.48,2.5
5.72,12.8,2.492
5.72,13.12,2.485
5.72,13.44,2.481
5.72,13.76,2.478
5.72,14.08,2.476
5.72,14.4,2.475
5.72,14.72,2.475
5.72,15.04,2.476
5.72,15.36,2.477
5.72,15.68,2.478
5.72,16,2.479
6.04,-16,2.619
6.04,-15.68,2.618
6.04,-15.36,2.617
6.04,-15.04,2.617
6.04,-14.72,2.616
6.04,-14.4,2.617
6.04,-14.08,2.618
6.04,-13.76,2.62
6.04,-13.44,2.623
6.04,-13.12,2.627
6.04,-12.8,2.632
6.04,-12.48,2.639
6.04,-12.16,2.647
6.04,-11.84,2.656
6.04,-11.52,2.665
6.04,-11.2,2.671
6.04,-10.88,2.673
6.04,-10.56,2.666
6.04,-10.24,2.646
6.04,-9.92,2.612
6.04,-9.6,2.564
6.04,-9.28,2.508
6.04,-8.96,2.447
6.04,-8.64,2.386
6.04,-8.32,2.328
6.04,-8,2.275
6.04,-7.68,2.226
6.04,-7.36,2.177
6.04,-7.04,2.12
6.04,-6.72,2.042
6.04,-6.4,1.932
6.04,-6.08,1.793
6.04,-5.76,1.639
6.04,-5.44,1.482
6.04,-5.12,1.328
6.04,-4.8,1.181
6.04,-4.48,1.04
6.04,-4.16,0.906
6.04,-3.84,0.777
6.04,-3.52,0.652
6.04,-3.2,0.532
6.04,-2.88,0.417
6.04,-2.56,0.307
6.04,-2.24,0.206
6.04,-1.92,0.114
6.04,-1.6,0.034
6.04,-1.28,-0.033
6.04,-0.96,-0.086
6.04,-0.64,-0.124
6.04,-0.32,-0.146
6.04,0,-0.154
6.04,0.32,-0.146
6.04,0.64,-0.124
6.04,0.96,-0.086
6.04,1.28,-0.033
6.04,1.6,0.034
6.04,1.92,0.114
6.04,2.24,0.206
6.04,2.56,0.307
6.04,2.88,0.417
6.04,3.2,0.532
6.04,3.52,0.652
6.04,3.84,0.777
6.04,4.16,0.906
6.04,4.48,1.04
6.04,4.8,1.181
6.04,5.12,1.328
6.04,5.44,1.482
6.04,5.76,1.639
6.04,6.08,1.793
6.04,6.4,1.932
6.04,6.72,2.042
6.04,7.04,2.12
6.04,7.36,2.177
6.04,7.68,2.226
6.04,8,2.275
6.04,8.32,2.328
6.04,8.64,2.386
6.04,8.96,2.447
6.04,9.28,2.508
6.04,9.6,2.564
6.04,9.92,2.612
6.04,10.24,2.646
6.04,10.56,2.666
6.04,10.88,2.673
6.04,11.2,2.671
6.04,11.52,2.665
6.04,11.84,2.656
6.04,12.16,2.647
6.04,12.48,2.639
6.04,12.8,2.632
6.04,13.12,2.627
6.04,13.44,2.623
6.04,13.76,2.62
6.04,14.08,2.618
6.04,14.4,2.617
6.04,14.72,2.616
6.04,15.04,2.617
6.04,15.36,2.617
6.04,15.68,2.618
6.04,16,2.619
6.36,-16,2.759
6.36,-15.68,2.758
6.36,-15.36,2.758
6.36,-15.04,2.757
6.36,-14.72,2.757
6.36,-14.4,2.758
6.36,-14.08,2.759
6.36,-13.76,2.761
6.36,-13.44,2.763
6.36,-13.12,2.767
6.36,-12.8,2.771
6.36,-12.48,2.776
6.36,-12.16,2.782
6.36,-11.84,2.787
6.36,-11.52,2.792
6.36,-11.2,2.794
6.36,-10.88,2.792
6.36,-10.56,2.783
6.36,-10.24,2.765
6.36,-9.92,2.738
6.36,-9.6,2.703
6.36,-9.28,2.663
6.36,-8.96,2.621
6.36,-8.64,2.58
6.36,-8.32,2.544
6.36,-8,2.516
6.36,-7.68,2.498
6.36,-7.36,2.488
6.36,-7.04,2.476
6.36,-6.72,2.435
6.36,-6.4,2.331
6.36,-6.08,2.176
6.36,-5.76,2.005
6.36,-5.44,1.84
6.36,-5.12,1.687
6.36,-4.8,1.547
6.36,-4.48,1.417
6.36,-4.16,1.295
6.36,-3.84,1.18
6.36,-3.52,1.069
6.36,-3.2,0.961
6.36,-2.88,0.856
6.36,-2.56,0.756
6.36,-2.24,0.663
6.36,-1.92,0.578
6.36,-1.6,0.505
6.36,-1.28,0.445
6.36,-0.96,0.398
6.36,-0.64,0.365
6.36,-0.32,0.345
6.36,0,0.338
6.36,0.32,0.345
6.36,0.64,0.365
6.36,0.96,0.398
6.36,1.28,0.445
6.36,1.6,0.505
6.36,1.92,0.578
6.36,2.24,0.663
6.36,2.56,0.756
6.36,2.88,0.856
6.36,3.2,0.961
6.36,3.52,1.069
6.36,3.84,1.18
6.36,4.16,1.295
6.36,4.48,1.417
6.36,4.8,1.547
6.36,5.12,1.687
6.36,5.44,1.84
6.36,5.76,2.005
6.36,6.08,2.176
6.36,6.4,2.331
6.36,6.72,2.435
6.36,7.04,2.476
6.36,7.36,2.488
6.36,7.68,2.498
6.36,8,2.516
6.36,8.32,2.544
6.36,8.64,2.58
6.36,8.96,2.621
6.36,9.28,2.663
6.36,9.6,2.703
6.36,9.92,2.738
6.36,10.24,2.765
6.36,10.56,2.783
6.36,10.88,2.792
6.36,11.2,2.794
6.36,11.52,2.792
6.36,11.84,2.787
6.36,12.16,2.782
6.36,12.48,2.776
6.36,12.8,2.771
6.36,13.12,2.767
6.36,13.44,2.763
6.36,13.76,2.761
6.36,14.08,2.759
6.36,14.4,2.758
6.36,14.72,2.757
6.36,15.04,2.757
6.36,15.36,2.758
6.36,15.68,2.758
6.36,16,2.759
6.68,-16,2.898
6.68,-15.68,2.898
6.68,-15.36,2.898
6.68,-15.04,2.898
6.68,-14.72,2.898
6.68,-14.4,2.898
6.68,-14.08,2.9
6.68,-13.76,2.901
6.68,-13.44,2.903
6.68,-13.12,2.906
6.68,-12.8,2.909
6.68,-12.48,2.913
6.68,-12.16,2.916
6.68,-11.84,2.92
6.68,-11.52,2.922
6.68,-11.2,2.921
6.68,-10.88,2.917
6.68,-10.56,2.908
6.68,-10.24,2.894
6.68,-9.92,2.873
6.68,-9.6,2.848
6.68,-9.28,2.82
6.68,-8.96,2.793
6.68,-8.64,2.769
6.68,-8.32,2.752
6.68,-8,2.748
6.68,-7.68,2.76
6.68,-7.36,2.797
6.68,-7.04,2.86
6.68,-6.72,2.899
6.68,-6.4,2.786
6.68,-6.08,2.57
6.68,-5.76,2.363
6.68,-5.44,2.186
6.68,-5.12,2.034
6.68,-4.8,1.902
6.68,-4.48,1.784
6.68,-4.16,1.678
6.68,-3.84,1.579
6.68,-3.52,1.482
6.68,-3.2,1.386
6.68,-2.88,1.291
6.68,-2.56,1.198
6.68,-2.24,1.11
6.68,-1.92,1.031
6.68,-1.6,0.964
6.68,-1.28,0.909
6.68,-0.96,0.868
6.68,-0.64,0.84
6.68,-0.32,0.823
6.68,0,0.818
6.68,0.32,0.823
6.68,0.64,0.84
6.68,0.96,0.868
6.68,1.28,0.909
6.68,1.6,0.964
6.68,1.92,1.031
6.68,2.24,1.11
6.68,2.56,1.198
6.68,2.88,1.291
6.68,3.2,1.386
6.68,3.52,1.482
6.68,3.84,1.579
6.68,4.16,1.678
6.68,4.48,1.784
6.68,4.8,1.902
6.68,5.12,2.034
6.68,5.44,2.186
6.68,5.76,2.363
6.68,6.08,2.57
6.68,6.4,2.786
6.68,6.72,2.899
6.68,7.04,2.86
6.68,7.36,2.797
6.68,7.68,2.76
6.68,8,2.748
6.68,8.32,2.752
6.68,8.64,2.769
6.68,8.96,2.793
6.68,9.28,2.82
6.68,9.6,2.848
6.68,9.92,2.873
6.68,10.24,2.894
6.68,10.56,2.908
6.68,10.88,2.917
6.68,11.2,2.921
6.68,11.52,2.922
6.68,11.84,2.92
6.68,12.16,2.916
6.68,12.48,2.913
6.68,12.8,2.909
6.68,13.12,2.906
6.68,13.44,2.903
6.68,13.76,2.901
6.68,14.08,2.9
6.68,14.4,2.898
6.68,14.72,2.898
6.68,15.04,2.898
6.68,15.36,2.898
6.68,15.68,2.898
6.68,16,2.898
7,-16,3.038
7,-15.68,3.038
7,-15.36,3.038
7,-15.04,3.038
7,-14.72,3.038
7,-14.4,3.039
7,-14.08,3.039
7,-13.76,3.041
7,-13.44,3.043
7,-13.12,3.045
7,-12.8,3.047
7,-12.48,3.049
7,-12.16,3.052
7,-11.84,3.053
7,-11.52,3.053
7,-11.2,3.052
7,-10.88,3.047
7,-10.56,3.039
7,-10.24,3.028
7,-9.92,3.013
7,-9.6,2.996
7,-9.28,2.978
7,-8.96,2.961
7,-8.64,2.95
7,-8.32,2.949
7,-8,2.962
7,-7.68,2.999
7,-7.36,3.077
7,-7.04,3.236
7,-6.72,3.578
7,-6.4,3.325
7,-6.08,2.937
7,-5.76,2.689
7,-5.44,2.506
7,-5.12,2.361
7,-4.8,2.242
7,-4.48,2.141
7,-4.16,2.054
7,-3.84,1.974
7,-3.52,1.895
7,-3.2,1.812
7,-2.88,1.724
7,-2.56,1.634
7,-2.24,1.549
7,-1.92,1.472
7,-1.6,1.409
7,-1.28,1.36
7,-0.96,1.325
7,-0.64,1.303
7,-0.32,1.29
7,0,1.287
7,0.32,1.29
7,0.64,1.303
7,0.96,1.325
7,1.28,1.36
7,1.6,1.409
7,1.92,1.472
7,2.24,1.549
7,2.56,1.634
7,2.88,1.724
7,3.2,1.812
7,3.52,1.895
7,3.84,1.974
7,4.16,2.054
7,4.48,2.141
7,4.8,2.242
7,5.12,2.361
7,5.44,2.506
7,5.76,2.689
7,6.08,2.937
7,6.4,3.325
7,6.72,3.578
7,7.04,3.236
7,7.36,3.077
7,7.68,2.999
7,8,2.962
7,8.32,2.949
7,8.64,2.95
7,8.96,2.961
7,9.28,2.978
7,9.6,2.996
7,9.92,3.013
7,10.24,3.028
7,10.56,3.039
7,10.88,3.047
7,11.2,3.052
7,11.52,3.053
7,11.84,3.053
7,12.16,3.052
7,12.48,3.049
7,12.8,3.047
7,13.12,3.045
7,13.44,3.043
7,13.76,3.041
7,14.08,3.039
7,14.4,3.039
7,14.72,3.038
7,15.04,3.038
7,15.36,3.038
7,15.68,3.038
7,16,3.038
7.32,-16,3.177
7.32,-15.68,3.177
7.32,-15.36,3.177
7.32,-15.04,3.177
7.32,-14.72,3.178
7.32,-14.4,3.178
7.32,-14.08,3.179
7.32,-13.76,3.18
7.32,-13.44,3.182
7.32,-13.12,3.183
7.32,-12.8,3.185
7.32,-12.48,3.186
7.32,-12.16,3.187
7.32,-11.84,3.188
7.32,-11.52,3.187
7.32,-11.2,3.185
7.32,-10.88,3.181
7.32,-10.56,3.175
7.32,-10.24,3.166
7.32,-9.92,3.155
7.32,-9.6,3.144
7.32,-9.28,3.133
7.32,-8.96,3.125
7.32,-8.64,3.123
7.32,-8.32,3.13
7.32,-8,3.153
7.32,-7.68,3.199
7.32,-7.36,3.285
7.32,-7.04,3.446
7.32,-6.72,3.737
7.32,-6.4,3.536
7.32,-6.08,3.187
7.32,-5.76,2.958
7.32,-5.44,2.791
7.32,-5.12,2.663
7.32,-4.8,2.563
7.32,-4.48,2.485
7.32,-4.16,2.423
7.32,-3.84,2.369
7.32,-3.52,2.313
7.32,-3.2,2.244
7.32,-2.88,2.159
7.32,-2.56,2.066
7.32,-2.24,1.977
7.32,-1.92,1.9
7.32,-1.6,1.84
7.32,-1.28,1.797
7.32,-0.96,1.769
7.32,-0.64,1.755
7.32,-0.32,1.749
7.32,0,1.748
7.32,0.32,1.749
7.32,0.64,1.755
7.32,0.96,1.769
7.32,1.28,1.797
7.32,1.6,1.84
7.32,1.92,1.9
7.32,2.24,1.977
7.32,2.56,2.066
7.32,2.88,2.159
7.32,3.2,2.244
7.32,3.52,2.313
7.32,3.84,2.369
7.32,4.16,2.423
7.32,4.48,2.485
7.32,4.8,2.563
7.32,5.12,2.663
7.32,5.44,2.791
7.32,5.76,2.958
7.32,6.08,3.187
7.32,6.4,3.536
7.32,6.72,3.737
7.32,7.04,3.446
7.32,7.36,3.285
7.32,7.68,3.199
7.32,8,3.153
7.32,8.32,3.13
7.32,8.64,3.123
7.32,8.96,3.125
7.32,9.28,3.133
7.32,9.6,3.144
7.32,9.92,3.155
7.32,10.24,3.166
7.32,10.56,3.175
7.32,10.88,3.181
7.32,11.2,3.185
7.32,11.52,3.187
7.32,11.84,3.188
7.32,12.16,3.187
7.32,12.48,3.186
7.32,12.8,3.185
7.32,13.12,3.183
7.32,13.44,3.182
7.32,13.76,3.18
7.32,14.08,3.179
7.32,14.4,3.178
7.32,14.72,3.178
7.32,15.04,3.177
7.32,15.36,3.177
7.32,15.68,3.177
7.32,16,3.177
7.64,-16,3.317
7.64,-15.68,3.317
7.64,-15.36,3.317
7.64,-15.04,3.317
7.64,-14.72,3.317
7.64,-14.4,3.318
7.64,-14.08,3.318
7.64,-13.76,3.319
7.64,-13.44,3.32
7.64,-13.12,3.321
7.64,-12.8,3.322
7.64,-12.48,3.323
7.64,-12.16,3.324
7.64,-11.84,3.324
7.64,-11.52,3.323
7.64,-11.2,3.321
7.64,-10.88,3.317
7.64,-10.56,3.312
7.64,-10.24,3.306
7.64,-9.92,3.299
7.64,-9.6,3.292
7.64,-9.28,3.286
7.64,-8.96,3.283
7.64,-8.64,3.286
7.64,-8.32,3.298
7.64,-8,3.321
7.64,-7.68,3.362
7.64,-7.36,3.426
7.64,-7.04,3.51
7.64,-6.72,3.569
7.64,-6.4,3.495
7.64,-6.08,3.328
7.64,-5.76,3.168
7.64,-5.44,3.038
7.64,-5.12,2.937
7.64,-4.8,2.863
7.64,-4.48,2.812
7.64,-4.16,2.783
7.64,-3.84,2.767
7.64,-3.52,2.746
7.64,-3.2,2.694
7.64,-2.88,2.603
7.64,-2.56,2.494
7.64,-2.24,2.393
7.64,-1.92,2.311
7.64,-1.6,2.253
7.64,-1.28,2.217
7.64,-0.96,2.201
7.64,-0.64,2.199
7.64,-0.32,2.204
7.64,0,2.208
7.64,0.32,2.204
7.64,0.64,2.199
7.64,0.96,2.201
7.64,1.28,2.217
7.64,1.6,2.253
7.64,1.92,2.311
7.64,2.24,2.393
7.64,2.56,2.494
7.64,2.88,2.603
7.64,3.2,2.694
7.64,3.52,2.746
7.64,3.84,2.767
7.64,4.16,2.783
7.64,4.48,2.812
7.64,4.8,2.863
7.64,5.12,2.937
7.64,5.44,3.038
7.64,5.76,3.168
7.64,6.08,3.328
7.64,6.4,3.495
7.64,6.72,3.569
7.64,7.04,3.51
7.64,7.36,3.426
7.64,7.68,3.362
7.64,8,3.321
7.64,8.32,3.298
7.64,8.64,3.286
7.64,8.96,3.283
7.64,9.28,3.286
7.64,9.6,3.292
7.64,9.92,3.299
7.64,10.24,3.306
7.64,10.56,3.312
7.64,10.88,3.317
7.64,11.2,3.321
7.64,11.52,3.323
7.64,11.84,3.324
7.64,12.16,3.324
7.64,12.48,3.323
7.64,12.8,3.322
7.64,13.12,3.321
7.64,13.44,3.32
7.64,13.76,3.319
7.64,14.08,3.318
7.64,14.4,3.318
7.64,14.72,3.317
7.64,15.04,3.317
7.64,15.36,3.317
7.64,15.68,3.317
7.64,16,3.317
7.96,-16,3.456
7.96,-15.68,3.456
7.96,-15.36,3.456
7.96,-15.04,3.456
7.96,-14.72,3.457
7.96,-14.4,3.457
7.96,-14.08,3.458
7.96,-13.76,3.458
7.96,-13.44,3.459
7.96,-13.12,3.46
7.96,-12.8,3.46
7.96,-12.48,3.461
7.96,-12.16,3.461
7.96,-11.84,3.461
7.96,-11.52,3.46
7.96,-11.2,3.458
7.96,-10.88,3.455
7.96,-10.56,3.451
7.96,-10.24,3.447
7.96,-9.92,3.442
7.96,-9.6,3.438
7.96,-9.28,3.436
7.96,-8.96,3.436
7.96,-8.64,3.441
7.96,-8.32,3.453
7.96,-8,3.473
7.96,-7.68,3.502
7.96,-7.36,3.54
7.96,-7.04,3.575
7.96,-6.72,3.584
7.96,-6.4,3.538
7.96,-6.08,3.448
7.96,-5.76,3.347
7.96,-5.44,3.256
7.96,-5.12,3.186
7.96,-4.8,3.139
7.96,-4.48,3.118
7.96,-4.16,3.127
7.96,-3.84,3.166
7.96,-3.52,3.213
7.96,-3.2,3.191
7.96,-2.88,3.062
7.96,-2.56,2.912
7.96,-2.24,2.788
7.96,-1.92,2.699
7.96,-1.6,2.643
7.96,-1.28,2.616
7.96,-0.96,2.616
7.96,-0.64,2.636
7.96,-0.32,2.663
7.96,0,2.675
7.96,0.32,2.663
7.96,0.64,2.636
7.96,0.96,2.616
7.96,1.28,2.616
7.96,1.6,2.643
7.96,1.92,2.699
7.96,2.24,2.788
7.96,2.56,2.912
7.96,2.88,3.062
7.96,3.2,3.191
7.96,3.52,3.213
7.96,3.84,3.166
7.96,4.16,3.127
7.96,4.48,3.118
7.96,4.8,3.139
7.96,5.12,3.186
7.96,5.44,3.256
7.96,5.76,3.347
7.96,6.08,3.448
7.96,6.4,3.538
7.96,6.72,3.584
7.96,7.04,3.575
7.96,7.36,3.54
7.96,7.68,3.502
7.96,8,3.473
7.96,8.32,3.453
7.96,8.64,3.441
7.96,8.96,3.436
7.96,9.28,3.436
7.96,9.6,3.438
7.96,9.92,3.442
7.96,10.24,3.447
7.96,10.56,3.451
7.96,10.88,3.455
7.96,11.2,3.458
7.96,11.52,3.46
7.96,11.84,3.461
7.96,12.16,3.461
7.96,12.48,3.461
7.96,12.8,3.46
7.96,13.12,3.46
7.96,13.44,3.459
7.96,13.76,3.458
7.96,14.08,3.458
7.96,14.4,3.457
7.96,14.72,3.457
7.96,15.04,3.456
7.96,15.36,3.456
7.96,15.68,3.456
7.96,16,3.456
8.28,-16,3.595
8.28,-15.68,3.595
8.28,-15.36,3.595
8.28,-15.04,3.596
8.28,-14.72,3.596
8.28,-14.4,3.596
8.28,-14.08,3.597
8.28,-13.76,3.597
8.28,-13.44,3.598
8.28,-13.12,3.598
8.28,-12.8,3.598
8.28,-12.48,3.599
8.28,-12.16,3.599
8.28,-11.84,3.598
8.28,-11.52,3.597
8.28,-11.2,3.596
8.28,-10.88,3.593
8.28,-10.56,3.591
8.28,-10.24,3.588
8.28,-9.92,3.585
8.28,-9.6,3.583
8.28,-9.28,3.583
8.28,-8.96,3.585
8.28,-8.64,3.59
8.28,-8.32,3.6
8.28,-8,3.615
8.28,-7.68,3.633
8.28,-7.36,3.653
8.28,-7.04,3.666
8.28,-6.72,3.661
8.28,-6.4,3.629
8.28,-6.08,3.575
8.28,-5.76,3.512
8.28,-5.44,3.454
8.28,-5.12,3.41
8.28,-4.8,3.388
8.28,-4.48,3.394
8.28,-4.16,3.44
8.28,-3.84,3.546
8.28,-3.52,3.747
8.28,-3.2,3.834
8.28,-2.88,3.527
8.28,-2.56,3.297
8.28,-2.24,3.148
8.28,-1.92,3.054
8.28,-1.6,3.003
8.28,-1.28,2.989
8.28,-0.96,3.011
8.28,-0.64,3.066
8.28,-0.32,3.136
8.28,0,3.172
8.28,0.32,3.136
8.28,0.64,3.066
8.28,0.96,3.011
8.28,1.28,2.989
8.28,1.6,3.003
8.28,1.92,3.054
8.28,2.24,3.148
8.28,2.56,3.297
8.28,2.88,3.527
8.28,3.2,3.834
8.28,3.52,3.747
8.28,3.84,3.546
8.28,4.16,3.44
8.28,4.48,3.394
8.28,4.8,3.388
8.28,5.12,3.41
8.28,5.44,3.454
8.28,5.76,3.512
8.28,6.08,3.575
8.28,6.4,3.629
8.28,6.72,3.661
8.28,7.04,3.666
8.28,7.36,3.653
8.28,7.68,3.633
8.28,8,3.615
8.28,8.32,3.6
8.28,8.64,3.59
8.28,8.96,3.585
8.28,9.28,3.583
8.28,9.6,3.583
8.28,9.92,3.585
8.28,10.24,3.588
8.28,10.56,3.591
8.28,10.88,3.593
8.28,11.2,3.596
8.28,11.52,3.597
8.28,11.84,3.598
8.28,12.16,3.599
8.28,12.48,3.599
8.28,12.8,3.598
8.28,13.12,3.598
8.28,13.44,3.598
8.28,13.76,3.597
8.28,14.08,3.597
8.28,14.4,3.596
8.28,14.72,3.596
8.28,15.04,3.596
8.28,15.36,3.595
8.28,15.68,3.595
8.28,16,3.595
8.6,-16,3.734
8.6,-15.68,3.734
8.6,-15.36,3.735
8.6,-15.04,3.735
8.6,-14.72,3.735
8.6,-14.4,3.735
8.6,-14.08,3.735
8.6,-13.76,3.736
8.6,-13.44,3.736
8.6,-13.12,3.737
8.6,-12.8,3.737
8.6,-12.48,3.737
8.6,-12.16,3.737
8.6,-11.84,3.736
8.6,-11.52,3.735
8.6,-11.2,3.734
8.6,-10.88,3.732
8.6,-10.56,3.731
8.6,-10.24,3.729
8.6,-9.92,3.727
8.6,-9.6,3.726
8.6,-9.28,3.727
8.6,-8.96,3.729
8.6,-8.64,3.734
8.6,-8.32,3.742
8.6,-8,3.752
8.6,-7.68,3.763
8.6,-7.36,3.772
8.6,-7.04,3.776
8.6,-6.72,3.767
8.6,-6.4,3.745
8.6,-6.08,3.711
8.6,-5.76,3.673
8.6,-5.44,3.637
8.6,-5.12,3.614
8.6,-4.8,3.609
8.6,-4.48,3.632
8.6,-4.16,3.695
8.6,-3.84,3.829
8.6,-3.52,4.127
8.6,-3.2,4.418
8.6,-2.88,3.86
8.6,-2.56,3.605
8.6,-2.24,3.455
8.6,-1.92,3.367
8.6,-1.6,3.325
8.6,-1.28,3.326
8.6,-0.96,3.372
8.6,-0.64,3.473
8.6,-0.32,3.638
8.6,0,3.768
8.6,0.32,3.638
8.6,0.64,3.473
8.6,0.96,3.372
8.6,1.28,3.326
8.6,1.6,3.325
8.6,1.92,3.367
8.6,2.24,3.455
8.6,2.56,3.605
8.6,2.88,3.86
8.6,3.2,4.418
8.6,3.52,4.127
8.6,3.84,3.829
8.6,4.16,3.695
8.6,4.48,3.632
8.6,4.8,3.609
8.6,5.12,3.614
8.6,5.44,3.637
8.6,5.76,3.673
8.6,6.08,3.711
8.6,6.4,3.745
8.6,6.72,3.767
8.6,7.04,3.776
8.6,7.36,3.772
8.6,7.68,3.763
8.6,8,3.752
8.6,8.32,3.742
8.6,8.64,3.734
8.6,8.96,3.729
8.6,9.28,3.727
8.6,9.6,3.726
8.6,9.92,3.727
8.6,10.24,3.729
8.6,10.56,3.731
8.6,10.88,3.732
8.6,11.2,3.734
8.6,11.52,3.735
8.6,11.84,3.736
8.6,12.16,3.737
8.6,12.48,3.737
8.6,12.8,3.737
8.6,13.12,3.737
8.6,13.44,3.736
8.6,13.76,3.736
8.6,14.08,3.735
8.6,14.4,3.735
8.6,14.72,3.735
8.6,15.04,3.735
8.6,15.36,3.735
8.6,15.68,3.734
8.6,16,3.734
8.92,-16,3.874
8.92,-15.68,3.874
8.92,-15.36,3.874
8.92,-15.04,3.874
8.92,-14.72,3.874
8.92,-14.4,3.874
8.92,-14.08,3.874
8.92,-13.76,3.875
8.92,-13.44,3.875
8.92,-13.12,3.875
8.92,-12.8,3.875
8.92,-12.48,3.875
8.92,-12.16,3.875
8.92,-11.84,3.874
8.92,-11.52,3.874
8.92,-11.2,3.873
8.92,-10.88,3.872
8.92,-10.56,3.87
8.92,-10.24,3.869
8.92,-9.92,3.869
8.92,-9.6,3.869
8.92,-9.28,3.869
8.92,-8.96,3.872
8.92,-8.64,3.876
8.92,-8.32,3.881
8.92,-8,3.887
8.92,-7.68,3.893
8.92,-7.36,3.897
8.92,-7.04,3.897
8.92,-6.72,3.889
8.92,-6.4,3.874
8.92,-6.08,3.852
8.92,-5.76,3.829
8.92,-5.44,3.809
8.92,-5.12,3.799
8.92,-4.8,3.804
8.92,-4.48,3.831
8.92,-4.16,3.888
8.92,-3.84,3.984
8.92,-3.52,4.109
8.92,-3.2,4.137
8.92,-2.88,3.983
8.92,-2.56,3.821
8.92,-2.24,3.706
8.92,-1.92,3.635
8.92,-1.6,3.606
8.92,-1.28,3.619
8.92,-0.96,3.68
8.92,-0.64,3.812
8.92,-0.32,4.086
8.92,0,5.357
8.92,0.32,4.086
8.92,0.64,3.812
8.92,0.96,3.68
8.92,1.28,3.619
8.92,1.6,3.606
8.92,1.92,3.635
8.92,2.24,3.706
8.92,2.56,3.821
8.92,2.88,3.983
8.92,3.2,4.137
8.92,3.52,4.109
8.92,3.84,3.984
8.92,4.16,3.888
8.92,4.48,3.831
8.92,4.8,3.804
8.92,5.12,3.799
8.92,5.44,3.809
8.92,5.76,3.829
8.92,6.08,3.852
8.92,6.4,3.874
8.92,6.72,3.889
8.92,7.04,3.897
8.92,7.36,3.897
8.92,7.68,3.893
8.92,8,3.887
8.92,8.32,3.881
8.92,8.64,3.876
8.92,8.96,3.872
8.92,9.28,3.869
8.92,9.6,3.869
8.92,9.92,3.869
8.92,10.24,3.869
8.92,10.56,3.87
8.92,10.88,3.872
8.92,11.2,3.873
8.92,11.52,3.874
8.92,11.84,3.874
8.92,12.16,3.875
8.92,12.48,3.875
8.92,12.8,3.875
8.92,13.12,3.875
8.92,13.44,3.875
8.92,13.76,3.875
8.92,14.08,3.874
8.92,14.4,3.874
8.92,14.72,3.874
8.92,15.04,3.874
8.92,15.36,3.874
8.92,15.68,3.874
8.92,16,3.874
9.24,-16,4.013
9.24,-15.68,4.013
9.24,-15.36,4.013
9.24,-15.04,4.013
9.24,-14.72,4.013
9.24,-14.4,4.013
9.24,-14.08,4.013
9.24,-13.76,4.013
9.24,-13.44,4.014
9.24,-13.12,4.014
9.24,-12.8,4.014
9.24,-12.48,4.014
9.24,-12.16,4.013
9.24,-11.84,4.013
9.24,-11.52,4.013
9.24,-11.2,4.012
9.24,-10.88,4.011
9.24,-10.56,4.01
9.24,-10.24,4.01
9.24,-9.92,4.009
9.24,-9.6,4.01
9.24,-9.28,4.011
9.24,-8.96,4.013
9.24,-8.64,4.015
9.24,-8.32,4.019
9.24,-8,4.023
9.24,-7.68,4.026
9.24,-7.36,4.027
9.24,-7.04,4.025
9.24,-6.72,4.019
9.24,-6.4,4.008
9.24,-6.08,3.995
9.24,-5.76,3.981
9.24,-5.44,3.971
9.24,-5.12,3.968
9.24,-4.8,3.977
9.24,-4.48,4
9.24,-4.16,4.04
9.24,-3.84,4.093
9.24,-3.52,4.139
9.24,-3.2,4.137
9.24,-2.88,4.073
9.24,-2.56,3.986
9.24,-2.24,3.911
9.24,-1.92,3.863
9.24,-1.6,3.846
9.24,-1.28,3.864
9.24,-0.96,3.923
9.24,-0.64,4.035
9.24,-0.32,4.217
9.24,0,4.372
9.24,0.32,4.217
9.24,0.64,4.035
9.24,0.96,3.923
9.24,1.28,3.864
9.24,1.6,3.846
9.24,1.92,3.863
9.24,2.24,3.911
9.24,2.56,3.986
9.24,2.88,4.073
9.24,3.2,4.137
9.24,3.52,4.139
9.24,3.84,4.093
9.24,4.16,4.04
9.24,4.48,4
9.24,4.8,3.977
9.24,5.12,3.968
9.24,5.44,3.971
9.24,5.76,3.981
9.24,6.08,3.995
9.24,6.4,4.008
9.24,6.72,4.019
9.24,7.04,4.025
9.24,7.36,4.027
9.24,7.68,4.026
9.24,8,4.023
9.24,8.32,4.019
9.24,8.64,4.015
9.24,8.96,4.013
9.24,9.28,4.011
9.24,9.6,4.01
9.24,9.92,4.009
9.24,10.24,4.01
9.24,10.56,4.01
9.24,10.88,4.011
9.24,11.2,4.012
9.24,11.52,4.013
9.24,11.84,4.013
9.24,12.16,4.013
9.24,12.48,4.014
9.24,12.8,4.014
9.24,13.12,4.014
9.24,13.44,4.014
9.24,13.76,4.013
9.24,14.08,4.013
9.24,14.4,4.013
9.24,14.72,4.013
9.24,15.04,4.013
9.24,15.36,4.013
9.24,15.68,4.013
9.24,16,4.013
9.56,-16,4.152
9.56,-15.68,4.152
9.56,-15.36,4.152
9.56,-15.04,4.152
9.56,-14.72,4.152
9.56,-14.4,4.152
9.56,-14.08,4.152
9.56,-13.76,4.152
9.56,-13.44,4.152
9.56,-13.12,4.152
9.56,-12.8,4.152
9.56,-12.48,4.152
9.56,-12.16,4.152
9.56,-11.84,4.152
9.56,-11.52,4.151
9.56,-11.2,4.151
9.56,-10.88,4.15
9.56,-10.56,4.15
9.56,-10.24,4.15
9.56,-9.92,4.15
9.56,-9.6,4.15
9.56,-9.28,4.151
9.56,-8.96,4.152
9.56,-8.64,4.154
9.56,-8.32,4.157
9.56,-8,4.159
9.56,-7.68,4.16
9.56,-7.36,4.16
9.56,-7.04,4.158
9.56,-6.72,4.153
9.56,-6.4,4.146
9.56,-6.08,4.138
9.56,-5.76,4.131
9.56,-5.44,4.126
9.56,-5.12,4.126
9.56,-4.8,4.135
9.56,-4.48,4.152
9.56,-4.16,4.177
9.56,-3.84,4.204
9.56,-3.52,4.222
9.56,-3.2,4.215
9.56,-2.88,4.182
9.56,-2.56,4.134
9.56,-2.24,4.09
9.56,-1.92,4.06
9.56,-1.6,4.052
9.56,-1.28,4.069
9.56,-0.96,4.113
9.56,-0.64,4.185
9.56,-0.32,4.27
9.56,0,4.313
9.56,0.32,4.27
9.56,0.64,4.185
9.56,0.96,4.113
9.56,1.28,4.069
9.56,1.6,4.052
9.56,1.92,4.06
9.56,2.24,4.09
9.56,2.56,4.134
9.56,2.88,4.182
9.56,3.2,4.215
9.56,3.52,4.222
9.56,3.84,4.204
9.56,4.16,4.177
9.56,4.48,4.152
9.56,4.8,4.135
9.56,5.12,4.126
9.56,5.44,4.126
9.56,5.76,4.131
9.56,6.08,4.138
9.56,6.4,4.146
9.56,6.72,4.153
9.56,7.04,4.158
9.56,7.36,4.16
9.56,7.68,4.16
9.56,8,4.159
9.56,8.32,4.157
9.56,8.64,4.154
9.56,8.96,4.152
9.56,9.28,4.151
9.56,9.6,4.15
9.56,9.92,4.15
9.56,10.24,4.15
9.56,10.56,4.15
9.56,10.88,4.15
9.56,11.2,4.151
9.56,11.52,4.151
9.56,11.84,4.152
9.56,12.16,4.152
9.56,12.48,4.152
9.56,12.8,4.152
9.56,13.12,4.152
9.56,13.44,4.152
9.56,13.76,4.152
9.56,14.08,4.152
9.56,14.4,4.152
9.56,14.72,4.152
9.56,15.04,4.152
9.56,15.36,4.152
9.56,15.68,4.152
9.56,16,4.152
9.88,-16,4.291
9.88,-15.68,4.291
9.88,-15.36,4.291
9.88,-15.04,4.291
9.88,-14.72,4.291
9.88,-14.4,4.291
9.88,-14.08,4.291
9.88,-13.76,4.291
9.88,-13.44,4.291
9.88,-13.12,4.291
9.88,-12.8,4.291
9.88,-12.48,4.291
9.88,-12.16,4.291
9.88,-11.84,4.291
9.88,-11.52,4.29
9.88,-11.2,4.29
9.88,-10.88,4.29
9.88,-10.56,4.289
9.88,-10.24,4.289
9.88,-9.92,4.289
9.88,-9.6,4.29
9.88,-9.28,4.291
9.88,-8.96,4.292
9.88,-8.64,4.293
9.88,-8.32,4.294
9.88,-8,4.296
9.88,-7.68,4.296
9.88,-7.36,4.296
9.88,-7.04,4.294
9.88,-6.72,4.29
9.88,-6.4,4.286
9.88,-6.08,4.281
9.88,-5.76,4.277
9.88,-5.44,4.275
9.88,-5.12,4.277
9.88,-4.8,4.283
9.88,-4.48,4.295
9.88,-4.16,4.309
9.88,-3.84,4.323
9.88,-3.52,4.33
9.88,-3.2,4.324
9.88,-2.88,4.305
9.88,-2.56,4.278
9.88,-2.24,4.252
9.88,-1.92,4.236
9.88,-1.6,4.232
9.88,-1.28,4.246
9.88,-0.96,4.275
9.88,-0.64,4.316
9.88,-0.32,4.356
9.88,0,4.374
9.88,0.32,4.356
9.88,0.64,4.316
9.88,0.96,4.275
9.88,1.28,4.246
9.88,1.6,4.232
9.88,1.92,4.236
9.88,2.24,4.252
9.88,2.56,4.278
9.88,2.88,4.305
9.88,3.2,4.324
9.88,3.52,4.33
9.88,3.84,4.323
9.88,4.16,4.309
9.88,4.48,4.295
9.88,4.8,4.283
9.88,5.12,4.277
9.88,5.44,4.275
9.88,5.76,4.277
9.88,6.08,4.281
9.88,6.4,4.286
9.88,6.72,4.29
9.88,7.04,4.294
9.88,7.36,4.296
9.88,7.68,4.296
9.88,8,4.296
9.88,8.32,4.294
9.88,8.64,4.293
9.88,8.96,4.292
9.88,9.28,4.291
9.88,9.6,4.29
9.88,9.92,4.289
9.88,10.24,4.289
9.88,10.56,4.289
9.88,10.88,4.29
9.88,11.2,4.29
9.88,11.52,4.29
9.88,11.84,4.291
9.88,12.16,4.291
9.88,12.48,4.291
9.88,12.8,4.291
9.88,13.12,4.291
9.88,13.44,4.291
9.88,13.76,4.291
9.88,14.08,4.291
9.88,14.4,4.291
9.88,14.72,4.291
9.88,15.04,4.291
9.88,15.36,4.291
9.88,15.68,4.291
9.88,16,4.291
10.2,-16,4.43
10.2,-15.68,4.43
10.2,-15.36,4.43
10.2,-15.04,4.43
10.2,-14.72,4.43
10.2,-14.4,4.43
10.2,-14.08,4.43
10.2,-13.76,4.43
10.2,-13.44,4.43
10.2,-13.12,4.43
10.2,-12.8,4.43
10.2,-12.48,4.43
10.2,-12.16,4.43
10.2,-11.84,4.43
10.2,-11.52,4.429
10.2,-11.2,4.429
10.2,-10.88,4.429
10.2,-10.56,4.429
10.2,-10.24,4.429
10.2,-9.92,4.429
10.2,-9.6,4.429
10.2,-9.28,4.43
10.2,-8.96,4.431
10.2,-8.64,4.432
10.2,-8.32,4.432
10.2,-8,4.433
10.2,-7.68,4.433
10.2,-7.36,4.432
10.2,-7.04,4.431
10.2,-6.72,4.429
10.2,-6.4,4.426
10.2,-6.08,4.423
10.2,-5.76,4.421
10.2,-5.44,4.42
10.2,-5.12,4.422
10.2,-4.8,4.427
10.2,-4.48,4.434
10.2,-4.16,4.443
10.2,-3.84,4.45
10.2,-3.52,4.452
10.2,-3.2,4.447
10.2,-2.88,4.436
10.2,-2.56,4.421
10.2,-2.24,4.406
10.2,-1.92,4.397
10.2,-1.6,4.396
10.2,-1.28,4.405
10.2,-0.96,4.423
10.2,-0.64,4.447
10.2,-0.32,4.467
10.2,0,4.475
10.2,0.32,4.467
10.2,0.64,4.447
10.2,0.96,4.423
10.2,1.28,4.405
10.2,1.6,4.396
10.2,1.92,4.397
10.2,2.24,4.406
10.2,2.56,4.421
10.2,2.88,4.436
10.2,3.2,4.447
10.2,3.52,4.452
10.2,3.84,4.45
10.2,4.16,4.443
10.2,4.48,4.434
10.2,4.8,4.427
10.2,5.12,4.422
10.2,5.44,4.42
10.2,5.76,4.421
10.2,6.08,4.423
10.2,6.4,4.426
10.2,6.72,4.429
10.2,7.04,4.431
10.2,7.36,4.432
10.2,7.68,4.433
10.2,8,4.433
10.2,8.32,4.432
10.2,8.64,4.432
10.2,8.96,4.431
10.2,9.28,4.43
10.2,9.6,4.429
10.2,9.92,4.429
10.2,10.24,4.429
10.2,10.56,4.429
10.2,10.88,4.429
10.2,11.2,4.429
10.2,11.52,4.429
10.2,11.84,4.43
10.2,12.16,4.43
10.2,12.48,4.43
10.2,12.8,4.43
10.2,13.12,4.43
10.2,13.44,4.43
10.2,13.76,4.43
10.2,14.08,4.43
10.2,14.4,4.43
10.2,14.72,4.43
10.2,15.04,4.43
10.2,15.36,4.43
10.2,15.68,4.43
10.2,16,4.43
10.52,-16,4.569
10.52,-15.68,4.569
10.52,-15.36,4.569
10.52,-15.04,4.569
10.52,-14.72,4.569
10.52,-14.4,4.569
10.52,-14.08,4.569
10.52,-13.76,4.569
10.52,-13.44,4.569
10.52,-13.12,4.569
10.52,-12.8,4.569
10.52,-12.48,4.569
10.52,-12.16,4.569
10.52,-11.84,4.569
10.52,-11.52,4.568
10.52,-11.2,4.568
10.52,-10.88,4.568
10.52,-10.56,4.568
10.52,-10.24,4.568
10.52,-9.92,4.568
10.52,-9.6,4.569
10.52,-9.28,4.569
10.52,-8.96,4.57
10.52,-8.64,4.57
10.52,-8.32,4.571
10.52,-8,4.571
10.52,-7.68,4.571
10.52,-7.36,4.57
10.52,-7.04,4.569
10.52,-6.72,4.568
10.52,-6.4,4.566
10.52,-6.08,4.564
10.52,-5.76,4.563
10.52,-5.44,4.563
10.52,-5.12,4.565
10.52,-4.8,4.568
10.52,-4.48,4.573
10.52,-4.16,4.578
10.52,-3.84,4.581
10.52,-3.52,4.581
10.52,-3.2,4.578
10.52,-2.88,4.571
10.52,-2.56,4.562
10.52,-2.24,4.554
10.52,-1.92,4.549
10.52,-1.6,4.549
10.52,-1.28,4.555
10.52,-0.96,4.566
10.52,-0.64,4.579
10.52,-0.32,4.59
10.52,0,4.594
10.52,0.32,4.59
10.52,0.64,4.579
10.52,0.96,4.566
10.52,1.28,4.555
10.52,1.6,4.549
10.52,1.92,4.549
10.52,2.24,4.554
10.52,2.56,4.562
10.52,2.88,4.571
10.52,3.2,4.578
10.52,3.52,4.581
10.52,3.84,4.581
10.52,4.16,4.578
10.52,4.48,4.573
10.52,4.8,4.568
10.52,5.12,4.565
10.52,5.44,4.563
10.52,5.76,4.563
10.52,6.08,4.564
10.52,6.4,4.566
10.52,6.72,4.568
10.52,7.04,4.569
10.52,7.36,4.57
10.52,7.68,4.571
10.52,8,4.571
10.52,8.32,4.571
10.52,8.64,4.57
10.52,8.96,4.57
10.52,9.28,4.569
10.52,9.6,4.569
10.52,9.92,4.568
10.52,10.24,4.568
10.52,10.56,4.568
10.52,10.88,4.568
10.52,11.2,4.568
10.52,11.52,4.568
10.52,11.84,4.569
10.52,12.16,4.569
10.52,12.48,4.569
10.52,12.8,4.569
10.52,13.12,4.569
10.52,13.44,4.569
10.52,13.76,4.569
10.52,14.08,4.569
10.52,14.4,4.569
10.52,14.72,4.569
10.52,15.04,4.569
10.52,15.36,4.569
10.52,15.68,4.569
10.52,16,4.569
10.84,-16,4.708
10.84,-15.68,4.708
10.84,-15.36,4.708
10.84,-15.04,4.708
10.84,-14.72,4.708
10.84,-14.4,4.708
10.84,-14.08,4.708
10.84,-13.76,4.708
10.84,-13.44,4.708
10.84,-13.12,4.708
10.84,-12.8,4.708
10.84,-12.48,4.708
10.84,-12.16,4.708
10.84,-11.84,4.708
10.84,-11.52,4.708
10.84,-11.2,4.707
10.84,-10.88,4.707
10.84,-10.56,4.707
10.84,-10.24,4.707
10.84,-9.92,4.708
10.84,-9.6,4.708
10.84,-9.28,4.708
10.84,-8.96,4.708
10.84,-8.64,4.709
10.84,-8.32,4.709
10.84,-8,4.709
10.84,-7.68,4.709
10.84,-7.36,4.708
10.84,-7.04,4.708
10.84,-6.72,4.707
10.84,-6.4,4.706
10.84,-6.08,4.705
10.84,-5.76,4.704
10.84,-5.44,4.705
10.84,-5.12,4.706
10.84,-4.8,4.708
10.84,-4.48,4.711
10.84,-4.16,4.714
10.84,-3.84,4.715
10.84,-3.52,4.715
10.84,-3.2,4.713
10.84,-2.88,4.708
10.84,-2.56,4.703
10.84,-2.24,4.699
10.84,-1.92,4.696
10.84,-1.6,4.697
10.84,-1.28,4.7
10.84,-0.96,4.707
10.84,-0.64,4.714
10.84,-0.32,4.72
10.84,0,4.722
10.84,0.32,4.72
10.84,0.64,4.714
10.84,0.96,4.707
10.84,1.28,4.7
10.84,1.6,4.697
10.84,1.92,4.696
10.84,2.24,4.699
10.84,2.56,4.703
10.84,2.88,4.708
10.84,3.2,4.713
10.84,3.52,4.715
10.84,3.84,4.715
10.84,4.16,4.714
10.84,4.48,4.711
10.84,4.8,4.708
10.84,5.12,4.706
10.84,5.44,4.705
10.84,5.76,4.704
10.84,6.08,4.705
10.84,6.4,4.706
10.84,6.72,4.707
10.84,7.04,4.708
10.84,7.36,4.708
10.84,7.68,4.709
10.84,8,4.709
10.84,8.32,4.709
10.84,8.64,4.709
10.84,8.96,4.708
10.84,9.28,4.708
10.84,9.6,4.708
10.84,9.92,4.708
10.84,10.24,4.707
10.84,10.56,4.707
10.84,10.88,4.707
10.84,11.2,4.707
10.84,11.52,4.708
10.84,11.84,4.708
10.84,12.16,4.708
10.84,12.48,4.708
10.84,12.8,4.708
10.84,13.12,4.708
10.84,13.44,4.708
10.84,13.76,4.708
10.84,14.08,4.708
10.84,14.4,4.708
10.84,14.72,4.708
10.84,15.04,4.708
10.84,15.36,4.708
10.84,15.68,4.708
10.84,16,4.708
11.16,-16,4.847
11.16,-15.68,4.847
11.16,-15.36,4.847
11.16,-15.04,4.847
11.16,-14.72,4.847
11.16,-14.4,4.847
11.16,-14.08,4.847
11.16,-13.76,4.847
11.16,-13.44,4.847
11.16,-13.12,4.847
11.16,-12.8,4.847
11.16,-12.48,4.847
11.16,-12.16,4.847
11.16,-11.84,4.847
11.16,-11.52,4.847
11.16,-11.2,4.846
11.16,-10.88,4.846
11.16,-10.56,4.846
11.16,-10.24,4.847
11.16,-9.92,4.847
11.16,-9.6,4.847
11.16,-9.28,4.847
11.16,-8.96,4.847
11.16,-8.64,4.847
11.16,-8.32,4.848
11.16,-8,4.848
11.16,-7.68,4.847
11.16,-7.36,4.847
11.16,-7.04,4.846
11.16,-6.72,4.846
11.16,-6.4,4.845
11.16,-6.08,4.845
11.16,-5.76,4.845
11.16,-5.44,4.845
11.16,-5.12,4.846
11.16,-4.8,4.847
11.16,-4.48,4.849
11.16,-4.16,4.85
11.16,-3.84,4.851
11.16,-3.52,4.851
11.16,-3.2,4.849
11.16,-2.88,4.847
11.16,-2.56,4.844
11.16,-2.24,4.841
11.16,-1.92,4.84
11.16,-1.6,4.84
11.16,-1.28,4.843
11.16,-0.96,4.846
11.16,-0.64,4.851
11.16,-0.32,4.854
11.16,0,4.855
11.16,0.32,4.854
11.16,0.64,4.851
11.16,0.96,4.846
11.16,1.28,4.843
11.16,1.6,4.84
11.16,1.92,4.84
11.16,2.24,4.841
11.16,2.56,4.844
11.16,2.88,4.847
11.16,3.2,4.849
11.16,3.52,4.851
11.16,3.84,4.851
11.16,4.16,4.85
11.16,4.48,4.849
11.16,4.8,4.847
11.16,5.12,4.846
11.16,5.44,4.845
11.16,5.76,4.845
11.16,6.08,4.845
11.16,6.4,4.845
11.16,6.72,4.846
11.16,7.04,4.846
11.16,7.36,4.847
11.16,7.68,4.847
11.16,8,4.848
11.16,8.32,4.848
11.16,8.64,4.847
11.16,8.96,4.847
11.16,9.28,4.847
11.16,9.6,4.847
11.16,9.92,4.847
11.16,10.24,4.847
11.16,10.56,4.846
11.16,10.88,4.846
11.16,11.2,4.846
11.16,11.52,4.847
11.16,11.84,4.847
11.16,12.16,4.847
11.16,12.48,4.847
11.16,12.8,4.847
11.16,13.12,4.847
11.16,13.44,4.847
11.16,13.76,4.847
11.16,14.08,4.847
11.16,14.4,4.847
11.16,14.72,4.847
11.16,15.04,4.847
11.16,15.36,4.847
11.16,15.68,4.847
11.16,16,4.847
11.48,-16,4.986
11.48,-15.68,4.986
11.48,-15.36,4.986
11.48,-15.04,4.986
11.48,-14.72,4.986
11.48,-14.4,4.986
11.48,-14.08,4.986
11.48,-13.76,4.986
11.48,-13.44,4.986
11.48,-13.12,4.986
11.48,-12.8,4.986
11.48,-12.48,4.986
11.48,-12.16,4.986
11.48,-11.84,4.986
11.48,-11.52,4.986
11.48,-11.2,4.986
11.48,-10.88,4.986
11.48,-10.56,4.986
11.48,-10.24,4.986
11.48,-9.92,4.986
11.48,-9.6,4.986
11.48,-9.28,4.986
11.48,-8.96,4.986
11.48,-8.64,4.986
11.48,-8.32,4.986
11.48,-8,4.986
11.48,-7.68,4.986
11.48,-7.36,4.986
11.48,-7.04,4.985
11.48,-6.72,4.985
11.48,-6.4,4.985
11.48,-6.08,4.984
11.48,-5.76,4.984
11.48,-5.44,4.985
11.48,-5.12,4.985
11.48,-4.8,4.986
11.48,-4.48,4.987
11.48,-4.16,4.988
11.48,-3.84,4.988
11.48,-3.52,4.988
11.48,-3.2,4.987
11.48,-2.88,4.985
11.48,-2.56,4.984
11.48,-2.24,4.982
11.48,-1.92,4.982
11.48,-1.6,4.982
11.48,-1.28,4.983
11.48,-0.96,4.986
11.48,-0.64,4.988
11.48,-0.32,4.99
11.48,0,4.991
11.48,0.32,4.99
11.48,0.64,4.988
11.48,0.96,4.986
11.48,1.28,4.983
11.48,1.6,4.982
11.48,1.92,4.982
11.48,2.24,4.982
11.48,2.56,4.984
11.48,2.88,4.985
11.48,3.2,4.987
11.48,3.52,4.988
11.48,3.84,4.988
11.48,4.16,4.988
11.48,4.48,4.987
11.48,4.8,4.986
11.48,5.12,4.985
11.48,5.44,4.985
11.48,5.76,4.984
11.48,6.08,4.984
11.48,6.4,4.985
11.48,6.72,4.985
11.48,7.04,4.985
11.48,7.36,4.986
11.48,7.68,4.986
11.48,8,4.986
11.48,8.32,4.986
11.48,8.64,4.986
11.48,8.96,4.986
11.48,9.28,4.986
11.48,9.6,4.986
11.48,9.92,4.986
11.48,10.24,4.986
11.48,10.56,4.986
11.48,10.88,4.986
11.48,11.2,4.986
11.48,11.52,4.986
11.48,11.84,4.986
11.48,12.16,4.986
11.48,12.48,4.986
11.48,12.8,4.986
11.48,13.12,4.986
11.48,13.44,4.986
11.48,13.76,4.986
11.48,14.08,4.986
11.48,14.4,4.986
11.48,14.72,4.986
11.48,15.04,4.986
11.48,15.36,4.986
11.48,15.68,4.986
11.48,16,4.986
11.8,-16,5.125
11.8,-15.68,5.125
11.8,-15.36,5.125
11.8,-15.04,5.125
11.8,-14.72,5.125
11.8,-14.4,5.125
11.8,-14.08,5.125
11.8,-13.76,5.125
11.8,-13.44,5.125
11.8,-13.12,5.125
11.8,-12.8,5.125
11.8,-12.48,5.125
11.8,-12.16,5.125
11.8,-11.84,5.125
11.8,-11.52,5.125
11.8,-11.2,5.125
11.8,-10.88,5.125
11.8,-10.56,5.125
11.8,-10.24,5.125
11.8,-9.92,5.125
11.8,-9.6,5.125
11.8,-9.28,5.125
11.8,-8.96,5.125
11.8,-8.64,5.125
11.8,-8.32,5.125
11.8,-8,5.125
11.8,-7.68,5.125
11.8,-7.36,5.125
11.8,-7.04,5.124
11.8,-6.72,5.124
11.8,-6.4,5.124
11.8,-6.08,5.124
11.8,-5.76,5.124
11.8,-5.44,5.124
11.8,-5.12,5.125
11.8,-4.8,5.125
11.8,-4.48,5.126
11.8,-4.16,5.126
11.8,-3.84,5.126
11.8,-3.52,5.126
11.8,-3.2,5.125
11.8,-2.88,5.124
11.8,-2.56,5.123
11.8,-2.24,5.122
11.8,-1.92,5.122
11.8,-1.6,5.122
11.8,-1.28,5.123
11.8,-0.96,5.125
11.8,-0.64,5.126
11.8,-0.32,5.127
11.8,0,5.128
11.8,0.32,5.127
11.8,0.64,5.126
11.8,0.96,5.125
11.8,1.28,5.123
11.8,1.6,5.122
11.8,1.92,5.122
11.8,2.24,5.122
11.8,2.56,5.123
11.8,2.88,5.124
11.8,3.2,5.125
11.8,3.52,5.126
11.8,3.84,5.126
11.8,4.16,5.126
11.8,4.48,5.126
11.8,4.8,5.125
11.8,5.12,5.125
11.8,5.44,5.124
11.8,5.76,5.124
11.8,6.08,5.124
11.8,6.4,5.124
11.8,6.72,5.124
11.8,7.04,5.124
11.8,7.36,5.125
11.8,7.68,5.125
11.8,8,5.125
11.8,8.32,5.125
11.8,8.64,5.125
11.8,8.96,5.125
11.8,9.28,5.125
11.8,9.6,5.125
11.8,9.92,5.125
11.8,10.24,5.125
11.8,10.56,5.125
11.8,10.88,5.125
11.8,11.2,5.125
11.8,11.52,5.125
11.8,11.84,5.125
11.8,12.16,5.125
11.8,12.48,5.125
11.8,12.8,5.125
11.8,13.12,5.125
11.8,13.44,5.125
11.8,13.76,5.125
11.8,14.08,5.125
11.8,14.4,5.125
11.8,14.72,5.125
11.8,15.04,5.125
11.8,15.36,5.125
11.8,15.68,5.125
11.8,16,5.125
12.12,-16,5.264
12.12,-15.68,5.264
12.12,-15.36,5.264
12.12,-15.04,5.264
12.12,-14.72,5.264
12.12,-14.4,5.264
12.12,-14.08,5.264
12.12,-13.76,5.264
12.12,-13.44,5.264
12.12,-13.12,5.264
12.12,-12.8,5.264
12.12,-12.48,5.264
12.12,-12.16,5.264
12.12,-11.84,5.264
12.12,-11.52,5.264
12.12,-11.2,5.264
12.12,-10.88,5.264
12.12,-10.56,5.264
12.12,-10.24,5.264
12.12,-9.92,5.264
12.12,-9.6,5.264
12.12,-9.28,5.264
12.12,-8.96,5.264
12.12,-8.64,5.264
12.12,-8.32,5.264
12.12,-8,5.264
12.12,-7.68,5.264
12.12,-7.36,5.264
12.12,-7.04,5.263
12.12,-6.72,5.263
12.12,-6.4,5.263
12.12,-6.08,5.263
12.12,-5.76,5.263
12.12,-5.44,5.263
12.12,-5.12,5.264
12.12,-4.8,5.264
12.12,-4.48,5.264
12.12,-4.16,5.265
12.12,-3.84,5.265
12.12,-3.52,5.264
12.12,-3.2,5.264
12.12,-2.88,5.263
12.12,-2.56,5.263
12.12,-2.24,5.262
12.12,-1.92,5.262
12.12,-1.6,5.262
12.12,-1.28,5.263
12.12,-0.96,5.264
12.12,-0.64,5.265
12.12,-0.32,5.265
12.12,0,5.265
12.12,0.32,5.265
12.12,0.64,5.265
12.12,0.96,5.264
12.12,1.28,5.263
12.12,1.6,5.262
12.12,1.92,5.262
12.12,2.24,5.262
12.12,2.56,5.263
12.12,2.88,5.263
12.12,3.2,5.264
12.12,3.52,5.264
12.12,3.84,5.265
12.12,4.16,5.265
12.12,4.48,5.264
12.12,4.8,5.264
12.12,5.12,5.264
12.12,5.44,5.263
12.12,5.76,5.263
12.12,6.08,5.263
12.12,6.4,5.263
12.12,6.72,5.263
12.12,7.04,5.263
12.12,7.36,5.264
12.12,7.68,5.264
12.12,8,5.264
12.12,8.32,5.264
12.12,8.64,5.264
12.12,8.96,5.264
12.12,9.28,5.264
12.12,9.6,5.264
12.12,9.92,5.264
12.12,10.24,5.264
12.12,10.56,5.264
12.12,10.88,5.264
12.12,11.2,5.264
12.12,11.52,5.264
12.12,11.84,5.264
12.12,12.16,5.264
12.12,12.48,5.264
12.12,12.8,5.264
12.12,13.12,5.264
12.12,13.44,5.264
12.12,13.76,5.264
12.12,14.08,5.264
12.12,14.4,5.264
12.12,14.72,5.264
12.12,15.04,5.264
12.12,15.36,5.264
12.12,15.68,5.264
12.12,16,5.264
12.44,-16,5.403
12.44,-15.68,5.403
12.44,-15.36,5.403
12.44,-15.04,5.403
12.44,-14.72,5.403
12.44,-14.4,5.403
12.44,-14.08,5.403
12.44,-13.76,5.403
12.44,-13.44,5.403
12.44,-13.12,5.403
12.44,-12.8,5.403
12.44,-12.48,5.403
12.44,-12.16,5.403
12.44,-11.84,5.403
12.44,-11.52,5.403
12.44,-11.2,5.403
12.44,-10.88,5.403
12.44,-10.56,5.403
12.44,-10.24,5.403
12.44,-9.92,5.403
12.44,-9.6,5.403
12.44,-9.28,5.403
12.44,-8.96,5.403
12.44,-8.64,5.403
12.44,-8.32,5.403
12.44,-8,5.403
12.44,-7.68,5.403
12.44,-7.36,5.403
12.44,-7.04,5.402
12.44,-6.72,5.402
12.44,-6.4,5.402
12.44,-6.08,5.402
12.44,-5.76,5.402
12.44,-5.44,5.402
12.44,-5.12,5.403
12.44,-4.8,5.403
12.44,-4.48,5.403
12.44,-4.16,5.403
12.44,-3.84,5.403
12.44,-3.52,5.403
12.44,-3.2,5.403
12.44,-2.88,5.402
12.44,-2.56,5.402
12.44,-2.24,5.402
12.44,-1.92,5.402
12.44,-1.6,5.402
12.44,-1.28,5.402
12.44,-0.96,5.403
12.44,-0.64,5.403
12.44,-0.32,5.404
12.44,0,5.404
12.44,0.32,5.404
12.44,0.64,5.403
12.44,0.96,5.403
12.44,1.28,5.402
12.44,1.6,5.402
12.44,1.92,5.402
12.44,2.24,5.402
12.44,2.56,5.402
12.44,2.88,5.402
12.44,3.2,5.403
12.44,3.52,5.403
12.44,3.84,5.403
12.44,4.16,5.403
12.44,4.48,5.403
12.44,4.8,5.403
12.44,5.12,5.403
12.44,5.44,5.402
12.44,5.76,5.402
12.44,6.08,5.402
12.44,6.4,5.402
12.44,6.72,5.402
12.44,7.04,5.402
12.44,7.36,5.403
12.44,7.68,5.403
12.44,8,5.403
12.44,8.32,5.403
12.44,8.64,5.403
12.44,8.96,5.403
12.44,9.28,5.403
12.44,9.6,5.403
12.44,9.92,5.403
12.44,10.24,5.403
12.44,10.56,5.403
12.44,10.88,5.403
12.44,11.2,5.403
12.44,11.52,5.403
12.44,11.84,5.403
12.44,12.16,5.403
12.44,12.48,5.403
12.44,12.8,5.403
12.44,13.12,5.403
12.44,13.44,5.403
12.44,13.76,5.403
12.44,14.08,5.403
12.44,14.4,5.403
12.44,14.72,5.403
12.44,15.04,5.403
12.44,15.36,5.403
12.44,15.68,5.403
12.44,16,5.403
12.76,-16,5.542
12.76,-15.68,5.542
12.76,-15.36,5.542
12.76,-15.04,5.542
12.76,-14.72,5.542
12.76,-14.4,5.542
12.76,-14.08,5.542
12.76,-13.76,5.542
12.76,-13.44,5.542
12.76,-13.12,5.542
12.76,-12.8,5.542
12.76,-12.48,5.542
12.76,-12.16,5.542
12.76,-11.84,5.542
12.76,-11.52,5.542
12.76,-11.2,5.542
12.76,-10.88,5.542
12.76,-10.56,5.542
12.76,-10.24,5.542
12.76,-9.92,5.542
12.76,-9.6,5.542
12.76,-9.28,5.542
12.76,-8.96,5.542
12.76,-8.64,5.542
12.76,-8.32,5.542
12.76,-8,5.542
12.76,-7.68,5.542
12.76,-7.36,5.542
12.76,-7.04,5.541
12.76,-6.72,5.541
12.76,-6.4,5.541
12.76,-6.08,5.541
12.76,-5.76,5.541
12.76,-5.44,5.542
12.76,-5.12,5.542
12.76,-4.8,5.542
12.76,-4.48,5.542
12.76,-4.16,5.542
12.76,-3.84,5.542
12.76,-3.52,5.542
12.76,-3.2,5.542
12.76,-2.88,5.541
12.76,-2.56,5.541
12.76,-2.24,5.541
12.76,-1.92,5.541
12.76,-1.6,5.541
12.76,-1.28,5.541
12.76,-0.96,5.542
12.76,-0.64,5.542
12.76,-0.32,5.542
12.76,0,5.542
12.76,0.32,5.542
12.76,0.64,5.542
12.76,0.96,5.542
12.76,1.28,5.541
12.76,1.6,5.541
12.76,1.92,5.541
12.76,2.24,5.541
12.76,2.56,5.541
12.76,2.88,5.541
12.76,3.2,5.542
12.76,3.52,5.542
12.76,3.84,5.542
12.76,4.16,5.542
12.76,4.48,5.542
12.76,4.8,5.542
12.76,5.12,5.542
12.76,5.44,5.542
12.76,5.76,5.541
12.76,6.08,5.541
12.76,6.4,5.541
12.76,6.72,5.541
12.76,7.04,5.541
12.76,7.36,5.542
12.76,7.68,5.542
12.76,8,5.542
12.76,8.32,5.542
12.76,8.64,5.542
12.76,8.96,5.542
12.76,9.28,5.542
12.76,9.6,5.542
12.76,9.92,5.542
12.76,10.24,5.542
12.76,10.56,5.542
12.76,10.88,5.542
12.76,11.2,5.542
12.76,11.52,5.542
12.76,11.84,5.542
12.76,12.16,5.542
12.76,12.48,5.542
12.76,12.8,5.542
12.76,13.12,5.542
12.76,13.44,5.542
12.76,13.76,5.542
12.76,14.08,5.542
12.76,14.4,5.542
12.76,14.72,5.542
12.76,15.04,5.542
12.76,15.36,5.542
12.76,15.68,5.542
12.76,16,5.542
13.08,-16,5.681
13.08,-15.68,5.681
13.08,-15.36,5.681
13.08,-15.04,5.681
13.08,-14.72,5.681
13.08,-14.4,5.681
13.08,-14.08,5.681
13.08,-13.76,5.681
13.08,-13.44,5.681
13.08,-13.12,5.681
13.08,-12.8,5.681
13.08,-12.48,5.681
13.08,-12.16,5.681
13.08,-11.84,5.681
13.08,-11.52,5.681
13.08,-11.2,5.681
13.08,-10.88,5.681
13.08,-10.56,5.681
13.08,-10.24,5.681
13.08,-9.92,5.681
13.08,-9.6,5.681
13.08,-9.28,5.681
13.08,-8.96,5.681
13.08,-8.64,5.681
13.08,-8.32,5.681
13.08,-8,5.681
13.08,-7.68,5.681
13.08,-7.36,5.681
13.08,-7.04,5.68
13.08,-6.72,5.68
13.08,-6.4,5.68
13.08,-6.08,5.68
13.08,-5.76,5.68
13.08,-5.44,5.681
13.08,-5.12,5.681
13.08,-4.8,5.681
13.08,-4.48,5.681
13.08,-4.16,5.681
13.08,-3.84,5.681
13.08,-3.52,5.681
13.08,-3.2,5.681
13.08,-2.88,5.68
13.08,-2.56,5.68
13.08,-2.24,5.68
13.08,-1.92,5.68
13.08,-1.6,5.68
13.08,-1.28,5.68
13.08,-0.96,5.681
13.08,-0.64,5.681
13.08,-0.32,5.681
13.08,0,5.681
13.08,0.32,5.681
13.08,0.64,5.681
13.08,0.96,5.681
13.08,1.28,5.68
13.08,1.6,5.68
13.08,1.92,5.68
13.08,2.24,5.68
13.08,2.56,5.68
13.08,2.88,5.68
13.08,3.2,5.681
13.08,3.52,5.681
13.08,3.84,5.681
13.08,4.16,5.681
13.08,4.48,5.681
13.08,4.8,5.681
13.08,5.12,5.681
13.08,5.44,5.681
13.08,5.76,5.68
13.08,6.08,5.68
13.08,6.4,5.68
13.08,6.72,5.68
13.08,7.04,5.68
13.08,7.36,5.681
13.08,7.68,5.681
13.08,8,5.681
13.08,8.32,5.681
13.08,8.64,5.681
13.08,8.96,5.681
13.08,9.28,5.681
13.08,9.6,5.681
13.08,9.92,5.681
13.08,10.24,5.681
13.08,10.56,5.681
13.08,10.88,5.681
13.08,11.2,5.681
13.08,11.52,5.681
13.08,11.84,5.681
13.08,12.16,5.681
13.08,12.48,5.681
13.08,12.8,5.681
13.08,13.12,5.681
13.08,13.44,5.681
13.08,13.76,5.681
13.08,14.08,5.681
13.08,14.4,5.681
13.08,14.72,5.681
13.08,15.04,5.681
13.08,15.36,5.681
13.08,15.68,5.681
13.08,16,5.681
13.4,-16,5.82
13.4,-15.68,5.82
13.4,-15.36,5.82
13.4,-15.04,5.82
13.4,-14.72,5.82
13.4,-14.4,5.82
13.4,-14.08,5.82
13.4,-13.76,5.82
13.4,-13.44,5.82
13.4,-13.12,5.82
13.4,-12.8,5.82
13.4,-12.48,5.82
13.4,-12.16,5.82
13.4,-11.84,5.82
13.4,-11.52,5.82
13.4,-11.2,5.82
13.4,-10.88,5.82
13.4,-10.56,5.82
13.4,-10.24,5.82
13.4,-9.92,5.82
13.4,-9.6,5.82
13.4,-9.28,5.82
13.4,-8.96,5.82
13.4,-8.64,5.82
13.4,-8.32,5.82
13.4,-8,5.82
13.4,-7.68,5.82
13.4,-7.36,5.82
13.4,-7.04,5.819
13.4,-6.72,5.819
13.4,-6.4,5.819
13.4,-6.08,5.819
13.4,-5.76,5.819
13.4,-5.44,5.82
13.4,-5.12,5.82
13.4,-4.8,5.82
13.4,-4.48,5.82
13.4,-4.16,5.82
13.4,-3.84,5.82
13.4,-3.52,5.82
13.4,-3.2,5.82
13.4,-2.88,5.819
13.4,-2.56,5.819
13.4,-2.24,5.819
13.4,-1.92,5.819
13.4,-1.6,5.819
13.4,-1.28,5.819
13.4,-0.96,5.82
13.4,-0.64,5.82
13.4,-0.32,5.82
13.4,0,5.82
13.4,0.32,5.82
13.4,0.64,5.82
13.4,0.96,5.82
13.4,1.28,5.819
13.4,1.6,5.819
13.4,1.92,5.819
13.4,2.24,5.819
13.4,2.56,5.819
13.4,2.88,5.819
13.4,3.2,5.82
13.4,3.52,5.82
13.4,3.84,5.82
13.4,4.16,5.82
13.4,4.48,5.82
13.4,4.8,5.82
13.4,5.12,5.82
13.4,5.44,5.82
13.4,5.76,5.819
13.4,6.08,5.819
13.4,6.4,5.819
13.4,6.72,5.819
13.4,7.04,5.819
13.4,7.36,5.82
13.4,7.68,5.82
13.4,8,5.82
13.4,8.32,5.82
13.4,8.64,5.82
13.4,8.96,5.82
13.4,9.28,5.82
13.4,9.6,5.82
13.4,9.92,5.82
13.4,10.24,5.82
13.4,10.56,5.82
13.4,10.88,5.82
13.4,11.2,5.82
13.4,11.52,5.82
13.4,11.84,5.82
13.4,12.16,5.82
13.4,12.48,5.82
13.4,12.8,5.82
13.4,13.12,5.82
13.4,13.44,5.82
13.4,13.76,5.82
13.4,14.08,5.82
13.4,14.4,5.82
13.4,14.72,5.82
13.4,15.04,5.82
13.4,15.36,5.82
13.4,15.68,5.82
13.4,16,5.82
13.72,-16,5.959
13.72,-15.68,5.959
13.72,-15.36,5.959
13.72,-15.04,5.959
13.72,-14.72,5.959
13.72,-14.4,5.959
13.72,-14.08,5.959
13.72,-13.76,5.959
13.72,-13.44,5.959
13.72,-13.12,5.959
13.72,-12.8,5.959
13.72,-12.48,5.959
13.72,-12.16,5.959
13.72,-11.84,5.959
13.72,-11.52,5.959
13.72,-11.2,5.959
13.72,-10.88,5.959
13.72,-10.56,5.959
13.72,-10.24,5.959
13.72,-9.92,5.959
13.72,-9.6,5.959
13.72,-9.28,5.959
13.72,-8.96,5.959
13.72,-8.64,5.959
13.72,-8.32,5.959
13.72,-8,5.959
13.72,-7.68,5.959
13.72,-7.36,5.958
13.72,-7.04,5.958
13.72,-6.72,5.958
13.72,-6.4,5.958
13.72,-6.08,5.958
13.72,-5.76,5.958
13.72,-5.44,5.959
13.72,-5.12,5.959
13.72,-4.8,5.959
13.72,-4.48,5.959
13.72,-4.16,5.959
13.72,-3.84,5.959
13.72,-3.52,5.959
13.72,-3.2,5.959
13.72,-2.88,5.958
13.72,-2.56,5.958
13.72,-2.24,5.958
13.72,-1.92,5.958
13.72,-1.6,5.958
13.72,-1.28,5.958
13.72,-0.96,5.959
13.72,-0.64,5.959
13.72,-0.32,5.959
13.72,0,5.959
13.72,0.32,5.959
13.72,0.64,5.959
13.72,0.96,5.959
13.72,1.28,5.958
13.72,1.6,5.958
13.72,1.92,5.958
13.72,2.24,5.958
13.72,2.56,5.958
13.72,2.88,5.958
13.72,3.2,5.959
13.72,3.52,5.959
13.72,3.84,5.959
13.72,4.16,5.959
13.72,4.48,5.959
13.72,4.8,5.959
13.72,5.12,5.959
13.72,5.44,5.959
13.72,5.76,5.958
13.72,6.08,5.958
13.72,6.4,5.958
13.72,6.72,5.958
13.72,7.04,5.958
13.72,7.36,5.958
13.72,7.68,5.959
13.72,8,5.959
13.72,8.32,5.959
13.72,8.64,5.959
13.72,8.96,5.959
13.72,9.28,5.959
13.72,9.6,5.959
13.72,9.92,5.959
13.72,10.24,5.959
13.72,10.56,5.959
13.72,10.88,5.959
13.72,11.2,5.959
13.72,11.52,5.959
13.72,11.84,5.959
13.72,12.16,5.959
13.72,12.48,5.959
13.72,12.8,5.959
13.72,13.12,5.959
13.72,13.44,5.959
13.72,13.76,5.959
13.72,14.08,5.959
13.72,14.4,5.959
13.72,14.72,5.959
13.72,15.04,5.959
13.72,15.36,5.959
13.72,15.68,5.959
13.72,16,5.959
14.04,-16,6.097
14.04,-15.68,6.097
14.04,-15.36,6.097
14.04,-15.04,6.097
14.04,-14.72,6.097
14.04,-14.4,6.097
14.04,-14.08,6.097
14.04,-13.76,6.097
14.04,-13.44,6.097
14.04,-13.12,6.097
14.04,-12.8,6.097
14.04,-12.48,6.097
14.04,-12.16,6.097
14.04,-11.84,6.097
14.04,-11.52,6.097
14.04,-11.2,6.097
14.04,-10.88,6.097
14.04,-10.56,6.097
14.04,-10.24,6.097
14.04,-9.92,6.098
14.04,-9.6,6.098
14.04,-9.28,6.098
14.04,-8.96,6.098
14.04,-8.64,6.098
14.04,-8.32,6.098
14.04,-8,6.097
14.04,-7.68,6.097
14.04,-7.36,6.097
14.04,-7.04,6.097
14.04,-6.72,6.097
14.04,-6.4,6.097
14.04,-6.08,6.097
14.04,-5.76,6.097
14.04,-5.44,6.097
14.04,-5.12,6.098
14.04,-4.8,6.098
14.04,-4.48,6.098
14.04,-4.16,6.098
14.04,-3.84,6.098
14.04,-3.52,6.098
14.04,-3.2,6.097
14.04,-2.88,6.097
14.04,-2.56,6.097
14.04,-2.24,6.097
14.04,-1.92,6.097
14.04,-1.6,6.097
14.04,-1.28,6.097
14.04,-0.96,6.098
14.04,-0.64,6.098
14.04,-0.32,6.098
14.04,0,6.098
14.04,0.32,6.098
14.04,0.64,6.098
14.04,0.96,6.098
14.04,1.28,6.097
14.04,1.6,6.097
14.04,1.92,6.097
14.04,2.24,6.097
14.04,2.56,6.097
14.04,2.88,6.097
14.04,3.2,6.097
14.04,3.52,6.098
14.04,3.84,6.098
14.04,4.16,6.098
14.04,4.48,6.098
14.04,4.8,6.098
14.04,5.12,6.098
14.04,5.44,6.097
14.04,5.76,6.097
14.04,6.08,6.097
14.04,6.4,6.097
14.04,6.72,6.097
14.04,7.04,6.097
14.04,7.36,6.097
14.04,7.68,6.097
14.04,8,6.097
14.04,8.32,6.098
14.04,8.64,6.098
14.04,8.96,6.098
14.04,9.28,6.098
14.04,9.6,6.098
14.04,9.92,6.098
14.04,10.24,6.097
14.04,10.56,6.097
14.04,10.88,6.097
14.04,11.2,6.097
14.04,11.52,6.097
14.04,11.84,6.097
14.04,12.16,6.097
14.04,12.48,6.097
14.04,12.8,6.097
14.04,13.12,6.097
14.04,13.44,6.097
14.04,13.76,6.097
14.04,14.08,6.097
14.04,14.4,6.097
14.04,14.72,6.097
14.04,15.04,6.097
14.04,15.36,6.097
14.04,15.68,6.097
14.04,16,6.097
14.36,-16,6.236
14.36,-15.68,6.236
14.36,-15.36,6.236
14.36,-15.04,6.236
14.36,-14.72,6.236
14.36,-14.4,6.236
14.36,-14.08,6.236
14.36,-13.76,6.236
14.36,-13.44,6.236
14.36,-13.12,6.236
14.36,-12.8,6.236
14.36,-12.48,6.236
14.36,-12.16,6.236
14.36,-11.84,6.236
14.36,-11.52,6.236
14.36,-11.2,6.236
14.36,-10.88,6.236
14.36,-10.56,6.236
14.36,-10.24,6.236
14.36,-9.92,6.236
14.36,-9.6,6.236
14.36,-9.28,6.236
14.36,-8.96,6.236
14.36,-8.64,6.236
14.36,-8.32,6.236
14.36,-8,6.236
14.36,-7.68,6.236
14.36,-7.36,6.236
14.36,-7.04,6.236
14.36,-6.72,6.236
14.36,-6.4,6.236
14.36,-6.08,6.236
14.36,-5.76,6.236
14.36,-5.44,6.236
14.36,-5.12,6.236
14.36,-4.8,6.236
14.36,-4.48,6.237
14.36,-4.16,6.237
14.36,-3.84,6.236
14.36,-3.52,6.236
14.36,-3.2,6.236
14.36,-2.88,6.236
14.36,-2.56,6.236
14.36,-2.24,6.236
14.36,-1.92,6.236
14.36,-1.6,6.236
14.36,-1.28,6.236
14.36,-0.96,6.236
14.36,-0.64,6.237
14.36,-0.32,6.237
14.36,0,6.237
14.36,0.32,6.237
14.36,0.64,6.237
14.36,0.96,6.236
14.36,1.28,6.236
14.36,1.6,6.236
14.36,1.92,6.236
14.36,2.24,6.236
14.36,2.56,6.236
14.36,2.88,6.236
14.36,3.2,6.236
14.36,3.52,6.236
14.36,3.84,6.236
14.36,4.16,6.237
14.36,4.48,6.237
14.36,4.8,6.236
14.36,5.12,6.236
14.36,5.44,6.236
14.36,5.76,6.236
14.36,6.08,6.236
14.36,6.4,6.236
14.36,6.72,6.236
14.36,7.04,6.236
14.36,7.36,6.236
14.36,7.68,6.236
14.36,8,6.236
14.36,8.32,6.236
14.36,8.64,6.236
14.36,8.96,6.236
14.36,9.28,6.236
14.36,9.6,6.236
14.36,9.92,6.236
14.36,10.24,6.236
14.36,10.56,6.236
14.36,10.88,6.236
14.36,11.2,6.236
14.36,11.52,6.236
14.36,11.84,6.236
14.36,12.16,6.236
14.36,12.48,6.236
14.36,12.8,6.236
14.36,13.12,6.236
14.36,13.44,6.236
14.36,13.76,6.236
14.36,14.08,6.236
14.36,14.4,6.236
14.36,14.72,6.236
14.36,15.04,6.236
14.36,15.36,6.236
14.36,15.68,6.236
14.36,16,6.236
14.68,-16,6.375
14.68,-15.68,6.375
14.68,-15.36,6.375
14.68,-15.04,6.375
14.68,-14.72,6.375
14.68,-14.4,6.375
14.68,-14.08,6.375
14.68,-13.76,6.375
14.68,-13.44,6.375
14.68,-13.12,6.375
14.68,-12.8,6.375
14.68,-12.48,6.375
14.68,-12.16,6.375
14.68,-11.84,6.375
14.68,-11.52,6.375
14.68,-11.2,6.375
14.68,-10.88,6.375
14.68,-10.56,6.375
14.68,-10.24,6.375
14.68,-9.92,6.375
14.68,-9.6,6.375
14.68,-9.28,6.375
14.68,-8.96,6.375
14.68,-8.64,6.375
14.68,-8.32,6.375
14.68,-8,6.375
14.68,-7.68,6.375
14.68,-7.36,6.375
14.68,-7.04,6.375
14.68,-6.72,6.375
14.68,-6.4,6.375
14.68,-6.08,6.375
14.68,-5.76,6.375
14.68,-5.44,6.375
14.68,-5.12,6.375
14.68,-4.8,6.375
14.68,-4.48,6.375
14.68,-4.16,6.375
14.68,-3.84,6.375
14.68,-3.52,6.375
14.68,-3.2,6.375
14.68,-2.88,6.375
14.68,-2.56,6.375
14.68,-2.24,6.375
14.68,-1.92,6.375
14.68,-1.6,6.375
14.68,-1.28,6.375
14.68,-0.96,6.375
14.68,-0.64,6.375
14.68,-0.32,6.375
14.68,0,6.375
14.68,0.32,6.375
14.68,0.64,6.375
14.68,0.96,6.375
14.68,1.28,6.375
14.68,1.6,6.375
14.68,1.92,6.375
14.68,2.24,6.375
14.68,2.56,6.375
14.68,2.88,6.375
14.68,3.2,6.375
14.68,3.52,6.375
14.68,3.84,6.375
14.68,4.16,6.375
14.68,4.48,6.375
14.68,4.8,6.375
14.68,5.12,6.375
14.68,5.44,6.375
14.68,5.76,6.375
14.68,6.08,6.375
14.68,6.4,6.375
14.68,6.72,6.375
14.68,7.04,6.375
14.68,7.36,6.375
14.68,7.68,6.375
14.68,8,6.375
14.68,8.32,6.375
14.68,8.64,6.375
14.68,8.96,6.375
14.68,9.28,6.375
14.68,9.6,6.375
14.68,9.92,6.375
14.68,10.24,6.375
14.68,10.56,6.375
14.68,10.88,6.375
14.68,11.2,6.375
14.68,11.52,6.375
14.68,11.84,6.375
14.68,12.16,6.375
14.68,12.48,6.375
14.68,12.8,6.375
14.68,13.12,6.375
14.68,13.44,6.375
14.68,13.76,6.375
14.68,14.08,6.375
14.68,14.4,6.375
14.68,14.72,6.375
14.68,15.04,6.375
14.68,15.36,6.375
14.68,15.68,6.375
14.68,16,6.375
15,-16,6.514
15,-15.68,6.514
15,-15.36,6.514
15,-15.04,6.514
15,-14.72,6.514
15,-14.4,6.514
15,-14.08,6.514
15,-13.76,6.514
15,-13.44,6.514
15,-13.12,6.514
15,-12.8,6.514
15,-12.48,6.514
15,-12.16,6.514
15,-11.84,6.514
15,-11.52,6.514
15,-11.2,6.514
15,-10.88,6.514
15,-10.56,6.514
15,-10.24,6.514
15,-9.92,6.514
15,-9.6,6.514
15,-9.28,6.514
15,-8.96,6.514
15,-8.64,6.514
15,-8.32,6.514
15,-8,6.514
15,-7.68,6.514
15,-7.36,6.514
15,-7.04,6.514
15,-6.72,6.514
15,-6.4,6.514
15,-6.08,6.514
15,-5.76,6.514
15,-5.44,6.514
15,-5.12,6.514
15,-4.8,6.514
15,-4.48,6.514
15,-4.16,6.514
15,-3.84,6.514
15,-3.52,6.514
15,-3.2,6.514
15,-2.88,6.514
15,-2.56,6.514
15,-2.24,6.514
15,-1.92,6.514
15,-1.6,6.514
15,-1.28,6.514
15,-0.96,6.514
15,-0.64,6.514
15,-0.32,6.514
15,0,6.514
15,0.32,6.514
15,0.64,6.514
15,0.96,6.514
15,1.28,6.514
15,1.6,6.514
15,1.92,6.514
15,2.24,6.514
15,2.56,6.514
15,2.88,6.514
15,3.2,6.514
15,3.52,6.514
15,3.84,6.514
15,4.16,6.514
15,4.48,6.514
15,4.8,6.514
15,5.12,6.514
15,5.44,6.514
15,5.76,6.514
15,6.08,6.514
15,6.4,6.514
15,6.72,6.514
15,7.04,6.514
15,7.36,6.514
15,7.68,6.514
15,8,6.514
15,8.32,6.514
15,8.64,6.514
15,8.96,6.514
15,9.28,6.514
15,9.6,6.514
15,9.92,6.514
15,10.24,6.514
15,10.56,6.514
15,10.88,6.514
15,11.2,6.514
15,11.52,6.514
15,11.84,6.514
15,12.16,6.514
15,12.48,6.514
15,12.8,6.514
15,13.12,6.514
15,13.44,6.514
15,13.76,6.514
15,14.08,6.514
15,14.4,6.514
15,14.72,6.514
15,15.04,6.514
15,15.36,6.514
15,15.68,6.514
15,16,6.514


==> dataset/expapprox/nodes_cme_n75.txt <==
12.541,0
12.541,5.582
12.541,11.164
12.541,16.747


==> dataset/expapprox/nodes_euler_n35.txt <==
13.048,0
13.048,3.142
13.048,6.283
13.048,9.425
13.048,12.566
13.048,15.708
13.048,18.85


==> dataset/expapprox/nodes_gaver_n16.txt <==
0.693,0
1.386,0
2.079,0
2.773,0
3.466,0
4.159,0
4.852,0
5.545,0
6.238,0
6.931,0
7.625,0
8.318,0
9.011,0
9.704,0
10.397,0
11.09,0


==> dataset/expapprox/nodes_talbot_n20.txt <==
8,0
7.934,1.257
7.735,2.513
7.399,3.77
6.918,5.027
6.283,6.283
5.478,7.54
4.482,8.796
3.266,10.053
1.791,11.31
0,12.566
-2.189,13.823
-4.9,15.08
-8.324,16.336
-12.782,17.593
-18.85,18.85


==> dataset/expapprox/nodes_tame_n4.txt <==
3.284,-12.009
6.338,-8.369
8.006,-4.968
8.77,-1.649
8.77,1.649
8.006,4.968
6.338,8.369
3.284,12.009


==> dataset/expapprox/nodes_tame_n5.txt <==
9.572,1.67
8.964,5.024
7.678,8.426
5.527,11.94
1.983,15.747


==> dataset/expapprox/nodes_zakian_n4.txt <==
8.937,0
8.512,3.281
7.141,6.623
4.379,10.17


==> dataset/magnitudeW/double.txt <==
n,error,maxw
1,0.572151580985514,0.875627257628208
3,0.0339625419142754,5.48720560580928
3,0.0339625419142754,5.48720560580928
5,0.000359376479014546,26.0084493788838
6,1.541487176807e-05,48.1021584757335
6,1.541487176807e-05,48.1021584757335
8,2.97657241303668e-08,362.404320661972
8,2.97657241303668e-08,362.404320661972
10,1.20254963883555e-11,5538.57723024318
10,1.20254963883555e-11,5538.57723024318
12,3.1912877566775e-15,48090.9162949246
12,3.1912877566775e-15,48090.9162949246
14,5.55111512312578e-16,147066.615880789
14,5.55111512312578e-16,147066.615880789
16,1.11576033091875e-15,160507.280432726
16,1.11576033091875e-15,160507.280432726
18,2.42476368626416e-15,174375.431083776
18,2.42476368626416e-15,174375.431083776
20,5.79553433516819e-16,264906.90689825
20,5.79553433516819e-16,264906.90689825
22,6.75322301446426e-16,154094.03933773
22,6.75322301446426e-16,154094.03933773
24,1.18018326364207e-15,182772.578787684


==> dataset/magnitudeW/vpa.txt <==
n,error,maxw
1,0.572151580985514,0.875627257628209
3,0.0339625419142754,5.48720560580929
3,0.0339625419142754,5.48720560580929
5,0.000359376479014555,26.0084493788843
6,1.54148717680526e-05,48.1021584757706
6,1.54148717680526e-05,48.1021584757706
8,2.97657243097285e-08,362.404320691665
8,2.97657243097285e-08,362.404320691665
10,1.20254434963789e-11,5538.5747567607
10,1.20254434963789e-11,5538.5747567607
12,2.72174823816901e-15,48111.4037644672
12,2.72174823816901e-15,48111.4037644672
14,1.72990554898351e-19,882449.981390495
14,1.72990554898351e-19,882449.981390495
16,9.98575349258481e-24,9262649.99278449
16,9.98575349258481e-24,9262649.99278449
18,3.71817889908424e-28,120581385.506351
18,3.71817889908424e-28,120581385.506351
20,1.04921023323104e-32,1288099688.69224
20,1.04921023323104e-32,1288099688.69224
22,5.23782733444652e-38,19706029645.6462
22,5.23782733444652e-38,19706029645.6462
24,6.60027861585791e-43,317795918886.466


==> dataset/nodes/nodes_cme_n60_conj.txt <==
11.8941826398732 -326.72181438453
11.8941826398732 -321.184156513606
11.8941826398732 -315.646498642681
11.8941826398732 -310.108840771757
11.8941826398732 -304.571182900833
11.8941826398732 -299.033525029909
11.8941826398732 -293.495867158984
11.8941826398732 -287.95820928806
11.8941826398732 -282.420551417136
11.8941826398732 -276.882893546212
11.8941826398732 -271.345235675288
11.8941826398732 -265.807577804363
11.8941826398732 -260.269919933439
11.8941826398732 -254.732262062515
11.8941826398732 -249.194604191591
11.8941826398732 -243.656946320666
11.8941826398732 -238.119288449742
11.8941826398732 -232.581630578818
11.8941826398732 -227.043972707894
11.8941826398732 -221.506314836969
11.8941826398732 -215.968656966045
11.8941826398732 -210.430999095121
11.8941826398732 -204.893341224197
11.8941826398732 -199.355683353272
11.8941826398732 -193.818025482348
11.8941826398732 -188.280367611424
11.8941826398732 -182.7427097405
11.8941826398732 -177.205051869576
11.8941826398732 -171.667393998651
11.8941826398732 -166.129736127727
11.8941826398732 -160.592078256803
11.8941826398732 -155.054420385879
11.8941826398732 -149.516762514954
11.8941826398732 -143.97910464403
11.8941826398732 -138.441446773106
11.8941826398732 -132.903788902182
11.8941826398732 -127.366131031257
11.8941826398732 -121.828473160333
11.8941826398732 -116.290815289409
11.8941826398732 -110.753157418485
11.8941826398732 -105.21549954756
11.8941826398732 -99.6778416766362
11.8941826398732 -94.140183805712
11.8941826398732 -88.6025259347878
11.8941826398732 -83.0648680638635
11.8941826398732 -77.5272101929393
11.8941826398732 -71.9895523220151
11.8941826398732 -66.4518944510908
11.8941826398732 -60.9142365801666
11.8941826398732 -55.3765787092424
11.8941826398732 -49.8389208383181
11.8941826398732 -44.3012629673939
11.8941826398732 -38.7636050964696
11.8941826398732 -33.2259472255454
11.8941826398732 -27.6882893546212
11.8941826398732 -22.1506314836969
11.8941826398732 -16.6129736127727
11.8941826398732 -11.0753157418485
11.8941826398732 -5.53765787092424
11.8941826398732 0
11.8941826398732 0
11.8941826398732 5.53765787092424
11.8941826398732 11.0753157418485
11.8941826398732 16.6129736127727
11.8941826398732 22.1506314836969
11.8941826398732 27.6882893546212
11.8941826398732 33.2259472255454
11.8941826398732 38.7636050964696
11.8941826398732 44.3012629673939
11.8941826398732 49.8389208383181
11.8941826398732 55.3765787092424
11.8941826398732 60.9142365801666
11.8941826398732 66.4518944510908
11.8941826398732 71.9895523220151
11.8941826398732 77.5272101929393
11.8941826398732 83.0648680638635
11.8941826398732 88.6025259347878
11.8941826398732 94.140183805712
11.8941826398732 99.6778416766362
11.8941826398732 105.21549954756
11.8941826398732 110.753157418485
11.8941826398732 116.290815289409
11.8941826398732 121.828473160333
11.8941826398732 127.366131031257
11.8941826398732 132.903788902182
11.8941826398732 138.441446773106
11.8941826398732 143.97910464403
11.8941826398732 149.516762514954
11.8941826398732 155.054420385879
11.8941826398732 160.592078256803
11.8941826398732 166.129736127727
11.8941826398732 171.667393998651
11.8941826398732 177.205051869576
11.8941826398732 182.7427097405
11.8941826398732 188.280367611424
11.8941826398732 193.818025482348
11.8941826398732 199.355683353272
11.8941826398732 204.893341224197
11.8941826398732 210.430999095121
11.8941826398732 215.968656966045
11.8941826398732 221.506314836969
11.8941826398732 227.043972707894
11.8941826398732 232.581630578818
11.8941826398732 238.119288449742
11.8941826398732 243.656946320666
11.8941826398732 249.194604191591
11.8941826398732 254.732262062515
11.8941826398732 260.269919933439
11.8941826398732 265.807577804363
11.8941826398732 271.345235675288
11.8941826398732 276.882893546212
11.8941826398732 282.420551417136
11.8941826398732 287.95820928806
11.8941826398732 293.495867158984
11.8941826398732 299.033525029909
11.8941826398732 304.571182900833
11.8941826398732 310.108840771757
11.8941826398732 315.646498642681
11.8941826398732 321.184156513606
11.8941826398732 326.72181438453


==> dataset/nodes/nodes_euler_n35_conj.txt <==
13.0479821936329 -106.814150222053
13.0479821936329 -103.672557568463
13.0479821936329 -100.530964914873
13.0479821936329 -97.3893722612836
13.0479821936329 -94.2477796076938
13.0479821936329 -91.106186954104
13.0479821936329 -87.9645943005142
13.0479821936329 -84.8230016469244
13.0479821936329 -81.6814089933346
13.0479821936329 -78.5398163397448
13.0479821936329 -75.398223686155
13.0479821936329 -72.2566310325652
13.0479821936329 -69.1150383789755
13.0479821936329 -65.9734457253857
13.0479821936329 -62.8318530717959
13.0479821936329 -59.6902604182061
13.0479821936329 -56.5486677646163
13.0479821936329 -53.4070751110265
13.0479821936329 -50.2654824574367
13.0479821936329 -47.1238898038469
13.0479821936329 -43.9822971502571
13.0479821936329 -40.8407044966673
13.0479821936329 -37.6991118430775
13.0479821936329 -34.5575191894877
13.0479821936329 -31.4159265358979
13.0479821936329 -28.2743338823081
13.0479821936329 -25.1327412287183
13.0479821936329 -21.9911485751286
13.0479821936329 -18.8495559215388
13.0479821936329 -15.707963267949
13.0479821936329 -12.5663706143592
13.0479821936329 -9.42477796076938
13.0479821936329 -6.28318530717959
13.0479821936329 -3.14159265358979
13.0479821936329 0
13.0479821936329 0
13.0479821936329 3.14159265358979
13.0479821936329 6.28318530717959
13.0479821936329 9.42477796076938
13.0479821936329 12.5663706143592
13.0479821936329 15.707963267949
13.0479821936329 18.8495559215388
13.0479821936329 21.9911485751286
13.0479821936329 25.1327412287183
13.0479821936329 28.2743338823081
13.0479821936329 31.4159265358979
13.0479821936329 34.5575191894877
13.0479821936329 37.6991118430775
13.0479821936329 40.8407044966673
13.0479821936329 43.9822971502571
13.0479821936329 47.1238898038469
13.0479821936329 50.2654824574367
13.0479821936329 53.4070751110265
13.0479821936329 56.5486677646163
13.0479821936329 59.6902604182061
13.0479821936329 62.8318530717959
13.0479821936329 65.9734457253857
13.0479821936329 69.1150383789755
13.0479821936329 72.2566310325652
13.0479821936329 75.398223686155
13.0479821936329 78.5398163397448
13.0479821936329 81.6814089933346
13.0479821936329 84.8230016469244
13.0479821936329 87.9645943005142
13.0479821936329 91.106186954104
13.0479821936329 94.2477796076938
13.0479821936329 97.3893722612836
13.0479821936329 100.530964914873
13.0479821936329 103.672557568463
13.0479821936329 106.814150222053


==> dataset/nodes/nodes_gaver_n16.txt <==
0.693147180559945 -0.0
1.386294361119891 -0.0
2.079441541679836 -0.0
2.772588722239781 -0.0
3.465735902799727 -0.0
4.158883083359671 -0.0
4.852030263919617 -0.0
5.545177444479562 -0.0
6.238324625039508 -0.0
6.931471805599453 -0.0
7.624618986159398 -0.0
8.317766166719343 -0.0
9.010913347279288 -0.0
9.704060527839234 -0.0
10.39720770839918 -0.0
11.090354888959125 -0.0


==> dataset/nodes/nodes_talbot_n20_conj.txt <==
-150.74778885071854 -23.876104167282428
-69.61556153134099 -22.61946710584651
-41.926914672481296 -21.362830044410593
-27.67380051127072 -20.106192982974676
-18.84955592153876 -18.84955592153876
-12.78200374361231 -17.59291886010284
-8.32375132653342 -16.336281798666924
-4.899673587321243 -15.079644737231007
-2.189349334332575 -13.82300767579509
0.0 -12.566370614359172
1.791285818999379 -11.309733552923255
3.266449058214163 -10.053096491487338
4.482019945056457 -8.79645943005142
5.478001604405276 -7.539822368615503
6.283185307179586 -6.283185307179586
6.91845012781768 -5.026548245743669
7.398867295143758 -3.769911184307752
7.73506239237122 -2.513274122871834
7.934094150037818 -1.256637061435917
8.0 -0.0
8.0 -0.0
7.934094150037818 1.256637061435917
7.73506239237122 2.513274122871834
7.398867295143758 3.769911184307752
6.91845012781768 5.026548245743669
6.283185307179586 6.283185307179586
5.478001604405276 7.539822368615503
4.482019945056457 8.79645943005142
3.266449058214163 10.053096491487338
1.791285818999379 11.309733552923255
0.0 12.566370614359172
-2.189349334332575 13.82300767579509
-4.899673587321243 15.079644737231007
-8.32375132653342 16.336281798666924
-12.78200374361231 17.59291886010284
-18.84955592153876 18.84955592153876
-27.67380051127072 20.106192982974676
-41.926914672481296 21.362830044410593
-69.61556153134099 22.61946710584651
-150.74778885071854 23.876104167282428


==> dataset/nodes/nodes_tame_n5_r4_conj.txt <==
1.99055619615638 -15.7467787032204
5.53450087974783 -11.9403232552359
7.6852621612915 -8.42604364796778
8.97130196472141 -5.02396511260006
9.57961617644846 -1.67006179379628
9.57961617644846 1.67006179379628
8.97130196472141 5.02396511260006
7.6852621612915 8.42604364796778
5.53450087974783 11.9403232552359
1.99055619615638 15.7467787032204


==> dataset/nodes/nodes_zakian_n4_conj.txt <==
4.378693561506806 -10.169693283795011
7.14105521918764 -6.623045922639276
8.511834825102946 -3.281013624325059
8.936832788405216 -0.0
8.936832788405216 -0.0
8.511834825102946 3.281013624325059
7.14105521918764 6.623045922639276
4.378693561506806 10.169693283795011


==> dataset/optimalpar/plot-10-5.txt <==
lambda,error,estimator
0.5,1.92696469422213e-15,1.07525676442966e-13
1,6.77599954797753e-16,9.42014105552445e-13
1.1,1.11022302462516e-15,1.07343872785283e-12
1.3,1.60118641699469e-15,8.42181383869911e-13
2.5,1.14917803793247e-15,5.71130880494067e-12
2.6,1.57257443228943e-15,5.49952887270931e-12
2.7,9.86596907279075e-16,5.13720533098278e-12
2.8,2.24273397699667e-15,5.10634214892733e-12
2.9,4.77098818702533e-15,4.95347238080709e-12
3,1.4474117759773e-14,4.81367328707384e-12
3.1,1.02119774900213e-14,2.70958132814366e-12
3.2,1.93679035102986e-14,2.57796000346909e-12
3.3,2.66837779214214e-14,2.45450748064991e-12
3.4,4.3464345211694e-14,2.34859144058692e-12
3.5,6.50206216203008e-14,2.2545958947054e-12
3.6,9.3585363963279e-14,2.17533252956395e-12
3.7,1.37226047205624e-13,2.11565778858419e-12
3.8,1.93365834586909e-13,2.07710296186499e-12
3.9,2.73697560857425e-13,2.06929033409927e-12
4,3.82189531344816e-13,2.09457248064123e-12
4.1,5.29194966992622e-13,2.1632786564911e-12
4.2,7.26704927607492e-13,2.28716559954698e-12
4.3,9.85688184761701e-13,2.47673652457917e-12
4.4,1.33070265131424e-12,2.75632162141823e-12
4.5,1.78869230628614e-12,3.15160285722547e-12
4.6,2.35008720083244e-12,3.65591987901371e-12
4.7,3.10491458862207e-12,4.35572271599309e-12
4.8,4.1048079803176e-12,5.30406354494896e-12
4.9,5.71519126803682e-12,6.86701418476283e-12
5,1.17230456749074e-11,1.29388221272032e-11
5.1,1.62332879327425e-11,1.74050860966338e-11
5.9,1.55644354054969e-10,1.56369572970554e-10
6,1.88989501551098e-10,1.89695274714819e-10
6.1,2.29023806819798e-10,2.29711603343721e-10
6.2,2.76065766643393e-10,2.76736812278551e-10
6.3,3.30729491559349e-10,3.31383550900393e-10
6.4,3.94480611127035e-10,3.95118268747817e-10
6.5,4.69804482217675e-10,4.70427473634062e-10
6.6,5.56208369355132e-10,5.56817203569071e-10
6.7,6.55997803651329e-10,6.5659146670477e-10
6.8,7.71622085891343e-10,7.72201941330754e-10
6.9,9.0502207204569e-10,9.05589270781242e-10
7,1.05632946116184e-09,1.05688388522911e-09
7.1,1.29808237426662e-09,1.2986241965594e-09
7.2,1.61367824653421e-09,1.61420779198429e-09
7.3,2.0002692922528e-09,2.00078883944272e-09
7.4,2.45962599628023e-09,2.46013465019626e-09
7.5,3.0126712027822e-09,3.01316975145711e-09
7.6,3.65577622197747e-09,3.65626430792248e-09
7.7,4.40724748011362e-09,4.40772471711847e-09
7.8,5.29911901516568e-09,5.29958687465842e-09
7.9,6.34807247206393e-09,6.34853115609924e-09
8,7.56212717627044e-09,7.56257666414574e-09
8.1,8.96738209081932e-09,8.96782342144362e-09
8.2,1.05890264666864e-08,1.05894589828411e-08
8.3,1.24448958459712e-08,1.24453200942643e-08
8.4,1.45951611657335e-08,1.45955778028868e-08
8.5,1.70280346464303e-08,1.70284437071709e-08
8.6,1.98140571542465e-08,1.98144588015935e-08
8.7,2.29264888105135e-08,2.29268823162139e-08
8.8,2.65597064006871e-08,2.65600937010126e-08
8.9,3.06296721032099e-08,3.06300529833788e-08
9,3.51350550755489e-08,3.51354287656714e-08
9.1,4.02663995838916e-08,4.02667673170814e-08
9.2,4.60032330759731e-08,4.60035943877398e-08
9.3,5.23493202885511e-08,5.23496752144648e-08
9.4,5.95804175450025e-08,5.9580766761601e-08


==> dataset/optimalpar/plot-10-6.txt <==
lambda,error,estimator
0.1,1.77616817820369e-14,5.57224252018361e-14
0.2,4.06559972878652e-15,5.63731744932675e-14
0.3,5.98311332521075e-15,3.3586860217684e-13
0.6,1.39035488277654e-14,3.0503322086746e-13
0.7,6.43090199100621e-13,1.05089099981694e-12
0.8,1.57107346000328e-15,3.93897467486309e-13
0.9,7.85046229341888e-16,2.78920542906483e-13
1.2,1.42286245208026e-15,7.3983052219891e-13
1.4,3.15694508603097e-15,3.13668879484629e-13
1.5,9.23889685705184e-16,1.61548277785069e-12
1.6,8.00593208497344e-16,2.23455080051692e-12
1.7,8.99490505584733e-16,2.36680208448324e-12
1.8,2.55893763326045e-15,2.20600063016194e-12
1.9,1.73266834602321e-15,2.14247969809086e-12
2,3.00581479055337e-15,1.95571794481423e-12
2.1,1.6896740956645e-15,1.74703417776889e-12


==> dataset/optimalpar/plot-11-6.txt <==
lambda,error,estimator
0.4,1.19864245649521e-15,1.41893461663242e-13
2.2,7.21644966006352e-16,3.64183562072463e-12
2.3,2.51766173918723e-15,3.78424065286048e-12
2.4,1.21745459266472e-15,5.77602527965285e-12
5.2,2.85765589022796e-13,3.52154953323121e-12
5.3,3.54257767192581e-13,3.51903356673866e-12
5.4,4.42102354490776e-13,3.53634247730094e-12
5.5,6.42298392443323e-13,3.67195351759269e-12
5.6,1.1444081241056e-12,4.10746866821063e-12
5.7,1.89150379734406e-12,4.78900201979093e-12
5.8,2.97713499277449e-12,5.8129492283588e-12
9.5,3.38752112140378e-09,3.38828647104947e-09
9.6,3.80245468523577e-09,3.80321300459555e-09
9.7,4.25259639209383e-09,4.25334773534012e-09
9.8,4.74008309748379e-09,4.74082696369338e-09
9.9,5.26985423638109e-09,5.27058994191433e-09
10,5.8452673290295e-09,5.84599424326602e-09
10.1,6.46800251418413e-09,6.46871850004277e-09
10.2,7.14357875043392e-09,7.14428686469028e-09
10.3,7.88333558966572e-09,7.88403519232456e-09
10.4,8.68704430322773e-09,8.68773802957892e-09
10.5,9.55495464460718e-09,9.55563914188014e-09
10.6,1.04743647773508e-08,1.04750416875708e-08
10.7,1.14985348392401e-08,1.14992039923036e-08
10.8,1.28697312952105e-08,1.28703928000004e-08
10.9,1.51290166746673e-08,1.51296707732938e-08
11,1.76908120881022e-08,1.76914599958599e-08
11.1,2.05745495317659e-08,2.05751910750233e-08
11.2,2.37237813739363e-08,2.37244157400947e-08
11.3,2.72130951800667e-08,2.72137212895716e-08
11.4,3.12743482807401e-08,3.12749698463795e-08
11.5,3.54447978443337e-08,3.5445410756794e-08
11.6,4.04748989956457e-08,4.0475508166085e-08
11.7,4.56038942630516e-08,4.56044955119645e-08
11.8,5.15893142319365e-08,5.15899101336453e-08
11.9,5.79888704256082e-08,5.79894606395891e-08
12,6.50229770048452e-08,6.5023560689931e-08
12.1,7.29042045612962e-08,7.29047844782263e-08
12.2,8.11664056860473e-08,8.11669799185766e-08
12.3,9.02342903690812e-08,9.0234858763495e-08
12.4,1.0018267481231e-07,1.00183237769937e-07
12.5,1.11094463683876e-07,1.11095022159041e-07
12.6,1.22187628809335e-07,1.22188180936177e-07
12.7,1.3487886197416e-07,1.34879409484242e-07
12.8,1.48711371886807e-07,1.48711915145164e-07
12.9,1.63023864280052e-07,1.63024402796507e-07
13,1.79335011514229e-07,1.79335546481538e-07
13.1,1.95771897697508e-07,1.95772427684379e-07
13.2,2.14475081767726e-07,2.14475608527218e-07
13.3,2.34110304512748e-07,2.34110827279747e-07
13.4,2.54827423943923e-07,2.54827943220728e-07
13.5,2.77006438530999e-07,2.77006953253777e-07
13.6,3.00282377443043e-07,3.0028288758294e-07
13.7,3.25007928483051e-07,3.25008433533107e-07
13.8,3.51786456219228e-07,3.5178695798669e-07
13.9,3.80440145969063e-07,3.8044064472353e-07
14,4.11608796524616e-07,4.11609291383737e-07
14.1,4.44373061333674e-07,4.44373553715012e-07
14.2,4.77099442838544e-07,4.77099929903771e-07
14.3,5.14243563885711e-07,5.14244048974959e-07
14.4,5.51410029218292e-07,5.51410510213933e-07
14.5,5.90686126735437e-07,5.90686603123198e-07
14.6,6.3518958480332e-07,6.35190059936919e-07
14.7,6.79601786287126e-07,6.79602258011608e-07
14.8,7.26434451759642e-07,7.26434919549446e-07
14.9,7.76331011839196e-07,7.76331477449538e-07
15,8.27281880782939e-07,8.27282342440913e-07
15.1,8.82694274118169e-07,8.82694733218269e-07
15.2,9.39396489179773e-07,9.39396944730565e-07
15.3,1.00122955756583e-06,1.00123001175948e-06
15.4,1.0644299065938e-06,1.06443035837361e-06
15.5,1.12823714757625e-06,1.12823759517668e-06
15.6,1.19772054105476e-06,1.19772098586824e-06
15.7,1.27100117025338e-06,1.27100161320866e-06
15.8,1.34471582915853e-06,1.34471626791496e-06
15.9,1.42499075551409e-06,1.42499119202376e-06
16,1.50403725099505e-06,1.50403768446037e-06
16.1,1.6388963360439e-06,1.63889642071494e-06
16.2,1.71786700675361e-06,1.71786709075263e-06
16.3,1.79042271677881e-06,1.79042280030943e-06
16.4,1.85942127648647e-06,1.85942135928659e-06
16.5,1.93350851504507e-06,1.93350859745025e-06
16.6,2.02337239819865e-06,2.0233724799369e-06
16.7,2.11505245240408e-06,2.11505253351813e-06
16.8,2.23415449642452e-06,2.23415457677138e-06
16.9,2.30741630372411e-06,2.30741638352511e-06
17,2.39310398840615e-06,2.39310406784532e-06
17.1,2.49141363469843e-06,2.49141371364815e-06
17.2,2.59077332505214e-06,2.59077340355187e-06
17.3,2.72348927078266e-06,2.72348934868373e-06
17.4,2.80605941265516e-06,2.8060594900314e-06
17.5,2.91000951449284e-06,2.91000959149761e-06
17.6,3.0595399795068e-06,3.0595400558698e-06
17.7,3.1427399391377e-06,3.14274001506658e-06
17.8,3.25965452228059e-06,3.25965459778641e-06
17.9,3.43641829185046e-06,3.43641836662475e-06
18,3.55856750618388e-06,3.55856758057843e-06
18.1,3.64085104334181e-06,3.64085111741775e-06
18.2,3.80903523023843e-06,3.80903530382954e-06
18.3,3.96696471054175e-06,3.96696478353058e-06
18.4,4.09774569588997e-06,4.097745768465e-06
18.5,4.22284697997402e-06,4.22284705232579e-06
18.6,4.3490580209946e-06,4.34905809312951e-06
18.7,4.53666586091703e-06,4.53666593223499e-06
18.8,4.66167153959073e-06,4.66167161077429e-06
18.9,4.89511939498745e-06,4.89511946551722e-06
19,5.07371020551801e-06,5.07371027548955e-06
19.1,5.20384283120579e-06,5.20384290107454e-06
19.2,5.35144777216463e-06,5.35144784180501e-06
19.3,5.55534708857007e-06,5.55534715755223e-06
19.4,5.8114170774712e-06,5.81141714592722e-06
19.5,5.89148308320973e-06,5.89148315153343e-06
19.6,6.15361149690826e-06,6.15361156475509e-06
19.7,6.27681956994326e-06,6.27681963784725e-06
19.8,6.49321623140067e-06,6.49321629874046e-06
19.9,6.79758970759568e-06,6.79758977433819e-06
20,6.85913138820609e-06,6.85913145494516e-06
20.1,7.13725455059739e-06,7.13725461697938e-06
20.2,7.45645030706634e-06,7.45645037291597e-06
20.3,7.58604875589308e-06,7.58604882142909e-06
20.4,7.87660207789021e-06,7.87660214313679e-06
20.5,8.15063207295211e-06,8.15063213755728e-06
20.6,8.247654761106e-06,8.2476548259912e-06
20.7,8.52231556487771e-06,8.52231562916031e-06
20.8,8.82919546206745e-06,8.82919552611217e-06
20.9,9.10419378729782e-06,9.10419385081744e-06
21,9.41889872715081e-06,9.41889879047458e-06
21.1,9.65361618314733e-06,9.65361624625319e-06
21.2,9.88886061821231e-06,9.88886068102619e-06
21.3,1.02564930813969e-05,1.0256493143902e-05
21.4,1.04912600880955e-05,1.04912601503505e-05
21.5,1.07220806319237e-05,1.07220806940372e-05
21.6,1.10129091718878e-05,1.10129092335686e-05
21.7,1.13372323245188e-05,1.13372323861489e-05
21.8,1.16296034924691e-05,1.16296035537031e-05
21.9,1.20257100798563e-05,1.20257101408512e-05
22,1.23198714263319e-05,1.23198714869662e-05
22.1,1.24758423541643e-05,1.24758424149529e-05
22.2,1.27628369300458e-05,1.27628369905099e-05
22.3,1.33259588994454e-05,1.33259589593523e-05
22.4,1.35463918215143e-05,1.35463918813186e-05
22.5,1.39552298831038e-05,1.39552299427759e-05
22.6,1.42398144565813e-05,1.42398145159983e-05
22.7,1.46673149476347e-05,1.4667315006902e-05
22.8,1.51402727292948e-05,1.51402727879401e-05
22.9,1.5420005937854e-05,1.54200059962933e-05
23,1.58558696566302e-05,1.58558697149669e-05
23.1,1.62304641252977e-05,1.62304641833098e-05
23.2,1.6669003874436e-05,1.66690039323784e-05
23.3,1.69329056089639e-05,1.69329056667695e-05
23.4,1.76036086096635e-05,1.76036086670178e-05
23.5,1.78613793031942e-05,1.78613793604432e-05
23.6,1.83002799099394e-05,1.8300279967183e-05
23.7,1.87990848683826e-05,1.87990849251338e-05
23.8,1.90630616026865e-05,1.90630616593193e-05
23.9,1.94971754135645e-05,1.94971754702392e-05
24,1.99960537274808e-05,1.99960537837045e-05
24.1,2.0427840173859e-05,2.04278402301556e-05
24.2,2.0959671010008e-05,2.09596710658141e-05
24.3,2.13871428100624e-05,2.13871428659714e-05
24.4,2.17452263034849e-05,2.1745226359153e-05
24.5,2.21003616863186e-05,2.21003617418197e-05
24.6,2.26927392704548e-05,2.26927393258174e-05
24.7,2.31887312016601e-05,2.3188731256666e-05
24.8,2.36322214248728e-05,2.36322214799854e-05
24.9,2.41208555188559e-05,2.41208555736382e-05
25,2.42793951847256e-05,2.42793952395723e-05
25.1,2.50378805460584e-05,2.5037880600673e-05
25.2,2.58117877965358e-05,2.58117878507613e-05
25.3,2.61572202103522e-05,2.6157220264548e-05
25.4,2.70773836992053e-05,2.70773837529566e-05
25.5,2.72270086333863e-05,2.72270086871922e-05
25.6,2.80141141079936e-05,2.80141141616275e-05
25.7,2.80775282738101e-05,2.80775283276107e-05
25.8,2.88613498501982e-05,2.88613499038521e-05
25.9,2.91606646784154e-05,2.91606647319442e-05
26,3.01646696830639e-05,3.01646697361372e-05
26.1,3.0965258197031e-05,3.09652582499922e-05
26.2,3.12406670046605e-05,3.12406670575306e-05
26.3,3.17265250933751e-05,3.1726525146005e-05
26.4,3.25239868407949e-05,3.25239868933476e-05
26.5,3.25141442190429e-05,3.25141442717854e-05
26.6,3.32990271472666e-05,3.32990271999571e-05
26.7,3.46111250660661e-05,3.46111251181301e-05
26.8,3.45422603822151e-05,3.45422604345073e-05
26.9,3.54125297960603e-05,3.54125298482386e-05
27,3.61283128852925e-05,3.61283129370571e-05
27.1,3.72031520851801e-05,3.72031521366088e-05
27.2,3.74218625151465e-05,3.74218625670085e-05
27.3,3.82256320945499e-05,3.82256321459267e-05
27.4,3.86187446812701e-05,3.86187447325283e-05
27.5,3.91021069778346e-05,3.91021070293059e-05
27.6,4.02883708699093e-05,4.02883709209941e-05
27.7,4.06422934945982e-05,4.06422935455969e-05
27.8,4.15145714482109e-05,4.15145714991865e-05
27.9,4.15283752308656e-05,4.15283752819433e-05
28,4.32961078358327e-05,4.32961078862357e-05
28.1,4.38403613337001e-05,4.38403613842744e-05
28.2,4.41220307813041e-05,4.41220308318453e-05
28.3,4.53436254604956e-05,4.53436255107145e-05
28.4,4.6352092428854e-05,4.63520924791082e-05
28.5,4.75317196919912e-05,4.75317197419697e-05
28.6,4.87942088331652e-05,4.87942088832058e-05
28.7,5.03345544520079e-05,5.03345545020357e-05
28.8,5.16608189926063e-05,5.16608190425479e-05
28.9,5.27103326907321e-05,5.27103327403172e-05
29,5.43630979077699e-05,5.43630979572104e-05
29.1,5.58120136985374e-05,5.58120137480796e-05
29.2,5.69442663520963e-05,5.69442664013052e-05
29.3,5.84345659479151e-05,5.84345659968883e-05
29.4,5.99405186395931e-05,5.994051868853e-05
29.5,6.19106085909615e-05,6.19106086403316e-05
29.6,6.31337884594951e-05,6.31337885081961e-05
29.7,6.48394982462231e-05,6.48394982952515e-05
29.8,6.61509777403289e-05,6.61509777890685e-05
29.9,6.78843039063795e-05,6.78843039549332e-05
30,6.96151806539815e-05,6.96151807023865e-05
30.1,7.14786255904232e-05,7.14786256390204e-05
30.2,7.29052640633015e-05,7.29052641114427e-05
30.3,7.48339903994778e-05,7.48339904476618e-05
30.4,7.68400273561367e-05,7.68400274045399e-05
30.5,7.83708589469603e-05,7.83708589949272e-05
30.6,8.04460388963067e-05,8.04460389443422e-05
30.7,8.20672651897332e-05,8.20672652375443e-05
30.8,8.37268605265725e-05,8.37268605741353e-05
30.9,8.59449131283932e-05,8.59449131760478e-05
31,8.76514264262829e-05,8.76514264735351e-05
31.1,8.9974230737021e-05,8.99742307843803e-05
31.2,9.18152380852519e-05,9.18152381325903e-05
31.3,9.42241686162581e-05,9.42241686635202e-05
31.4,9.61170418861467e-05,9.61170419332325e-05
31.5,9.81811804962468e-05,9.81811805435051e-05
31.6,0.000100655888392649,0.000100655888439682
31.7,0.000102779904100631,0.00010277990414768
31.8,0.000104811120905416,0.000104811120952112
31.9,0.000106952006740064,0.000106952006786788
32,0.0001090211683572,0.000109021168403407


==> dataset/optimalpar/plot-12-6.txt <==
lambda,error,estimator
1,4.13409026588587e-15,1.04280337306904e-12
1.1,1.20088981274602e-15,1.07939574252367e-12
2.1,9.99401158994113e-15,7.4772124751429e-13
2.5,1.93892115658267e-15,4.50974484748442e-12
2.6,1.46553644580428e-15,3.87395649858104e-12
2.7,1.6983146601011e-15,3.11141363300101e-12
4.2,5.14678892567406e-15,4.44560614724201e-12
4.3,4.45229292720817e-15,1.02856903769774e-11
4.4,1.8441336993432e-15,3.49226300236875e-11
4.5,5.05841468995889e-15,4.25267441391491e-11
4.6,6.03745401284389e-15,2.58405627403077e-11
4.7,2.7205401052805e-15,1.97619624160299e-11
4.8,3.93464042384591e-15,1.3190531318918e-11
4.9,2.00148302124336e-15,1.25583335850362e-11
5,3.47732060110091e-15,1.05747548146528e-11
5.1,5.17088682954064e-15,1.00427486711806e-11
5.6,1.82574311390929e-14,7.82461194130636e-12
5.9,3.91293769796049e-14,7.39441547326141e-12
6,4.63190913625924e-14,7.18574104068368e-12
6.1,5.7039781079134e-14,6.99958856112474e-12
6.2,8.52013427268582e-14,6.84122337019521e-12
6.3,1.25918247889172e-13,6.69349626799507e-12
6.4,1.82489960080653e-13,6.57102271789514e-12
6.5,2.61077897121687e-13,6.48413383448256e-12
6.6,3.68991906056926e-13,6.43831203732367e-12
6.7,5.10866602392983e-13,6.41375386712637e-12
6.8,7.01281167317193e-13,6.45194718782539e-12
6.9,9.54021211411189e-13,6.5647254320838e-12
7,1.28489393925867e-12,6.75804816267182e-12
7.1,1.64047353059199e-12,5.29668615302963e-12
7.2,2.01801029790598e-12,5.55740264520771e-12
7.3,2.47623652362391e-12,5.91437188507623e-12
7.4,3.01617768114953e-12,6.35100179535173e-12
7.5,3.65367816640939e-12,6.89226251289719e-12
7.6,4.41280993739233e-12,7.55539286339532e-12
7.7,5.31749057041138e-12,8.36254749415278e-12
7.8,6.38191569977805e-12,9.34054087696325e-12
7.9,7.60902983329508e-12,1.04845807091552e-11
8,9.05303957564064e-12,1.18474333333542e-11
8.1,1.07920396144481e-11,1.35114158468322e-11
8.2,1.27342786820279e-11,1.53772345426567e-11
8.3,1.50266057095348e-11,1.75974947665883e-11
8.4,1.76836386863603e-11,2.01886485161123e-11
8.5,2.07927238460579e-11,2.32314252184116e-11
8.6,2.43041643761123e-11,2.66799820130645e-11
8.7,2.83021048715795e-11,3.0611776756786e-11
8.8,3.28419607483852e-11,3.50975499917998e-11
8.9,3.81388281535677e-11,4.03396030283173e-11
9,4.41004909732871e-11,4.62437581360794e-11
9.1,5.10739525758246e-11,5.31669902315114e-11
9.2,5.86355142552578e-11,6.06772022987923e-11
9.3,6.74082439279672e-11,6.93997167341733e-11
9.4,7.68476673956267e-11,7.87933947767184e-11
10.8,9.04550621536736e-10,9.05828431201944e-10
10.9,1.010480504902e-09,1.0117393136399e-09
11,1.12770774865053e-09,1.12894997110278e-09
11.1,1.25638929070651e-09,1.25761490559148e-09
11.2,1.39543186673598e-09,1.396639305432e-09
11.3,1.54643304804009e-09,1.54762055585783e-09
11.4,1.71508051969373e-09,1.71625515748855e-09
11.5,1.89527252662856e-09,1.89642662223627e-09
11.6,2.09509310208938e-09,2.09623608435592e-09
11.7,2.30902784300541e-09,2.31015193559242e-09
11.8,2.53922803405406e-09,2.54033838107824e-09
11.9,2.79664877692721e-09,2.7977445643196e-09
12,3.06099695144254e-09,3.0620769334565e-09
12.1,3.36031513529848e-09,3.3613844670644e-09
12.2,3.68142084722974e-09,3.68247588897448e-09
12.3,4.02344094886971e-09,4.02448171136144e-09
12.4,4.38810423629181e-09,4.38913158712217e-09
12.5,4.77757627981634e-09,4.7785919305173e-09
12.6,5.21484324285529e-09,5.21584385211294e-09
12.7,5.66987297921774e-09,5.67086195467518e-09
12.8,6.15233697389806e-09,6.15331508105501e-09
12.9,6.68177424079675e-09,6.68274041949057e-09
13,7.22202876455633e-09,7.22298553691434e-09
13.1,7.83840359643056e-09,7.83934829569209e-09
13.2,8.46867400200458e-09,8.46960997797085e-09
13.3,9.28978035614337e-09,9.29070628096208e-09
13.4,1.03713014128969e-08,1.03722180521034e-08
13.5,1.15600551836694e-08,1.15609609068783e-08
13.6,1.28376697396143e-08,1.28385645813205e-08
13.7,1.42272364969658e-08,1.42281196252487e-08
13.8,1.57768617987732e-08,1.57777364265795e-08
13.9,1.7479829460852e-08,1.74806961313386e-08
14,1.93877469759478e-08,1.93886043855635e-08
14.1,2.14434652030537e-08,2.14443157216039e-08
14.2,2.35198154519139e-08,2.35206542430326e-08
14.3,2.59715848048531e-08,2.59724177041482e-08
14.4,2.84526939082597e-08,2.84535172640634e-08
14.5,3.11366518294077e-08,3.11374649137932e-08
14.6,3.43032814353216e-08,3.4304090038695e-08
14.7,3.74978460735678e-08,3.7498646507309e-08
14.8,4.094679838041e-08,4.09475898931165e-08
14.9,4.47219622232896e-08,4.47227477532575e-08
15,4.86339052259241e-08,4.86346818771092e-08
15.1,5.30187560169534e-08,5.30195261782717e-08
15.2,5.75819754567651e-08,5.75827375390631e-08
15.3,6.27266109978205e-08,6.27273686817097e-08
15.4,6.80643090811308e-08,6.8065060613437e-08
15.5,7.35162854635509e-08,7.35170280081143e-08
15.6,7.96497140314478e-08,7.96504499818191e-08
15.7,8.62744779087115e-08,8.6275208776113e-08
15.8,9.30161408239711e-08,9.30168629701094e-08
15.9,1.00604377907677e-07,1.00605094492578e-07
16,1.08099336475065e-07,1.08100046094025e-07


==> dataset/optimalpar/plot-12-7.txt <==
lambda,error,estimator
0.1,1.14540610879586e-14,4.90332067338382e-14
0.2,1.89714993610702e-15,5.46512129961277e-14
0.3,7.3880655389119e-14,3.84759487923472e-13
0.5,2.16208629823527e-15,1.06308281881665e-13
0.6,6.02110498771989e-15,3.20705076115318e-13
0.7,4.39625888431457e-15,4.11770541372999e-13
0.8,7.87965100236892e-15,4.00545486763818e-13
0.9,1.04738230666885e-15,2.79626001533732e-13
1.2,1.340064631056e-13,9.94385175917601e-13
1.3,1.26584900905684e-15,8.59701246755847e-13
1.4,4.10369728826603e-15,6.32093949819874e-13
1.5,1.6662594659382e-15,1.54358915000735e-12
1.6,8.32667268468867e-16,2.40818097852596e-12
1.7,1.15910686703364e-15,2.46417343687424e-12
1.8,2.0053283331865e-15,2.27195213515552e-12
1.9,1.65065187454033e-14,2.1485346328411e-12
2,2.83704889340722e-15,1.97899039416109e-12
2.8,2.46509516257093e-15,2.68270222749604e-12
2.9,1.53536257995627e-15,3.058876820021e-12
3,7.21644966006352e-16,5.20080309044987e-12
3.1,2.63897000341123e-15,7.83084147624354e-12
3.2,9.03656071976605e-16,8.8913368223944e-12
3.3,1.4130832128154e-15,9.24183614574396e-12
3.4,8.45520665245115e-16,9.10430823422695e-12
3.5,8.77708367144175e-16,9.32498267309934e-12
3.6,8.95090418262362e-16,9.51057385409262e-12
3.7,8.16277375810931e-16,9.23491782414332e-12
3.8,1.78936689758758e-15,9.31044184163187e-12
3.9,1.31939519859098e-15,5.67172771426239e-12
4,2.24757594645612e-15,5.63851498526881e-12
4.1,3.87519403217556e-15,5.14898957896678e-12


==> dataset/optimalpar/plot-13-7.txt <==
lambda,error,estimator
0.4,1.41988149709212e-15,1.41984753128414e-13
2.2,2.86568757593482e-15,4.06311353505678e-12
2.3,1.60118641699469e-15,3.41522207905093e-12
2.4,9.93013661298909e-16,5.94729402057241e-12
5.2,3.96380953481057e-15,1.15970242284891e-11
5.3,6.04886597301387e-15,1.2173658243595e-11
5.4,5.37693982162149e-15,5.52001291774506e-12
5.5,3.91899626431541e-13,1.03067452545649e-11
5.7,1.76808901017099e-13,2.9094762337263e-11
5.8,1.16558884917744e-12,1.21815472146732e-11
9.5,4.42568398173144e-12,9.47612946698521e-12
9.6,5.02014635873184e-12,9.99693914136742e-12
9.7,5.62821514397945e-12,1.05460004404446e-11
9.8,6.3510981665212e-12,1.12082762315657e-11
9.9,7.13282316981371e-12,1.19290226370694e-11
10,7.9528888414871e-12,1.26871650985247e-11
10.1,9.68994375130868e-12,1.43461836527985e-11
10.2,1.30398094439317e-11,1.76399884846664e-11
10.3,1.71189513748601e-11,2.16579520777464e-11
10.4,2.24329517821883e-11,2.69312809419175e-11
10.5,2.84445368595835e-11,3.28774317859316e-11
10.6,3.61462137413116e-11,4.05285770002004e-11
10.7,4.49961830119528e-11,4.93239677712383e-11
16.1,8.78764071474538e-09,8.7890224227014e-09
16.2,9.42719250130768e-09,9.42856393345165e-09
16.3,1.01137336257072e-08,1.01151000173545e-08
16.4,1.08354588525524e-08,1.0836814530039e-08
16.5,1.16073619103388e-08,1.160871126369e-08
16.6,1.24114235262462e-08,1.24127641435131e-08
16.7,1.32507280217496e-08,1.32520584304223e-08
16.8,1.4137804885837e-08,1.41391230068934e-08
16.9,1.5098211701973e-08,1.50995216853401e-08
17,1.61079836962838e-08,1.61092895155293e-08
17.1,1.7160734853274e-08,1.71620324346179e-08
17.2,1.82626787998809e-08,1.82639687748374e-08
17.3,1.94294021147378e-08,1.94306823657344e-08
17.4,2.06587957054599e-08,2.06600678254008e-08
17.5,2.19877429923877e-08,2.19890106915852e-08
17.6,2.32972218070801e-08,2.32984790441338e-08
17.7,2.48236085605771e-08,2.48248590311631e-08
17.8,2.71232023361612e-08,2.71244454137893e-08
17.9,2.95109468588195e-08,2.95121781437706e-08
18,3.21168378080186e-08,3.21180623407217e-08
18.1,3.51450047092032e-08,3.5146224244419e-08
18.2,3.8180870569783e-08,3.818208207986e-08
18.3,4.12122086410474e-08,4.12134121174228e-08
18.4,4.4862854545549e-08,4.48640497833632e-08
18.5,4.86824259514291e-08,4.868361901232e-08
18.6,5.26482560306144e-08,5.26494448820447e-08
18.7,5.65241059967177e-08,5.6525282462434e-08
18.8,6.12142135595692e-08,6.12153872244206e-08
18.9,6.54959613335222e-08,6.54971244340307e-08
19,7.0630098991618e-08,7.06312538707536e-08
19.1,7.59980128518457e-08,7.59991652910899e-08
19.2,8.14587089710726e-08,8.14598570605239e-08
19.3,8.72106291615214e-08,8.72117674856123e-08
19.4,9.31044610463722e-08,9.31055909069998e-08
19.5,9.999156303626e-08,9.99926907284878e-08
19.6,1.06660103239484e-07,1.06661223272131e-07
19.7,1.14450160717414e-07,1.14451280851662e-07
19.8,1.21980402291267e-07,1.21981514130878e-07
19.9,1.29227164276666e-07,1.2922826661435e-07
20,1.38487458592338e-07,1.38488560805964e-07
20.1,1.47435197487898e-07,1.47436293984319e-07
20.2,1.56027523647432e-07,1.5602861170784e-07
20.3,1.65627001716061e-07,1.65628084953521e-07
20.4,1.76139297006415e-07,1.76140375620348e-07
20.5,1.85720098153068e-07,1.85721165279777e-07
20.6,1.98573602693435e-07,1.98574673432665e-07
20.7,2.09286614753413e-07,2.09287676656359e-07
20.8,2.21734561371565e-07,2.21735619403473e-07
20.9,2.34106640153657e-07,2.34107690667233e-07
21,2.47813994641794e-07,2.47815039946687e-07
21.1,2.60982985034295e-07,2.60984028403761e-07
21.2,2.76076745057968e-07,2.7607778243984e-07
21.3,2.9113573356134e-07,2.91136766128184e-07
21.4,3.07845864497014e-07,3.07846893747694e-07
21.5,3.23741846209392e-07,3.23742872726506e-07
21.6,3.40280323779924e-07,3.40281344205109e-07
21.7,3.59496518486267e-07,3.59497537990797e-07
21.8,3.77565961592066e-07,3.77566973578512e-07
21.9,3.96535096442838e-07,3.96536104649667e-07
22,4.16322011200509e-07,4.16323014464989e-07
22.1,4.38359975853878e-07,4.38360980834951e-07
22.2,4.59974517832686e-07,4.59975518438388e-07
22.3,4.79823799879153e-07,4.79824790078636e-07
22.4,5.04688086516246e-07,5.04689075627351e-07
22.5,5.29176637247005e-07,5.29177624248375e-07
22.6,5.54675283448991e-07,5.54676267163778e-07
22.7,5.79835467868282e-07,5.79836447106836e-07
22.8,6.04213629602303e-07,6.04214600218158e-07
22.9,6.32843613290534e-07,6.32844581385401e-07
23,6.61068395376582e-07,6.61069359735424e-07
23.1,6.92006420208682e-07,6.92007380429106e-07
23.2,7.22849371752538e-07,7.22850330756094e-07
23.3,7.56558739974373e-07,7.56559695484524e-07
23.4,7.85862161357076e-07,7.85863110126352e-07
23.5,8.22503012088624e-07,8.22503959872632e-07
23.6,8.58813547225794e-07,8.58814494764349e-07
23.7,8.93640059282507e-07,8.93640998218424e-07
23.8,9.3284905769095e-07,9.32849995371886e-07
23.9,9.73734211434958e-07,9.73735149577065e-07
24,1.01289027562855e-06,1.01289120580855e-06
24.1,1.05707062724755e-06,1.05707155834544e-06
24.2,1.09690760556055e-06,1.09690853008903e-06
24.3,1.14451629937607e-06,1.14451722526825e-06
24.4,1.19028471195709e-06,1.19028563287971e-06
24.5,1.24135293355611e-06,1.24135385265652e-06
24.6,1.28790353642154e-06,1.28790445337908e-06
24.7,1.33866989182655e-06,1.33867080225204e-06
24.8,1.39269462476352e-06,1.39269553653031e-06
24.9,1.44728195824341e-06,1.44728286387328e-06
25,1.50895373675012e-06,1.50895464381609e-06
25.1,1.56430375852827e-06,1.56430466222869e-06
25.2,1.62128352568259e-06,1.62128442259125e-06
25.3,1.68060461235061e-06,1.6806055084849e-06
25.4,1.7452863329855e-06,1.74528722170555e-06
25.5,1.81428605059749e-06,1.81428694055387e-06
25.6,1.87977914475092e-06,1.87978003223942e-06
25.7,1.95817376041524e-06,1.95817464872476e-06
25.8,2.02842976998432e-06,2.02843065619252e-06
25.9,2.10136538050206e-06,2.10136626547851e-06
26,2.17549054774133e-06,2.17549142511804e-06
26.1,2.25280039972176e-06,2.25280127550527e-06
26.2,2.33267287655185e-06,2.33267374952759e-06
26.3,2.41490951162095e-06,2.41491038183078e-06
26.4,2.49991802684992e-06,2.49991889597056e-06
26.5,2.59564857385194e-06,2.59564944402781e-06
26.6,2.68645686131182e-06,2.68645773075159e-06
26.7,2.77064949781068e-06,2.7706503574002e-06
26.8,2.87632434516889e-06,2.87632520843283e-06
26.9,2.96864820947227e-06,2.96864907110652e-06
27,3.06113715277043e-06,3.06113800725507e-06
27.1,3.16541303513014e-06,3.16541388376821e-06
27.2,3.28501469727689e-06,3.28501555180391e-06
27.3,3.37843343333763e-06,3.37843428182535e-06
27.4,3.49295477982673e-06,3.49295562519913e-06
27.5,3.61272042029482e-06,3.61272126858808e-06
27.6,3.72461211345403e-06,3.72461295519267e-06
27.7,3.85030032263613e-06,3.85030116382629e-06
27.8,3.96957292893679e-06,3.96957376768058e-06
27.9,4.10380027216269e-06,4.10380111291521e-06
28,4.22551191298003e-06,4.22551274340218e-06
28.1,4.35696954992213e-06,4.35697038266937e-06
28.2,4.501044159857e-06,4.50104499066673e-06
28.3,4.63793344130834e-06,4.63793426862416e-06
28.4,4.98889296417366e-06,4.98889307953695e-06
28.5,5.08216039934978e-06,5.0821605140217e-06
28.6,5.11118986691054e-06,5.11118998151573e-06
28.7,5.30587611812389e-06,5.30587623262844e-06
28.8,5.37112409423395e-06,5.37112420838416e-06
28.9,5.48586606486195e-06,5.48586617804608e-06
29,5.62774423296289e-06,5.62774434579494e-06
29.1,5.75115134836744e-06,5.75115146120638e-06
29.2,5.86693267305025e-06,5.86693278498619e-06
29.3,6.03522472830167e-06,6.03522483965833e-06
29.4,6.19423585232433e-06,6.19423596341439e-06
29.5,6.13915553230532e-06,6.13915564423282e-06
29.6,6.42106083139864e-06,6.4210609417837e-06
29.7,6.49415769882541e-06,6.49415780969418e-06
29.8,6.60885095335381e-06,6.60885106343958e-06
29.9,6.78401247345185e-06,6.7840125830517e-06
30,6.86587222759393e-06,6.86587233680965e-06
30.1,6.98546458532521e-06,6.98546469477577e-06
30.2,7.23867312328647e-06,7.23867323160549e-06
30.3,7.27636031645721e-06,7.27636042475712e-06
30.4,7.39293845361697e-06,7.39293856221784e-06
30.5,7.65035859257191e-06,7.65035870014232e-06
30.6,7.67997683375413e-06,7.67997694137178e-06
30.7,7.78714335954304e-06,7.78714346655019e-06
30.8,8.14634403845112e-06,8.14634414473059e-06
30.9,8.16623740180406e-06,8.1662375081906e-06
31,8.43680597704902e-06,8.43680608249814e-06
31.1,8.45435156899007e-06,8.45435167453519e-06
31.2,8.65547889080997e-06,8.65547899613308e-06
31.3,8.8354657043982e-06,8.83546580952881e-06
31.4,8.9394682662394e-06,8.93946837083285e-06
31.5,9.09032144014042e-06,9.09032154486946e-06
31.6,9.32129969560513e-06,9.32129979989823e-06
31.7,9.36796337741942e-06,9.36796348153028e-06
31.8,9.6529232683323e-06,9.65292337164445e-06
31.9,9.86338704497629e-06,9.86338714813386e-06
32,1.0241584738626e-05,1.02415848406792e-05


==> dataset/optimalpar/plot-14-7.txt <==
lambda,error,estimator
1,1.10195228115203e-15,1.05596332081933e-12
1.1,8.95090418262362e-16,1.07929750189954e-12
2.1,1.1247859265069e-15,2.55715999452675e-12
2.5,1.46553644580428e-15,4.37002836196342e-12
2.6,8.71595786304441e-15,3.95962363376981e-12
2.7,1.20088981274602e-15,2.80882937705542e-12
2.8,1.47522907955259e-15,2.76804462122729e-12
3.8,5.08955569731544e-15,6.61851666849433e-12
3.9,3.98531793780279e-15,1.16262963593536e-11
4,1.07331927008447e-14,1.5046605852909e-11
4.1,1.88170725745423e-15,1.72846404055434e-11
4.2,7.60685085913518e-14,1.57973424006527e-11
4.3,1.22124532708767e-15,1.68770874091937e-11
4.4,8.88178419700125e-16,1.68072719547278e-11
4.5,8.89911452410874e-16,1.4245895091005e-11
4.6,1.02357505330418e-15,1.32217781381115e-11
4.7,8.30592266710365e-15,1.08679421033709e-11
4.8,9.25373763148261e-16,1.22123052245071e-11
6.2,3.73206716951993e-15,4.49810744383889e-12
6.3,2.56615269729781e-15,3.82957361356459e-11
6.4,1.96418503827835e-15,3.42690052369423e-11
6.5,8.95090418262362e-16,4.43667019140944e-11
6.6,1.89064168386892e-15,4.43411537818303e-11
6.7,1.94388131090552e-15,4.21561516437545e-11
6.8,2.70356973739137e-15,4.16383808387308e-11
6.9,2.77611261757515e-15,4.14421746780958e-11
7,2.03809855111434e-15,4.1341195053316e-11
7.1,1.4432899320127e-15,4.19811834293834e-11
7.2,1.91412881651217e-15,4.10415972322039e-11
7.3,1.61650912417611e-15,3.99314586283942e-11
7.4,2.08591968454196e-15,3.87908219379434e-11
7.5,2.22321987425342e-15,3.77871979259609e-11
7.6,2.72231122871763e-15,3.66314652749663e-11
7.7,2.2860891271097e-15,3.54736052924403e-11
7.8,3.30326333992922e-15,3.43033554982688e-11
7.9,4.48095695451357e-15,3.33678590044365e-11
8,4.35779824167073e-15,3.23574736014095e-11
8.1,5.81688874880719e-15,3.14041658347335e-11
8.2,7.93872191918683e-15,3.04964627059588e-11
8.3,1.03938150731514e-14,2.9628534348599e-11
8.4,1.35923073337449e-14,2.88348714817511e-11
8.5,1.72752898178188e-14,2.80187364443974e-11
8.6,2.28436953761027e-14,2.72577349469928e-11
8.7,2.95630743023006e-14,2.64744126063368e-11
8.8,3.79755836810155e-14,2.58090557593648e-11
8.9,4.88444242718253e-14,2.51457141522938e-11
9,6.24223861015507e-14,2.44785575138795e-11
9.1,7.90922811843925e-14,2.38806146337531e-11
9.2,1.0043208480043e-13,2.32643526778928e-11
9.3,1.25470446272135e-13,2.26808350681251e-11
9.4,1.58164576486089e-13,2.21516902548062e-11
10.1,5.43930251501895e-13,1.09184795871283e-11
10.2,6.20697288343312e-13,1.08221512919058e-11
10.3,7.0565137270982e-13,1.0726535256914e-11
10.5,9.03861902078091e-13,1.06057000123629e-11
10.6,1.01291747580236e-12,1.05650629062236e-11
10.7,1.14561343438539e-12,1.05394917123464e-11
10.8,1.18624544706277e-12,1.06826065102733e-11
10.9,1.33343937032164e-12,1.06733566041683e-11
11,1.49734055238542e-12,1.06981793324122e-11
11.1,1.67513676696019e-12,1.07397453733826e-11
11.2,1.89013795074223e-12,1.07962526344705e-11
11.3,2.25127632272139e-12,1.09980645868533e-11
11.4,2.79508251123096e-12,1.14365762454769e-11
11.5,3.39863247358746e-12,1.18736576877721e-11
11.6,4.17490362754461e-12,1.25530782875832e-11
11.7,5.03432862468539e-12,1.32610599162842e-11
11.8,6.09714557893594e-12,1.42078894592229e-11
11.9,7.32320141178221e-12,1.53142948659165e-11
12,8.76586219512826e-12,1.66318496259575e-11
12.1,1.05018974190127e-11,1.82834395031542e-11
12.2,1.2431860078011e-11,2.00935667141022e-11
12.3,1.46852565091855e-11,2.22295258886342e-11
12.4,1.73373874322833e-11,2.47786390314405e-11
12.5,2.0400918764256e-11,2.77442633367346e-11
12.6,2.37281195800941e-11,3.09462937140274e-11
12.7,2.7787942324002e-11,3.49189846445097e-11
12.8,3.24381994252625e-11,3.9481504480393e-11
12.9,3.75411982094304e-11,4.44834039526845e-11
13,4.36755933691847e-11,5.05422686715137e-11
13.1,5.02647338036525e-11,5.70323886719946e-11
13.2,5.81553871074282e-11,6.48541623255152e-11
13.3,6.74197380247136e-11,7.15142687063401e-11
13.4,7.46550236293997e-11,7.86877674950068e-11
13.5,8.23556636497999e-11,8.63219933917492e-11
13.6,9.12193448591303e-11,9.5117381024935e-11
13.7,1.00210200027977e-10,1.04039316938845e-10
13.8,1.10551048033744e-10,1.14324656005458e-10
13.9,1.21603766533707e-10,1.25326588184712e-10
14,1.32689772378423e-10,1.36358714551769e-10
14.1,1.45522381547887e-10,1.49145241674275e-10
14.2,1.5969022677976e-10,1.63247523409078e-10
14.3,1.74480190396208e-10,1.77997175103658e-10
14.4,1.90961763797003e-10,1.94423160189061e-10
14.5,2.084982461596e-10,2.11902465423078e-10
14.6,2.26539164661805e-10,2.29911078503406e-10
14.7,2.4667426157095e-10,2.49998396262648e-10
14.8,2.67953175881481e-10,2.7122774538102e-10
14.9,2.91167193256674e-10,2.94403795945183e-10
15,3.16811946692667e-10,3.20000308377897e-10
15.1,3.42706601679702e-10,3.45856557880604e-10
15.2,3.72191108665014e-10,3.75295671290893e-10
15.3,4.0131629720956e-10,4.04393246610218e-10
15.4,4.34836828070357e-10,4.37876669467717e-10
15.5,4.70134011949121e-10,4.73126654642365e-10
15.6,5.07540014758745e-10,5.10495362011219e-10
15.7,5.46817128593443e-10,5.4974276354249e-10
15.8,5.89105800314301e-10,5.91985896363374e-10
15.9,6.32331246535148e-10,6.35181188398233e-10
16,6.84331753672325e-10,6.87142792921312e-10
17.7,3.09528434929546e-09,3.09732630953469e-09
17.8,3.32002900378816e-09,3.32205490354305e-09
17.9,3.55650129910018e-09,3.55850376526445e-09
18,3.81363686142218e-09,3.81562450912764e-09
18.1,4.08947099467715e-09,4.0914479011094e-09
18.2,4.37398413387259e-09,4.37594437843243e-09
18.3,4.66731990010832e-09,4.66926319864835e-09
18.4,4.99364568269503e-09,4.99557312232617e-09
18.5,5.330735160149e-09,5.33265625580923e-09
18.6,5.6940225397103e-09,5.695933896703e-09
18.7,6.05923320350541e-09,6.06112111287798e-09
18.8,6.44690600487049e-09,6.44878707412686e-09
18.9,6.86532027036456e-09,6.86718041084595e-09
19,7.29033674807985e-09,7.29218131481987e-09
19.1,7.76893844987085e-09,7.7707766061069e-09
19.2,8.25094327451261e-09,8.25277168091877e-09
19.3,8.73582852057767e-09,8.73763858100751e-09
19.4,9.26653618641e-09,9.26832937639227e-09
19.5,9.83792561996723e-09,9.83971380070494e-09
19.6,1.04188892653358e-08,1.04206621042283e-08
19.7,1.10439274988643e-08,1.10456987394346e-08
19.8,1.16735892934544e-08,1.16753448550841e-08
19.9,1.23396055616266e-08,1.23413424646305e-08
20,1.30411437446234e-08,1.30428794417494e-08
20.1,1.37547695664073e-08,1.37564935721852e-08
20.2,1.45085819875769e-08,1.45102893647875e-08
20.3,1.53296477123636e-08,1.53313455364653e-08
20.4,1.61300411058996e-08,1.61317292811922e-08
20.5,1.70215395357704e-08,1.70232066256274e-08
20.6,1.7894911722995e-08,1.78965835903156e-08
20.7,1.88655092641345e-08,1.88671645050011e-08
20.8,1.98518638430581e-08,1.98535106653113e-08
20.9,2.08300613087356e-08,2.08316940977685e-08
21,2.18774487747547e-08,2.18790711475693e-08
21.1,2.30335415176581e-08,2.3035158483707e-08
21.2,2.41478034406457e-08,2.41494093661037e-08
21.3,2.5271616335552e-08,2.52732123784574e-08
21.4,2.64594607559351e-08,2.64610501642428e-08
21.5,2.77730295847725e-08,2.77746125553282e-08
21.6,2.91073169829336e-08,2.91088884181952e-08
21.7,3.04124658295014e-08,3.04140341382535e-08
21.8,3.18176588688131e-08,3.18192135090728e-08
21.9,3.3288459754722e-08,3.32900062529364e-08
22,3.47930441477498e-08,3.47945811912151e-08
22.1,3.64166864030485e-08,3.64182246726512e-08
22.2,3.80092905265379e-08,3.80108203391166e-08
22.3,3.97181438293411e-08,3.97196546750224e-08
22.4,4.14442508565578e-08,4.14457588312809e-08
22.5,4.3183473265564e-08,4.3184976056895e-08
22.6,4.49481480659183e-08,4.49496443290052e-08
22.7,4.7228630102183e-08,4.72301172874602e-08
22.8,4.98231040304133e-08,4.98245758359726e-08
22.9,5.30591623217121e-08,5.30606289555031e-08


==> dataset/optimalpar/plot-14-8.txt <==
lambda,error,estimator
0.2,2.63019777968102e-15,5.54137966986598e-14
0.3,1.82053092291672e-15,4.59528725520557e-13
0.5,2.89510744497907e-15,1.04784221981806e-13
0.6,1.09518257517897e-14,3.30620320443578e-13
0.7,5.27355936696949e-15,4.15929076605584e-13
0.8,2.23428073792255e-15,3.90994397385264e-13
0.9,1.0778315928077e-15,2.86868758368297e-13
1.3,1.79018083652472e-15,8.5665619585799e-13
1.5,1.51006657275581e-15,2.30953193147095e-12
1.6,8.95090418262362e-16,2.43903958469227e-12
1.7,2.8026260337742e-15,2.45710268802495e-12
1.8,1.57107346000328e-15,2.27641979356793e-12
1.9,1.11022302462516e-15,2.11830895694829e-12
2,1.05325004057301e-15,1.98136473611417e-12
2.9,6.08727296332359e-16,3.5029972671145e-12
3,1.93892115658267e-15,6.81126850857269e-12
3.1,3.53052667460171e-15,7.02251501081174e-12
3.2,5.20030171308433e-15,8.32102047311567e-12
3.3,2.3733857464272e-15,9.88018209345943e-12
3.4,9.15513359704447e-16,9.39399938229536e-12
3.5,1.12264355679218e-15,9.10039745261812e-12
3.6,2.18688573956263e-15,9.32850588079887e-12
3.7,1.36230475395932e-15,4.65712001199491e-12
4.9,1.97669589749481e-15,1.17015936150149e-11
5,1.88006894206938e-15,9.14190714303193e-12
5.1,2.32418766626478e-15,3.7809156234109e-12
5.6,7.8090307062001e-16,3.47329286996602e-11
5.9,9.69460578291336e-16,3.21199416938624e-11
6,1.51870080528377e-15,3.16709236188844e-11
6.1,2.14714725207607e-15,3.10906798125186e-11


==> dataset/optimalpar/plot-14-9.txt <==
lambda,error,estimator
0.1,1.45974687104723e-15,3.78565462941478e-14
1.2,1.94209711474168e-15,8.46731094556808e-13
1.4,1.29948273372089e-15,2.54260044968167e-13


==> dataset/optimalpar/plot-15-8.txt <==
lambda,error,estimator
0.4,9.10073623783528e-14,2.27395608109053e-13
2.2,1.13220977340074e-15,4.28936730052629e-12
2.3,2.2860891271097e-15,4.08949359643951e-12
2.4,1.11647212605422e-15,5.92596396203746e-12
5.3,2.0053283331865e-15,2.93488656338126e-11
5.4,1.36433547606528e-15,2.97548300614571e-11
9.5,5.05671327611228e-15,6.10321837437789e-11
9.6,5.81728518870911e-15,5.99691517827081e-11
9.7,6.69230372805384e-15,5.91314981068547e-11
9.8,8.80705987032912e-15,5.8272832730537e-11
9.9,1.35602788623021e-14,5.73220497180519e-11
10,2.28860728876907e-14,5.65292934547537e-11
10.4,9.9474159206755e-14,2.51395625161986e-11
16.1,6.14277893277102e-11,6.80471571227196e-11
16.2,6.54450129328648e-11,7.20126983891137e-11
16.3,7.00698681507466e-11,7.6609422536314e-11
16.4,7.45323392627832e-11,8.10167963414493e-11
16.5,7.94811779432266e-11,8.59360883926936e-11
16.6,8.50332366966891e-11,9.14422140911118e-11
16.7,9.24751293135328e-11,9.88284356847447e-11
16.8,1.0659334625034e-10,1.12889074901946e-10
16.9,1.23551871926329e-10,1.29810740988832e-10
17,1.42174343238891e-10,1.48412632859746e-10
17.1,1.62464451357654e-10,1.68660426157362e-10
17.2,1.8571317337677e-10,1.91876702790201e-10
17.3,2.10941222265735e-10,2.170583412056e-10
17.4,2.39470280926148e-10,2.45549670560498e-10
17.5,2.70944756772956e-10,2.7700196299596e-10
17.6,3.0478751153912e-10,3.10797311771612e-10
23,1.08004841019816e-08,1.08028190012486e-08
23.1,1.11738826573874e-08,1.11762144241921e-08
23.2,1.16473925486407e-08,1.16497257049584e-08
23.3,1.20421294480391e-08,1.20444621105993e-08
23.4,1.26044279747925e-08,1.2606743641558e-08
23.5,1.3018889226274e-08,1.30212101112633e-08
23.6,1.35301333127022e-08,1.3532458696673e-08
23.7,1.4033323149571e-08,1.40356299797676e-08
23.8,1.45590617947287e-08,1.45613714538376e-08
23.9,1.51004801205915e-08,1.51027960813215e-08
24,1.56365473059089e-08,1.56388458118101e-08
24.1,1.61972522846089e-08,1.61995581346202e-08
24.2,1.68758409442864e-08,1.687813100759e-08
24.3,1.74585526051015e-08,1.74608511655267e-08
24.4,1.80604525794052e-08,1.80627417321713e-08
24.5,1.86223096061826e-08,1.86245994095282e-08
24.6,1.9404703666967e-08,1.94069881199582e-08
24.7,2.00041240767153e-08,2.00063947580234e-08
24.8,2.0797333937578e-08,2.07996103605132e-08
24.9,2.14136402694292e-08,2.14159038112047e-08
25,2.20391770209957e-08,2.20414497544377e-08
25.1,2.28739632399773e-08,2.28762267490064e-08
25.2,2.37480456957047e-08,2.37502916156414e-08
25.3,2.46261260290441e-08,2.46283704019694e-08
25.4,2.5274745386963e-08,2.52769725651407e-08
25.5,2.61560389491348e-08,2.61582725704256e-08
25.6,2.70762985994394e-08,2.70785254183668e-08
25.7,2.7826003794649e-08,2.78282373565362e-08
25.8,2.91519875162342e-08,2.91542153947009e-08
25.9,3.05795207761001e-08,3.05817457681667e-08
26,3.19983364398404e-08,3.20005417445035e-08
26.1,3.35155670361818e-08,3.35177677433629e-08
26.2,3.5106658800691e-08,3.51088528567688e-08
26.3,3.67459703413309e-08,3.67481578811302e-08
26.4,3.84828949358834e-08,3.84850788666316e-08
26.5,4.04336009852062e-08,4.04357903992664e-08
26.6,4.23157888716294e-08,4.23179756803339e-08
26.7,4.40463310183491e-08,4.40484906631968e-08
26.8,4.62871862732898e-08,4.62893575595367e-08
26.9,4.82386912368589e-08,4.82408561978957e-08
27,5.02090108107978e-08,5.02111561529381e-08
27.1,5.24622998382107e-08,5.24644301819199e-08
27.2,5.50525564367062e-08,5.50547032997696e-08
27.3,5.71607280003041e-08,5.71628559710857e-08
27.4,5.9714094191157e-08,5.97162145618712e-08
27.5,6.23743825376379e-08,6.23765099805764e-08
27.6,6.48852884608477e-08,6.4887397992076e-08
27.7,6.77474891339652e-08,6.77495974914157e-08
27.8,7.04882837422761e-08,7.04903840706408e-08
27.9,7.3614729635716e-08,7.36168351092447e-08
28,7.6410601280578e-08,7.64126796096489e-08
28.1,7.95377610941568e-08,7.95398431368532e-08
28.2,8.29989042555633e-08,8.30009816006838e-08
28.3,8.62207597265094e-08,8.62228272179213e-08
28.4,7.88190693880586e-08,7.88212034821282e-08
28.5,8.2669577119627e-08,8.26716978710223e-08
28.6,8.65421813111304e-08,8.65443038502265e-08
28.7,9.1343844142e-08,9.13459627521069e-08
28.8,9.5567507812134e-08,9.55696235715766e-08
28.9,9.924123974911e-08,9.92433369846513e-08
29,1.04416473912981e-07,1.04418564409078e-07
29.1,1.09197410055083e-07,1.09199502193167e-07
29.2,1.13391676923354e-07,1.13393756646182e-07
29.3,1.18807645634698e-07,1.18809714663557e-07
29.4,1.23810061168417e-07,1.23812127081472e-07
29.5,1.30666887311346e-07,1.30668965689299e-07
29.6,1.35507451727709e-07,1.35509503015458e-07
29.7,1.41631945261317e-07,1.41634005977065e-07
29.8,1.46967713192782e-07,1.46969763587103e-07
29.9,1.53449876616053e-07,1.5345191777345e-07
30,1.60208186151985e-07,1.60210219045453e-07
30.1,1.67336652203012e-07,1.67338690590378e-07
30.2,1.72966762552795e-07,1.72968780433497e-07
30.3,1.80622221743361e-07,1.80624242449569e-07
30.4,1.88594726610113e-07,1.88596753937504e-07
30.5,1.9545206060756e-07,1.95454069390738e-07
30.6,2.03982356376969e-07,2.03984364137062e-07
30.7,2.1146736703726e-07,2.11469367482347e-07
30.8,2.18457452060667e-07,2.18459437310596e-07
30.9,2.27982564417613e-07,2.27984554647865e-07
31,2.36168417653812e-07,2.36170391001048e-07
31.1,2.45629500356469e-07,2.45631473328843e-07
31.2,2.54525808104785e-07,2.5452777875479e-07
31.3,2.65403426754143e-07,2.6540539329446e-07
31.4,2.74141610646489e-07,2.74143570958163e-07
31.5,2.83977443369068e-07,2.83979402371153e-07
31.6,2.95992334730005e-07,2.95994285631041e-07
31.7,3.05714123418235e-07,3.05716074027474e-07
31.8,3.16530407236331e-07,3.16532343449817e-07
31.9,3.26864329134378e-07,3.26866263997015e-07
32,3.38394402161892e-07,3.38396317812869e-07


==> dataset/optimalpar/plot-15-9.txt <==
lambda,error,estimator
5.2,9.55049957678547e-16,3.17674440762282e-11
5.5,2.0257478036874e-15,3.93672043085105e-11
5.7,3.59967452220855e-15,3.32731931286338e-11
5.8,1.49468349007045e-15,3.66117032191297e-11


==> dataset/optimalpar/plot-16-10.txt <==
lambda,error,estimator
3.7,8.67111901826273e-16,4.38967025556366e-12


==> dataset/optimalpar/plot-16-8.txt <==
lambda,error,estimator
1,1.41804917225557e-15,9.98254563024513e-13
1.1,4.36248430810437e-15,1.10387551271427e-12
1.3,1.61650912417611e-15,7.8479656439019e-13
2.1,3.64180229680693e-15,1.84175632035717e-12
2.5,2.90498929311593e-14,4.40625808555427e-12
2.7,2.72174520080243e-15,2.89587683710565e-12
3.8,2.1159872246097e-15,1.16372706470313e-11
3.9,9.8672638895811e-15,3.08322900763082e-11
4.1,1.55530318914042e-15,1.72824741981789e-11
4.3,1.62685560265673e-14,1.69061130953105e-11
4.4,2.39808815808349e-15,1.60012783219738e-11
4.5,1.55059051415034e-15,1.50918646171702e-11
4.6,6.28919540369412e-15,1.42239733815896e-11
4.8,2.39149358411273e-15,1.24109820241627e-11
6.1,1.6983146601011e-15,4.94803423175921e-11
6.3,3.33593413497733e-15,4.27113930592619e-11
6.4,2.05095675028416e-15,4.40702491194196e-11
6.5,2.82016316874424e-15,4.89629920415943e-11
6.6,1.87447768472715e-15,3.94726413843524e-11
6.7,2.10666340171341e-13,4.60424484432067e-11
6.8,1.93892115658267e-15,4.53732113172062e-11
6.9,1.72856468318978e-15,4.52178180750614e-11
7,7.94798730345622e-16,4.17507646116645e-11
7.1,1.26584900905684e-15,4.30849307028577e-11
7.2,1.55137048833142e-15,4.1816005724342e-11
7.3,1.03673669914961e-14,3.95155888526899e-11
7.5,7.7953153627872e-15,3.81303452907877e-11
8.3,1.22910514130295e-15,1.61125419814696e-10
9.1,2.36362805506249e-15,1.33874134145861e-11
9.2,2.13555662727753e-15,1.66201744944276e-11
9.3,2.12470698912666e-15,4.06288707530956e-11
9.4,1.31253355585843e-15,8.74586410118827e-11
10.1,1.67110694432208e-15,1.2068733900685e-10
10.2,1.76679009898257e-15,1.20983982744882e-10
10.3,1.09344286978131e-15,1.25819269892329e-10
10.5,2.08370258593365e-15,1.22628077913642e-10
10.6,2.84355838317334e-15,1.18182570451597e-10
10.7,1.97669589749481e-15,1.1939262849053e-10
10.8,2.9354496028033e-15,1.18513933230442e-10
10.9,3.19257393108804e-15,1.1766816732833e-10
11,4.26370755007763e-15,1.15787885389469e-10
11.1,5.56196262004237e-15,1.14578915739132e-10
11.2,7.21972557896643e-15,1.12459182445176e-10
11.3,8.03136447762429e-15,5.11996710781702e-11
11.4,8.49014874028702e-15,5.02150749739767e-11
11.5,9.72316144852837e-15,4.89363322201654e-11
11.6,1.20159101165831e-14,4.80068164085035e-11
11.7,1.35985273134828e-14,4.68468851441555e-11
11.8,1.44255790990916e-14,4.58809121305933e-11
11.9,1.70474279551954e-14,4.4910036434796e-11
12,1.89267798034993e-14,4.39185392717802e-11
12.1,2.20899450394569e-14,4.3175213851563e-11
12.2,2.47619134569362e-14,4.2223979703928e-11
12.3,2.8610348903744e-14,4.13094434266083e-11
12.4,3.23522654136949e-14,4.05083877731562e-11
12.5,3.66005339553965e-14,3.97208817186884e-11
12.6,4.18507587860096e-14,3.8816603006832e-11
12.7,4.66638805504857e-14,3.81151894505272e-11
12.8,5.22407010226139e-14,3.74163025805777e-11
12.9,5.93855068755427e-14,3.66720766235979e-11
13,6.57012851801267e-14,3.60752342032398e-11
13.1,7.39325239865311e-14,3.53538874955834e-11
13.2,8.22447553130021e-14,3.4801859375031e-11
13.3,7.69561695559938e-14,3.65922083263331e-11
13.4,8.58387063521769e-14,3.60395288145219e-11
13.5,9.73091398326307e-14,3.54165709998809e-11
13.6,1.1580497971968e-13,3.47871637310447e-11
13.7,1.37849024907019e-13,3.41676276737509e-11
13.8,1.63771895958611e-13,3.36619160453111e-11
13.9,1.948420706721e-13,3.32031924535053e-11
14,2.32024119597759e-13,3.27713936926163e-11
14.1,2.74502610654428e-13,3.23669546857371e-11
14.2,3.21124174785932e-13,3.1788530514263e-11
14.3,3.78389442892541e-13,3.14538404607482e-11
14.4,4.42099631350387e-13,3.10105773239967e-11
14.5,5.14766515784813e-13,3.05395222414104e-11
14.6,6.0405860898878e-13,3.03079384907773e-11
14.7,7.01966420822314e-13,2.99718768361766e-11
14.8,8.14206759285323e-13,2.96108380728521e-11
14.9,9.43176785350602e-13,2.93540919322577e-11
15,1.08865623176187e-12,2.90434047043866e-11
15.1,1.25742168156202e-12,2.88327426305693e-11
15.2,1.44331791311577e-12,2.85910089098705e-11
15.3,1.66932595967004e-12,2.85583158377638e-11
15.4,1.91195089451839e-12,2.84416514228802e-11
15.5,2.17986302060349e-12,2.82477643680072e-11
15.6,2.48962144186778e-12,2.82077507439499e-11
15.7,2.84906584533408e-12,2.82752702274021e-11
15.8,3.22752120111261e-12,2.8216497366635e-11
15.9,3.68377574302326e-12,2.83877085256564e-11
16,4.1598221553433e-12,2.84796715552758e-11
16.7,1.06120632651282e-11,2.25243570654549e-11
16.8,1.14029841727155e-11,2.31757893001428e-11
16.9,1.21478105858872e-11,2.38200385295232e-11
17,1.31243524433525e-11,2.47239421074561e-11
17.1,1.40885238596653e-11,2.55793732377101e-11
17.2,1.50536199884713e-11,2.64551699744114e-11
17.3,1.60837023145177e-11,2.7372916042649e-11
17.4,1.7168636341048e-11,2.83617688391519e-11
17.5,1.83361710033006e-11,2.94600342156197e-11
17.6,1.96492602656153e-11,3.06618451129091e-11
17.7,1.92564172309582e-11,3.049987027079e-11
17.8,2.0655103200847e-11,3.18049636688036e-11
17.9,2.20169393217534e-11,3.30285778921034e-11
18,2.36430930175422e-11,3.45580246974822e-11
18.1,2.49332722039606e-11,3.57989780713768e-11
18.2,2.66455333043892e-11,3.74106608708061e-11
18.3,2.86708009451336e-11,3.93189891113053e-11
18.4,3.01352843100243e-11,4.07048808532611e-11
18.5,3.20362802366928e-11,4.25687715425177e-11
18.6,3.41276225924599e-11,4.45966385399523e-11
18.7,3.64392569728855e-11,4.6768753886985e-11
18.8,3.85254780401362e-11,4.8821537209311e-11
18.9,4.11093741903621e-11,5.12796468221922e-11
19,4.36501315518042e-11,5.37371628078284e-11
19.1,4.88723430106444e-11,5.89180558931448e-11
19.2,5.43602361534368e-11,6.43367185427397e-11
19.3,6.04509033138956e-11,7.03329663980764e-11
19.4,6.68570306598583e-11,7.66395106128921e-11
19.5,7.46540489066865e-11,8.44073025245626e-11
19.6,8.24611269855334e-11,9.21245581718578e-11
19.7,9.19476367818843e-11,1.0160024455717e-10
19.8,1.01443377387198e-10,1.11007162484754e-10
19.9,1.10885702235749e-10,1.20333034329453e-10
20,1.23413136115837e-10,1.32855112766556e-10
20.1,1.36135567387649e-10,1.45523170374669e-10
20.2,1.48567675336548e-10,1.57851683468357e-10
20.3,1.63073913302848e-10,1.72301021811441e-10
20.4,1.79292716901494e-10,1.8846590568365e-10
20.5,1.94739233326784e-10,2.03791655693768e-10
20.6,2.15949773338648e-10,2.25031052684585e-10
20.7,2.34415597036047e-10,2.43397592783117e-10
20.8,2.56453746440713e-10,2.65390496501243e-10
20.9,2.78909577934925e-10,2.87762232595634e-10
21,3.04715911561498e-10,3.13517181437956e-10
21.1,3.31000575660349e-10,3.39768216939947e-10
21.2,3.60715557778967e-10,3.69418494449151e-10
21.3,3.92179128061465e-10,4.00833181149456e-10
21.4,4.27803716238214e-10,4.36426404506733e-10
21.5,4.62966581041934e-10,4.71543188282809e-10
21.6,5.00518621353704e-10,5.09027817418962e-10
21.7,5.45219437694078e-10,5.53715911592727e-10
21.8,5.88737070961291e-10,5.9715910747679e-10
21.9,6.35682562557675e-10,6.44055209145083e-10
22,6.86096475924922e-10,6.94414532040613e-10
22.1,7.44471148299013e-10,7.52797225832566e-10
22.2,8.02850706457272e-10,8.11128278947228e-10
22.3,8.57963991694337e-10,8.66131349022477e-10
22.4,9.29306186200959e-10,9.37466202561251e-10
22.5,1.00101794748828e-09,1.00914663155943e-09
22.6,1.07784094019386e-09,1.08593286190379e-09
22.7,1.19921942649767e-09,1.2038228199094e-09
22.8,1.26273545296059e-09,1.2672824295848e-09
22.9,1.32463387475673e-09,1.32915751642561e-09
28.4,1.54733168151289e-08,1.54763018074066e-08
28.5,1.61170425550935e-08,1.61200068514173e-08
28.6,1.68636777422322e-08,1.68666438647175e-08
28.7,1.76186834043467e-08,1.76216420664502e-08
28.8,1.84067600123935e-08,1.8409713750994e-08
28.9,1.9146514136006e-08,1.91494379775199e-08
29,2.00191472206394e-08,2.00220603144854e-08
29.1,2.08992813484111e-08,2.09021953862035e-08
29.2,2.17282241189756e-08,2.17311180846489e-08
29.3,2.26012414849978e-08,2.26041183432485e-08
29.4,2.35852805924149e-08,2.35881509821782e-08
29.5,2.46273971549661e-08,2.46302886020906e-08
29.6,2.55407132912074e-08,2.55435607944815e-08
29.7,2.66348259261667e-08,2.66376871562282e-08
29.8,2.76474319262195e-08,2.76502768606213e-08
29.9,2.87677894186353e-08,2.87706192540172e-08
30,2.98760370077573e-08,2.98788548440616e-08
30.1,3.10859420433535e-08,3.10887679051634e-08
30.2,3.23041341662509e-08,3.23069258500246e-08
30.3,3.35841508467005e-08,3.35869481144615e-08
30.4,3.49078357666219e-08,3.49106431339983e-08
30.5,3.6149372973356e-08,3.61521500311459e-08
30.6,3.75320672595751e-08,3.75348438424865e-08
30.7,3.8862588411325e-08,3.8865354101048e-08
30.8,4.03415528328879e-08,4.03442912589802e-08
30.9,4.18501473151176e-08,4.18528952224943e-08
31,4.32793199786164e-08,4.32820404250129e-08
31.1,4.49976618135317e-08,4.50003823946252e-08
31.2,4.65378981925478e-08,4.65406143683151e-08
31.3,4.81837908866244e-08,4.81865008075636e-08
31.4,4.9956260502096e-08,4.99589608883545e-08
31.5,5.17149675579477e-08,5.17176646942075e-08


==> dataset/optimalpar/plot-16-9.txt <==
lambda,error,estimator
0.1,1.93009804314269e-13,3.75742818317322e-13
0.2,3.46355777165608e-15,5.60362995871924e-14
0.3,1.57587398329005e-14,2.65697252934911e-13
0.5,5.33946871446524e-15,1.04734106519623e-13
0.6,2.82889096730819e-15,3.23131481519892e-13
0.7,8.71595786304441e-15,4.20304473385929e-13
0.8,7.10022127995179e-15,3.97172258356688e-13
0.9,1.57792339234318e-15,2.72788566093531e-13
1.2,1.53536257995627e-15,8.68477867146764e-13
1.4,5.21479921135491e-15,3.30026175339132e-13
1.5,1.11022302462516e-15,2.23062075630102e-12
1.6,1.96732021192296e-15,2.43737495403406e-12
1.7,5.07312399147069e-15,2.48920054082468e-12
1.8,1.4432899320127e-15,2.28310592971363e-12
1.9,3.58036167304945e-15,2.13808753416048e-12
2,1.17404772526416e-15,1.97408626758929e-12
2.6,1.48122226308071e-15,4.10379885622789e-12
2.8,5.16462577132027e-15,2.03864660264848e-12
2.9,2.83324478437815e-15,3.81835218378241e-12
3,5.44462245743526e-15,7.68175388644977e-12
3.1,2.39149358411273e-15,8.05013437722036e-12
3.2,7.8944976407857e-16,9.90561874351359e-12
3.3,1.8810746272662e-14,1.01275579201048e-11
3.4,7.65490523232968e-15,9.93135348477368e-12
3.5,2.24803028762339e-15,9.38251163001631e-12
3.6,4.06559972878652e-15,9.39569791246613e-12
4,6.48798082892553e-15,1.83371778536172e-11
4.2,2.29164259262982e-15,1.6013698711915e-11
4.7,1.04738230666885e-15,9.82218519485383e-12
4.9,1.69195220657594e-15,1.17611704657763e-11
5,2.56134491284573e-15,7.64453992430659e-12
5.1,1.02357505330418e-15,1.25760138174003e-11
5.6,3.47732060110091e-15,2.53670868461344e-11
5.9,1.54318005187828e-14,3.01290782926946e-11
6,6.00444906373008e-15,1.048958419206e-11
6.2,1.76734867302856e-15,1.09339393519069e-11
7.4,1.16111976527819e-15,3.63311608696843e-11
7.6,1.85298351445812e-15,3.25400282450804e-11
7.7,1.52822731471258e-15,3.12435470736143e-11
7.8,3.23709460072669e-15,5.29492458706416e-11
7.9,7.10889595793335e-16,1.47178181307731e-10
8,2.87811267029044e-14,4.96873084922964e-11
8.1,2.49491594653198e-15,7.56400904387021e-11
8.2,3.29169893324444e-15,7.87712086667646e-11
8.4,6.67433589308156e-15,6.44809171476347e-11
8.5,5.89699848023178e-15,5.39432885451756e-11
8.6,1.90913171393541e-14,4.24598307864981e-11
8.7,2.38734255699201e-15,6.77911567665629e-11
8.8,1.83808143063409e-14,4.64363543753996e-11
8.9,4.30023359296079e-15,2.73938769041709e-11
9,3.72633255434932e-14,3.81758810685715e-11


==> dataset/optimalpar/plot-17-10.txt <==
lambda,error,estimator
5.5,1.72864846217472e-15,4.51421792372969e-11
5.7,2.68527125478709e-15,3.42234060711754e-11
5.8,2.45397590658711e-15,3.60224020454545e-11


==> dataset/optimalpar/plot-17-9.txt <==
lambda,error,estimator
0.4,1.80103532712014e-14,1.54720512575171e-13
2.2,1.05325004057301e-15,4.09259447377818e-12
2.3,6.28429384001312e-15,4.21728881835933e-12
2.4,1.11576033091875e-15,5.86372205739546e-12
5.2,9.05704027612326e-15,2.60668322067914e-11
5.3,7.82608802144629e-15,2.98985338599551e-11
5.4,1.29117508809232e-15,2.90602513089138e-11
9.5,1.86107291957785e-15,9.7206647999093e-11
9.6,3.38208266098046e-15,8.21508617874931e-11
9.7,3.33066907387547e-15,9.95419290317883e-11
9.8,1.51006657275581e-15,1.392609989845e-10
9.9,1.11576033091875e-15,1.52267594032283e-10
10,4.31498787140335e-15,1.10060317782673e-10
10.4,1.34027154207457e-14,2.83278685831951e-11
16.1,3.65165701590478e-13,6.28313269289339e-11
16.2,4.44214729069468e-13,6.23280724408861e-11
16.3,5.41519873726844e-13,6.21195389296938e-11
16.4,6.52139883625022e-13,6.16453896719367e-11
16.5,7.85487893116374e-13,6.14832722912941e-11
16.6,9.2753435686448e-13,6.11038225678121e-11
23,1.24334866947381e-10,1.38248116067664e-10
23.1,1.34781233719418e-10,1.48803481946729e-10
23.2,1.44971392127765e-10,1.59054473362416e-10
23.3,1.56086197823246e-10,1.70231307244622e-10
23.4,1.66228615602464e-10,1.80276125586349e-10
23.5,1.78456833412696e-10,1.92566131999002e-10
23.6,1.90534512254647e-10,2.04660311833184e-10
23.7,2.02648609892448e-10,2.16659962587285e-10
23.8,2.16377129370156e-10,2.30410266418555e-10
23.9,2.3042663362944e-10,2.44470404097692e-10
24,2.44675361494602e-10,2.58604453417173e-10
24.1,2.60733764634928e-10,2.74698439154791e-10
24.2,2.76100533444913e-10,2.89954782910527e-10
24.3,2.93365271539494e-10,3.07235086359618e-10
24.4,3.10862612165791e-10,3.24658088541547e-10
24.5,3.30620272124558e-10,3.44414768776796e-10
24.6,3.49057056768332e-10,3.62771544296395e-10
24.7,3.6924085647895e-10,3.82861095208882e-10
24.8,3.91859263295212e-10,4.05504806334149e-10
24.9,4.14228604034988e-10,4.27786071028911e-10
25,4.38784058276715e-10,4.52361778930376e-10
25.1,4.63400264993172e-10,4.76907200481425e-10
25.2,4.89046305251412e-10,5.0244816566546e-10
25.3,5.15215990642697e-10,5.28559543553247e-10
25.4,5.43553737401586e-10,5.56797374575648e-10
25.5,5.75013754211719e-10,5.88292107025302e-10
25.6,6.05059103107362e-10,6.18260366115915e-10
25.7,6.1455540327898e-10,6.22566687147214e-10
25.8,6.39014615150802e-10,6.46998964776907e-10
25.9,6.65302886224072e-10,6.73270610996515e-10
26,6.9010206848809e-10,6.98001939331744e-10
26.1,7.13949478331252e-10,7.2183825280186e-10
26.2,7.4131163620113e-10,7.49175801756738e-10
26.3,7.67629061896679e-10,7.75469226927808e-10
26.4,7.95104502388851e-10,8.02929877906354e-10
26.5,8.19858694757172e-10,8.27714377272644e-10
26.6,8.47752093491492e-10,8.5559848402468e-10
26.7,8.78951636120357e-10,8.8669863875251e-10
26.8,9.04562769880004e-10,9.12362637028595e-10
26.9,9.45688189798697e-10,9.53457223946062e-10
27,9.78946257922929e-10,9.86642514285455e-10
27.1,1.00761117973445e-09,1.01526272712118e-09
27.2,1.03396023524168e-09,1.04168410049683e-09
27.3,1.08400470240598e-09,1.09164658105818e-09
27.4,1.16393968603672e-09,1.17156377010674e-09
27.5,1.25923614957962e-09,1.26689103703235e-09
27.6,1.34294176337308e-09,1.35053330668096e-09
27.7,1.44741440062752e-09,1.45501139772734e-09
27.8,1.54453534187966e-09,1.55210211776753e-09
27.9,1.6648987243539e-09,1.67249392260679e-09
28,1.7666291357731e-09,1.77413136941533e-09
28.1,1.88669524102875e-09,1.89420811580454e-09
28.2,2.01947704862987e-09,2.02697605504923e-09
28.3,2.15190207164639e-09,2.15936836331697e-09
31.6,1.36096970239892e-08,1.36136712605609e-08
31.7,1.41745246980979e-08,1.41784930508283e-08
31.8,1.46541744461441e-08,1.46581140997868e-08
31.9,1.52246063927469e-08,1.52285383887419e-08
32,1.57145326337045e-08,1.57184269864824e-08


==> dataset/optimalpar/plot-18-10.txt <==
lambda,error,estimator
0.1,2.87046273970221e-14,1.07475281343208e-13
0.2,6.78559965945769e-15,5.94450878308236e-14
0.3,6.66526902781645e-15,2.57571718324877e-13
0.5,2.96361450232373e-15,1.00264551913389e-13
0.6,7.2362783301885e-15,3.34722158365466e-13
0.7,1.24126707662364e-15,4.15191440627061e-13
0.8,5.41738782666983e-15,3.93978911981023e-13
0.9,2.45067744482565e-15,2.72116474341447e-13
1,1.79018083652472e-15,5.48907190148834e-13
1.4,1.27343355271253e-14,4.37392558375682e-13
1.5,2.94993590790025e-15,2.1310529784352e-12
1.6,2.18759016404202e-15,2.51409016849525e-12
1.7,6.19341275197865e-15,2.48657794639294e-12
1.8,1.19574679205636e-15,2.33107383840616e-12
1.9,1.56934648755566e-14,2.15252126125949e-12
2.6,3.81949396422411e-15,3.9999949684112e-12
2.8,3.86670135183298e-15,2.61332984441476e-12
2.9,3.73206716951993e-15,3.99420447689685e-12
3,4.40326264673539e-15,7.31049331275867e-12
3.1,3.61462428790642e-15,9.10114532413968e-12
3.2,4.1440477951047e-15,1.00476534521656e-11
3.3,1.42177919158667e-15,1.04107332354833e-11
3.4,1.57009245868378e-15,9.88769329449082e-12
3.5,6.79076332884662e-15,9.63548005460306e-12
3.6,8.8156182492162e-15,9.62617769013308e-12
3.7,8.12176708575559e-16,4.12659734869064e-12
4,6.36832085758697e-15,1.63420786237179e-11
4.7,2.16493489801906e-15,1.0440077895234e-11
4.9,1.55827227206398e-15,1.01857316428617e-11
5,2.84355838317334e-15,5.55030313471033e-12
5.1,1.42112883894538e-14,1.51339196483165e-11
5.9,2.48253415324727e-15,3.06581673965811e-11
6.2,7.21644966006352e-16,8.72204479834855e-12
7.4,1.57260504946018e-15,3.4639217875656e-11
7.5,1.02357505330418e-15,3.35615248366707e-11
7.6,2.33411024304393e-15,6.42077002095469e-11
7.8,1.44755372248954e-15,6.35397948434448e-11
7.9,1.06707831553067e-15,5.44051686765733e-11
8.1,1.91654209187676e-15,7.96930384743625e-11
8.3,1.69468189731001e-15,3.85952060353242e-11
8.4,1.80731214395321e-15,6.65420391443939e-11
8.5,2.03965714591224e-15,3.28813858045844e-11
8.7,2.06289476346178e-15,6.33043619284946e-11
8.8,3.23123063468272e-15,4.28326336696371e-11
10.8,3.13429154041713e-15,9.67204196615667e-11
10.9,7.73360193344466e-15,6.21122795773878e-11
11,3.47388500551334e-15,1.19611053395089e-10
11.1,2.51704969062119e-15,1.23054006434044e-10
11.2,1.87118695989898e-15,1.60267778099235e-10
11.3,4.84730289145668e-15,1.48800034302986e-10
11.4,4.58176463611058e-15,1.34559213547316e-10
11.5,3.33990811818093e-15,1.65905349559884e-10
11.6,1.72030839960258e-14,1.26288906593239e-10
11.7,4.33629240550449e-15,1.48883573096341e-10
11.8,7.26432932046794e-15,1.52484968119757e-10
11.9,2.99965743047055e-15,9.10599964959053e-11
12,2.88137099386117e-15,1.67591130575289e-10
12.1,1.67169748984512e-15,1.07673891353544e-10
12.2,4.79828401829e-15,1.10874619849278e-10
12.3,5.52133678593479e-15,1.2585565383299e-10
12.4,5.68051353263761e-15,1.17467133661831e-10
12.5,4.90135488965129e-15,1.12794872223464e-10
12.6,2.83324478437815e-15,9.2610695871882e-11
12.7,2.35513868802566e-15,7.65503181947409e-11
12.8,6.99021843757671e-15,6.36399446493479e-11
13,6.24401757061889e-15,5.09172860426313e-11


==> dataset/optimalpar/plot-18-11.txt <==
lambda,error,estimator
1.2,1.15302955050176e-14,8.28348997580113e-13
2,9.36297226208622e-15,1.39699852601124e-12
5.6,9.99200722162641e-16,3.00326656764238e-11
7.7,1.14304456355485e-15,8.16831695147787e-11
8,2.49353571875527e-15,2.52911835555582e-11
8.2,1.29948273372089e-15,5.21734182525464e-11
8.6,9.15513359704447e-16,3.63026304990929e-11


==> dataset/optimalpar/plot-18-9.txt <==
lambda,error,estimator
1.1,1.01036395183249e-14,1.12516898082793e-12
1.3,9.45988849955006e-15,8.13045704504169e-13
2.1,2.40177962549203e-15,2.01563317205195e-12
2.5,8.96440910689448e-16,4.43755804421482e-12
2.7,1.61364719961073e-15,2.9704494047181e-12
3.8,2.1501167964804e-15,1.13519972400024e-11
3.9,2.07406777222523e-15,1.95498056262483e-11
4.1,1.543369740282e-15,1.72981751407217e-11
4.2,6.96796525706082e-14,1.65288355514545e-11
4.3,1.62934448938878e-14,1.68324647268272e-11
4.4,1.24456756227731e-14,1.63870437884266e-11
4.5,1.59408911823434e-15,1.47585471730397e-11
4.6,6.79983279977153e-15,1.43758327744976e-11
4.8,1.55431223447522e-15,1.27804423335447e-11
6,1.3414875847489e-15,8.27672243495351e-12
6.1,4.89789581221236e-15,4.34774185705599e-11
6.3,1.4432899320127e-15,4.40226263241121e-11
6.4,8.32667268468867e-16,3.59859143723918e-11
6.5,8.45520665245115e-16,4.76479043100644e-11
6.6,1.04738230666885e-15,4.65206454826106e-11
6.7,1.04738230666885e-15,4.60210334806716e-11
6.8,7.44760245974182e-16,4.64176064630879e-11
6.9,1.20088981274602e-15,4.44049035401194e-11
7,2.40177962549203e-15,4.2336004380913e-11
7.1,3.15047179980936e-15,4.24712433466716e-11
7.2,1.98602732259782e-15,3.94115323044031e-11
7.3,6.16382035315526e-14,3.905367592876e-11
8.9,1.44755372248954e-15,2.99371248949206e-11
9,2.09788824986311e-15,4.32641028516175e-11
9.1,1.49468349007045e-15,6.41019944945616e-11
9.2,3.09563647414942e-14,3.32512624667136e-11
9.3,2.04112019628891e-15,7.45624289114652e-11
9.4,4.46890625895396e-15,6.5346557446052e-11
10.1,7.7715611723761e-16,1.40732622532847e-10
10.2,8.95090418262362e-16,1.18089431092973e-10
10.3,3.02268285735918e-15,1.25679219027875e-10
10.5,2.24528711358437e-15,1.26591308847162e-10
10.6,6.00778394266741e-15,1.19047125907913e-10
10.7,1.7235470754983e-15,1.26753204360681e-10
12.9,4.84730289145668e-15,4.65367248625347e-11
13.1,3.29766141954993e-15,1.07866325863831e-10
13.2,1.57889952815714e-15,3.54176927264511e-10
13.3,2.78110868209621e-15,9.61750385145882e-11
13.4,2.17681964818634e-15,2.87436474104002e-10
13.5,1.79018083652472e-15,1.87901666474146e-10
13.6,1.33688555545767e-15,1.81029345701852e-10
13.7,1.46264246561671e-15,1.75649404372873e-10
13.8,2.04281790757235e-15,1.688505702357e-10
13.9,1.35678000762612e-15,1.69189272683707e-10
14,2.24052145717137e-15,1.70211609650967e-10
14.1,1.64734898292034e-15,1.6561676362557e-10
14.2,1.81836094561119e-15,1.64971373394638e-10
14.3,1.6983146601011e-15,1.60138317202761e-10
14.4,1.65046518089335e-15,1.59076425543535e-10
14.5,2.20372978102281e-15,1.52285012227076e-10
14.6,2.61966909567507e-15,1.48543683746765e-10
14.7,2.40498499142588e-15,1.48341803739682e-10
14.8,6.10645585365224e-15,1.41579784083246e-10
14.9,2.63489820676707e-15,1.43522768543515e-10
15,3.16435625714177e-15,1.39749455060924e-10
15.1,4.29306175075646e-15,1.36572891674882e-10
15.2,4.20776060577229e-15,1.33944198437726e-10
15.3,3.83633773142868e-15,1.32066170087245e-10
15.4,4.84687148527199e-15,1.29760245888668e-10
15.5,5.02377835460747e-15,1.26588788726838e-10
15.6,5.26290087464462e-15,1.24294549859161e-10
15.7,5.64997731758592e-15,1.22318986212482e-10
15.8,6.87362523069004e-15,1.19409155621172e-10
15.9,7.55596977307715e-15,1.17592926323314e-10
16,8.97388147984927e-15,1.14948025013079e-10
16.7,1.66280950155757e-14,1.21236942070429e-10
16.8,2.02353840092748e-14,1.19759461793175e-10
16.9,2.43052573457027e-14,1.18693939132928e-10
17,2.95073480569811e-14,1.17883293264284e-10
17.1,3.48959592930323e-14,1.16834959652384e-10
17.2,4.19729875432643e-14,1.15739454702053e-10
17.3,5.03555472753562e-14,1.14583800556671e-10
17.4,5.94455139622669e-14,1.13514647447585e-10
17.5,6.98922298781696e-14,1.12765143803693e-10
17.6,8.21107626171023e-14,1.11616312079907e-10
17.7,1.00447643729454e-13,1.13700995607236e-10
17.8,1.1693747836867e-13,1.1251718141345e-10
17.9,1.35427717110883e-13,1.1097109967446e-10
18,1.56051119164738e-13,1.09968861788436e-10
18.1,1.81883489002036e-13,1.09420897588481e-10
18.2,2.09434647543638e-13,1.08224405890908e-10
18.3,2.38822105408024e-13,1.06891076305551e-10
18.4,2.75909632054924e-13,1.06136852184987e-10
18.5,3.16823509026516e-13,1.05716266346572e-10
18.6,3.63077497320136e-13,1.04870910036832e-10
18.7,4.09941598776871e-13,1.034396617626e-10
18.8,4.69870540562876e-13,1.03086968891485e-10
18.9,5.29009439832963e-13,1.01626400768461e-10
19,6.16408205874606e-13,4.14830500322698e-11
19.1,6.62914709617123e-13,4.11735517866554e-11
19.2,7.21781939250745e-13,4.07614482694075e-11
19.3,7.74405162155914e-13,4.02796109985546e-11
19.4,8.34266222981854e-13,3.97907815580738e-11
19.5,8.90972483226792e-13,3.95531020896217e-11
19.6,9.55328925238842e-13,3.91188962889841e-11
19.7,1.01755328578762e-12,3.89752383139692e-11
19.8,1.08849003444489e-12,3.85518947160045e-11
19.9,1.18245951663606e-12,3.80564392661963e-11
20,1.25441237895019e-12,3.79601198974102e-11
20.1,1.33032536000511e-12,3.76936781260457e-11
20.2,1.4397739847846e-12,3.72656018634896e-11
20.3,1.53682302070932e-12,3.70026347809529e-11
20.4,1.62946897557176e-12,3.67719177926707e-11
20.5,1.75671178493706e-12,3.63203339241836e-11
20.6,1.84750535130089e-12,3.6397232061978e-11
20.7,1.99042674533214e-12,3.6042784029196e-11
20.8,2.10215680711347e-12,3.58784763252998e-11
20.9,2.2534659114232e-12,3.56111655816147e-11
21,2.37369859143254e-12,3.54366846431277e-11
21.1,2.54383416995573e-12,3.53579939266913e-11
21.2,2.68115508835366e-12,3.51659769707438e-11
21.3,2.84958136801042e-12,3.5055284618569e-11
21.4,2.98484134695038e-12,3.49928936475525e-11
21.5,3.19455062301513e-12,3.49221685941253e-11
21.6,3.40211248589526e-12,3.47969585107089e-11
21.7,3.55203798670916e-12,3.48249542874626e-11
21.8,3.7719247075435e-12,3.46884105242848e-11
21.9,4.00704063885305e-12,3.46624728021513e-11
22,4.25191943210237e-12,3.46233752366929e-11
22.1,4.4353350031325e-12,3.47644830375147e-11
22.2,4.69406364696559e-12,3.47677902060437e-11
22.3,5.01891622180005e-12,3.46081200668688e-11
22.4,5.20003209138334e-12,3.47107491899342e-11
22.5,5.48614642747782e-12,3.48190700400043e-11
22.6,5.78054475921553e-12,3.49119773028376e-11
22.7,5.74596213885111e-12,3.72672418263729e-11
22.8,6.27765643681821e-12,3.73980412215519e-11
22.9,6.92017157915024e-12,3.79030961690608e-11
27.4,2.34742168018345e-10,2.46589435979346e-10
27.5,2.42861135071167e-10,2.54731663397721e-10
27.6,2.53771274616925e-10,2.65529029536155e-10
27.7,2.61445591541849e-10,2.73191311090528e-10
27.8,2.73156159869191e-10,2.84837081672618e-10
27.9,2.81623124088581e-10,2.93327999291054e-10
28,2.90063356094543e-10,3.01613788513006e-10
28.1,3.03353497126832e-10,3.14900112898316e-10
28.2,3.12466124499295e-10,3.23977185579465e-10
28.3,3.25067347473295e-10,3.36514568519414e-10
28.4,2.64504953434626e-10,2.77249653686888e-10
28.5,2.71307943377864e-10,2.83982109717563e-10
28.6,2.83494408750708e-10,2.96157532468215e-10
28.7,2.88234500339236e-10,3.00906975197106e-10
28.8,2.99973996059363e-10,3.12612512402504e-10
28.9,3.12800048368559e-10,3.25309620855279e-10
29,3.19003450278941e-10,3.31490214750081e-10
29.1,3.29917861593482e-10,3.42416628825211e-10
29.2,3.45263900676251e-10,3.5764926417558e-10
29.3,3.55592542097351e-10,3.67932141450024e-10
29.4,3.65567300619066e-10,3.77869668842883e-10
29.5,3.73835082157383e-10,3.86260435008296e-10
29.6,3.891037490883e-10,4.01335110753273e-10
29.7,4.01816844243126e-10,4.14113347599096e-10
29.8,4.16955282844241e-10,4.29178946716528e-10
29.9,4.30581757482369e-10,4.4274869103081e-10
30,4.50453115923751e-10,4.62572666609562e-10
30.1,4.82570185078776e-10,4.94737493205201e-10
30.2,5.0692145687025e-10,5.18933071095797e-10
30.3,5.43029837737039e-10,5.55081851192947e-10
30.4,5.80360280398648e-10,5.92447915371522e-10
30.5,6.12986809753719e-10,6.24960595373574e-10
30.6,6.54540019501382e-10,6.66514430281425e-10
30.7,6.92630513843472e-10,7.0455895517331e-10
30.8,7.26938628443485e-10,7.3874161999126e-10
30.9,7.7803792455027e-10,7.89900435351424e-10
31,8.21277988608105e-10,8.33041134376409e-10
31.1,8.73000612611994e-10,8.84767447377126e-10
31.2,9.21260351340307e-10,9.32986229427894e-10
31.3,9.83395957775952e-10,9.95132220488812e-10
31.4,1.03371616307919e-09,1.04539058780504e-09
31.5,1.09254702530336e-09,1.10421240833506e-09


==> dataset/optimalpar/plot-19-10.txt <==
lambda,error,estimator
2.2,1.25607396694702e-15,4.14725035645912e-12
2.3,2.56314888882674e-15,4.15546800118919e-12
2.4,1.10605185261577e-15,5.47736196121278e-12
5.2,3.21210834909408e-15,2.99820330878624e-11
5.3,1.06633439369e-15,2.95202622133659e-11
5.4,4.59637695559777e-15,3.01883680334292e-11
9.5,1.33688555545767e-15,1.03038216968877e-10
9.6,3.12710413247143e-14,7.44846747308043e-11
9.7,1.01298345216964e-15,9.18326673126739e-11
9.8,1.38615152349232e-15,1.36777522823168e-10
16.1,1.2797096351561e-14,2.21079022564917e-10
16.2,1.94291886130146e-13,8.77355394034185e-11
16.3,9.63986264520507e-14,9.23281560195301e-11
16.4,2.48011281193621e-13,4.51128904088931e-11
16.5,6.21055425724887e-15,2.498695852154e-10
16.6,4.69331929021942e-15,2.58970214679168e-10
23,9.51732406601642e-13,5.89265209368361e-11
23.1,9.80334621164451e-13,5.88862971577086e-11
23.2,1.0317473246296e-12,5.87962930182434e-11
23.3,1.06912763149512e-12,5.8847480308893e-11
23.4,1.13635956175475e-12,5.83162878462599e-11
23.5,1.17826455601569e-12,5.846415580305e-11
23.6,1.23336931446344e-12,5.85048743764348e-11
23.7,1.29661277958141e-12,5.80346310332894e-11
23.8,1.34880623404853e-12,5.80994479348904e-11
23.9,1.4104186234267e-12,5.81565879542825e-11
24,1.47705843638167e-12,5.77730258709411e-11
24.1,1.53347852569477e-12,5.79474650719799e-11
24.2,1.61709885298335e-12,5.7516843804825e-11
24.3,1.68166748599147e-12,5.76929256473971e-11
24.4,1.77688408691588e-12,5.74862658724085e-11
24.5,1.87622666313219e-12,5.76182015298111e-11
24.6,2.12828934162636e-12,5.74943632370541e-11
24.7,2.43371108380443e-12,5.74475655241177e-11
24.8,2.7929071367163e-12,5.79454706576282e-11
24.9,3.17456492848822e-12,5.80107612195125e-11
25,3.65252079259307e-12,5.86438401938589e-11
25.1,4.08024118949355e-12,5.87598978148165e-11
25.2,4.55023270685791e-12,5.88051073197062e-11
25.3,5.07364423592896e-12,5.90725188153292e-11
25.4,5.69844396449591e-12,5.93660356875339e-11
25.5,6.42971766119909e-12,6.02777984825296e-11
25.6,7.12231691089411e-12,6.06586194200882e-11
25.7,9.489457104062e-12,6.91592189367323e-11
25.8,1.04776281643172e-11,6.99340318925998e-11
25.9,1.15252406565861e-11,7.07309707883046e-11
26,1.26581584971955e-11,7.14197492315568e-11
26.1,1.39226562116091e-11,7.24805419915248e-11
26.2,1.52917776965318e-11,7.36719330019967e-11
26.3,1.67716174276691e-11,7.48697085427415e-11
26.4,1.83508144417742e-11,7.63264427870093e-11
26.5,2.03357596462219e-11,7.85067079279821e-11
26.6,2.22214969504687e-11,8.03120039014048e-11
26.7,2.39756084929003e-11,8.13289072940891e-11
26.8,2.64672507304915e-11,8.41537017924402e-11
26.9,2.86383832544402e-11,8.60050145955655e-11
27,3.08785469192553e-11,8.76722095060658e-11
27.1,3.35471835569307e-11,9.00797046422884e-11
27.2,3.6939228250998e-11,9.39413815482284e-11
27.3,3.94101936524576e-11,9.5763566694158e-11
31.6,1.65688402874524e-10,1.84381517039627e-10
31.7,1.736044232939e-10,1.92276857681817e-10
31.8,1.77537455531586e-10,1.96137312580838e-10
31.9,1.83684011647477e-10,2.02252003283397e-10
32,1.88235981213787e-10,2.06655686465149e-10


==> dataset/optimalpar/plot-19-11.txt <==
lambda,error,estimator
0.4,4.56408350914971e-15,1.38449741133023e-13
5.5,7.82313437189723e-15,1.89667071458024e-11
5.7,2.48930224561572e-14,3.61732615924016e-11
5.8,1.9135250221173e-15,3.60181129662129e-11
9.9,1.66903117752836e-15,1.88364940239377e-10
10,1.51744582819598e-14,3.21495101029079e-11
10.4,3.4844027277881e-15,1.29132810857998e-10


==> dataset/optimalpar/plot-2-1.txt <==
lambda,error,estimator
0.1,2.51450084275742e-06,2.51450084349724e-06
0.2,3.64938825207235e-05,3.64938825213973e-05
0.3,0.000167866998709498,0.000167866998710114


==> dataset/optimalpar/plot-20-10.txt <==
lambda,error,estimator
1.1,1.47809841651795e-15,1.1471981290511e-12
2.1,2.55592534542023e-15,6.86584766835446e-13
2.5,8.58971166812092e-15,4.41237975685859e-12
2.6,2.45758342800369e-15,3.96330294877156e-12
2.7,2.40498499142588e-15,3.03010450949901e-12
3.8,1.63263193740412e-15,1.51982325344551e-11
3.9,1.57229885092353e-15,3.26014253221561e-11
4.1,1.38777878078145e-15,1.69302685914171e-11
4.4,7.93561952978933e-15,1.64753799328027e-11
4.5,3.59967452220855e-15,1.52826727473365e-11
4.6,3.93189837732173e-15,1.40514679047196e-11
6,1.13647559100699e-15,6.74800945746432e-12
6.1,1.4432899320127e-15,4.52933729608093e-11
6.3,1.40021308499321e-15,4.37576224149877e-11
6.4,3.34109002432782e-14,2.89986711330476e-11
6.5,2.966732183034e-15,4.12150104728366e-11
6.6,1.39110546261608e-15,4.62642347342815e-11
6.7,1.13797860024079e-15,4.54548058346049e-11
6.8,4.50496164045544e-15,4.38976267689953e-11
6.9,1.20633024747745e-15,4.37084057386553e-11
7,1.02778113229301e-14,4.28634250390189e-11
7.1,1.15910686703364e-15,4.43911052585349e-11
7.2,4.94641425817687e-14,4.14722928286275e-11
7.3,1.4432899320127e-15,4.05626660684371e-11
7.4,6.17753321820645e-15,3.6116989760264e-11
8.3,3.40433195110944e-15,5.63285862682064e-11
8.6,1.18018326364207e-15,3.58966690000654e-11
8.7,1.9924173261069e-15,4.2375073502908e-11
8.9,1.11576033091875e-15,7.51426581937254e-11
9,2.6038517193229e-15,3.18239651052202e-11
9.1,2.80551073723159e-15,1.67390358109447e-11
9.2,1.92376375398189e-15,3.55845578213726e-11
9.3,1.19574679205636e-15,7.40636326347462e-11
9.4,2.47320712908844e-15,1.0641547470657e-10
10.1,1.79362018808454e-15,1.23909500262783e-10
10.2,1.13220977340074e-15,1.22045757954183e-10
10.5,1.15677833890519e-15,1.2221306664613e-10
10.6,3.53447939366858e-15,1.23504374248737e-10
12.6,9.93013661298909e-16,1.49933443151535e-10
12.7,1.5143967042279e-15,8.05113716293116e-11
12.8,8.00593208497344e-16,1.75339867477898e-10
12.9,2.96088383879724e-15,2.5030391103671e-10
13,1.38777878078145e-15,9.20662993875419e-11
13.1,1.18001171504013e-15,1.0585982367955e-10
13.2,2.95336149584424e-15,2.24103650786193e-10
13.3,8.96810094042272e-16,2.95260898367579e-10
13.4,7.85674015311339e-15,1.20982259317291e-10
13.6,5.70773690417461e-15,1.78341530309431e-10
13.7,4.84062331475946e-15,1.79570756075792e-10
13.9,2.44312138127538e-15,1.74840716552287e-10
14,9.93013661298909e-16,1.63405198579689e-10
14.2,1.65635118342753e-15,1.54529025446047e-10
14.3,8.435780297126e-15,1.64383803190424e-10
14.4,2.23169596344295e-15,1.52875934504347e-10
16.7,4.04127281044027e-15,1.20742577636403e-10
16.8,2.22668229633922e-15,1.44842518581693e-10
16.9,1.47731642276786e-15,2.42129934603229e-10
17,1.82090114840347e-15,1.59322464105655e-10
17.1,1.69195220657594e-15,2.47748190692924e-10
17.2,3.11654454412795e-15,1.75629616048562e-10
17.3,1.68007229799611e-15,2.68937364584368e-10
17.4,2.68527125478709e-15,2.25252594760921e-10
17.5,2.00148302124336e-15,2.64093671243406e-10
17.6,1.65256426838447e-15,3.1868818529155e-10
17.7,3.75675586543359e-15,2.27784300752183e-10
17.8,2.77555756156289e-15,2.84283314734557e-10
17.9,3.90565430261367e-15,2.88478626783395e-10
18,1.92696469422213e-15,3.16643217291869e-10
18.1,1.40433338743068e-15,3.44055652807449e-10
18.2,3.14707717398404e-15,3.34425265818974e-10
18.3,2.70988682762094e-15,2.70103276376616e-10
18.4,1.34636000522047e-15,4.27423793020244e-10
18.5,2.32418766626478e-15,4.04336746619994e-10
18.6,1.73422380365255e-15,4.0578601927934e-10
18.7,2.84586025695873e-15,3.44957931778684e-10
18.8,8.95090418262362e-16,3.98661322982697e-10
18.9,1.47824499429234e-15,4.30605910530719e-10
19,1.68830575361607e-15,4.46397261106158e-10
19.1,1.24126707662364e-15,4.55649898814187e-10
19.2,2.31022446136429e-15,4.31542173294321e-10
19.3,2.01069941544172e-15,4.34047892110793e-10
19.4,1.11714036896127e-15,4.338004770845e-10
19.5,2.54992785883165e-15,4.26550131371214e-10
19.6,2.2860891271097e-15,4.23915893702417e-10
19.7,2.9294954910683e-15,4.22051238493765e-10
19.8,2.35171825389482e-15,4.16500972357595e-10
19.9,2.27091931081379e-15,4.18958955655103e-10
20,2.47294357162751e-15,4.13258490138164e-10
20.1,3.0901508780665e-15,4.07817284127623e-10
20.2,3.52544018497358e-15,4.02967183210872e-10
20.3,3.84707740016904e-15,4.01064851591746e-10
20.4,4.58445150348654e-15,3.95537273668867e-10
20.5,5.35706433529311e-15,3.88139083150835e-10
20.6,5.9910342658922e-15,3.86264711560385e-10
20.7,6.5979510145685e-15,3.8352699501149e-10
20.8,7.31103623021551e-15,3.80409463634444e-10
20.9,8.88012903717325e-15,3.74011775952951e-10
21,9.63541362898062e-15,3.7236312239284e-10
21.1,1.21799754255492e-14,3.68859252348807e-10
21.2,1.24230497373449e-14,3.6462531490589e-10
21.3,1.42998781510839e-14,3.61236841392824e-10
21.4,1.60136375410211e-14,3.56686808598243e-10
21.5,1.79805054443685e-14,3.56030498481877e-10
21.6,2.06586261308468e-14,3.49706175921973e-10
21.7,2.35248907727789e-14,3.49362277994935e-10
21.8,2.5801378029876e-14,3.45378207677945e-10
21.9,2.85931373866723e-14,3.42212888521087e-10
22,3.195418709222e-14,3.38066227659775e-10
22.1,3.64166975803582e-14,3.36860706823547e-10
22.2,4.05304804035137e-14,3.3379117621066e-10
22.3,4.48296463166852e-14,3.27350277419135e-10
22.4,5.05282700727997e-14,3.27030940856501e-10
22.5,5.61833605978923e-14,3.25306189555572e-10
22.6,6.28390471485589e-14,3.22273793014661e-10
22.7,9.52471948738732e-14,1.18828144989845e-10
22.8,1.03652329264583e-13,1.16774387698292e-10
22.9,1.09554676343441e-13,1.15795472661399e-10
24.6,3.1174490733623e-13,9.72085674209843e-11
24.7,3.26517096045464e-13,9.64067680695276e-11
24.8,3.39366042499533e-13,9.64051413553319e-11
25.4,4.5377285742985e-13,9.29619479683127e-11
25.5,4.70161401965286e-13,9.31323777643718e-11
25.7,4.24722342508079e-13,1.03335195736639e-10
26.7,8.45901701880583e-13,9.91195832329424e-11
27.4,1.42907740424608e-12,9.75226823852217e-11
27.5,1.58378024429357e-12,9.77870913276023e-11
27.6,1.73019527243608e-12,9.72129090815963e-11
27.7,1.9079665741096e-12,9.72391165835533e-11
27.8,2.08174036241295e-12,9.6849266766715e-11
27.9,2.29679019160616e-12,9.73412291045731e-11
28,2.49105389920864e-12,9.63446533223331e-11
28.1,2.71741507655737e-12,9.64315066550194e-11
28.2,2.97629234789884e-12,9.65395564835189e-11
28.3,3.2405530215448e-12,9.62628816229357e-11
28.4,5.14959739421252e-12,1.08232034068559e-10
28.5,5.57447890902593e-12,1.08022545928011e-10
28.6,6.01535893757446e-12,1.08209039149077e-10
28.7,6.56703164815131e-12,1.08747470319062e-10
28.8,7.08083364866502e-12,1.09051108466206e-10
28.9,7.56440393117628e-12,1.08303633761003e-10
29,8.21735103317331e-12,1.08910833702108e-10
29.1,8.86083347825853e-12,1.09483169519348e-10
29.2,9.44123676924434e-12,1.08928907568641e-10
29.3,1.02093783351889e-11,1.0949448775686e-10
29.4,1.0933669892051e-11,1.09624411046377e-10
29.5,1.19324697881879e-11,1.11550994394951e-10
29.6,1.27009912773705e-11,1.10917317604082e-10
29.7,1.36786436703429e-11,1.12195347885822e-10
29.8,1.4577597879661e-11,1.12258164872563e-10
29.9,1.56625906359869e-11,1.1308877729416e-10
30,1.74791177473842e-11,5.33876374043147e-11
30.1,1.81048616008263e-11,5.40423952684511e-11
30.2,1.90085622391166e-11,5.44347801416123e-11
30.3,1.96581050295527e-11,5.50862343976936e-11
30.4,2.04193973050103e-11,5.58543261337891e-11
30.5,2.12446587471765e-11,5.62879774068878e-11
30.6,2.200307433508e-11,5.69762055658194e-11
30.7,2.289778401242e-11,5.76452218632476e-11
30.8,2.39773852790175e-11,5.8308699920269e-11
30.9,2.46642510212084e-11,5.90751969423081e-11
31,2.55673935315401e-11,5.96474191727345e-11
31.1,2.64537552273768e-11,6.0469529982584e-11
31.2,2.76275927494621e-11,6.14358282814972e-11
31.3,2.82666934539258e-11,6.20640292595263e-11
31.4,2.95397516484999e-11,6.3073251233571e-11
31.5,3.09589240823546e-11,6.43921124110573e-11


==> dataset/optimalpar/plot-20-11.txt <==
lambda,error,estimator
0.1,5.59094029384884e-15,1.89965448576486e-13
0.2,2.83976299418424e-15,5.53754617299891e-14
0.3,6.88427803560265e-15,2.421344206281e-13
0.5,5.26046878262133e-15,9.99082770005395e-14
0.6,2.71440447789996e-14,3.83206955848489e-13
0.7,3.32557665866377e-15,4.0734160694741e-13
0.8,1.44008380454617e-15,3.90568573882868e-13
0.9,1.46486607764579e-14,2.63411502335793e-13
1,1.01065769826778e-15,5.47212421375614e-12
1.2,3.64940964423379e-15,8.70848595691212e-13
1.3,1.14304456355485e-15,8.1621561135463e-13
1.4,2.38374992562561e-15,6.03707725941534e-13
1.5,1.14439169963056e-15,2.05262158149598e-12
1.6,9.55049957678547e-16,2.81194874627149e-12
1.7,3.11654454412795e-15,2.53485869019476e-12
1.8,3.41517667818359e-15,2.31861655279898e-12
1.9,7.07347999298965e-15,2.13664788192939e-12
2,1.709887636652e-14,1.2095250088646e-12
2.8,1.89064168386892e-15,2.44116296157224e-12
2.9,4.23924963844619e-15,4.32873643978467e-12
3,8.34515588764179e-15,7.16825389212888e-12
3.1,2.88070250882935e-15,9.93197788070631e-12
3.2,1.45710163361808e-15,9.98512822839711e-12
3.3,1.33688555545767e-15,1.03430541118642e-11
3.4,1.4130832128154e-15,9.88941863885766e-12
3.5,1.54636173612489e-15,9.14862250906447e-12
3.6,1.15254839754447e-14,9.18026124155011e-12
3.7,6.11026247635183e-15,6.6885639402437e-12
4,6.72120619945163e-15,1.54348487857712e-11
4.2,3.40252113611371e-15,1.77112285529266e-11
4.3,3.69055233897401e-15,1.78677900861488e-11
4.7,2.71039981919101e-15,1.00281286237778e-11
4.8,5.09494398030331e-15,1.21195586462014e-11
4.9,1.0671468390602e-15,9.91107107127672e-12
5,2.12071771888557e-15,7.34187121452554e-12
5.1,9.04960529858658e-16,1.47308010230802e-11
5.6,4.86981837065888e-15,2.32334740965548e-11
5.9,1.29473140982779e-15,3.11920058789768e-11
6.2,3.47831739647787e-15,1.0277294398074e-11
7.5,1.01298345216964e-15,3.8509534068372e-11
7.6,1.18859501882848e-15,3.39575800125934e-11
7.7,4.01219302217207e-15,5.49389447466481e-11
7.8,3.61462428790642e-15,4.38217151672895e-11
7.9,5.8395750460336e-15,6.96727554086721e-11
8.4,8.89911452410874e-16,4.69093010685964e-11
8.5,7.88961696171591e-15,2.92173241347339e-11
8.8,1.73694250275667e-15,4.41509703095349e-11
10.3,9.995861419348e-16,1.21718447221202e-10
10.8,1.84777937141037e-15,1.55292486897403e-10
10.9,1.41852444670361e-15,1.08023447530273e-10
11,6.97698104701283e-15,1.62223147145065e-10
11.1,3.93777185325033e-15,1.44838935577921e-10
11.2,1.65256426838447e-15,1.58020451845758e-10
11.3,6.37097784990263e-15,1.48780449106916e-10
11.4,1.29948273372089e-15,1.58879823396176e-10
11.5,4.50791585585358e-15,1.56348872672644e-10
11.6,7.7715611723761e-16,1.71285030525544e-10
11.7,1.61364719961073e-15,1.90173470334533e-10
11.8,1.56320821179986e-15,1.59575940860865e-10
11.9,2.02596690433928e-15,1.56399669968986e-10
12,1.35064460289285e-15,1.68412827169119e-10
12.1,1.22628141165784e-15,1.1235024627155e-10
12.2,1.81496847820559e-15,1.30156610437057e-10
12.3,3.07323289831327e-15,1.3779156162702e-10
12.4,2.80042616998642e-15,1.1326698658563e-10
12.5,1.74007759061711e-14,7.73724345305126e-11
13.5,1.13350607150969e-15,1.70835156382871e-10
13.8,1.86190061493545e-15,1.60844836176248e-10
14.1,1.57651669496772e-14,7.17976490405485e-11
14.5,2.34078677560427e-15,1.53652746951004e-10
14.6,1.6747045952985e-15,9.32828216549553e-11
14.7,6.09298106028591e-15,4.87970043716569e-11
14.8,2.68069732384263e-15,1.56102794807764e-10
14.9,7.22413173059763e-15,1.55551130212248e-10
15,3.44884666758839e-15,2.03530985173792e-10
15.1,3.03301902060729e-15,4.8382773272879e-11
15.2,3.21964677141295e-15,3.1983049956745e-10
15.3,5.33629814890253e-15,3.84924162338665e-10
15.4,3.04856811300569e-15,3.19187482111295e-10
15.5,5.2797642007064e-15,3.14574433637008e-10
15.6,2.31022446136429e-15,3.75268657868773e-10
15.7,3.22012528026176e-15,3.70892786929759e-10
15.8,5.65778193461637e-15,3.68047742382202e-10
15.9,4.37271454452226e-15,3.83154801031988e-10
16,4.23924963844619e-15,3.43715643028242e-10


==> dataset/optimalpar/plot-20-12.txt <==
lambda,error,estimator
8,1.91412881651217e-15,5.94972567866726e-11
8.1,1.47809841651795e-15,7.12275425960367e-11
8.2,1.51006657275581e-15,5.31823182393966e-11
10.7,2.42476368626416e-15,8.06246835424632e-11


==> dataset/optimalpar/plot-21-11.txt <==
lambda,error,estimator
2.2,4.14516303561695e-15,5.23927421003069e-12
2.3,1.83774610609775e-15,3.22256223455232e-12
2.4,1.17374256771178e-14,6.10966138266418e-12
5.2,1.14304456355485e-15,3.06629227675988e-11
5.3,3.35325951684483e-15,2.93435266052747e-11
5.4,1.64859708161796e-15,3.12128109772301e-11
5.5,9.82728672972879e-15,2.30871374369997e-11
9.5,1.49468349007045e-15,1.18340929904944e-10
9.6,1.79018083652472e-15,8.70050208569286e-11
9.7,5.25108790630865e-15,1.05631311584606e-10
9.8,1.79987150262894e-14,5.56092674467606e-11
9.9,2.06588014094771e-15,1.58202056450205e-10
10.4,3.97399365172811e-15,1.04274385985079e-10
16.1,7.11389264437333e-15,3.59396859137958e-10
16.2,2.40594214917902e-14,5.22101760320214e-10
16.6,1.19895091459639e-14,2.52011472388251e-10
23,7.32244281887952e-15,6.69724891223366e-10
23.1,8.38113928514822e-15,6.74604922366798e-10
23.2,8.3710494460362e-15,6.66892390286654e-10
23.3,9.60128998954382e-15,6.8093059371073e-10
23.4,1.01682971936553e-14,6.69210945168287e-10
23.5,1.09707322440453e-14,6.61206776136551e-10
23.6,1.25491159558786e-14,6.63041731039122e-10
23.7,1.20258943738954e-14,6.60951553441185e-10
23.8,1.31235160799177e-14,6.5356686364505e-10
23.9,1.71350393986372e-14,6.59416988504776e-10
24,1.67795593821346e-14,6.4359227790127e-10
24.1,2.03002346904019e-14,6.50057414862623e-10
24.2,2.38846087055565e-14,6.41329118113994e-10
24.3,3.41367628158145e-14,6.39885365552792e-10
24.4,3.12511490189993e-14,6.36601589002806e-10
24.5,1.32409798594148e-13,1.96665677575727e-10
24.9,8.52780079025362e-14,1.87393408612024e-10
25,8.06874824316696e-14,1.87778755754299e-10
25.1,6.75540420742383e-14,1.82997382424926e-10
25.2,7.83706454247802e-14,1.79515764008333e-10
25.3,1.16318892246893e-13,1.82423283387625e-10
25.6,9.02302297340846e-14,1.75725371780819e-10
25.8,7.96349256305155e-14,1.93044567061665e-10
25.9,7.43153257344657e-14,1.91110576702642e-10
26,8.22222369953393e-14,1.88770195108844e-10
26.1,7.37436066271252e-14,1.87530396673045e-10
26.2,9.60526643029952e-14,1.8588316949134e-10
26.3,9.72922208295638e-14,1.85177593483957e-10
26.4,1.00433118698352e-13,1.84398032978364e-10
26.5,1.04599223106876e-13,1.84219663672461e-10
26.6,1.03430825743018e-13,1.8289749602568e-10
26.8,1.09101758459839e-13,1.80364228289123e-10
26.9,1.23254603511275e-13,1.78508448662826e-10
27,1.26086504267512e-13,1.75905625198209e-10
27.1,1.29501021834313e-13,1.74354005774824e-10
27.2,1.38596567341187e-13,1.75201971809787e-10
27.3,1.44639554595165e-13,1.72969578941867e-10
31.6,4.28052089878686e-12,1.59762084849345e-10
31.7,4.68228563884171e-12,1.63964251616591e-10
31.8,5.04453425829166e-12,1.65434881455957e-10
31.9,5.36794086848452e-12,1.66311142335771e-10
32,5.70364664494076e-12,1.6570766866896e-10


==> dataset/optimalpar/plot-21-12.txt <==
lambda,error,estimator
0.4,2.28878339926112e-15,1.37037592780409e-13
5.7,1.46570464693485e-14,3.57334576828502e-11
5.8,6.36323433096702e-15,4.30627576722966e-11
10,1.38737904292204e-14,6.87902467150673e-11
16.3,7.9885204562077e-15,4.78601667966623e-10
16.4,1.57567034152108e-14,4.13737364422929e-10
16.5,4.66425821024075e-15,2.7217592659186e-10


==> dataset/optimalpar/plot-22-11.txt <==
lambda,error,estimator
1.1,5.57880165459373e-15,1.11803724163844e-12
2.1,1.57009245868378e-15,1.05905377782456e-12
2.5,4.0815798435103e-15,4.40252705504357e-12
2.6,3.52834396856643e-15,4.00060754855655e-12
2.7,3.45420340910431e-15,3.02058346701262e-12
3.8,3.78006077244768e-15,1.01560897779027e-11
3.9,2.59080123555984e-15,2.53172025154077e-11
4.1,1.35082711010305e-14,1.95271541200539e-11
4.2,1.66556581734117e-15,1.66525642521683e-11
4.3,8.2732103490463e-15,1.67399882447793e-11
4.4,5.21922917042479e-15,1.63142402570924e-11
4.5,2.20372978102281e-15,1.48259262961996e-11
4.6,3.77516643188953e-15,1.43401205826122e-11
4.8,1.11022302462516e-15,1.2891423741389e-11
6.1,4.12130578403737e-15,3.43018589569453e-11
6.3,3.61505051564069e-15,4.85508482332651e-11
6.4,2.86536496630369e-14,4.21809350367704e-11
6.5,2.15441202326139e-15,4.52296446464563e-11
6.6,9.26637257186222e-15,4.31363019958396e-11
6.7,6.06470442032666e-15,4.50820128292014e-11
6.8,1.36504392783325e-14,4.50045874375164e-11
6.9,1.11056991512718e-15,4.34911887329989e-11
7,6.04536571471836e-15,4.30672984937648e-11
7.1,2.05391259555654e-15,4.37798478862434e-11
7.2,3.6506759942728e-15,4.10759748492112e-11
7.3,3.42913369066455e-15,4.12144889231511e-11
8.7,1.15910686703364e-15,4.44180697863996e-11
8.8,1.75019758214548e-15,4.00974592252e-11
9,9.37924927079918e-15,5.81443692844769e-11
9.1,1.33688555545767e-15,5.35467180034333e-11
9.2,3.7181077365794e-15,4.93549798818816e-11
9.3,1.25607396694702e-15,9.02062006465715e-11
9.4,1.49365231817119e-15,8.59914969719442e-11
10.2,2.06233452407333e-15,1.28218064166518e-10
10.5,1.18018326364207e-15,1.18124311100141e-10
12.6,2.42031165737973e-15,1.15226881108636e-10
12.7,4.91548031328623e-15,1.18337700506215e-10
12.8,1.01079465545551e-15,2.61572430507634e-10
12.9,8.95090418262362e-16,1.68020450683461e-10
13,2.12107811032234e-15,4.36490009056936e-11
13.3,1.65046518089335e-15,3.63552725075377e-10
13.6,1.96732021192296e-15,1.77482474394456e-10
13.7,9.99200722162641e-16,1.74261125048624e-10
13.9,1.44755372248954e-15,1.629662071533e-10
14,2.66915717976242e-15,1.7000195945727e-10
14.3,1.32467464706615e-15,1.58502191557195e-10
16.7,6.26750151930681e-14,3.06447840614996e-10
16.8,1.6992216372873e-15,1.79265198480885e-10
16.9,1.05325004057301e-15,2.87796651754654e-10
17,8.95090418262362e-16,2.71580161899764e-10
17.1,2.68885496284751e-15,2.78802017990073e-10
17.2,5.51575290830692e-15,2.50826638833754e-10
17.3,3.87784231316534e-15,2.91802941398955e-10
17.4,8.08254562088053e-16,4.19875194668122e-10
17.5,8.45321333941285e-16,3.62011699776096e-10
17.9,2.19812944215729e-15,3.48076842044426e-10
18,1.42286245208026e-15,4.48115762539323e-10
18.1,1.48122226308071e-15,4.5292950857449e-10
18.2,1.80731214395321e-15,4.44378899979523e-10
18.3,3.23682852456947e-15,4.05144728182917e-10
18.5,8.26128284549449e-15,4.64904499808831e-10
18.6,2.92752254517761e-14,4.33640539133089e-10
18.7,1.41421143674172e-15,4.59111628955157e-10
18.8,1.11056991512718e-15,4.29273757909125e-10
18.9,2.88137099386117e-15,4.33274131197884e-10
19,2.98730463634238e-15,4.21960985874539e-10
19.1,1.53536257995627e-15,4.04843563982653e-10
19.4,1.35064460289285e-15,4.33807858545037e-10
19.5,1.33688555545767e-15,4.14660905228345e-10
19.7,3.19900318107001e-15,4.17381471829977e-10
21.5,1.68007229799611e-15,1.3209006388319e-10
21.7,1.73777390727309e-15,1.19666112090296e-10
21.8,2.74204859601134e-15,1.21678578916701e-10
22,2.2377260456559e-15,1.16823187055001e-10
22.1,1.95553739355076e-15,1.21686801101648e-10
22.2,1.39110546261608e-15,4.61111848184788e-10
22.3,1.19574679205636e-15,5.58245164322356e-10
22.4,1.56145423593388e-15,3.53057419603194e-10
22.5,2.44501258634347e-15,1.63889940683695e-10
22.6,2.31503967423098e-15,2.80088062541775e-10
22.7,3.21997762300778e-15,1.14543154608849e-10
22.8,2.71096821592982e-15,3.55695009070017e-10
22.9,1.42444319295996e-15,4.59363153471993e-10
24.2,2.18688573956263e-15,9.56620799355205e-10
24.6,2.36290271936585e-15,1.12285678953283e-09
24.7,3.21497757776589e-15,1.10432908817831e-09
24.8,3.11899839630115e-15,1.07813142785274e-09
25.4,3.46607857271907e-15,1.11027504373842e-09
25.5,4.09719954809609e-15,1.11201991399753e-09
25.7,6.08648925421716e-15,4.76436047407922e-10
26.7,1.01313889674651e-14,4.55690429681392e-10
27.4,2.1755948508746e-14,3.25638580504725e-10
27.5,2.27525172673015e-14,3.25262316050223e-10
27.6,2.31570218723508e-14,3.21735807816888e-10
27.7,2.45665622414174e-14,3.19689202119195e-10
27.8,2.60609100860338e-14,3.17026752321668e-10
27.9,2.70405138855942e-14,3.16758406179107e-10
28,2.85126310536066e-14,3.12077433384736e-10
28.1,3.05105060638314e-14,3.10454536270797e-10
28.2,3.06949180161136e-14,3.09135392108604e-10
28.3,3.21842439116098e-14,3.06663249304135e-10
28.4,2.7200307114814e-14,3.48496557298489e-10
28.5,2.76290297325939e-14,3.4553207775069e-10
28.6,2.96969612107765e-14,3.43955784309465e-10
28.7,3.07233320315239e-14,3.44099297498333e-10
28.8,3.27925835945229e-14,3.42807633348938e-10
28.9,3.4984338750269e-14,3.38094294780261e-10
29,3.70711064881404e-14,3.37443986125319e-10
29.1,3.9407627082205e-14,3.365729111735e-10
29.2,4.15694818419107e-14,3.32756688593103e-10
29.3,4.44005915096241e-14,3.31595566397132e-10
29.4,4.70942601405509e-14,3.29032934200394e-10
29.5,4.918435673822e-14,3.31838008054167e-10
29.6,5.24701162653322e-14,3.26718172922667e-10
29.7,5.53268679366771e-14,3.27599767372693e-10
29.8,5.83321405448619e-14,3.24453131342919e-10
29.9,6.21069566772004e-14,3.23163811453975e-10
30,6.18940036038377e-14,3.29036190585493e-10
30.1,6.51025280209377e-14,3.30064897233787e-10
30.2,6.96782285753237e-14,3.25171585995238e-10
30.3,7.68481652016427e-14,3.25647609036661e-10
30.4,8.46109541203594e-14,3.26772312014404e-10
30.5,9.12280686974421e-14,3.22561155093959e-10
30.6,1.0035463949321e-13,3.22500653281164e-10
30.7,1.08881240099482e-13,3.20679199332421e-10
30.8,1.16813908478537e-13,3.16550673572538e-10
30.9,1.28204098166339e-13,3.17558386454361e-10
31,1.39334996765613e-13,3.15014147122253e-10
31.1,1.52242565427264e-13,3.14896139782568e-10
31.2,1.63938671499202e-13,3.12461969377675e-10
31.3,1.79766718056459e-13,3.12851607397566e-10
31.4,1.92861137962916e-13,3.10545804913108e-10
31.5,2.08661264096177e-13,3.09919526885141e-10


==> dataset/optimalpar/plot-22-12.txt <==
lambda,error,estimator
0.1,1.20509390772051e-14,7.16556569321229e-14
0.2,7.47367514995926e-15,6.00505349301935e-14
0.3,3.77634598712278e-15,4.04658890409481e-13
0.5,2.44501258634347e-15,9.95200336084477e-14
0.6,8.74542908904451e-15,3.6845625591531e-13
0.7,2.24803028762339e-15,4.16415320900639e-13
0.8,2.20372978102281e-15,3.89708870441973e-13
0.9,4.41097577222683e-15,2.37588474210071e-13
1,1.63922465159876e-15,1.33030967193665e-12
1.2,2.01069941544172e-15,8.49056125677464e-13
1.3,7.87554370650065e-15,7.69118924073444e-13
1.4,1.71366798978147e-15,7.07747850125713e-13
1.5,7.74713753866086e-15,2.02567427932014e-12
1.6,1.20463035287068e-14,2.14997407855989e-12
1.7,3.84912897629868e-15,2.49630872631258e-12
1.8,6.01162958110674e-15,2.32259154829082e-12
1.9,4.35399972767482e-15,2.11892427280478e-12
2,1.75993988210974e-14,1.41214032339414e-12
2.8,2.33411024304393e-15,1.6995736230559e-12
2.9,1.40521082168525e-14,2.6742799578628e-12
3,4.18069365432377e-15,9.6790278759834e-12
3.2,6.29702996967617e-15,9.97569522169457e-12
3.3,1.20088981274602e-15,1.0333320966775e-11
3.4,2.80866677486136e-15,9.88126708906653e-12
3.5,2.80921528903022e-15,9.58501871638671e-12
3.6,1.35064460289285e-15,9.3955551832384e-12
3.7,2.70896693046167e-14,2.10016146797907e-12
4,1.27269831824675e-14,1.26944907651543e-11
4.7,3.12493762978096e-15,1.1348199546387e-11
4.9,4.25240419455167e-15,1.12022848249156e-11
5,9.23889685705184e-16,3.57827893272376e-12
5.1,1.66556581734117e-15,1.4964605874763e-11
5.6,6.05987552971349e-15,2.90117253769104e-11
5.9,9.99297091041889e-16,3.25462086475281e-11
6,6.61128482954341e-14,1.34815745129238e-11
6.2,3.4259870771901e-15,1.6697542410296e-11
7.4,1.95034567003092e-15,3.5487003444543e-11
7.5,7.57642061922826e-15,4.01127930281259e-11
7.7,2.24528711358437e-15,2.24565249194933e-11
7.8,1.22467211777334e-14,6.18859236169896e-11
7.9,4.44966546981602e-15,2.68616197371563e-10
8.2,8.45520665245115e-16,8.75741746018104e-11
8.4,4.00767830098822e-15,5.61078991066519e-11
8.5,3.91983023820182e-15,3.59614682203658e-11
8.6,1.73205689120537e-15,3.08305438604184e-11
8.9,9.30950307467727e-16,3.3021729002144e-11
10.1,5.97460927268477e-15,1.24865560560649e-10
10.3,1.0778315928077e-15,1.19839272644656e-10
10.6,1.36908698572416e-15,1.06896737142352e-10
10.7,3.06168029443336e-15,1.76672287781716e-10
10.8,3.21803875974463e-15,1.55151206782996e-10
10.9,2.08074277963003e-15,1.55294137565167e-10
11,1.37886839150772e-15,1.81855725925897e-10
11.1,1.81671851030819e-15,1.47018233991252e-10
11.2,2.88657986402541e-15,1.5998852384995e-10
11.3,3.81252914431868e-15,1.44829926724642e-10
11.4,1.90868779081412e-15,1.66660177430052e-10
11.5,3.85592779635063e-15,1.6533872111429e-10
11.6,1.24252709896783e-15,1.75939445904801e-10
11.7,1.02357505330418e-15,1.88809449279322e-10
11.8,2.69873843162543e-14,1.63052476356634e-10
11.9,4.66425821024075e-15,1.44354526593077e-10
12,1.24126707662364e-15,1.60938515945743e-10
12.1,2.14204003219084e-15,1.35537764842701e-10
12.2,6.84837542821055e-15,8.53838409626619e-11
12.3,1.61650912417611e-15,1.38085627344237e-10
12.4,1.68007229799611e-15,6.61327941217296e-11
12.5,1.96732021192296e-15,4.25038873675295e-11
13.1,4.35859759228077e-15,9.00314007827687e-11
13.2,2.03809855111434e-15,2.63338384507651e-10
13.4,1.63922465159876e-15,7.58076003886656e-11
13.5,3.40489763329728e-15,1.2641263012119e-10
13.8,1.58206781009085e-15,1.74391608778161e-10
14.1,1.86293471699515e-15,1.93035231535492e-10
14.2,2.79381618554489e-15,1.38007627717938e-10
14.4,8.95090418262362e-16,1.38484836433151e-10
14.5,1.42177919158667e-15,1.86910540537936e-10
14.6,6.06699044808288e-15,3.53742402187481e-10
14.7,1.24126707662364e-15,3.21480406342809e-10
14.8,1.8081644487136e-15,3.75081957160498e-10
14.9,1.4432899320127e-15,3.11242184976419e-10
15,2.43301012679122e-15,3.01982380183851e-10
15.1,1.35548410796491e-15,4.27859953932015e-10
15.2,4.42455564985992e-15,3.96889326690095e-10
15.3,9.2210355128241e-15,4.07901955439723e-10
15.4,3.2296805691587e-15,3.99902285938627e-10
15.5,1.06053905516117e-15,2.95578633577033e-10
15.6,1.67364049637812e-15,4.10690896845715e-10
15.7,8.08254562088053e-16,4.42584199478731e-10
15.8,2.40805812864985e-14,3.98765986658905e-10
15.9,1.32340261035978e-14,3.89384391025078e-10
16,4.08525868533218e-15,3.63028036279991e-10
17.6,4.25521127150592e-15,3.73223573153033e-10
17.7,1.42108585268498e-15,3.22050242436994e-10
17.8,9.55049957678547e-16,4.29839618997843e-10
18.4,1.01904927555717e-15,4.60449443104688e-10
19.2,1.19574679205636e-15,4.33726401841173e-10
19.3,2.91552472164918e-15,3.37374458537615e-10
19.6,2.91961742936603e-15,4.37806925423598e-10
19.8,1.59914209659422e-14,4.13908014023026e-10
19.9,2.09476461333771e-14,4.21030744816481e-10
20,8.68886953636545e-15,4.44355938067982e-10
20.1,3.28505148473886e-15,5.63769597864166e-10
20.2,2.19271858036656e-14,4.24302902349158e-10
20.3,3.57995821413112e-15,4.77435746732918e-10
20.4,1.02322878552508e-14,4.26745988879025e-10
20.5,6.142453742807e-15,3.43004071531963e-10
20.6,1.08491287086666e-14,3.24594964325548e-10
20.7,1.94171280249708e-15,2.56643432462102e-10
20.8,9.59175028049512e-15,3.52297355809944e-10
20.9,6.11530353197072e-15,4.20197312254423e-10
21,3.2334947784231e-15,2.86073760894104e-10
21.1,7.86066126936943e-15,3.11930040981591e-10
21.2,4.24106648575818e-15,2.24797894357557e-10
21.3,2.74204859601134e-15,2.52335199890496e-10
21.4,1.04246114096399e-14,3.05293679611962e-10
21.6,4.23088209184713e-15,2.34169937525127e-10
21.9,2.88657986402541e-15,1.91706275155857e-10


==> dataset/optimalpar/plot-22-13.txt <==
lambda,error,estimator
3.1,1.30066785273941e-15,8.23553163634869e-12
7.6,1.57792339234318e-15,4.62782733122807e-11
8,1.2906312816528e-14,7.22733494969021e-11
8.1,6.96902654361279e-15,8.24336034344025e-11
8.3,9.30536459788923e-16,2.13105815494204e-11


==> dataset/optimalpar/plot-23-12.txt <==
lambda,error,estimator
2.2,2.13555662727753e-15,4.65171358680776e-12
2.3,1.55827227206398e-15,4.88469908212737e-12
2.4,3.74525472711285e-15,5.43666943849358e-12
5.2,1.84777937141037e-14,3.75287040348054e-11
5.3,2.04838040246523e-14,3.1632748721749e-11
5.4,2.10082390041569e-15,3.09735442635749e-11
9.5,1.14304456355485e-15,1.43699813062536e-10
9.6,5.43924309382279e-15,8.95132406959634e-11
9.7,1.04733817446212e-14,1.10154031982008e-10
9.8,3.07072515991254e-15,5.35989925414539e-11
9.9,2.22044604925031e-15,1.1042551016993e-10
10.4,1.91734584200304e-15,1.12485321908095e-10
16.5,4.8269172455325e-15,2.57161727007951e-10
23,7.02605410842627e-15,5.78216114046965e-10
23.1,2.48811358527667e-15,6.63993512707147e-10
23.2,3.45643293454725e-15,5.71571892628433e-10
23.3,7.17877453496705e-15,6.18232508932304e-10
23.4,1.28953551328468e-14,5.67307918628585e-10
23.5,6.22121275656169e-15,6.06687764796592e-10
23.6,4.58026394943238e-15,5.64428370668496e-10
23.7,8.92608264734997e-15,5.68175189862894e-10
23.8,4.06278015506264e-15,5.1208286447001e-10
23.9,4.04498545416135e-14,5.72115386208192e-10
24,7.97585333585618e-15,2.19016028591361e-10
24.1,5.85056986246686e-15,4.65868647773494e-10
24.3,4.93175263792473e-15,4.03756164746503e-10
24.4,4.94298671315979e-15,4.46128900778695e-10
24.5,2.63465918134409e-14,6.62852760192006e-10
24.9,3.49207500126093e-14,3.75070153489088e-10
25,1.04074763262946e-13,4.55438808337953e-10
25.1,9.86015602967912e-15,1.21296272871936e-09
25.2,1.89784012624753e-14,1.79631396577097e-10
25.3,2.86775217370467e-14,1.83200261613242e-10
25.6,7.48474783959593e-15,1.02025241189182e-09
25.8,7.15247497295493e-15,7.68393379849285e-10
25.9,1.42682287163263e-14,7.10796476152942e-10
26,1.09934505897915e-14,3.65994972595455e-10
26.1,6.67150029586823e-15,1.87802916214157e-10
26.2,1.53997178426121e-14,3.81632546913968e-10
26.3,2.60772458707548e-14,4.27980845032631e-10
26.4,6.43466594740655e-15,5.54817446501187e-10
26.5,1.19523449551477e-14,1.97997982462282e-10
26.6,2.21694782579103e-14,5.98934337906663e-10
26.8,1.31050088944856e-14,2.02901165727614e-10
26.9,4.05785840534246e-15,9.43986307855135e-10
27,8.93177581750357e-15,4.00442510213702e-10
27.1,1.08892328935482e-14,7.20489481928386e-10
27.2,1.16078798121876e-14,8.59965570716973e-10
27.3,2.76186805893002e-14,8.01615961795712e-10
31.6,2.08768980495629e-14,5.65328716080495e-10
31.7,2.1919694071181e-14,5.67151851001348e-10
31.8,2.25253543685923e-14,5.6584021560419e-10
31.9,2.39993239787152e-14,5.64223044668845e-10
32,2.50523250457977e-14,5.62635027336435e-10


==> dataset/optimalpar/plot-23-13.txt <==
lambda,error,estimator
0.4,6.69001500683116e-15,1.39529210844114e-13
5.5,2.34226845031085e-14,2.08933368833983e-11
5.7,4.07165874813759e-15,3.63659512780448e-11
5.8,3.97205464519564e-15,3.93503143479148e-11
10,2.98936698014091e-15,9.54359909201581e-11
16.1,3.83026943495679e-15,5.13139259022489e-10
16.3,1.64121607741956e-14,1.64522379811393e-10
16.4,7.92396163840491e-15,1.87562819449761e-10
16.6,3.02590675614104e-15,2.75875272864783e-10


==> dataset/optimalpar/plot-23-14.txt <==
lambda,error,estimator
16.2,1.28311237274821e-14,4.11808131221959e-10


==> dataset/optimalpar/plot-24-12.txt <==
lambda,error,estimator
1.1,5.89699848023178e-15,1.11371561116431e-12
1.3,1.6270189637986e-15,7.90361983869135e-13
2.1,1.90039570398245e-15,1.35477095375793e-12
2.5,2.11092967962667e-15,4.49346444742414e-12
2.7,4.8460313009596e-15,2.82314646108332e-12
3.8,9.39762967613755e-15,1.92723148747812e-11
3.9,3.15975012171903e-15,2.4746709780456e-11
4,6.55068336113856e-15,2.41500417828243e-11
4.1,3.15975012171903e-15,1.38566630842759e-11
4.2,1.31687848782053e-14,1.75990685021698e-11
4.3,4.78384400777608e-15,1.72386024255095e-11
4.4,2.16533518181614e-15,1.64366710263718e-11
4.5,9.15513359704447e-16,1.48037031506796e-11
4.6,3.00581479055337e-15,1.48317266499079e-11
6.1,3.36014459599222e-15,3.84448103967321e-11
6.2,1.9070726538286e-15,1.2289210675305e-11
6.3,3.67863645911153e-15,5.24954794460571e-11
6.4,3.22263628604187e-15,3.89226868999424e-11
6.5,5.41880967594411e-15,4.87980225139354e-11
6.6,1.4432899320127e-15,4.66152387752655e-11
6.7,1.64766223771993e-15,4.2564646482079e-11
6.8,2.62022042312314e-15,4.72642313811818e-11
6.9,1.18571871006689e-15,4.53660989631693e-11
7,3.07323289831327e-15,4.323348850973e-11
7.1,1.93758570178286e-14,4.32473178625512e-11
7.2,1.43773881688958e-14,4.09575474240026e-11
7.3,7.56012154489537e-15,3.95694574481114e-11
7.5,1.46973569924144e-15,3.6573970036348e-11
8.5,1.78759698022997e-15,1.66933740680396e-11
8.6,2.77555756156289e-15,3.01055805962616e-11
8.8,9.15513359704447e-16,2.82120015860892e-11
8.9,1.54237111854025e-15,7.40533960521407e-11
9,2.90573172818718e-15,3.38130288587125e-11
9.1,2.50785103752016e-15,6.69105364861475e-11
9.2,8.25232590446673e-16,6.66161010274004e-11
9.3,1.23405921272238e-14,1.21974692346143e-10
9.4,2.10137387832129e-15,1.00949760035644e-10
10.1,3.70430366840654e-15,1.21105057981878e-10
10.2,1.86293471699515e-15,1.28439542029887e-10
10.3,1.33688555545767e-15,1.24637133550019e-10
10.5,1.73777390727309e-15,1.18576515568237e-10
12.4,3.56829203518054e-15,9.66284645576973e-11
12.5,3.14018491736755e-15,8.13499899237645e-11
12.7,3.86670135183298e-15,1.18113241095392e-10
12.8,1.02357505330418e-15,2.1283640877882e-10
12.9,1.04083408558608e-15,3.48764595522033e-10
13,8.86511520977834e-15,1.20638780013856e-10
13.1,2.01069941544172e-15,1.64422168728344e-10
13.2,4.09430021321672e-15,2.58935160134359e-10
13.3,2.81086018931113e-15,3.46162727409847e-10
13.6,2.78221092523216e-15,1.9166513006177e-10
13.7,3.41517667818359e-15,1.8731535101614e-10
13.8,4.34605254726504e-15,1.78040828348593e-10
13.9,4.10932521862012e-15,1.78821324660863e-10
14,2.58007446787492e-15,1.68094758870246e-10
16.7,1.51006657275581e-15,1.34401800780193e-10
16.8,3.33066907387547e-15,2.67185768952954e-10
16.9,1.29948273372089e-15,2.5869168031466e-10
17,1.10500659941084e-15,2.78594430478853e-10
17.1,8.95090418262362e-16,3.09571261899509e-10
17.2,9.69460578291336e-16,3.37591533559617e-10
17.3,9.48574968053509e-16,3.96694133514929e-10
17.4,1.47809841651795e-15,3.50859065434442e-10
17.5,2.75606017725725e-15,4.59963716894708e-10
17.6,5.18368349574805e-15,4.41012640873078e-10
17.9,4.04898580617442e-15,4.52927820120263e-10
18,5.00459428547588e-14,4.4300970670184e-10
18.1,1.41852444670361e-15,4.70412472591365e-10
18.2,2.59896546744179e-15,4.54407264757541e-10
18.3,2.13555662727753e-15,3.72489762613963e-10
18.5,9.55075164534397e-16,4.51747326857527e-10
18.8,1.0179146870344e-15,4.84073244518742e-10
18.9,1.55827227206398e-15,4.40786595483994e-10
19.1,3.36793067037655e-15,4.64472950187704e-10
19.5,1.69468189731001e-15,4.17758177138131e-10
19.7,1.80115259906694e-15,4.16607958248226e-10
20.6,4.75502507592869e-14,1.43359482338689e-10
21.3,1.77722398948334e-15,1.26012929722762e-10
21.5,3.10713720733802e-15,3.41636825793641e-10
21.8,1.11022302462516e-15,2.4732338657852e-10
21.9,2.99965743047055e-15,5.38266528704023e-10
22,2.61315464732177e-15,1.26466723280401e-10
22.1,2.62022042312314e-15,1.16009730911814e-10
22.3,1.7359026871449e-15,2.7576341316502e-10
22.5,7.11322932984319e-15,1.67102120601982e-10
22.6,8.71794632980524e-15,2.42280286956785e-10
22.7,8.95090418262362e-16,1.10483705882697e-09
24.2,1.24477769653292e-15,1.06800076035892e-09
28.7,3.41971332355707e-15,6.40609779066589e-10
28.8,3.90249710163076e-15,8.25448976509017e-10
28.9,1.71541260316328e-15,1.63667788760058e-09
29,1.68150460937664e-15,1.28276393490808e-09
29.1,2.01069941544172e-15,1.02727322229732e-09
29.2,2.37824198715984e-15,1.17653433861012e-09
29.3,1.77722398948334e-15,1.1630866550463e-09
29.4,2.14729338467231e-15,1.49801275961078e-09
29.5,1.96594918866086e-15,1.51626797749475e-09
29.6,2.30387997229266e-15,1.35173544386759e-09
29.7,1.80827095856253e-15,1.6804712083763e-09
29.8,1.40103811487035e-15,1.5049778070951e-09
29.9,1.92376375398189e-15,1.60951621852117e-09
30,1.07827821429656e-15,1.7325266139341e-09
30.1,2.21265322390425e-15,1.01867548494217e-09
30.2,2.47141542959286e-15,1.05615929219698e-09
30.3,2.35840744558491e-15,1.0333387711399e-09
30.4,2.24790177612119e-15,1.02152700495856e-09
30.5,3.56829203518054e-15,9.63053001368588e-10
30.6,2.59792780829465e-15,1.01024785767514e-09
30.7,2.52191865193714e-15,1.00038230706275e-09
30.8,3.37632675404701e-15,1.00693212032166e-09
30.9,3.1142262957195e-15,1.00218651155483e-09
31,2.63347707553446e-15,9.83121198749728e-10
31.1,3.80474333839411e-15,9.87021235593401e-10
31.2,2.944912679151e-15,9.92978311322758e-10
31.3,4.08695549543687e-15,9.89726081913779e-10
31.4,3.64922493147045e-15,9.75709870671133e-10
31.5,4.32205649079175e-15,9.76753409615102e-10


==> dataset/optimalpar/plot-24-13.txt <==
lambda,error,estimator
0.1,2.00726022027706e-15,5.1458066675197e-14
0.2,4.98805611090631e-15,5.7548194617184e-14
0.3,3.80413427761504e-15,1.54917919389358e-13
0.5,2.88657986402541e-15,5.17430327774461e-14
0.6,9.30023032910522e-15,3.45153392730201e-13
0.7,3.74566609014634e-15,4.25878871512141e-13
0.8,1.7244233337942e-15,3.8786778433933e-13
0.9,3.71427265795534e-15,2.62275555110652e-13
1,2.28676299274766e-15,1.58128526752214e-13
1.2,3.63903012122888e-14,9.18993139385948e-13
1.5,6.32948847310472e-15,2.35884680252546e-12
1.6,5.88837006095849e-15,2.39664820002975e-12
1.7,1.11022302462516e-15,2.42998332821383e-12
1.8,1.38777878078145e-15,2.28906020091615e-12
1.9,2.26441954680147e-15,2.12121465577035e-12
2,2.44501258634347e-15,1.37878464758514e-12
2.6,3.55444797896667e-15,4.00646545220315e-12
2.8,2.88711357575485e-15,1.48953502851419e-12
2.9,3.23682852456947e-15,4.09691968531162e-12
3,1.33688555545767e-15,7.64439339939261e-12
3.2,3.37113147412559e-15,9.57580860932502e-12
3.3,1.66533453693773e-15,9.88262488301814e-12
3.4,3.08474223708051e-15,1.0272220706413e-11
3.5,2.42476368626416e-15,9.78425615137501e-12
3.6,1.33688555545767e-15,8.99203952534674e-12
3.7,4.78381255529325e-15,3.36490275970716e-12
4.7,1.69672628342642e-14,9.40891082792166e-12
4.8,9.90154631242004e-15,1.14578965691886e-11
4.9,1.02695629777827e-15,8.35414002400558e-12
5,8.45520665245115e-16,9.81241648893013e-12
5.1,9.32603861714756e-16,1.75813187532057e-11
5.6,4.25702130658353e-15,2.11356900073045e-11
5.9,1.40103811487035e-15,3.10379528606651e-11
6,4.63709334391241e-15,2.05234887847001e-11
7.4,1.18018326364207e-15,3.69874464234518e-11
7.7,5.91864465671581e-15,6.43145573784655e-11
7.8,1.9525095605392e-14,5.8048657094692e-11
7.9,1.87837793271679e-15,3.95773069236951e-11
8,2.03809855111434e-15,7.49447524331397e-11
8.1,2.00148302124336e-15,7.27636057568309e-11
8.4,6.75648490608447e-14,4.74444903801398e-11
10.6,3.88934752306799e-15,2.05282297327804e-11
10.8,3.46177793712351e-15,1.61988929925899e-10
10.9,3.23682852456947e-15,1.3460749576068e-10
11,1.39580468968338e-15,1.28062291414346e-10
11.1,1.12154507946769e-14,1.51304080233873e-10
11.2,1.73866030055046e-15,1.58071674725853e-10
11.3,2.04715010660836e-15,1.41078262442559e-10
11.4,2.08591968454196e-15,1.60504178295471e-10
11.5,1.61650912417611e-15,1.77986456420993e-10
11.6,8.72012207651183e-16,1.89235297357626e-10
11.7,1.04295984227098e-15,1.78726573363594e-10
11.8,7.94798730345622e-16,1.63278786076563e-10
11.9,4.39946120602869e-15,1.30001120946331e-10
12,5.19229599825648e-15,1.60393960711658e-10
12.1,6.83942664711414e-15,1.24518063620734e-10
12.2,2.5808581349356e-15,1.29075391649427e-10
12.3,1.4432899320127e-15,1.34038822414776e-10
12.6,2.27798719095542e-15,7.13012877677973e-11
13.4,3.27844930319752e-15,6.1319225979865e-11
13.5,9.79830788226855e-15,1.25529224301542e-10
14.1,1.52182583408384e-14,2.05355243052993e-10
14.2,3.81535698089399e-15,1.43984955538128e-10
14.3,7.41629811454397e-15,1.52835655559394e-10
14.4,6.26962759380041e-15,2.29066323307054e-10
14.5,2.06588014094771e-15,1.80064610978237e-10
14.6,1.62464980496804e-15,3.41485743465808e-10
14.7,2.22668229633922e-15,2.84959837191214e-10
14.8,4.10782519111308e-15,4.02780755127205e-10
14.9,1.66903117752836e-15,3.6706480188815e-10
15,1.4923133106066e-14,2.79768431907338e-10
15.1,1.14304456355485e-15,4.24584029914746e-10
15.2,8.67111901826273e-16,4.14317091721769e-10
15.3,1.40103811487035e-15,4.38467290837942e-10
15.4,2.29969642067977e-15,4.0589863379702e-10
15.5,5.47425519451417e-15,3.44707311038497e-10
15.6,5.10732759540454e-15,3.77985421749211e-10
15.7,1.70284471525428e-15,4.35002475042497e-10
15.8,6.44503351741043e-15,3.39151394175486e-10
15.9,1.94209711474168e-15,3.67761346129644e-10
16,1.91009991535709e-15,3.76664779233068e-10
17.7,1.86568276739976e-14,3.93335052874584e-10
17.8,1.66995405909046e-15,4.36288880511493e-10
18.4,1.29948273372089e-15,4.58015932842698e-10
18.6,3.5108334685767e-15,4.46395370008594e-10
18.7,1.06642469596342e-14,3.3550961135178e-10
19,5.84378468134279e-15,4.4880635212618e-10
19.2,2.85059355597367e-15,5.34815492550911e-10
19.3,1.8442767681209e-15,1.85358584703926e-10
19.4,1.28790805751168e-15,4.80336969761785e-10
19.6,4.05839289428705e-15,4.57507304515759e-10
19.8,9.02676224790094e-15,4.92724754272615e-10
19.9,1.14956343480503e-14,4.13194766667627e-10
20,1.81496847820559e-15,5.07635787159454e-10
20.1,2.18970207780567e-15,5.52892325105295e-10
20.2,2.62646071259522e-15,5.37925135121833e-10
20.3,3.08524166916296e-15,5.00982914906714e-10
20.4,2.99965743047055e-15,3.80321621538976e-10
20.5,1.85673806182008e-14,3.62165174426669e-10
20.7,1.72442682396095e-15,2.94504270000306e-10
20.9,1.25883086959362e-15,4.00025375400302e-10
21,2.24597322119812e-15,2.23891362279086e-10
21.1,2.7012892057857e-15,2.03254432959442e-10
21.2,1.40208588983866e-15,2.60194989436991e-10
21.4,1.75959459161636e-15,2.77584325913588e-10
21.6,1.69468189731001e-15,1.95434133280678e-10
21.7,3.0626865985836e-15,1.77677555726432e-10
22.2,1.20829489562514e-15,2.92548146645549e-10
22.4,8.61138819115049e-15,3.2629713335168e-10
22.8,2.05020538083996e-15,2.78943284012634e-10
22.9,1.3213519782343e-14,2.52621691999027e-10
24.6,3.00917676774321e-15,1.13376561289036e-09
24.7,2.67883961608666e-15,1.27987032940551e-09
24.8,1.01419951917674e-14,1.15120337319918e-09
25.4,1.25553413165918e-14,8.94558598141632e-10
25.5,1.71288560176069e-14,9.42458038003935e-10
25.7,5.02092148913436e-15,1.22839469834989e-09
26.7,3.43373602939111e-15,1.18513948287333e-09
27.4,1.31574310122105e-14,9.08858544763121e-10
27.5,4.82819387005774e-15,9.19147049199995e-10
27.6,2.2860891271097e-15,7.0537329182348e-10
27.7,3.62993695641119e-15,8.43152546723555e-10
27.8,1.57424770527334e-14,9.00347777329603e-10
27.9,2.98317567149917e-15,8.11763973894893e-10
28,6.81590138914371e-15,9.04755649871472e-10
28.1,1.02238520837156e-14,8.7785729068598e-10
28.2,5.22070498811877e-15,8.33167772916872e-10
28.3,3.17922996789139e-15,7.90434615898903e-10
28.4,9.762547802696e-15,9.85188662927402e-10
28.5,4.47545209131181e-15,9.65844721787448e-10
28.6,2.55452054720081e-15,8.22395313339333e-10


==> dataset/optimalpar/plot-24-14.txt <==
lambda,error,estimator
1.4,1.11576033091875e-15,6.05727107568565e-13
3.1,6.47365704913894e-16,9.48236200076359e-12
7.6,2.28878339926112e-15,3.56844612436825e-11
8.2,4.19966715437208e-14,4.80394633504655e-11
8.3,1.77635683940025e-15,2.45131392826569e-11
8.7,6.35257158029033e-15,5.06629655193555e-11
10.7,1.3554727411742e-14,2.17639476036789e-10
20.8,1.51515956047856e-15,2.73222096583874e-10


==> dataset/optimalpar/plot-25-13.txt <==
lambda,error
2.26086956521739,2.31821373406728e-15
5.26755852842809,3.77475828372553e-15
5.36454849498328,9.05308422414084e-15
9.438127090301,2.39728491299043e-15
9.53511705685619,2.19040559656368e-15
9.63210702341137,1.00534970772086e-15
9.72909698996656,5.10166808685641e-15
9.82608695652174,1.30085737158826e-14
23.0167224080268,8.00593208497344e-16
23.1137123745819,2.20372978102281e-15
23.2107023411371,5.0963235229941e-15
23.3076923076923,2.85437454387748e-15
23.4046822742475,2.60551539257986e-15
23.5016722408027,2.98730463634238e-15
23.5986622073579,1.10949094679373e-15
23.695652173913,1.38777878078145e-15
23.7926421404682,7.76464708234286e-15
23.8896321070234,3.87665017019107e-15
24.0836120401338,3.27844930319752e-15
24.2775919732441,1.22628141165784e-15
24.4715719063545,1.80268740134174e-15
25.247491638796,1.07438240020803e-14
25.6354515050167,3.57519396045994e-15


==> dataset/optimalpar/plot-25-14.txt <==
lambda,error
2.35785953177258,5.95808196779346e-15
5.46153846153846,1.39110546261608e-15
5.65551839464883,3.31211367003454e-15
9.92307692307692,2.0114655421281e-15
10.4080267558528,1.75046221729689e-14
10.505016722408,8.7426098017085e-15
10.6989966555184,5.35946569294979e-15
16.0334448160535,1.13393076469489e-15
16.2274247491639,1.66995405909046e-15
16.3244147157191,3.12530787526923e-15
16.4214046822742,4.71156507354242e-15
16.6153846153846,1.54237111854025e-15
24.180602006689,3.06186233106243e-15
24.5685618729097,1.45715208324085e-14
24.6655518394649,4.06385838524681e-15
24.7625418060201,5.40528384365379e-15
24.9565217391304,1.33688555545767e-15
25.4414715719064,5.33990604157679e-15
25.5384615384615,7.60502771868232e-15
25.8294314381271,7.57783156923111e-15
26.0234113712375,1.03800834373111e-14
26.1204013377926,2.03198352000454e-14
26.4113712374582,4.2554149388868e-15
26.6053511705686,2.81824614762547e-15
26.8963210702341,1.97362441019642e-15
27.1872909698997,1.47292528579138e-14


==> dataset/optimalpar/plot-25-15.txt <==
lambda,error
16.5183946488294,1.94860998300492e-15
24.8595317725753,1.17261184887606e-14


==> dataset/optimalpar/plot-3-2.txt <==
lambda,error,estimator
0.4,1.2138017013443e-06,1.21380170397691e-06
0.5,3.1121783560617e-06,3.11217835858162e-06
0.6,7.44993131801541e-06,7.44993132043144e-06
0.7,1.99774041546863e-05,1.99774041570067e-05
0.8,4.36114407421084e-05,4.36114407443415e-05
0.9,8.29779860029578e-05,8.29779860051099e-05
1,0.000143065073267473,0.000143065073269551
1.1,0.000228851492735174,0.000228851492737184
1.2,0.000345007331919792,0.00034500733192174
1.3,0.000495308275877182,0.000495308275879073
1.4,0.000683165805346178,0.000683165805348017
1.5,0.000910433186465373,0.000910433186467162
1.6,0.00117994971397816,0.00117994971397991
1.7,0.00149156017316104,0.00149156017316275
1.8,0.00184455048495835,0.00184455048496002
1.9,0.00223848120537998,0.00223848120538162
2,0.00267138718165449,0.00267138718165609
2.1,0.00314222811542756,0.00314222811542913
2.2,0.00364888241289973,0.00364888241290127
2.3,0.00419532806891695,0.00419532806891847
2.4,0.00478576138932117,0.00478576138932266
2.5,0.00542283596606484,0.00542283596606631
2.6,0.00610074778855217,0.00610074778855362
2.7,0.00682499070502726,0.0068249907050287
2.8,0.00759180025677349,0.0075918002567749
2.9,0.00840003512184192,0.00840003512184331
3,0.0092483048328768,0.00924830483287818
3.1,0.0101409415437399,0.0101409415437413
3.2,0.0110780110931524,0.0110780110931538
3.3,0.0120522870507004,0.0120522870507018
3.4,0.013069670893856,0.0130696708938573
3.5,0.0141213526679325,0.0141213526679338
3.6,0.0152144462434201,0.0152144462434214
3.7,0.0163384247638677,0.016338424763869
3.8,0.017501782244855,0.0175017822448563
3.9,0.0187042747220958,0.0187042747220971
4,0.0199456574276823,0.0199456574276836
4.1,0.0212116821413093,0.0212116821413106
4.2,0.0225141546604848,0.022514154660486
4.3,0.0238527930926167,0.0238527930926179
4.4,0.0252101474331344,0.0252101474331356
4.5,0.0266009054681952,0.0266009054681964
4.6,0.0280441139007786,0.0280441139007798
4.7,0.0294812318190135,0.0294812318190147
4.8,0.0309701540751061,0.0309701540751074
4.9,0.0324911928819516,0.0324911928819528
5,0.0340197558822597,0.0340197558822609
5.1,0.0355772610160192,0.0355772610160204
5.2,0.0371633974459851,0.0371633974459863
5.3,0.0387778021212167,0.0387778021212179
5.4,0.0404202171448333,0.0404202171448345
5.5,0.0420903194752632,0.0420903194752644
5.6,0.0437552225046664,0.0437552225046676
5.7,0.0454784196875986,0.0454784196875998
5.8,0.0471929015342043,0.0471929015342055
5.9,0.0489309398179442,0.0489309398179454
6,0.0506922271157115,0.0506922271157127
6.1,0.0524764818407422,0.0524764818407434
6.2,0.054283439185506,0.0542834391855072
6.3,0.0561127700801779,0.0561127700801791
6.4,0.0579190948322629,0.0579190948322641
6.5,0.0597909028598052,0.0597909028598063
6.6,0.0616843864056282,0.0616843864056294
6.7,0.0635489225019115,0.0635489225019127
6.8,0.0654311545524198,0.0654311545524209
6.9,0.0673848558454233,0.0673848558454245
7,0.0693035244680936,0.0693035244680948
7.1,0.0712392576191783,0.0712392576191794
7.2,0.0731916747911532,0.0731916747911543
7.3,0.0751606151589565,0.0751606151589576
7.4,0.0771458544289582,0.0771458544289594
7.5,0.079147090948614,0.0791470909486151
7.6,0.0811644562501592,0.0811644562501603
7.7,0.0831280919004036,0.0831280919004048
7.8,0.0851746111807923,0.0851746111807935
7.9,0.0872364802160909,0.0872364802160921
8,0.0892380938339137,0.0892380938339149
8.1,0.0913280712113727,0.0913280712113738
8.2,0.0933534601304321,0.0933534601304332
8.3,0.0954709398490914,0.0954709398490925
8.4,0.097519135022471,0.0975191350224722
8.5,0.0996637858339431,0.0996637858339442
8.6,0.101734315661847,0.101734315661849
8.7,0.103814649615366,0.103814649615367
8.8,0.105997438412343,0.105997438412344
8.9,0.108099424066675,0.108099424066676
9,0.110210505544295,0.110210505544296
9.1,0.112331063813822,0.112331063813823
9.2,0.114460702383577,0.114460702383578
9.3,0.116599205398093,0.116599205398094
9.4,0.11874655429197,0.118746554291972
9.5,0.120902693011279,0.12090269301128
9.6,0.12306752203789,0.123067522037891
9.7,0.125240892140329,0.12524089214033
9.8,0.127422597841163,0.127422597841164
9.9,0.129612370591751,0.129612370591752
10,0.131810833450043,0.131810833450044
10.1,0.133893596593257,0.133893596593258
10.2,0.136105967474045,0.136105967474047
10.3,0.138325684564908,0.13832568456491
10.4,0.14055357990466,0.140553579904662
10.5,0.14265589094915,0.142655890949151
10.6,0.144896903178155,0.144896903178156
10.7,0.147145366537907,0.147145366537908
10.8,0.149260511619861,0.149260511619862
10.9,0.151521625575607,0.151521625575608
11,0.153790115668959,0.15379011566896
11.1,0.155917106227547,0.155917106227548
11.2,0.158197548381604,0.158197548381605
11.3,0.160332134497461,0.160332134497462
11.4,0.16262475602765,0.162624756027651
11.5,0.164765125875044,0.164765125875045
11.6,0.167069774026616,0.167069774026617
11.7,0.169216305128152,0.169216305128153
11.8,0.171364877127819,0.17136487712782
11.9,0.173685406997239,0.173685406997241
12,0.175839398679147,0.175839398679148
12.1,0.177995514363942,0.177995514363943
12.2,0.18033189520446,0.180331895204461
12.3,0.182493452004228,0.18249345200423
12.4,0.184656277816175,0.184656277816177
12.5,0.187006728214275,0.187006728214276
12.6,0.18917514517655,0.189175145176552
12.7,0.191344862376956,0.191344862376957
12.8,0.193515806794452,0.193515806794453
12.9,0.195885520539835,0.195885520539836
13,0.198061922764383,0.198061922764384
13.1,0.200239212780151,0.200239212780152
13.2,0.202417168585891,0.202417168585892
13.3,0.204595523104289,0.20459552310429
13.4,0.20698789068763,0.206987890687631
13.5,0.209172340062355,0.209172340062356
13.6,0.211357360870334,0.211357360870335
13.7,0.213541843823248,0.213541843823249
13.8,0.215729613515962,0.215729613515963
13.9,0.217916318601753,0.217916318601754
14,0.220105125346728,0.220105125346729
14.1,0.222293594607167,0.222293594607168
14.2,0.224484030158804,0.224484030158805
14.3,0.226673535419472,0.226673535419473
14.4,0.228866064866,0.228866064866001
14.5,0.231057429203465,0.231057429203466
14.6,0.233250513489693,0.233250513489694
14.7,0.235444615726001,0.235444615726002
14.8,0.237638103696645,0.237638103696646
14.9,0.239833043252123,0.239833043252124
15,0.242029570575432,0.242029570575433
15.1,0.244225912842171,0.244225912842172
15.2,0.246422243534474,0.246422243534475
15.3,0.248619270491427,0.248619270491428
15.4,0.250818622623992,0.250818622623993
15.5,0.253018192762794,0.253018192762795
15.6,0.255218097632605,0.255218097632606
15.7,0.257418440467673,0.257418440467674
15.8,0.25933398486448,0.259333984864482
15.9,0.261532740896934,0.261532740896935
16,0.263732092087021,0.263732092087022
16.1,0.265932074993595,0.265932074993596
16.2,0.268132707470069,0.26813270747007
16.3,0.270333987579425,0.270333987579426
16.4,0.272230719788431,0.272230719788432
16.5,0.27443004150185,0.274430041501851
16.6,0.276629797512421,0.276629797512423
16.7,0.278829892940489,0.278829892940491
16.8,0.281031662233151,0.281031662233153
16.9,0.28291492321136,0.282914923211361
17,0.285114848870174,0.285114848870175
17.1,0.287314877459808,0.287314877459809
17.2,0.289514792179446,0.289514792179447
17.3,0.291716763890316,0.291716763890317
17.4,0.29358431207631,0.293584312076311
17.5,0.295783779050258,0.295783779050259
17.6,0.297982779169579,0.29798277916958
17.7,0.299840338174894,0.299840338174895
17.8,0.302038904073633,0.302038904073634
17.9,0.304237505922826,0.304237505922827
18,0.306440508970765,0.306440508970766
18.1,0.308280271734003,0.308280271734004
18.2,0.310480897685044,0.310480897685045
18.3,0.312681790816025,0.312681790816026
18.4,0.314511193213123,0.314511193213124
18.5,0.316711435853119,0.31671143585312
18.6,0.318908239153651,0.318908239153652
18.7,0.320730970799915,0.320730970799916
18.8,0.322925940257796,0.322925940257798
18.9,0.325127768693338,0.325127768693339
19,0.32693444928312,0.326934449283121
19.1,0.329135165617768,0.329135165617769
19.2,0.331330002254497,0.331330002254499
19.3,0.333132222340071,0.333132222340072
19.4,0.335327847773648,0.335327847773649
19.5,0.337118201323808,0.337118201323809
19.6,0.339316434895246,0.339316434895248
19.7,0.341510582247844,0.341510582247845
19.8,0.343293568832562,0.343293568832563
19.9,0.34548834577309,0.345488345773091
20,0.347257787056109,0.34725778705611
20.1,0.349456925946284,0.349456925946285
20.2,0.351650036807609,0.35165003680761
20.3,0.353411233382549,0.35341123338255
20.4,0.355609646946771,0.355609646946772
20.5,0.357363616168455,0.357363616168456
20.6,0.359553006004583,0.359553006004584
20.7,0.361301672969886,0.361301672969887
20.8,0.363497153714188,0.36349715371419
20.9,0.365234896960993,0.365234896960994
21,0.367422659029001,0.367422659029002
21.1,0.369620259911001,0.369620259911003
21.2,0.371349722334798,0.371349722334799
21.3,0.37354110063197,0.373541100631971
21.4,0.375261126306521,0.375261126306522
21.5,0.377451986403653,0.377451986403655
21.6,0.379166429306797,0.379166429306799
21.7,0.381360102030716,0.381360102030717
21.8,0.38306590914173,0.383065909141732
21.9,0.385255051025573,0.385255051025575
22,0.386952787975115,0.386952787975116
22.1,0.389140174633471,0.389140174633472
22.2,0.390831221076625,0.390831221076627
22.3,0.393025008449673,0.393025008449674
22.4,0.394708359552109,0.394708359552111
22.5,0.396899267209085,0.396899267209086
22.6,0.398575320854879,0.39857532085488
22.7,0.400763924212986,0.400763924212988
22.8,0.402433027733828,0.402433027733829
22.9,0.404095933301936,0.404095933301937
23,0.406282310020232,0.406282310020233
23.1,0.407938591016843,0.407938591016845
23.2,0.410123897246414,0.410123897246416
23.3,0.411773753429269,0.41177375342927
23.4,0.413958411212295,0.413958411212296
23.5,0.415601978568173,0.415601978568175
23.6,0.417786358494897,0.417786358494899
23.7,0.419423705438615,0.419423705438616
23.8,0.421054635864474,0.421054635864475
23.9,0.423239246445179,0.42323924644518
24,0.424863808271991,0.424863808271992
24.1,0.427048779751107,0.427048779751109
24.2,0.428666850399037,0.428666850399039
24.3,0.430852341572052,0.430852341572053
24.4,0.432463717307564,0.432463717307565
24.5,0.434067883437411,0.434067883437412
24.6,0.436254210430112,0.436254210430114
24.7,0.437851079911128,0.437851079911129
24.8,0.440037969713357,0.440037969713359
24.9,0.441627113196126,0.441627113196128
25,0.443208071305207,0.443208071305208
25.1,0.445395358844936,0.445395358844938
25.2,0.446968673320673,0.446968673320674
25.3,0.449155011077749,0.44915501107775
25.4,0.450732937167885,0.450732937167887
25.5,0.452302561122333,0.452302561122335
25.6,0.454489306342064,0.454489306342065
25.7,0.456049636278904,0.456049636278905
25.8,0.458236590988867,0.458236590988868
25.9,0.459786730354879,0.459786730354881
26,0.461333773900206,0.461333773900208
26.1,0.46352175403611,0.463521754036111
26.2,0.465070357174269,0.465070357174271
26.3,0.466608363234567,0.466608363234568
26.4,0.468795425731994,0.468795425731995
26.5,0.470321170532293,0.470321170532295
26.6,0.47250701668807,0.472507016688071
26.7,0.474039348390232,0.474039348390234
26.8,0.475563689224023,0.475563689224025
26.9,0.477751822900282,0.477751822900284
27,0.479261980807021,0.479261980807022
27.1,0.480771564426615,0.480771564426616
27.2,0.482962829651398,0.482962829651399
27.3,0.484471454153899,0.484471454153901
27.4,0.485966059932364,0.485966059932365
27.5,0.488152178707505,0.488152178707506
27.6,0.489650974791828,0.489650974791829
27.7,0.491143664172994,0.491143664172996
27.8,0.493332934295407,0.493332934295409
27.9,0.494806680331965,0.494806680331966
28,0.496294568071757,0.496294568071758
28.1,0.498487415587273,0.498487415587274
28.2,0.499958030106653,0.499958030106655
28.3,0.501421543912864,0.501421543912866
28.4,0.503618263751796,0.503618263751798
28.5,0.505085490145556,0.505085490145557
28.6,0.506533964636445,0.506533964636447
28.7,0.508727846132822,0.508727846132824
28.8,0.510191246354628,0.510191246354629
28.9,0.511634747271944,0.511634747271945
29,0.513078130519112,0.513078130519114
29.1,0.515277178913247,0.515277178913248
29.2,0.51671496892461,0.516714968924612
29.3,0.518142693981057,0.518142693981059
29.4,0.520344839695724,0.520344839695726
29.5,0.521775977203692,0.521775977203694
29.6,0.523190600722104,0.523190600722106
29.7,0.525395429665545,0.525395429665546
29.8,0.526818759400288,0.526818759400289
29.9,0.528222859250907,0.528222859250908
30,0.529646170525069,0.529646170525071
30.1,0.531843919822877,0.531843919822879
30.2,0.533240091286844,0.533240091286845
30.3,0.534653727420045,0.534653727420047
30.4,0.536851657089597,0.536851657089598
30.5,0.538242509060324,0.538242509060325
30.6,0.53964472256381,0.539644722563812
30.7,0.541017293774229,0.541017293774231
30.8,0.543229892551324,0.543229892551326
30.9,0.54461868827387,0.544618688273872
31,0.545987643964809,0.54598764396481
31.1,0.547374267261032,0.547374267261033
31.2,0.54957469242545,0.549574692425452
31.3,0.550945144445997,0.550945144445998
31.4,0.552315092364447,0.552315092364448
31.5,0.554511315668458,0.554511315668459
31.6,0.55588589464495,0.555885894644951
31.7,0.557236491297589,0.557236491297591
31.8,0.558596006105312,0.558596006105313
31.9,0.560807961049189,0.560807961049191
32,0.562142489374751,0.562142489374752


==> dataset/optimalpar/plot-4-2.txt <==
lambda,error,estimator
0.1,1.3689331554672e-14,2.60784226871951e-14
0.2,3.2250693361277e-12,3.23635369190829e-12
0.3,7.75173766825952e-11,7.75276998360343e-11
0.6,2.26131583665579e-08,2.26131657745679e-08
0.7,5.90932398840041e-08,5.90932468202601e-08
0.8,1.34609039930408e-07,1.34609046437001e-07
0.9,2.76751358143777e-07,2.76751364256647e-07
1,5.24041053268293e-07,5.24041059021421e-07
1.1,1.03349768963242e-06,1.03349769505722e-06
1.2,1.94903589932867e-06,1.94903590445379e-06
1.3,3.43834425311635e-06,3.4383442579659e-06
1.4,5.74313679419208e-06,5.74313679878895e-06
1.5,9.1498162921281e-06,9.14981629649099e-06
1.6,1.40356865830386e-05,1.40356865871889e-05
1.7,2.08019809935096e-05,2.08019809974636e-05
1.8,2.99024712934442e-05,2.99024712972159e-05
1.9,4.18721398939681e-05,4.18721398975713e-05
2,5.72694328199414e-05,5.72694328233882e-05
2.1,7.67643027780806e-05,7.67643027813836e-05


==> dataset/optimalpar/plot-5-3.txt <==
lambda,error,estimator
0.4,4.42218367544453e-13,4.83520542496277e-13
0.5,5.98948668439903e-12,6.0289387424404e-12
2.2,2.14769675014778e-06,2.14769676034587e-06
2.3,2.79636867974045e-06,2.79636868963637e-06
2.4,3.5922915526619e-06,3.59229156227245e-06
2.5,4.55609260916082e-06,4.55609261851161e-06
2.6,5.71153121358183e-06,5.71153122267712e-06
2.7,7.0916615362689e-06,7.0916615451275e-06
2.8,8.70321217916425e-06,8.70321218780072e-06
2.9,1.05934607678085e-05,1.05934607762294e-05
3,1.34969720778522e-05,1.34969720860646e-05
3.1,1.77884616932244e-05,1.7788461701248e-05
3.2,2.29261761272755e-05,2.29261761351186e-05
3.3,2.90893163427937e-05,2.90893163504679e-05
3.4,3.62776060855849e-05,3.62776060930963e-05
3.5,4.46512486173304e-05,4.46512486246859e-05
3.6,5.43099046962099e-05,5.43099047034202e-05
3.7,6.52118323742282e-05,6.52118323812914e-05
3.8,7.76148397163392e-05,7.76148397232676e-05
3.9,9.16147257914307e-05,9.16147257982353e-05
4,0.000107154432600937,0.000107154432607623
4.1,0.000124376068088742,0.000124376068095311
4.2,0.000143377123236424,0.000143377123242885
4.3,0.000164002266322938,0.000164002266329292
4.4,0.000186622366810872,0.000186622366817124
4.5,0.000210871485375597,0.000210871485381747
4.6,0.000237337494172432,0.000237337494178497
4.7,0.000265545399595541,0.000265545399601511
4.8,0.000295730590447664,0.00029573059045355
4.9,0.000328164768909543,0.000328164768915352
5,0.000362379544295957,0.000362379544301687
5.1,0.000398430074335875,0.000398430074341527
5.2,0.000436736727100932,0.000436736727106512
5.3,0.000477085931408339,0.000477085931413849
5.4,0.000520257102595708,0.000520257102601155
5.5,0.000566397627760026,0.000566397627765416
5.6,0.000614741389578433,0.000614741389583759
5.7,0.000665649186478992,0.00066564918648426
5.8,0.000719459193243202,0.000719459193248411
5.9,0.000776522858517222,0.000776522858522377
6,0.000835978702281133,0.000835978702286232
6.1,0.000898808918341486,0.000898808918346535
6.2,0.000965152244314454,0.000965152244319457
6.3,0.00103387064462532,0.00103387064463028
6.4,0.00110579432572462,0.00110579432572952
6.5,0.00118181784888551,0.00118181784889037
6.6,0.00126171297408173,0.00126171297408656
6.7,0.00134341610635805,0.00134341610636283
6.8,0.00142896503599799,0.00142896503600273
6.9,0.0015190355221079,0.00151903552211261
7,0.00161269735850267,0.00161269735850734
7.1,0.00170833776769609,0.00170833776770072
7.2,0.0018080547636297,0.0018080547636343
7.3,0.00191196918131075,0.00191196918131531
7.4,0.00202020401087614,0.00202020401088068
7.5,0.00213288473536314,0.00213288473536764
7.6,0.00224706045823734,0.00224706045824181
7.7,0.0023647088441415,0.00236470884414593
7.8,0.0024876241757677,0.0024876241757721
7.9,0.00261510035966815,0.00261510035967253
8,0.00274624915057168,0.00274624915057603
8.1,0.00288314806215381,0.00288314806215814
8.2,0.00301956033949236,0.00301956033949666
8.3,0.00316160409974357,0.00316160409974784
8.4,0.00331187300392866,0.00331187300393291
8.5,0.00346356227262082,0.00346356227262505
8.6,0.00361881803812977,0.00361881803813397
8.7,0.00377343913713682,0.00377343913714099
8.8,0.00393972851240409,0.00393972851240825
8.9,0.00410971526773024,0.00410971526773438
9,0.00427854400607204,0.00427854400607616
9.1,0.00445870870057957,0.00445870870058367
9.2,0.00463733546483541,0.00463733546483948
9.3,0.0048208377512592,0.00482083775126325
9.4,0.00500930884568323,0.00500930884568727
9.5,0.00520283070431877,0.00520283070432279
9.6,0.00540149386869693,0.00540149386870093
9.7,0.0056053825116047,0.00560538251160868
9.8,0.00581458386488721,0.00581458386489118
9.9,0.00602918539537013,0.00602918539537408
10,0.00623965362791518,0.00623965362791912
10.1,0.00645262972273497,0.00645262972273887
10.2,0.00668314255355197,0.00668314255355587
10.3,0.00690862076996052,0.0069086207699644
10.4,0.00715032353667878,0.00715032353668266
10.5,0.00738372641650291,0.00738372641650677
10.6,0.00762485561046603,0.00762485561046988
10.7,0.00787123948204708,0.00787123948205091
10.8,0.00812006504873138,0.00812006504873519
10.9,0.00837706549034911,0.00837706549035292
11,0.0086395176828443,0.0086395176828481
11.1,0.00890437045047079,0.00890437045047457
11.2,0.00917784963647425,0.00917784963647802
11.3,0.00943850895838481,0.00943850895838856
11.4,0.0097228145036012,0.00972281450360495
11.5,0.00999324440301048,0.0099932444030142
11.6,0.0102886225060407,0.0102886225060445
11.7,0.0105690571898613,0.010569057189865
11.8,0.0108720069024679,0.0108720069024716
11.9,0.0111663732980006,0.0111663732980043
12,0.0114618802022606,0.0114618802022643
12.1,0.0117816645302819,0.0117816645302856
12.2,0.0120916910622876,0.0120916910622913
12.3,0.0124027101889492,0.0124027101889529
12.4,0.0127187714621833,0.0127187714621869
12.5,0.0130442948800775,0.0130442948800811
12.6,0.0133706953748672,0.0133706953748708
12.7,0.0137022827170586,0.0137022827170622
12.8,0.0140390749883104,0.014039074988314
12.9,0.0143859085989685,0.0143859085989721
13,0.0147334048030095,0.0147334048030131
13.1,0.0150862649473985,0.0150862649474021
13.2,0.0154445073340872,0.0154445073340908
13.3,0.0158082466778065,0.0158082466778101
13.4,0.0161826939491476,0.0161826939491512
13.5,0.0165294865122036,0.0165294865122071
13.6,0.0169092646892271,0.0169092646892307
13.7,0.0172651736705452,0.0172651736705488
13.8,0.0176555492788912,0.0176555492788947
13.9,0.0180516322411047,0.0180516322411082
14,0.0184218897813841,0.0184218897813876
14.1,0.0188287783396425,0.018828778339646
14.2,0.0192084982006296,0.0192084982006331
14.3,0.0196263560055564,0.0196263560055599
14.4,0.0200156312782991,0.0200156312783025
14.5,0.0204093159069181,0.0204093159069215
14.6,0.020843523310363,0.0208435233103665
14.7,0.0212469394843329,0.0212469394843364
14.8,0.0216548437844055,0.0216548437844089
14.9,0.0221058382089447,0.0221058382089482
15,0.0225236429161866,0.02252364291619
15.1,0.0229460103324536,0.0229460103324571
15.2,0.023372951572163,0.0233729515721664
15.3,0.0238463669469792,0.0238463669469827
15.4,0.0242834191047201,0.0242834191047236
15.5,0.0247251382175656,0.024725138217569
15.6,0.0251716298606167,0.0251716298606201
15.7,0.0256227471966776,0.025622747196681
15.8,0.0260710299969367,0.0260710299969401
15.9,0.0265316075098686,0.0265316075098719
16,0.02699681572296,0.0269968157229634
16.1,0.0274670008992993,0.0274670008993027
16.2,0.0279418086602577,0.027941808660261
16.3,0.0284216288944752,0.0284216288944786
16.4,0.028898034560803,0.0288980345608064
16.5,0.0293873975681187,0.0293873975681221
16.6,0.0298817152912431,0.0298817152912464
16.7,0.0303808247613742,0.0303808247613776
16.8,0.0308296665021976,0.0308296665022009
16.9,0.03132908655347,0.0313290865534733
17,0.0318421087260933,0.0318421087260966
17.1,0.0323601431674367,0.03236014316744
17.2,0.0328831287650455,0.0328831287650488
17.3,0.0333508411430093,0.0333508411430126
17.4,0.033873901683448,0.0338739016834513
17.5,0.0344109520030687,0.034410952003072
17.6,0.0348896091174131,0.0348896091174164
17.7,0.0354265205613818,0.0354265205613851
17.8,0.0359777597889484,0.0359777597889517
17.9,0.0364678169515864,0.0364678169515897
18,0.0370283067025365,0.0370283067025398
18.1,0.0375842840576088,0.037584284057612
18.2,0.0380852500755232,0.0380852500755264
18.3,0.0386601793182591,0.0386601793182624
18.4,0.039158737700612,0.0391587377006153
18.5,0.039742883597548,0.0397428835975512
18.6,0.0403321705329563,0.0403321705329596
18.7,0.0408418893663841,0.0408418893663873
18.8,0.0414406123327361,0.0414406123327394
18.9,0.0419675671917854,0.0419675671917887
19,0.0424869188515814,0.0424869188515847
19.1,0.0430995485680209,0.0430995485680241
19.2,0.043717276910614,0.0437172769106172
19.3,0.0442480778080435,0.0442480778080468
19.4,0.0447923341112301,0.0447923341112333
19.5,0.045413205214271,0.0454132052142743
19.6,0.0459648326886441,0.0459648326886474
19.7,0.0466059226534025,0.0466059226534058
19.8,0.0471539682837076,0.0471539682837108
19.9,0.047715948731243,0.0477159487312462
20,0.0483596502733284,0.0483596502733316
20.1,0.0489290819674415,0.0489290819674447
20.2,0.0495014839075432,0.0495014839075464
20.3,0.0501593206401177,0.0501593206401209
20.4,0.0507389693852416,0.0507389693852449
20.5,0.0513101565731019,0.0513101565731051
20.6,0.0519936436733589,0.0519936436733621
20.7,0.0525721474226891,0.0525721474226923
20.8,0.0531653548095518,0.053165354809555
20.9,0.0537497996184399,0.0537497996184431
21,0.0543490690601479,0.0543490690601511
21.1,0.0550553440446641,0.0550553440446673
21.2,0.0556501822028432,0.0556501822028465
21.3,0.0562600029269364,0.0562600029269396
21.4,0.0568608057636071,0.0568608057636103
21.5,0.0575856091295532,0.0575856091295565
21.6,0.0581938528653405,0.0581938528653437
21.7,0.0588173320065743,0.0588173320065776
21.8,0.0594314785029113,0.0594314785029145
21.9,0.060060901320841,0.0600609013208442
22,0.060680840355606,0.0606808403556092
22.1,0.061433839063964,0.0614338390639673
22.2,0.0620611732649326,0.0620611732649358
22.3,0.0627042348827871,0.0627042348827903
22.4,0.0633382273338937,0.0633382273338969
22.5,0.063987741643539,0.0639877416435422
22.6,0.0646272939724347,0.0646272939724379
22.7,0.0652823133745948,0.0652823133745979
22.8,0.0659285426694411,0.0659285426694443
22.9,0.0665774705309346,0.0665774705309377
23,0.0672420027710837,0.0672420027710868
23.1,0.0678965565949444,0.0678965565949476
23.2,0.0685679894437513,0.0685679894437544
23.3,0.0692288066893611,0.0692288066893643
23.4,0.0699053444199565,0.0699053444199597
23.5,0.0705730030660734,0.0705730030660766
23.6,0.0712561719146066,0.0712561719146097
23.7,0.0719288293229355,0.0719288293229386
23.8,0.0726055493024565,0.0726055493024596
23.9,0.0732977707920843,0.0732977707920874
24,0.0739800433594403,0.0739800433594435
24.1,0.0746790683828076,0.0746790683828108
24.2,0.0753665540413415,0.0753665540413446
24.3,0.0760723707696151,0.0760723707696183
24.4,0.0767663794647844,0.0767663794647876
24.5,0.0774641816104682,0.0774641816104713
24.6,0.0781783802320151,0.0781783802320182
24.7,0.0788818372559172,0.0788818372559203
24.8,0.0796025712039848,0.079602571203988
24.9,0.0803118515609625,0.0803118515609657
25,0.0810251775825319,0.081025177582535
25.1,0.0817542952475485,0.0817542952475516
25.2,0.0823111432200798,0.0823111432200829
25.3,0.0832092103298626,0.0832092103298658
25.4,0.0837691520860649,0.083769152086068
25.5,0.0844969819120762,0.0844969819120793
25.6,0.0852398238309899,0.085239823830993
25.7,0.0859735388357936,0.0859735388357967
25.8,0.0867229633194421,0.0867229633194453
25.9,0.0874623279685426,0.0874623279685457
26,0.0880303592911662,0.0880303592911693
26.1,0.0887878522781693,0.0887878522781724
26.2,0.0895344593705252,0.0895344593705283
26.3,0.0902847336540232,0.0902847336540264
26.4,0.0910504723207013,0.0910504723207045
26.5,0.091807790225901,0.0918077902259042
26.6,0.0925806935914182,0.0925806935914213
26.7,0.093157621325234,0.0931576213252372
26.8,0.093921154541971,0.0939211545419741
26.9,0.0947029181028505,0.0947029181028537
27,0.0954718800126165,0.0954718800126196
27.1,0.0960531883004785,0.0960531883004816
27.2,0.0968423389716979,0.096842338971701
27.3,0.097620558917077,0.0976205589170801
27.4,0.0984002737256242,0.0984002737256273
27.5,0.0991988697896262,0.0991988697896293
27.6,0.0997856434481451,0.0997856434481482
27.7,0.100574952398724,0.100574952398727
27.8,0.101380422037392,0.101380422037396
27.9,0.102174178320085,0.102174178320089
28,0.102765017677513,0.102765017677516
28.1,0.103580110214515,0.103580110214518
28.2,0.104382916080723,0.104382916080726
28.3,0.104976739111851,0.104976739111854
28.4,0.10579783411987,0.105797834119873
28.5,0.106606538094138,0.106606538094141
28.6,0.107421035430297,0.1074210354303
28.7,0.10803273055875,0.108032730558753
28.8,0.108851779981282,0.108851779981285
28.9,0.109672846695768,0.109672846695771
29,0.11027344445152,0.110273444451523
29.1,0.111113259269763,0.111113259269766
29.2,0.111940832619594,0.111940832619597
29.3,0.112544767564418,0.112544767564421
29.4,0.113391250429841,0.113391250429844
29.5,0.114228603179078,0.114228603179082
29.6,0.11483291732103,0.114832917321033
29.7,0.115689818380235,0.115689818380238
29.8,0.116534917424187,0.116534917424191
29.9,0.117142177755744,0.117142177755747
30,0.117991840845366,0.117991840845369
30.1,0.118858448302747,0.118858448302751
30.2,0.119468709105607,0.119468709105611
30.3,0.120325630205818,0.120325630205821
30.4,0.121199555571236,0.121199555571239
30.5,0.121812731068687,0.12181273106869
30.6,0.122677096438277,0.12267709643828
30.7,0.12354399277317,0.123543992773173
30.8,0.12417447444541,0.124174474445413
30.9,0.125046448095641,0.125046448095644
31,0.125662869146839,0.125662869146842
31.1,0.126539741634999,0.126539741635002
31.2,0.127433789885486,0.127433789885489
31.3,0.128052583462641,0.128052583462644
31.4,0.128937248984052,0.128937248984055
31.5,0.129839107878204,0.129839107878207
31.6,0.130459977549844,0.130459977549847
31.7,0.131352514899428,0.131352514899431
31.8,0.131973106597341,0.131973106597344
31.9,0.132884832972692,0.132884832972696
32,0.133506106235237,0.13350610623524


==> dataset/optimalpar/plot-6-3.txt <==
lambda,error,estimator
0.3,1.71658754944584e-15,2.12193912280079e-13
0.5,1.88758321594477e-15,1.30166175492028e-13
0.6,1.63336787148595e-14,1.37632415291282e-13
0.7,1.24075482412832e-13,2.38159228752119e-13
0.8,6.57392609021234e-13,7.64859228217287e-13
0.9,2.70888149868216e-12,2.81022551657429e-12
1,9.28017370611011e-12,9.37585142575073e-12
1.1,2.33060528873418e-11,2.33767451606618e-11
1.2,5.4179134562292e-11,5.42448302134672e-11
1.3,1.17114570723424e-10,1.17175720210991e-10
1.4,2.37320405611141e-10,2.37377439988123e-10
1.5,4.56552170660475e-10,4.56605442858323e-10
1.6,8.32810723720908e-10,8.32860608776267e-10
1.7,1.45670829022825e-09,1.45675508678419e-09
1.8,2.45903983115544e-09,2.45908379831218e-09
1.9,4.01459318875831e-09,4.01463456744262e-09
2,6.35971318897503e-09,6.35975220452216e-09
2.1,9.78882237090593e-09,9.78885922406916e-09
3,4.02160840117743e-07,4.02160859846634e-07
3.1,5.16754346928012e-07,5.16754365927373e-07
3.2,6.59251261296545e-07,6.5925127960458e-07
3.3,8.30083159800901e-07,8.3008317746278e-07
3.4,1.0391816973114e-06,1.0391817143581e-06
3.5,1.28715783396345e-06,1.28715785042708e-06
3.6,1.58232932267574e-06,1.58232933859414e-06
3.7,1.9328248777282e-06,1.9328248931139e-06
3.8,2.34211278042852e-06,2.34211279531994e-06
3.9,2.81712931307341e-06,2.81712932750531e-06
4,3.3746596235325e-06,3.37465963752635e-06
4.1,4.00856208609822e-06,4.00856209967188e-06
4.2,4.73499438043801e-06,4.73499439361713e-06
4.3,5.58173850287786e-06,5.58173851567547e-06
4.4,6.51457360583288e-06,6.51457361826968e-06
4.5,7.5964016369723e-06,7.59640164905696e-06
4.6,8.82041876861697e-06,8.8204187803866e-06
4.7,1.01570185209854e-05,1.0157018532435e-05
4.8,1.16938391163094e-05,1.16938391274626e-05
4.9,1.33837115695309e-05,1.33837115804099e-05
5,1.54979556795791e-05,1.54979556901848e-05
5.1,1.80225340262038e-05,1.80225340365456e-05


==> dataset/optimalpar/plot-6-4.txt <==
lambda,error,estimator
0.1,6.11105435484612e-16,3.68277471920036e-14
0.2,9.03656071976605e-16,5.1974159940596e-14


==> dataset/optimalpar/plot-7-4.txt <==
lambda,error,estimator
0.4,3.26835898220251e-15,1.35949884532888e-13
2.2,1.68219028797278e-10,1.68347559591238e-10
2.3,2.48389296249047e-10,2.48513553247895e-10
2.4,3.59988667929445e-10,3.60108855657027e-10
2.5,6.19522755145041e-10,6.19639201897621e-10
2.6,1.20285963741557e-09,1.20297240603587e-09
2.7,2.16257358201521e-09,2.16268290185903e-09
2.8,3.68000251755804e-09,3.68010857139714e-09
2.9,5.97945469483704e-09,5.97955762695727e-09
5.2,1.42953235890879e-06,1.42953238426368e-06
5.3,1.63447424474961e-06,1.6344742696095e-06
5.4,1.85909971130503e-06,1.85909973570694e-06
5.5,2.10300130615678e-06,2.1030013301413e-06
5.6,2.37166436494627e-06,2.37166438849153e-06
5.7,2.68255672083336e-06,2.68255674396352e-06
5.8,3.01239117035527e-06,3.01239119307574e-06
5.9,3.36653240402883e-06,3.36653242637393e-06
6,3.76510591409324e-06,3.76510593605994e-06
6.1,4.19624283004166e-06,4.19624285164971e-06
6.2,4.6565186791801e-06,4.65651870045932e-06
6.3,5.1741465933465e-06,5.1741466142916e-06
6.4,5.70974768066418e-06,5.70974770127666e-06
6.5,6.30080987642698e-06,6.30080989674695e-06
6.6,6.92601804897856e-06,6.92601806903194e-06
6.7,7.61011354024269e-06,7.61011355998934e-06
6.8,8.33363170675797e-06,8.33363172621881e-06
6.9,9.12851185403038e-06,9.1285118732456e-06
7,9.93365075032632e-06,9.93365076929266e-06
7.1,1.08352676697782e-05,1.0835267688488e-05
7.2,1.18004975424657e-05,1.18004975609221e-05
7.3,1.28549041403069e-05,1.28549041585341e-05
7.4,1.44335875115124e-05,1.44335875295222e-05
7.5,1.61699277493183e-05,1.61699277671333e-05
7.6,1.79930706016205e-05,1.79930706192137e-05
7.7,1.99382532131928e-05,1.99382532305506e-05
7.8,2.2056821868216e-05,2.20568218853793e-05
7.9,2.43562969041944e-05,2.43562969211823e-05
8,2.67908167324681e-05,2.67908167492643e-05
8.1,2.93694807180271e-05,2.93694807346571e-05
8.2,3.2119974812175e-05,3.21199748286098e-05
8.3,3.50157601170886e-05,3.5015760133352e-05
8.4,3.81312028552719e-05,3.81312028713824e-05
8.5,4.1373189133151e-05,4.13731891491065e-05
8.6,4.48211370231327e-05,4.48211370389261e-05
8.7,4.83763183429131e-05,4.83763183585188e-05
8.8,5.22871099158733e-05,5.22871099313667e-05
8.9,5.63294381077209e-05,5.63294381230783e-05
9,6.04693921226277e-05,6.04693921378212e-05
9.1,6.48786196532633e-05,6.48786196683303e-05
9.2,6.94955755472561e-05,6.94955755621835e-05
9.3,7.42301978173476e-05,7.42301978321308e-05
9.4,7.93505392053491e-05,7.93505392200158e-05
9.5,8.46050583575649e-05,8.46050583721095e-05
9.6,9.00020711118151e-05,9.00020711262313e-05
9.7,9.58743046430104e-05,9.58743046573257e-05
9.8,0.00010189803639006,0.000101898036404267
9.9,0.000108253398471129,0.000108253398485237
10,0.000114890119108716,0.00011489011912271
10.1,0.000121621570461516,0.000121621570475365
10.2,0.000128801810755996,0.000128801810769756
10.3,0.000136270375025048,0.000136270375038702
10.4,0.000144483368449558,0.000144483368463159
10.5,0.00015240713209602,0.000152407132109491
10.6,0.000161062364301763,0.000161062364315153
10.7,0.000169811256798065,0.000169811256811363
10.8,0.000178921699179633,0.000178921699192823
10.9,0.000188504723776526,0.000188504723789639
11,0.000198533421115462,0.000198533421128506
11.1,0.000208969090976648,0.000208969090989607
11.2,0.000219491371087095,0.000219491371099978
11.3,0.000230256389192899,0.000230256389205664
11.4,0.000242194623547854,0.000242194623560577
11.5,0.000253379336306625,0.000253379336319221
11.6,0.000266357883318382,0.000266357883330949
11.7,0.00027848167078569,0.000278481670798142
11.8,0.000291875661160173,0.000291875661172564
11.9,0.000305716929026527,0.00030571692903886
12,0.000319345835925652,0.000319345835937887
12.1,0.000334428315518622,0.000334428315530814
12.2,0.000349243473741476,0.000349243473753605
12.3,0.000364509276498956,0.000364509276511003
12.4,0.000380341049948999,0.000380341049960969
12.5,0.000396873877017276,0.000396873877029199
12.6,0.000412981532489054,0.000412981532500889
12.7,0.00043058892117245,0.000430588921184223
12.8,0.000448839897259376,0.000448839897271092
12.9,0.000466842646042419,0.000466842646054086
13,0.000486402898244903,0.000486402898256521
13.1,0.000505522164796812,0.000505522164808365
13.2,0.000526469037456995,0.000526469037468509
13.3,0.000546916698896296,0.000546916698907752
13.4,0.0005682040580347,0.000568204058046129
13.5,0.000589605101296194,0.000589605101307546
13.6,0.000612106240343006,0.000612106240354313
13.7,0.000633416751832872,0.000633416751844087
13.8,0.000657315884636875,0.000657315884648052
13.9,0.000681982539690225,0.000681982539701369
14,0.000706941675650582,0.000706941675661668
14.1,0.000733190390449631,0.000733190390460691
14.2,0.000757942894621403,0.000757942894632389
14.3,0.000785793127885494,0.000785793127896462
14.4,0.000812010128658526,0.000812010128669425
14.5,0.00083894100033031,0.000838941000341144
14.6,0.000869305703533671,0.000869305703544498
14.7,0.000897816070133419,0.000897816070144188
14.8,0.000927095618280972,0.000927095618291685
14.9,0.000957851640555459,0.00095785164056615
15,0.000988749645357321,0.000988749645367962
15.1,0.00102047293682825,0.00102047293683884
15.2,0.00105304156919249,0.00105304156920304
15.3,0.00108726277206553,0.00108726277207607
15.4,0.00112160750098091,0.00112160750099142
15.5,0.00115401298499777,0.00115401298500821
15.6,0.00119009542221808,0.00119009542222849
15.7,0.00122712264283179,0.00122712264284218
15.8,0.00126159503009017,0.00126159503010048
15.9,0.00130046494242329,0.00130046494243357
16,0.00133699899236618,0.00133699899237642
16.1,0.00137780288853862,0.00137780288854883
16.2,0.00141609785531522,0.00141609785532539
16.3,0.00145891491135744,0.00145891491136761
16.4,0.00149859141899817,0.00149859141900827
16.5,0.00154349280852641,0.0015434928085365
16.6,0.00158552097876111,0.00158552097877117
16.7,0.00162847139101376,0.00162847139102379
16.8,0.00167112343445693,0.0016711234344669
16.9,0.00171542508920306,0.00171542508921298
17,0.00176571021983344,0.00176571021984336
17.1,0.00181261231742778,0.00181261231743768
17.2,0.00186052872196995,0.00186052872197984
17.3,0.00190805640996711,0.00190805640997695
17.4,0.00195744081529219,0.00195744081530199
17.5,0.00200845551589774,0.00200845551590752
17.6,0.00205902482924432,0.00205902482925406
17.7,0.00211158171686357,0.00211158171687328
17.8,0.00216586492982995,0.00216586492983965
17.9,0.00221388072708326,0.0022138807270929
18,0.00227028244195648,0.00227028244196611
18.1,0.00232719701528505,0.00232719701529465
18.2,0.00238418385209844,0.00238418385210801
18.3,0.00243775090151698,0.00243775090152653
18.4,0.00249620193970048,0.00249620193970998
18.5,0.00255843520638182,0.00255843520639132
18.6,0.00262194549267144,0.00262194549268096
18.7,0.00267695587550883,0.00267695587551826
18.8,0.00274285646648557,0.00274285646649501
18.9,0.00280060415094215,0.00280060415095155
19,0.00285846462671194,0.00285846462672126
19.1,0.00292798297613679,0.00292798297614613
19.2,0.00299889714617338,0.00299889714618275
19.3,0.00305997593075147,0.00305997593076077
19.4,0.00312283991209146,0.00312283991210072
19.5,0.00319672245979122,0.00319672245980047
19.6,0.00326178366860328,0.0032617836686125
19.7,0.00333924207904193,0.00333924207905117
19.8,0.00340566657635055,0.00340566657635973
19.9,0.00347401610357133,0.00347401610358048
20,0.00355464430817261,0.00355464430818177
20.1,0.00362534498419359,0.00362534498420271
20.2,0.00369711680294649,0.00369711680295559
20.3,0.00377183253831514,0.00377183253832421
20.4,0.00384583587562008,0.00384583587562913
20.5,0.003919928166398,0.003919928166407
20.6,0.00400996718311783,0.00400996718312687
20.7,0.00408657510944122,0.00408657510945021
20.8,0.00416537502848003,0.004165375028489
20.9,0.004244259048586,0.00424425904859493
21,0.00432539809477286,0.00432539809478177
21.1,0.00441101948690023,0.00441101948690916
21.2,0.00449351583383751,0.00449351583384639
21.3,0.00457832158367117,0.00457832158368004
21.4,0.00466322397437424,0.00466322397438307
21.5,0.00475406889566822,0.00475406889567707
21.6,0.0048415081154152,0.00484150811542402
21.7,0.00493138866182025,0.00493138866182905
21.8,0.00502137890493396,0.00502137890494273
21.9,0.00511384300551844,0.0051138430055272
22,0.00520640136949713,0.00520640136950586
22.1,0.00530546342263195,0.00530546342264071
22.2,0.00540075727042832,0.00540075727043705
22.3,0.00548360233620526,0.00548360233621395
22.4,0.00558131007366477,0.00558131007367343
22.5,0.00568168380400548,0.00568168380401415
22.6,0.00578216567956013,0.00578216567956877
22.7,0.00588533915434583,0.00588533915435447
22.8,0.00597219854332429,0.00597219854333287
22.9,0.00607662496843977,0.00607662496844833
23,0.00618383344515738,0.00618383344516594
23.1,0.00627381747176309,0.0062738174717716
23.2,0.00638368369342354,0.00638368369343206
23.3,0.00649366486578907,0.00649366486579756
23.4,0.00658831538566474,0.00658831538567321
23.5,0.00670100915989909,0.00670100915990754
23.6,0.00681662361930479,0.00681662361931326
23.7,0.00691322134635439,0.0069132213463628
23.8,0.00703021740656671,0.00703021740657511
23.9,0.00715020317231152,0.00715020317231993
24,0.00725023036106828,0.00725023036107664
24.1,0.00737309971144927,0.00737309971145765
24.2,0.00747534365721089,0.00747534365721923
24.3,0.0076011383533358,0.00760113835334416
24.4,0.00772711402605335,0.0077271140260617
24.5,0.00783290329297667,0.00783290329298497
24.6,0.00796339866453206,0.00796339866454039
24.7,0.00807151788606925,0.00807151788607753
24.8,0.00820504976125959,0.0082050497612679
24.9,0.00831554318649116,0.00831554318649943
25,0.00845059858552899,0.00845059858553726
25.1,0.00856504113768957,0.00856504113769783
25.2,0.00869687781628253,0.00869687781629074
25.3,0.00882008632679964,0.0088200863268079
25.4,0.00892995104450834,0.00892995104451651
25.5,0.00907273448733671,0.00907273448734488
25.6,0.00919308857835889,0.00919308857836707
25.7,0.00933902561266211,0.00933902561267028
25.8,0.00946190855054737,0.00946190855055554
25.9,0.00961124463049091,0.00961124463049908
26,0.00972808672092479,0.0097280867209329
26.1,0.00985457202461597,0.00985457202462408
26.2,0.0100085805317694,0.0100085805317775
26.3,0.0101360930658178,0.0101360930658259
26.4,0.0102663537219354,0.0102663537219435
26.5,0.0104253480903976,0.0104253480904057
26.6,0.0105582321541506,0.0105582321541587
26.7,0.0106830407310654,0.0106830407310734
26.8,0.0108470571012876,0.0108470571012957
26.9,0.0109837358326041,0.0109837358326122
27,0.0111199700884298,0.0111199700884378
27.1,0.0112493793228658,0.0112493793228738
27.2,0.0114216602022159,0.0114216602022239
27.3,0.0115618175089705,0.0115618175089785
27.4,0.0117031794457698,0.0117031794457777
27.5,0.0118807222604785,0.0118807222604865
27.6,0.012016464095001,0.0120164640950089
27.7,0.012161803907721,0.012161803907729
27.8,0.0123099540937538,0.0123099540937617
27.9,0.0124929602979926,0.0124929602980006
28,0.0125977931521187,0.0125977931521266
28.1,0.0127856764137698,0.0127856764137778
28.2,0.01293764151271,0.0129376415127179
28.3,0.0130815384785944,0.0130815384786023
28.4,0.0132373672119454,0.0132373672119533
28.5,0.0133930557055585,0.0133930557055663
28.6,0.0135882948233169,0.0135882948233247
28.7,0.0137389988610583,0.0137389988610661
28.8,0.0138988079813391,0.0138988079813469
28.9,0.0140599223183059,0.0140599223183137
29,0.0142125002062371,0.0142125002062448
29.1,0.0143776860934379,0.0143776860934457
29.2,0.0145427502337744,0.0145427502337822
29.3,0.0146988191011766,0.0146988191011844
29.4,0.0148678824736416,0.0148678824736493
29.5,0.0150795961534661,0.0150795961534739
29.6,0.0151964705582063,0.015196470558214
29.7,0.0154134280998084,0.0154134280998162
29.8,0.0155868810239558,0.0155868810239636
29.9,0.0157507610199073,0.015750761019915
30,0.0159267485487866,0.0159267485487943
30.1,0.0161058461652418,0.0161058461652496
30.2,0.0162732818893606,0.0162732818893683
30.3,0.0164536039688052,0.0164536039688129
30.4,0.0166364448804284,0.0166364448804361
30.5,0.0168080335147845,0.0168080335147921
30.6,0.0169921530278052,0.0169921530278128
30.7,0.0171780673380678,0.0171780673380754
30.8,0.0173545142831557,0.0173545142831633
30.9,0.0175432572582022,0.0175432572582098
31,0.0177208247275313,0.0177208247275389
31.1,0.0179123500500366,0.0179123500500442
31.2,0.0181063302507576,0.0181063302507652
31.3,0.018288210589918,0.0182882105899256
31.4,0.0184837250056917,0.0184837250056993
31.5,0.0186822081323099,0.0186822081323176
31.6,0.0188679388911446,0.0188679388911522
31.7,0.0190678226642628,0.0190678226642703
31.8,0.0192563229438643,0.0192563229438718
31.9,0.0194601963218192,0.0194601963218267
32,0.0195950697577755,0.019595069757783


==> dataset/optimalpar/plot-8-4.txt <==
lambda,error,estimator
0.3,1.32327453895134e-15,1.90371559054825e-13
0.5,1.73866030055046e-15,1.27717707284786e-13
1,6.68442777728834e-16,9.89317521482169e-13
1.1,6.2803698347351e-16,1.0405496758404e-12
1.2,8.51987673642964e-16,1.06225522174728e-12
1.3,1.64321446623102e-15,1.03635601736779e-12
1.4,2.62694646538191e-15,9.5854410231186e-13
1.5,6.63762419019701e-15,9.06545473395394e-13
1.6,1.72804888076841e-14,8.62707881601218e-13
1.7,3.99174031317461e-14,8.36633958573736e-13
1.8,9.09084786163893e-14,8.42166934875008e-13
1.9,1.9762252070736e-13,9.07142256995367e-13
2,4.21008289093185e-13,1.0918843632664e-12
2.1,8.52898007444963e-13,1.48828653993987e-12
2.5,6.99491677962423e-12,7.32883843767035e-12
2.6,1.05999740158939e-11,1.09196619408869e-11
2.7,1.57163355114171e-11,1.60227236505232e-11
2.8,2.29231268006148e-11,2.32170061344997e-11
2.9,3.29463379356681e-11,3.32283685468295e-11
3,4.37570859270917e-11,4.4031965910383e-11
3.1,6.69286825985721e-11,6.71928012094082e-11
3.2,1.09065255119862e-10,1.0931902722763e-10
3.3,1.73403723431841e-10,1.73647905246539e-10
3.4,2.68253869537728e-10,2.68488895267923e-10
3.5,4.06090640243975e-10,4.06316961126796e-10
3.6,6.02701981477727e-10,6.02920083342436e-10
3.7,8.76097799048704e-10,8.76307896229114e-10
3.8,1.25505585953608e-09,1.25525854736782e-09
3.9,1.7733601894916e-09,1.7735560093675e-09
4,2.46711588510762e-09,2.4673051027278e-09
4.1,3.38938003133297e-09,3.38956300099563e-09
4.2,4.59933982383814e-09,4.59951683998229e-09
4.3,6.163645578321e-09,6.16381691336056e-09
4.4,8.1785270562432e-09,8.17869295244593e-09
4.5,1.0721004342768e-08,1.07211648991324e-08
4.6,1.3960874536036e-08,1.39610303546561e-08
4.7,1.79907653073696e-08,1.79909163601222e-08
4.8,2.29961520757259e-08,2.29962986967356e-08
4.9,2.9198082428731e-08,2.91982249434944e-08
5,3.16368601536416e-08,3.16369393491535e-08
5.1,3.83927265487881e-08,3.83928029810231e-08
7.3,1.35258478305144e-06,1.35258481768351e-06
7.4,1.50025182046878e-06,1.50025185443393e-06
7.5,1.65751939184404e-06,1.65751942519342e-06
7.6,1.83926278712733e-06,1.83926281982424e-06
7.7,2.02853044816857e-06,2.0285304802035e-06
7.8,2.23832218108409e-06,2.23832221253378e-06
7.9,2.46142338817759e-06,2.46142341908418e-06
8,2.69081542681627e-06,2.69081545716415e-06
8.1,2.94841406016321e-06,2.94841408999895e-06
8.2,3.22641945040891e-06,3.22641947969851e-06
8.3,3.54040342200748e-06,3.54040345079379e-06
8.4,3.83403321284194e-06,3.83403324116529e-06
8.5,4.18991651806204e-06,4.18991654592312e-06
8.6,4.54678687154078e-06,4.54678689893914e-06
8.7,4.96064893655767e-06,4.96064896346026e-06
8.8,5.37706154475521e-06,5.3770615712847e-06
8.9,5.79858739116654e-06,5.79858741729402e-06
9,6.28990272867888e-06,6.28990275436776e-06
9.1,6.76150507204899e-06,6.76150509736184e-06
9.2,7.29882718634094e-06,7.29882721126511e-06
9.3,7.87660214673911e-06,7.87660217127217e-06
9.4,8.46270972382305e-06,8.46270974801388e-06


==> dataset/optimalpar/plot-8-5.txt <==
lambda,error,estimator
0.1,1.16116377138513e-14,5.05000785470965e-14
0.2,5.2782319202104e-15,5.76002676992906e-14
0.6,3.4007730686263e-15,2.88718941322937e-13
0.7,2.14783146354428e-15,4.05888167838023e-13
0.8,1.59056643210747e-15,3.85489489091838e-13
0.9,9.22638084743502e-16,2.79673704386315e-13


==> dataset/optimalpar/plot-9-5.txt <==
lambda,error,estimator
0.4,2.24820162486594e-15,1.47651821084386e-13
2.2,7.74595524409984e-15,2.20343697822296e-12
2.3,1.25471247908091e-14,2.12224671715749e-12
2.4,4.70663309291894e-14,2.09005115436489e-12
5.2,1.43930644017581e-09,1.43966163548833e-09
5.3,1.73847193794672e-09,1.73882139695078e-09
5.4,2.07818837475139e-09,2.07853100337491e-09
5.5,2.4688522773246e-09,2.46918840259276e-09
5.6,2.92134421919141e-09,2.92167361808213e-09
5.7,3.43949558772468e-09,3.43981830395458e-09
5.8,4.04020286210199e-09,4.04051933437691e-09
5.9,5.26954421706514e-09,5.26985468496076e-09
6,7.10928183919408e-09,7.10958609973755e-09
6.1,9.39390431773834e-09,9.3942029308057e-09
6.2,1.22376046421459e-08,1.22378980437631e-08
6.3,1.56828851774125e-08,1.56831731412967e-08
6.4,1.98598697567359e-08,1.98601524258365e-08
6.5,2.48936923405745e-08,2.48939704513119e-08
6.6,3.09384176677448e-08,3.09386913448477e-08
6.7,3.7958167437882e-08,3.79584360891009e-08
6.8,4.62666839664765e-08,4.62669481502659e-08
6.9,5.60315911106544e-08,5.60318513023868e-08
7,6.7387817844829e-08,6.73880738710032e-08
7.1,8.05085171098305e-08,8.05087689640578e-08
7.2,9.54635715722824e-08,9.54638193368259e-08
9.5,1.19512632280318e-06,1.19512637371924e-06
9.6,1.29284911265558e-06,1.29284916289184e-06
9.7,1.39128649655888e-06,1.391286546232e-06
9.8,1.49772060640818e-06,1.4977206554916e-06
9.9,1.6086150837698e-06,1.60861513230336e-06
10,1.73627310562304e-06,1.73627315357272e-06
10.1,1.86690470128312e-06,1.86690474855189e-06
10.2,1.99730538507645e-06,1.99730543184543e-06
10.3,2.14877954107522e-06,2.1487795872975e-06
10.4,2.28191600577042e-06,2.28191605163718e-06
10.5,2.44067953307789e-06,2.44067957833306e-06
10.6,2.60844960556623e-06,2.60844965039345e-06
10.7,2.79347056973997e-06,2.79347061407409e-06
10.8,2.96958908553401e-06,2.96958912936213e-06
10.9,3.16692701902123e-06,3.16692706243111e-06
11,3.37122662490453e-06,3.37122666792497e-06
11.1,3.56372643379037e-06,3.56372647639133e-06
11.2,3.79313833899907e-06,3.79313838119121e-06
11.3,4.04221844381216e-06,4.04221848549136e-06
11.4,4.27222215873332e-06,4.27222220013369e-06
11.5,4.55583378931254e-06,4.55583383016615e-06
11.6,4.79805319264764e-06,4.79805323327621e-06
11.7,5.1007383470067e-06,5.1007383871362e-06
11.8,5.34468249782676e-06,5.34468253764866e-06
11.9,5.67428363870454e-06,5.67428367820331e-06
12,6.00004909827915e-06,6.00004913736948e-06
12.1,6.25902916172466e-06,6.25902920056273e-06
12.2,6.64094598336498e-06,6.64094602187122e-06
12.3,6.99557568838855e-06,6.99557572653261e-06
12.4,7.35683059499281e-06,7.35683063280127e-06
12.5,7.76758602413217e-06,7.76758606168875e-06
12.6,8.18990284671171e-06,8.18990288386203e-06
12.7,8.57808920598693e-06,8.57808924285652e-06
12.8,8.96990905227283e-06,8.96990908888642e-06
12.9,9.46907565034705e-06,9.46907568668162e-06
13,9.87028657244043e-06,9.87028660856697e-06
13.1,1.03383777221138e-05,1.0338377757925e-05
13.2,1.07523915302296e-05,1.07523915658552e-05
13.3,1.12177427995937e-05,1.12177428349715e-05
13.4,1.17678395318439e-05,1.1767839567028e-05
13.5,1.23709820025992e-05,1.23709820374828e-05
13.6,1.28790636020692e-05,1.28790636367152e-05
13.7,1.35710618185399e-05,1.35710618528374e-05
13.8,1.40906832278782e-05,1.40906832619759e-05
13.9,1.46096548125102e-05,1.4609654846427e-05
14,1.52573831078595e-05,1.52573831415729e-05
14.1,1.57757501571831e-05,1.57757501907534e-05
14.2,1.65602770616372e-05,1.65602770948925e-05
14.3,1.70776960545521e-05,1.70776960876999e-05
14.4,1.78858829408129e-05,1.78858829736786e-05
14.5,1.87115218264941e-05,1.87115218590937e-05
14.6,1.92207254473202e-05,1.92207254798641e-05
14.7,2.00608817929029e-05,2.00608818252127e-05
14.8,2.0915286966701e-05,2.09152869987921e-05
14.9,2.15565833984135e-05,2.15565834303714e-05
15,2.24579130254475e-05,2.24579130571837e-05
15.1,2.33364118598347e-05,2.33364118913974e-05
15.2,2.42609957815518e-05,2.42609958129214e-05
15.3,2.48883369629981e-05,2.48883369942942e-05
15.4,2.58175172221004e-05,2.58175172532318e-05
15.5,2.69215838321825e-05,2.69215838630632e-05
15.6,2.78705332305671e-05,2.78705332613098e-05
15.7,2.88231927415648e-05,2.88231927721831e-05
15.8,2.97700839834678e-05,2.97700840138124e-05
15.9,3.07240190042308e-05,3.07240190344771e-05
16,3.19433396057298e-05,3.19433396357501e-05
16.1,3.30011777333933e-05,3.30011777633406e-05
16.2,3.4486658974344e-05,3.44866590041274e-05
16.3,3.60622817933238e-05,3.60622818230203e-05
16.4,3.76746005665364e-05,3.76746005960307e-05
16.5,3.93919973063137e-05,3.93919973357449e-05
16.6,4.1035889106112e-05,4.10358891353851e-05
16.7,4.27448376581137e-05,4.27448376872395e-05
16.8,4.4510179328531e-05,4.45101793574474e-05
16.9,4.64867824777847e-05,4.64867825065543e-05
17,4.8448323454267e-05,4.84483234829871e-05
17.1,5.04524436512552e-05,5.04524436798701e-05
17.2,5.25363031933731e-05,5.2536303221893e-05
17.3,5.46881930039135e-05,5.46881930322752e-05
17.4,5.69286667922503e-05,5.69286668204738e-05
17.5,5.926994628673e-05,5.92699463148888e-05
17.6,6.14952656678548e-05,6.14952656958393e-05
17.7,6.4003499319102e-05,6.40034993469773e-05
17.8,6.64157774436741e-05,6.64157774714674e-05
17.9,6.88404628679735e-05,6.88404628955516e-05
18,7.1424520995532e-05,7.14245210230457e-05
18.1,7.43214416082362e-05,7.43214416356775e-05
18.2,7.70791967278581e-05,7.70791967551783e-05
18.3,7.96373825192105e-05,7.96373825463758e-05
18.4,8.28294944794986e-05,8.2829494506543e-05
18.5,8.59131060743825e-05,8.59131061014062e-05
18.6,8.91072451416949e-05,8.9107245168707e-05
18.7,9.19857552781923e-05,9.19857553049396e-05
18.8,9.53940839178772e-05,9.53940839446288e-05
18.9,9.84839587241669e-05,9.84839587507345e-05
19,0.000101978988115338,0.000101978988141714
19.1,0.000105740349961927,0.000105740349988331
19.2,0.000109270357007854,0.000109270357034243
19.3,0.000112748375795931,0.000112748375822098
19.4,0.000116358444112895,0.000116358444138914
19.5,0.000120595275017634,0.000120595275043645
19.6,0.000124440892202429,0.000124440892228306
19.7,0.000128994871247511,0.000128994871273463
19.8,0.000133056773536595,0.000133056773562359
19.9,0.000136804197772038,0.000136804197797633
20,0.00014175289995934,0.000141752899984964
20.1,0.00014622871924207,0.000146228719267594
20.2,0.00015031548286552,0.000150315482890894
20.3,0.000155055903966306,0.000155055903991601
20.4,0.000159922744482586,0.0001599227445078
20.5,0.000164310035040568,0.000164310035065581
20.6,0.000170259177300185,0.000170259177325338
20.7,0.000174908789949449,0.000174908789974412
20.8,0.000180359319032994,0.0001803593190579
20.9,0.000185259939530472,0.0001852599395552
21,0.000191012474836316,0.000191012474860999
21.1,0.000196312761095979,0.000196312761120643
21.2,0.000202327767991168,0.00020232776801573
21.3,0.000207836285276781,0.000207836285301256
21.4,0.000214182601832103,0.000214182601856487
21.5,0.000220078351370555,0.000220078351394943
21.6,0.000225961925286501,0.000225961925310747
21.7,0.000232899780748445,0.000232899780772687
21.8,0.000239100911644875,0.000239100911668986
21.9,0.000245529498630769,0.000245529498654826
22,0.000252038215832491,0.000252038215856426
22.1,0.000259839711773573,0.000259839711797607
22.2,0.000266702043253561,0.000266702043277484
22.3,0.000272557385950913,0.000272557385974664
22.4,0.000280750283045558,0.00028075028306927
22.5,0.000288212484938296,0.000288212484961984
22.6,0.000295763381130576,0.000295763381154172
22.7,0.000303596042282738,0.000303596042306319
22.8,0.000310068937851528,0.000310068937874886
22.9,0.000318145456202364,0.000318145456225644
23,0.000326523076769266,0.000326523076792545
23.1,0.000334668177975357,0.00033466817799849
23.2,0.000343450430130504,0.000343450430153645
23.3,0.000352333518666695,0.000352333518689776
23.4,0.000359843789162915,0.000359843789185871
23.5,0.000369117879398346,0.00036911787942125
23.6,0.000378740822323689,0.00037874082234662
23.7,0.000386625116202141,0.000386625116224884
23.8,0.000396540556947355,0.000396540556970059
23.9,0.000406828129515155,0.000406828129537898
24,0.000415236114746621,0.000415236114769189
24.1,0.000425975763183233,0.000425975763205848
24.2,0.000434735753917031,0.000434735753939478
24.3,0.000445946316440265,0.000445946316462768
24.4,0.000455541560854651,0.000455541560877071
24.5,0.000466616953426072,0.000466616953448403
24.6,0.000476776529938729,0.00047677652996106
24.7,0.000486465461129161,0.000486465461151341
24.8,0.000498921243821309,0.000498921243843566
24.9,0.000509016848610143,0.000509016848632256
25,0.000521835875269038,0.00052183587529116
25.1,0.000532531775974225,0.000532531775996287
25.2,0.000543548289004125,0.000543548289026046
25.3,0.000554904245545909,0.000554904245567863
25.4,0.000565734824065036,0.000565734824086776
25.5,0.000579887577299259,0.000579887577321026
25.6,0.000591646560354252,0.000591646560375976
25.7,0.000606403198718851,0.000606403198740609
25.8,0.000618655569701479,0.000618655569723201
25.9,0.000631588639368684,0.000631588639390375
26,0.000643765946580535,0.00064376594660203
26.1,0.000656691565168946,0.000656691565190415
26.2,0.00067034308965517,0.000670343089676617
26.3,0.000683519174650739,0.000683519174672087
26.4,0.000697163340846055,0.000697163340867386
26.5,0.00071437468840583,0.000714374688427224
26.6,0.000728586006594353,0.000728586006615737
26.7,0.000739520645487705,0.000739520645508839
26.8,0.00075771315741011,0.000757713157431315
26.9,0.000772698920576358,0.000772698920597563
27,0.000784590115289626,0.000784590115310678
27.1,0.000799383400624082,0.00079938340064497
27.2,0.000819224689252012,0.000819224689273064
27.3,0.00083173643131251,0.000831736431333418
27.4,0.000847753376930931,0.000847753376951772
27.5,0.000865289839386709,0.000865289839407649
27.6,0.000881450871543209,0.000881450871563997
27.7,0.000898335637974613,0.000898335637995343
27.8,0.000915812298656953,0.000915812298677709
27.9,0.000934326276623142,0.000934326276643929
28,0.000946819038565781,0.000946819038586267
28.1,0.000966219279876182,0.000966219279896784
28.2,0.000984562424492225,0.000984562424512782
28.3,0.0010027241537431,0.00100272415376352
28.4,0.00102202531752585,0.00102202531754632
28.5,0.00103717692644005,0.0010371769264604
28.6,0.00105791777423126,0.00105791777425165
28.7,0.00107763942986956,0.00107763942988992
28.8,0.00109789073382651,0.00109789073384683
28.9,0.00111401628251404,0.00111401628253426
29,0.00113431468672778,0.00113431468674789
29.1,0.00115589007215042,0.00115589007217059
29.2,0.0011727488028376,0.00117274880285767
29.3,0.0011940076440799,0.00119400764409986
29.4,0.00121171068765144,0.00121171068767138
29.5,0.00124059244657378,0.00124059244659388
29.6,0.00125648547654241,0.00125648547656224
29.7,0.00128158985189366,0.00128158985191365
29.8,0.0013000345168559,0.00130003451687581
29.9,0.00132335985214248,0.00132335985216229
30,0.00134231531436609,0.00134231531438582
30.1,0.00136742590733717,0.00136742590735699
30.2,0.00138622853475813,0.00138622853477777
30.3,0.00141165137048122,0.00141165137050087
30.4,0.0014379176189879,0.00143791761900764
30.5,0.00145756853118169,0.00145756853120127
30.6,0.00148415975286522,0.00148415975288481
30.7,0.00150510425011575,0.00150510425013527
30.8,0.001525969601064,0.00152596960108345
30.9,0.00155368768850391,0.00155368768852338
31,0.00157466837063237,0.00157466837065169
31.1,0.00160318517689169,0.00160318517691103
31.2,0.00162602528114053,0.00162602528115989
31.3,0.00165454296942026,0.00165454296943956
31.4,0.001677535135314,0.00167753513533324
31.5,0.00170819336885624,0.00170819336887561
31.6,0.00173097231334158,0.0017309723133608
31.7,0.0017620106545093,0.00176201065452856
31.8,0.00178541700731456,0.00178541700733367
31.9,0.001810473938694,0.00181047393871316
32,0.00183228387730016,0.0018322838773191


==> dataset/weights/weights_talbot_n20.txt <==
1 1.74288905111767e-64
2 7.63806431032758e-30
3 3.69945626104302e-18
4 3.33751581086408e-12
5 1.51068620393552e-08
6 4.7302672873515e-06
7 0.000314507861358371
8 0.0077713921432895
9 0.0973562722704531
10 0.744838355647435
11 3.91695179927253
12 15.3160723408467
13 47.0037244238978
14 117.61671700843
15 246.634081360671
16 442.072388661398
17 596.191597408346
18 687.058575579462
19 935.237969570697
20 1122.4763555799

